Post-Training BatchNorm Recalibration

We revisit non-blocking simultaneous multithreading (NB-SMT) introduced previously by Shomron and Weiser (2020). NB-SMT trades accuracy for performance by occasionally "squeezing" more than one thread into a shared multiply-and-accumulate (MAC) unit. However, the method of accommodating more than one thread in a shared MAC unit may contribute noise to the computations, thereby changing the internal statistics of the model. We show that substantial model performance can be recouped by post-training recalibration of the batch normalization layers' running mean and running variance statistics, given the presence of NB-SMT.

==> plotdata/gl_pareto_bn_t1.dat <==
4	3.952
3.89	1.604
3.92	3.782
3.35	3.828
3.96	3.682
3.81	1.65
3.27	1.462
3.85	1.474
3.29	3.69
3.87	3.842
3.32	3.712
3.21	1.314
3.77	1.616
3.26	3.652
3.19	1.412


==> plotdata/gl_pareto_bn_t1_front.dat <==
4	3.952
3.89	1.604
3.85	1.474
3.21	1.314


==> plotdata/gl_pareto_bn_t2.dat <==
4	3.952
3.96	3.26
3.97	3.858
3.76	3.83
3.99	3.714
3.93	3.272
3.72	3.262
3.95	3.2
3.73	3.678
3.96	3.616
3.74	3.696
3.7	3.116
3.92	3.084
3.72	3.828
3.69	2.972


==> plotdata/gl_pareto_bn_t2_front.dat <==
4	3.952
3.99	3.714
3.96	3.26
3.95	3.2
3.92	3.084
3.69	2.972


==> plotdata/gl_pareto_clean_t1.dat <==
4	9.942
3.89	3.57
3.92	8.566
3.35	9.636
3.96	10.046
3.81	3.03
3.27	3.542
3.85	3.474
3.29	8.506
3.87	9.09
3.32	9.988
3.21	3.076
3.77	2.918
3.26	8.902
3.19	2.826


==> plotdata/gl_pareto_clean_t1_front.dat <==
4	9.942
3.89	3.57
3.81	3.03
3.77	2.918
3.19	2.826


==> plotdata/gl_pareto_clean_t2.dat <==
4	9.942
3.96	6.234
3.97	8.758
3.76	9.784
3.99	10.042
3.93	5.546
3.72	5.99
3.95	6.156
3.73	8.684
3.96	9.032
3.74	9.842
3.7	5.27
3.92	5.662
3.72	8.992
3.69	5.402


==> plotdata/gl_pareto_clean_t2_front.dat <==
4	9.942
3.96	6.234
3.93	5.546
3.7	5.27


==> plotdata/rn18_pareto_bn_p0.dat <==
4	1.864
3.74	1.556
3.74	1.846
3.74	1.778
3.74	1.806
3.87	1.758
3.52	1.48
3.52	1.456
3.52	1.458
3.63	1.55
3.52	1.65
3.52	1.766
3.63	1.646
3.52	1.782
3.63	1.758
3.63	1.752
3.32	1.388
3.32	1.406
3.42	1.22
3.32	1.412
3.42	1.38
3.42	1.472
3.32	1.484
3.42	1.604
3.42	1.616
3.42	1.706
3.14	1.256
3.23	1.496
3.06	1.32


==> plotdata/rn18_pareto_bn_p0_front.dat <==
4	1.864
3.87	1.758
3.74	1.556
3.63	1.55
3.52	1.456
3.42	1.22
3.14	1.21
3.06	1.21


==> plotdata/rn18_pareto_bn_p40.dat <==
4	1.548
3.74	1.222
3.74	1.438
3.74	1.558
3.74	1.54
3.87	1.588
3.52	1.06
3.52	1.11
3.52	1.132
3.63	1.226
3.52	1.38
3.52	1.498
3.63	1.47
3.52	1.606
3.63	1.412
3.63	1.486
3.32	1.074
3.32	1.158
3.42	0.946
3.32	1.1
3.42	1.096
3.42	1.138
3.32	1.446
3.42	1.244
3.42	1.508
3.42	1.526
3.14	1.064
3.23	1.44
3.06	0.92


==> plotdata/rn18_pareto_bn_p40_front.dat <==
4	1.548
3.74	1.222
3.52	1.06
3.42	0.946
3.06	0.92


==> plotdata/rn18_pareto_clean_p0.dat <==
4	6.018
3.74	4.054
3.74	5.846
3.74	4.174
3.74	6.046
3.87	5.662
3.52	3.74
3.52	2.508
3.52	4.036
3.63	4.01
3.52	4.11
3.52	5.838
3.63	5.3
3.52	4.176
3.63	5.662
3.63	5.476
3.32	2.458
3.32	3.664
3.42	3.642
3.32	2.526
3.42	2.848
3.42	3.938
3.32	4.096
3.42	3.898
3.42	5.3
3.42	4.062
3.14	2.304
3.23	3.912
3.06	2.692


==> plotdata/rn18_pareto_clean_p0_front.dat <==
4	6.018
3.87	5.662
3.74	4.054
3.52	2.508
3.32	2.458
3.14	2.304
3.06	2.304


==> plotdata/rn18_pareto_clean_p40.dat <==
4	4.16
3.74	2.964
3.74	3.72
3.74	2.564
3.74	4.01
3.87	3.948
3.52	2.62
3.52	1.664
3.52	3.034
3.63	3.01
3.52	2.564
3.52	3.756
3.63	3.572
3.52	2.63
3.63	2.636
3.63	3.914
3.32	1.456
3.32	2.558
3.42	2.582
3.32	1.716
3.42	1.722
3.42	2.866
3.32	2.568
3.42	2.478
3.42	3.558
3.42	2.674
3.14	1.584
3.23	2.452
3.06	1.692


==> plotdata/rn18_pareto_clean_p40_front.dat <==
4	4.16
3.87	3.948
3.74	2.564
3.52	1.664
3.32	1.456
3.06	1.456


==> plotdata/rn18_t1_last_conv_x.dat <==
-8.211259543895721436e-02
-7.938548922538757324e-02
-5.478839576244354248e-02
-7.265734020620584488e-03
2.301235869526863098e-02
4.064051061868667603e-02
1.637660153210163116e-02
-4.271243885159492493e-02
-5.397642403841018677e-02
-3.776781633496284485e-02
7.680118829011917114e-02
1.465858370065689087e-01
1.317015886306762695e-01
3.810100629925727844e-02
-8.231419324874877930e-02
-7.598362118005752563e-02
4.560753330588340759e-02
1.662103235721588135e-01
2.519179880619049072e-01
1.637380123138427734e-01
8.750240504741668701e-02
-8.504129201173782349e-02
-5.879784747958183289e-02
6.265331059694290161e-02
2.248317748308181763e-01
3.258044719696044922e-01
2.698569297790527344e-01
1.561474800109863281e-01
-5.099453404545783997e-02
-6.426045298576354980e-02
4.149728268384933472e-02
1.331183314323425293e-01
2.672082185745239258e-01
2.152813374996185303e-01
1.646619737148284912e-01
-4.530234262347221375e-02
-3.378076478838920593e-02
-4.165687412023544312e-02
-1.936689205467700958e-02
1.612460985779762268e-02
4.422998428344726562e-02
6.493802368640899658e-02
-4.316882044076919556e-02
-2.298715896904468536e-02
-4.646710306406021118e-02
-7.299052923917770386e-02
-4.431677982211112976e-02
-5.935502797365188599e-02
-3.546350449323654175e-02
-1.247628256678581238e-01
-1.023902520537376404e-01
6.180157419294118881e-03
1.365777477622032166e-02
-1.210197154432535172e-02
-1.232558190822601318e-01
-1.502929329872131348e-01
-1.267692893743515015e-01
-9.749606996774673462e-02
3.923667967319488525e-02
5.994436889886856079e-02
4.153880849480628967e-02
-9.086237847805023193e-02
-1.474827229976654053e-01
-1.459642350673675537e-01
-1.052722185850143433e-01
5.462822690606117249e-02
1.437941491603851318e-01
1.361930966377258301e-01
-4.988905787467956543e-02
-1.258277744054794312e-01
-1.508469432592391968e-01
-1.197050213813781738e-01
4.377204924821853638e-02
1.200092956423759460e-01
1.149227991700172424e-01
-4.548859968781471252e-02
-9.671243280172348022e-02
-6.600683927536010742e-02
-5.782594904303550720e-02
-1.434669177979230881e-02
2.819104678928852081e-02
7.810594141483306885e-02
-5.102002620697021484e-02
-9.211391210556030273e-02
8.163663558661937714e-03
2.039767801761627197e-02
-5.548650398850440979e-02
-1.081714108586311340e-01
-7.484793663024902344e-02
-7.151817530393600464e-02
-5.219118297100067139e-02
2.263665571808815002e-02
3.443148359656333923e-02
-3.586959838867187500e-02
-9.669233858585357666e-02
-7.767249643802642822e-02
-3.675371035933494568e-02
-2.384226024150848389e-02
-2.042048424482345581e-01
-2.110951989889144897e-01
-1.384075880050659180e-01
-7.013239711523056030e-02
-2.465963922441005707e-02
1.670483686029911041e-02
3.198374295607209206e-03
-1.960705667734146118e-01
-1.883500963449478149e-01
-1.106368228793144226e-01
-4.096062853932380676e-02
-1.713112182915210724e-02
-2.155599556863307953e-02
-4.860382154583930969e-02
-1.408979892730712891e-01
-1.372334361076354980e-01
-9.436325728893280029e-02
-9.833443164825439453e-02
-1.108362600207328796e-01
-1.730836480855941772e-01
-1.521558612585067749e-01
-9.706804156303405762e-02
-1.388712674379348755e-01
-1.449289768934249878e-01
-1.787948459386825562e-01
-1.497626900672912598e-01
-1.281368881464004517e-01
-9.640742093324661255e-02
-5.131608247756958008e-02
-1.177241057157516479e-01
-1.964046061038970947e-01
-2.583852708339691162e-01
-1.747987568378448486e-01
-1.422491371631622314e-01
-5.465904623270034790e-02
-8.044048398733139038e-02
-1.535543650388717651e-01
-1.979227811098098755e-01
-2.586943805217742920e-01
-1.599112302064895630e-01
-1.071218550205230713e-01
-3.776475042104721069e-02
-7.189486175775527954e-02
-1.102728694677352905e-01
-1.490621864795684814e-01
-2.182996422052383423e-01
-1.936325132846832275e-01
-1.709298044443130493e-01
-9.401425719261169434e-02
1.329798530787229538e-02
2.422018162906169891e-02
-3.689788654446601868e-02
-6.414632499217987061e-02
-1.167940571904182434e-01
-7.570050656795501709e-02
-4.495275020599365234e-02
5.930111557245254517e-02
6.308423727750778198e-02
-1.318095158785581589e-02
1.299369800835847855e-02
-6.146331876516342163e-02
6.685566157102584839e-03
-1.372223347425460815e-02
1.136692520231008530e-02
2.543733455240726471e-02
-1.729177124798297882e-02
6.033101305365562439e-02
6.952110677957534790e-02
2.084550708532333374e-01
1.147313341498374939e-01
-2.254952117800712585e-02
1.116211526095867157e-02
4.568128660321235657e-02
1.799338907003402710e-01
2.064128220081329346e-01
2.874676585197448730e-01
1.330091208219528198e-01
-2.946330234408378601e-03
3.533255681395530701e-02
1.434836536645889282e-02
3.047857247292995453e-02
5.345527082681655884e-02
1.701586246490478516e-01
1.220137700438499451e-01
-7.812603563070297241e-02
-1.436592079699039459e-02
7.522944360971450806e-02
1.044469773769378662e-01
1.143831536173820496e-01
1.245709657669067383e-01
8.555769175291061401e-02
-8.639155328273773193e-02
-4.893483221530914307e-02
2.155180834233760834e-02
3.935267403721809387e-02
3.645315766334533691e-02
6.121754646301269531e-02
5.670881643891334534e-02
-3.488177806138992310e-02
-3.285922110080718994e-02
2.118342369794845581e-02
-3.967442084103822708e-03
1.909291167976334691e-04
3.275890275835990906e-02
1.978543214499950409e-02
-1.105803176760673523e-01
-1.233207955956459045e-01
1.009982544928789139e-02
-4.889726638793945312e-03
-1.764314435422420502e-02
1.315469201654195786e-02
-1.825152779929339886e-03
-1.339027881622314453e-01
-1.201591342687606812e-01
6.969559937715530396e-02
8.234545588493347168e-02
6.609059870243072510e-02
9.411186724901199341e-02
4.367422685027122498e-02
-1.188582256436347961e-01
-1.206801384687423706e-01
3.308574855327606201e-02
7.571795582771301270e-02
4.608187079429626465e-02
5.960871279239654541e-02
2.711840439587831497e-03
-6.738179177045822144e-02
-7.568235695362091064e-02
4.208206757903099060e-02
8.649735897779464722e-02
9.343552589416503906e-02
1.622056066989898682e-01
8.197978138923645020e-02
-1.422874927520751953e-01
-1.625518649816513062e-01
-7.380542904138565063e-02
6.255678832530975342e-02
1.107680127024650574e-01
1.919420063495635986e-01
8.946161717176437378e-02
-9.389182180166244507e-02
-1.221202015876770020e-01
-1.165735498070716858e-01
-5.468986183404922485e-02
-1.469183363951742649e-03
7.070525735616683960e-02
3.208579868078231812e-02
-1.061911806464195251e-01
-1.102618500590324402e-01
-8.183793723583221436e-02
-1.002637743949890137e-01
-1.162431687116622925e-01
-9.224374592304229736e-02
-6.536319106817245483e-02
-1.512044072151184082e-01
-1.706849634647369385e-01
-8.127855509519577026e-02
-4.999709501862525940e-02
-2.795551158487796783e-02
-6.739515083609148860e-05
-2.767919003963470459e-02
-1.431405693292617798e-01
-2.081667929887771606e-01
-1.424666196107864380e-01
-9.102726727724075317e-02
-1.779906079173088074e-02
7.860634475946426392e-02
3.200932964682579041e-02
-1.220559924840927124e-01
-2.051676958799362183e-01
-1.508000344038009644e-01
-1.337220966815948486e-01
-5.272996798157691956e-02
3.912625834345817566e-02
1.256919698789715767e-03
-9.566068649291992188e-02
-1.441144347190856934e-01
-1.194511726498603821e-01
-5.701630190014839172e-02
3.787607699632644653e-02
1.196938008069992065e-01
3.195204213261604309e-02
-1.292369514703750610e-01
-1.426586955785751343e-01
-1.039435490965843201e-01
-7.026281952857971191e-02
-4.449428245425224304e-02
-1.032493822276592255e-02
-3.841187059879302979e-02
-9.775330126285552979e-02
-9.721751511096954346e-02
-7.746062427759170532e-02
-7.344724237918853760e-02
-9.216624498367309570e-02
-6.042649596929550171e-02
-6.130937486886978149e-02
-5.849035456776618958e-02
-6.336984038352966309e-02
-9.371389448642730713e-02
-1.391803920269012451e-01
-1.618680059909820557e-01
-1.706907600164413452e-01
-1.389106363058090210e-01
-5.974791571497917175e-02
-5.975187942385673523e-02
-7.178001105785369873e-02
-7.062163203954696655e-02
-9.317437559366226196e-02
-1.455832272768020630e-01
-1.491020023822784424e-01
-1.044249683618545532e-01
-8.262595534324645996e-02
-8.410170674324035645e-03
8.957228064537048340e-02
1.630025953054428101e-01
1.612888276576995850e-01
8.328052610158920288e-02
-1.067377626895904541e-01
-8.387161046266555786e-02
-3.483080118894577026e-02
1.333249956369400024e-01
1.968971639871597290e-01
2.800507545471191406e-01
1.469082236289978027e-01
-1.021756306290626526e-01
-8.136046677827835083e-02
-1.344833872281014919e-03
1.422032862901687622e-01
2.224965989589691162e-01
2.607866823673248291e-01
1.392795592546463013e-01
-1.549177169799804688e-01
-1.207176893949508667e-01
-1.239706669002771378e-02
6.242171674966812134e-02
3.698491677641868591e-02
5.046895891427993774e-02
-3.241089172661304474e-03
-1.041671037673950195e-01
-9.064339101314544678e-02
-3.236328810453414917e-02
-3.502518683671951294e-02
-6.391729414463043213e-02
-1.202138662338256836e-01
-8.502602577209472656e-02
2.406767383217811584e-02
3.917584940791130066e-02
8.261892944574356079e-02
1.591685265302658081e-01
2.071962058544158936e-01
1.965536028146743774e-01
1.198170036077499390e-01
1.212167460471391678e-02
5.996800586581230164e-02
1.739253550767898560e-01
3.270755410194396973e-01
3.343462944030761719e-01
3.318074643611907959e-01
1.917649954557418823e-01
-5.593878030776977539e-02
1.382743706926703453e-03
1.568337231874465942e-01
3.744288384914398193e-01
4.643638432025909424e-01
5.224277377128601074e-01
3.167389631271362305e-01
-1.038021147251129150e-01
-5.061748251318931580e-02
1.384273767471313477e-01
2.905008494853973389e-01
4.148514270782470703e-01
5.035283565521240234e-01
3.645569682121276855e-01
-9.129507839679718018e-02
-5.619946494698524475e-02
9.341453015804290771e-02
2.617408931255340576e-01
4.277948141098022461e-01
4.394518136978149414e-01
2.856839001178741455e-01
-1.093727652914822102e-03
5.160354077816009521e-02
8.928897231817245483e-02
1.729789525270462036e-01
2.763673961162567139e-01
2.928809821605682373e-01
1.847096234560012817e-01
-2.119451295584440231e-03
3.535063564777374268e-02
2.467403933405876160e-02
5.481104925274848938e-02
9.276283532381057739e-02
8.573009818792343140e-02
4.939908534288406372e-02
1.488003879785537720e-02
2.573358081281185150e-02
5.633157491683959961e-02
1.010729148983955383e-01
1.375250667333602905e-01
1.783298999071121216e-01
1.370301991701126099e-01
2.640841342508792877e-02
2.079887501895427704e-02
8.488257974386215210e-02
1.321376711130142212e-01
1.871758103370666504e-01
2.145936787128448486e-01
1.127671822905540466e-01
2.084667608141899109e-02
2.029556222259998322e-02
8.859696239233016968e-02
7.756065577268600464e-02
1.051781475543975830e-01
1.254287213087081909e-01
5.776559561491012573e-02
8.886127918958663940e-02
7.594387233257293701e-02
6.954421848058700562e-02
-4.369535017758607864e-03
1.672738976776599884e-02
2.512623369693756104e-02
1.802081800997257233e-02
1.597411036491394043e-01
1.441524773836135864e-01
2.886873856186866760e-02
-7.053678482770919800e-02
-2.736161276698112488e-02
-2.208667807281017303e-02
1.572357863187789917e-02
1.513844430446624756e-01
1.280015110969543457e-01
2.192078158259391785e-02
-9.393095225095748901e-02
-6.504815071821212769e-02
-8.680585026741027832e-02
-3.176207840442657471e-02
8.512720465660095215e-02
7.991693913936614990e-02
3.962949290871620178e-02
1.425581867806613445e-03
-3.486630448605865240e-04
-2.251969650387763977e-02
-1.689609885215759277e-02
-8.051744848489761353e-02
-1.292338520288467407e-01
-1.409377157688140869e-01
-1.494462341070175171e-01
-1.151987016201019287e-01
-9.030342102050781250e-02
-6.443902850151062012e-02
-1.156154870986938477e-01
-1.717120260000228882e-01
-1.409309357404708862e-01
-1.257979124784469604e-01
-1.164761632680892944e-01
-1.272346377372741699e-01
-1.219079196453094482e-01
-1.031695380806922913e-01
-1.243205294013023376e-01
2.615918964147567749e-02
5.383981391787528992e-02
1.778723299503326416e-01
5.790601298213005066e-02
2.913767658174037933e-02
-9.823927283287048340e-02
-4.428425431251525879e-02
1.909315735101699829e-01
2.977674901485443115e-01
3.874812722206115723e-01
2.780701518058776855e-01
1.834192872047424316e-01
-9.547426551580429077e-02
-4.399623349308967590e-02
1.586697250604629517e-01
3.223950564861297607e-01
4.744402766227722168e-01
4.319688677787780762e-01
2.868497371673583984e-01
-7.765077799558639526e-02
-4.421309754252433777e-02
9.612824022769927979e-02
2.517076432704925537e-01
3.538572490215301514e-01
3.485678136348724365e-01
1.828839033842086792e-01
-9.313959628343582153e-02
-1.491175442934036255e-01
-1.270584464073181152e-01
-4.682223871350288391e-02
8.275385200977325439e-02
1.482941508293151855e-01
7.876898348331451416e-02
-9.214197844266891479e-02
-9.401643276214599609e-02
-4.717114567756652832e-02
-6.073756515979766846e-02
-7.291669398546218872e-02
-5.046838149428367615e-02
-6.613186746835708618e-02
-6.629641354084014893e-02
-5.391402542591094971e-02
-2.163207158446311951e-02
-4.720985889434814453e-02
-7.538155466318130493e-02
-5.132656544446945190e-02
-9.483913332223892212e-02
-5.649181082844734192e-02
-1.083700638264417648e-02
2.890083380043506622e-02
3.190770745277404785e-02
-9.743303991854190826e-03
2.156754769384860992e-02
-3.629864752292633057e-02
-5.796943232417106628e-02
2.732641994953155518e-03
1.112414337694644928e-02
9.257751703262329102e-02
6.799342483282089233e-02
8.161468803882598877e-02
-8.801236748695373535e-03
-4.022823274135589600e-02
1.993505842983722687e-02
1.756053045392036438e-02
8.017577975988388062e-02
8.563783764839172363e-02
9.436810016632080078e-02
3.942489624023437500e-02
-6.107632443308830261e-02
-1.586351916193962097e-02
-5.884697660803794861e-03
4.240595549345016479e-02
4.941662028431892395e-02
3.523075580596923828e-02
-1.089507993310689926e-02
-4.698079451918601990e-02
-2.084809169173240662e-02
-6.581569905392825603e-04
2.733609825372695923e-02
-7.562352810055017471e-03
-7.227467000484466553e-02
-9.323567897081375122e-02
-6.845893710851669312e-02
-1.069125160574913025e-01
-1.154425069689750671e-01
-1.651710867881774902e-01
-2.043810039758682251e-01
-2.475040256977081299e-01
-1.992092728614807129e-01
-9.338892996311187744e-02
-1.699661016464233398e-01
-1.200506314635276794e-01
-1.669728755950927734e-01
-1.583961546421051025e-01
-2.319304496049880981e-01
-1.872772276401519775e-01
-1.517030000686645508e-01
-2.376511842012405396e-01
-1.086675748229026794e-01
-1.100868061184883118e-01
-1.263466477394104004e-01
-1.933892667293548584e-01
-1.662486642599105835e-01
-1.799912601709365845e-01
-2.873856127262115479e-01
-1.242236346006393433e-01
-8.153280615806579590e-02
-7.033664733171463013e-02
-8.699946850538253784e-02
-1.105160787701606750e-01
-1.573945134878158569e-01
-2.728165686130523682e-01
-1.411551237106323242e-01
-6.439105421304702759e-02
-6.209575384855270386e-02
-5.772709473967552185e-02
-1.392219364643096924e-01
-2.085394263267517090e-01
-3.069365620613098145e-01
-1.755203902721405029e-01
-3.364980220794677734e-02
2.894531376659870148e-02
6.441733986139297485e-02
-2.809260599315166473e-02
-1.477781981229782104e-01
-2.040364295244216919e-01
-9.699541330337524414e-02
-6.789533421397209167e-03
2.163013815879821777e-02
-2.343776077032089233e-02
-5.813300609588623047e-02
-6.677682697772979736e-02
-6.196569278836250305e-02
-1.069302335381507874e-01
-9.398836642503738403e-02
-9.999698400497436523e-02
-1.150033548474311829e-01
-1.052992343902587891e-01
-9.486753493547439575e-02
-9.951496124267578125e-02
-1.003001481294631958e-01
-8.694599568843841553e-02
-1.238980293273925781e-01
-1.752865016460418701e-01
-1.703632175922393799e-01
-1.467107385396957397e-01
-1.725338250398635864e-01
-1.746498793363571167e-02
-3.992300108075141907e-02
-7.807859033346176147e-02
-1.397956907749176025e-01
-1.284333020448684692e-01
-1.571667045354843140e-01
-1.374704688787460327e-01
1.213393732905387878e-01
1.407627761363983154e-01
1.047383844852447510e-01
-7.874857634305953979e-02
-1.137422099709510803e-01
-1.519129574298858643e-01
-9.076276421546936035e-02
1.459195017814636230e-01
2.042139321565628052e-01
1.610956490039825439e-01
-1.075911149382591248e-02
-5.108531564474105835e-02
-1.555114537477493286e-01
-8.485722541809082031e-02
5.390166118741035461e-02
1.455738991498947144e-01
8.041291683912277222e-02
-2.712969668209552765e-02
-6.093192100524902344e-02
-1.397289931774139404e-01
-1.058934256434440613e-01
-4.242406412959098816e-02
-9.776876308023929596e-03
-6.485480070114135742e-02
-9.996969252824783325e-02
-7.918208837509155273e-02
-4.152800887823104858e-02
-6.712477654218673706e-02
-8.867736905813217163e-02
-9.232878684997558594e-02
-6.629630178213119507e-02
-5.105238780379295349e-02
-3.656330704689025879e-02
-5.151879042387008667e-02
-8.062582463026046753e-02
-8.685472607612609863e-02
-5.526839941740036011e-02
-2.666457928717136383e-02
2.454736828804016113e-02
-9.186852723360061646e-03
-6.400726735591888428e-02
-7.556907087564468384e-02
-3.381399810314178467e-02
1.143907383084297180e-02
3.762497752904891968e-02
1.415401250123977661e-01
6.794098019599914551e-02
-3.521933779120445251e-02
-2.460259944200515747e-02
-2.472533658146858215e-02
1.276463177055120468e-02
1.137770526111125946e-02
8.403791487216949463e-02
-8.548621088266372681e-03
-2.202512510120868683e-02
2.362070418894290924e-02
4.231966286897659302e-02
3.321258723735809326e-02
-3.216932713985443115e-02
7.646505255252122879e-03
-2.777534723281860352e-02
-5.237180739641189575e-02
-4.719231277704238892e-03
5.564274638891220093e-02
6.700817495584487915e-02
2.781830541789531708e-02
3.507205471396446228e-02
-3.243934735655784607e-02
-3.761884197592735291e-02
-3.377104178071022034e-02
1.471001096069812775e-02
2.659707330167293549e-02
4.292720928788185120e-02
8.216618001461029053e-02
4.746847227215766907e-02
-4.755743965506553650e-02
-6.187339127063751221e-02
-1.228858903050422668e-01
-6.202239915728569031e-02
-3.787945210933685303e-02
-4.607215523719787598e-03
-4.632758721709251404e-02
-5.626810714602470398e-02
-8.556460589170455933e-02
-7.871291041374206543e-02
6.940624117851257324e-02
1.468727439641952515e-01
1.308775693178176880e-01
-7.402764633297920227e-03
-8.018164336681365967e-02
-6.626538187265396118e-02
8.464694954454898834e-03
1.634379029273986816e-01
1.586887836456298828e-01
1.795773655176162720e-01
3.864337876439094543e-02
-9.569433331489562988e-02
-3.068481571972370148e-02
6.039994210004806519e-02
2.052221447229385376e-01
2.230526357889175415e-01
2.430282682180404663e-01
1.222473233938217163e-01
-2.591677196323871613e-02
3.442640230059623718e-02
2.060475572943687439e-02
1.610349714756011963e-01
1.869375556707382202e-01
2.111490815877914429e-01
1.076191738247871399e-01
-8.585315197706222534e-02
-5.034353211522102356e-02
-4.517815262079238892e-02
2.124569751322269440e-02
5.236569046974182129e-02
5.071485042572021484e-02
3.284887969493865967e-02
-1.230940222740173340e-01
-1.304849684238433838e-01
-1.329588592052459717e-01
-9.947849065065383911e-02
-9.354682266712188721e-02
-1.351702213287353516e-01
-1.177063211798667908e-01
-1.407755017280578613e-01
-2.073284238576889038e-01
-1.894644051790237427e-01
-1.849295049905776978e-01
-1.888599246740341187e-01
-1.820674389600753784e-01
-1.949889212846755981e-01
-1.936000436544418335e-01
-2.389152050018310547e-01
-1.719236820936203003e-01
-1.477451175451278687e-01
-1.457939743995666504e-01
-1.656456887722015381e-01
-2.166512310504913330e-01
-1.966926604509353638e-01
-1.978088170289993286e-01
-9.133876115083694458e-02
-1.026970669627189636e-01
-1.185846403241157532e-01
-1.830092668533325195e-01
-1.757528930902481079e-01
-1.534917354583740234e-01
-1.519651263952255249e-01
-6.811328232288360596e-02
-1.437725126743316650e-01
-1.916460990905761719e-01
-2.633917629718780518e-01
-1.885225474834442139e-01
-1.626318097114562988e-01
-1.978031843900680542e-01
-1.385938078165054321e-01
-2.297273427248001099e-01
-2.433797866106033325e-01
-2.926703393459320068e-01
-1.834731698036193848e-01
-2.129288464784622192e-01
-2.658321261405944824e-01
-2.020006924867630005e-01
-1.939964741468429565e-01
-2.042273730039596558e-01
-1.991555094718933105e-01
-1.442420333623886108e-01
-1.934285461902618408e-01
-2.413049191236495972e-01
-1.930405795574188232e-01
-1.532190293073654175e-01
-1.235665455460548401e-01
-1.030906736850738525e-01
-8.005075156688690186e-02
-9.841603785753250122e-02
-9.624303877353668213e-02
-1.033215150237083435e-01
-1.270342767238616943e-01
-1.316958218812942505e-01
-1.334839016199111938e-01
-1.143476366996765137e-01
-1.182617172598838806e-01
-1.379149407148361206e-01
-1.757398843765258789e-01
-2.537731528282165527e-01
-2.919539213180541992e-01
-2.462963461875915527e-01
-1.831428557634353638e-01
-9.735528379678726196e-02
-1.335443258285522461e-01
-1.702861487865447998e-01
-3.132945299148559570e-01
-3.164275884628295898e-01
-2.606547176837921143e-01
-1.201057508587837219e-01
-9.008658677339553833e-02
-1.198081150650978088e-01
-1.142335012555122375e-01
-2.351493835449218750e-01
-2.232392877340316772e-01
-2.048728466033935547e-01
-9.581784158945083618e-02
-1.324701309204101562e-01
-1.572973877191543579e-01
-3.989724814891815186e-02
-6.711232662200927734e-02
-4.290721938014030457e-02
-6.665131449699401855e-02
-5.096141248941421509e-02
-1.391077339649200439e-01
-1.626101434230804443e-01
-1.053982824087142944e-01
-5.556924268603324890e-02
-6.866318732500076294e-02
-9.546872973442077637e-02
-9.881214797496795654e-02
-1.184295639395713806e-01
-1.330855637788772583e-01
-1.044337525963783264e-01
-8.650594949722290039e-02
-1.274370998144149780e-01
-1.565790027379989624e-01
-1.340075731277465820e-01
-1.666369847953319550e-02
-4.905137419700622559e-02
-1.199263110756874084e-01
-1.557665169239044189e-01
-1.823781728744506836e-01
-1.343732327222824097e-01
-1.315781623125076294e-01
-4.003280773758888245e-03
-1.638832315802574158e-02
-9.891854971647262573e-02
-1.344971507787704468e-01
-1.660965532064437866e-01
-1.001508608460426331e-01
-1.094757840037345886e-01
-3.459068387746810913e-02
-4.609452560544013977e-02
-5.810436606407165527e-02
-6.597323715686798096e-02
-1.782027818262577057e-02
1.099989935755729675e-01
6.435196101665496826e-02
-8.229615539312362671e-02
-8.410331606864929199e-02
-5.809403955936431885e-02
-5.397028103470802307e-02
-3.525502979755401611e-02
8.553527295589447021e-02
6.817968934774398804e-02
-5.964647233486175537e-02
-2.932411804795265198e-02
1.003746036440134048e-02
3.586774319410324097e-02
1.146253198385238647e-03
5.685484409332275391e-02
1.461558882147073746e-02
-5.174317583441734314e-02
-2.911758609116077423e-02
-8.879159390926361084e-02
-6.815903633832931519e-02
-1.113414615392684937e-01
-6.762549281120300293e-02
-7.506409287452697754e-02
-6.788710504770278931e-02
-3.744082897901535034e-02
-1.195098087191581726e-01
-1.273304820060729980e-01
-1.771425753831863403e-01
-1.608816236257553101e-01
-1.433986872434616089e-01
-8.451265841722488403e-02
-6.733030825853347778e-02
-5.482412129640579224e-02
-5.334953218698501587e-02
-7.733843475580215454e-02
-8.340571820735931396e-02
-5.584361404180526733e-02
-8.008689433336257935e-02
-5.593702197074890137e-02
-6.436920166015625000e-02
-5.296399071812629700e-02
-5.044010281562805176e-02
-5.644776299595832825e-02
-2.770717814564704895e-02
-3.013369068503379822e-02
3.998482134193181992e-03
4.251268878579139709e-02
8.891455829143524170e-02
4.854420199990272522e-02
4.527903720736503601e-02
2.774891071021556854e-02
2.111723460257053375e-02
4.473053663969039917e-02
7.109230011701583862e-02
1.214131638407707214e-01
3.223229944705963135e-02
2.769525349140167236e-02
-7.891637273132801056e-03
3.139762580394744873e-02
8.845350146293640137e-02
1.413002461194992065e-01
1.872788220643997192e-01
8.124551177024841309e-02
1.013432443141937256e-01
-5.147152114659547806e-03
4.530089721083641052e-02
1.113772094249725342e-01
1.561792939901351929e-01
1.830517947673797607e-01
1.020070165395736694e-01
1.109161525964736938e-01
1.219616644084453583e-02
4.852035269141197205e-02
9.328865259885787964e-02
1.130127683281898499e-01
1.456961929798126221e-01
1.008742451667785645e-01
8.787519484758377075e-02
1.530830468982458115e-02
-1.153283417224884033e-01
-1.594434529542922974e-01
-1.044558435678482056e-01
-5.213038995862007141e-02
-5.906396731734275818e-02
-1.081420779228210449e-01
-1.219493821263313293e-01
-8.637046813964843750e-02
-1.146589294075965881e-01
-3.331796452403068542e-02
4.477565817069262266e-04
-9.892759844660758972e-03
-7.751508057117462158e-02
-8.868683129549026489e-02
-7.655306905508041382e-02
-6.435281783342361450e-02
6.476954370737075806e-02
1.561606377363204956e-01
1.540526449680328369e-01
4.714965447783470154e-02
-2.507879957556724548e-02
-6.484268605709075928e-02
-5.040142685174942017e-02
5.389481782913208008e-02
1.726434081792831421e-01
2.093483507633209229e-01
1.668824255466461182e-01
3.879965841770172119e-02
-4.726935178041458130e-02
-6.719894707202911377e-02
-8.066267706453800201e-03
1.231640875339508057e-01
2.127508670091629028e-01
1.897711902856826782e-01
5.801772698760032654e-02
-5.547082796692848206e-02
-1.151709631085395813e-01
-1.360071599483489990e-01
-9.834463149309158325e-02
4.874118417501449585e-02
1.432067304849624634e-01
1.161374077200889587e-01
-8.361078053712844849e-02
-1.227562353014945984e-01
-1.423932313919067383e-01
-1.125198975205421448e-01
-3.697538375854492188e-02
2.028204267844557762e-03
3.220743965357542038e-03
-1.083615720272064209e-01
-1.117288991808891296e-01
-9.829400479793548584e-02
-1.139139756560325623e-01
-1.428189128637313843e-01
-1.050262004137039185e-01
-7.166999578475952148e-02
-1.146906763315200806e-01
-1.075627505779266357e-01
-1.058495938777923584e-01
-1.701729297637939453e-01
-2.028679549694061279e-01
-1.536484360694885254e-01
-1.125178933143615723e-01
-9.220086038112640381e-02
-1.012631505727767944e-01
-1.255275607109069824e-01
-1.615678071975708008e-01
-2.012678533792495728e-01
-1.949338465929031372e-01
-1.364873647689819336e-01
-7.518725097179412842e-02
-9.234833717346191406e-02
-1.339679956436157227e-01
-1.956466287374496460e-01
-2.141915112733840942e-01
-1.950764060020446777e-01
-1.273587048053741455e-01
-6.403329223394393921e-02
-1.010271906852722168e-01
-1.552854031324386597e-01
-2.106177210807800293e-01
-2.249202430248260498e-01
-1.946167796850204468e-01
-1.229959353804588318e-01
-9.993834048509597778e-02
-1.343440562486648560e-01
-1.402626931667327881e-01
-2.105857580900192261e-01
-2.412997186183929443e-01
-2.382003068923950195e-01
-1.452596187591552734e-01
-8.167120069265365601e-02
-1.074226498603820801e-01
-8.718673884868621826e-02
-9.823255985975265503e-02
-8.944555371999740601e-02
-1.150102019309997559e-01
-8.378008008003234863e-02
-1.392219364643096924e-01
-1.192506179213523865e-01
-4.470144584774971008e-02
1.899744197726249695e-02
1.375574432313442230e-02
-2.254226244986057281e-02
-4.868600144982337952e-02
-7.696633785963058472e-02
-5.993015319108963013e-02
5.141880828887224197e-03
1.016506031155586243e-01
1.352239102125167847e-01
7.073458284139633179e-02
-1.024599187076091766e-02
-1.252287998795509338e-02
-1.957745291292667389e-02
1.010301336646080017e-02
1.028969585895538330e-01
1.717215329408645630e-01
1.603829562664031982e-01
7.481355220079421997e-02
3.569101542234420776e-02
2.294692210853099823e-02
-4.688661079853773117e-03
6.837945431470870972e-02
1.915714591741561890e-01
1.966836601495742798e-01
1.052251011133193970e-01
2.341632964089512825e-03
-4.877502564340829849e-03
-3.661364316940307617e-02
4.459353908896446228e-02
1.772734671831130981e-01
2.127621620893478394e-01
1.061773970723152161e-01
-5.699501931667327881e-02
-3.754975646734237671e-02
-2.775428444147109985e-02
-1.559289987199008465e-03
9.340093284845352173e-02
1.068734154105186462e-01
5.383867025375366211e-02
-9.573177248239517212e-02
-8.189240843057632446e-02
-6.985241919755935669e-02
-5.373076349496841431e-02
-2.158726565539836884e-02
-8.427719585597515106e-03
-2.078603766858577728e-02
-8.662218600511550903e-02
-1.083213761448860168e-01
-4.295564070343971252e-02
1.794224604964256287e-02
2.607596293091773987e-02
3.424004092812538147e-02
-6.436135619878768921e-03
-8.772777020931243896e-02
-1.203511878848075867e-01
-5.174966901540756226e-02
7.111626211553812027e-03
7.225473411381244659e-03
-3.266136627644300461e-03
-4.874664172530174255e-02
-8.266538381576538086e-02
-1.046782806515693665e-01
-3.653721511363983154e-02
-3.241848945617675781e-02
-6.970203667879104614e-02
-1.526431888341903687e-01
-1.541788578033447266e-01
-3.934037312865257263e-02
-4.391701146960258484e-02
1.029174588620662689e-02
-6.618290394544601440e-02
-1.422805935144424438e-01
-2.182441949844360352e-01
-1.777172833681106567e-01
-2.111224457621574402e-02
-2.015593275427818298e-02
-5.481341108679771423e-02
-2.391085177659988403e-01
-3.326424658298492432e-01
-3.389217555522918701e-01
-1.974709630012512207e-01
-2.753067202866077423e-02
-1.766142435371875763e-02
-5.082118511199951172e-02
-1.741930991411209106e-01
-1.760323643684387207e-01
-1.226104050874710083e-01
-5.760392174124717712e-02
-7.042305916547775269e-02
-7.956369221210479736e-02
-9.836611151695251465e-02
-1.537740528583526611e-01
-1.624846011400222778e-01
-9.904161095619201660e-02
-5.677663534879684448e-02
-1.645180881023406982e-01
-1.907532066106796265e-01
-1.030656620860099792e-01
-6.406752020120620728e-02
-3.030919097363948822e-02
-3.359969332814216614e-02
-2.805222384631633759e-02
-1.382084488868713379e-01
-1.887654364109039307e-01
-8.888692408800125122e-02
-5.033344402909278870e-02
3.735168604180216789e-03
-1.922866795212030411e-04
4.182235570624470711e-04
-1.316779255867004395e-01
-1.421046704053878784e-01
-3.211187571287155151e-02
2.444925159215927124e-02
1.191985160112380981e-01
1.132232025265693665e-01
7.757325470447540283e-02
-1.172876656055450439e-01
-8.526231348514556885e-02
-6.403146777302026749e-03
4.201463982462882996e-02
7.765257358551025391e-02
9.812148660421371460e-02
8.498831093311309814e-02
-1.133097335696220398e-01
-9.048771113157272339e-02
-5.394602939486503601e-02
-2.631443366408348083e-02
2.713886275887489319e-02
3.555621206760406494e-02
4.600939527153968811e-02
-6.909341365098953247e-02
-5.166502669453620911e-02
-5.190778896212577820e-02
-5.434262007474899292e-02
8.869223296642303467e-03
4.395914077758789062e-02
5.136458203196525574e-02
-7.019425928592681885e-02
-8.447394520044326782e-02
-9.007909893989562988e-02
-7.791696488857269287e-02
-5.136938765645027161e-02
-6.693739444017410278e-02
-5.390036106109619141e-02
-1.055080071091651917e-01
-1.376457363367080688e-01
-1.235170215368270874e-01
-9.743569791316986084e-02
-7.249633967876434326e-02
-1.132627855986356735e-02
-2.147856168448925018e-02
-9.352919459342956543e-02
-1.400170326232910156e-01
-1.304095089435577393e-01
-1.194386333227157593e-01
-8.488591015338897705e-02
-3.313693776726722717e-02
-5.302783846855163574e-02
-1.105215176939964294e-01
-1.105593889951705933e-01
-8.441106230020523071e-02
-1.298268735408782959e-01
-5.890072509646415710e-02
5.019918456673622131e-02
8.083664625883102417e-02
-8.059486001729965210e-02
-3.023253940045833588e-02
-9.922145865857601166e-03
-3.105113282799720764e-02
4.285516217350959778e-02
1.830207705497741699e-01
1.869098097085952759e-01
-1.127442494034767151e-01
-4.349897056818008423e-02
4.461469873785972595e-02
6.717695295810699463e-02
9.273973107337951660e-02
1.981952935457229614e-01
1.914251744747161865e-01
-1.281343400478363037e-01
-6.752943992614746094e-02
5.155961588025093079e-02
1.345723867416381836e-01
8.480434119701385498e-02
1.440633684396743774e-01
7.134855538606643677e-02
-9.638697654008865356e-02
-6.923653185367584229e-02
2.734562009572982788e-02
1.034280285239219666e-01
5.249764770269393921e-02
3.460516035556793213e-02
-2.434800192713737488e-02
-2.701993100345134735e-02
-2.567856758832931519e-02
8.137373253703117371e-03
-2.760856226086616516e-02
-4.750784486532211304e-02
-9.839764237403869629e-02
-8.727073669433593750e-02
-9.482304565608501434e-03
-1.377039030194282532e-02
8.123459666967391968e-02
3.683044388890266418e-02
2.301010768860578537e-03
-1.205087453126907349e-01
-1.131990253925323486e-01
1.544709503650665283e-02
-2.390197245404124260e-03
8.315388858318328857e-02
4.243491962552070618e-02
-3.046609461307525635e-03
-1.316570490598678589e-01
-1.289457827806472778e-01
6.007600110024213791e-03
-4.054416716098785400e-02
-2.953855786472558975e-03
-2.297800034284591675e-02
-6.389318406581878662e-02
-1.049617603421211243e-01
-1.230523511767387390e-01
-2.299227006733417511e-02
-5.755380541086196899e-02
-4.666235763579607010e-03
5.796763673424720764e-02
3.571026027202606201e-03
-2.632784424349665642e-03
-6.579463928937911987e-02
-2.906408347189426422e-02
-3.748328611254692078e-02
-5.315156653523445129e-02
5.343696102499961853e-02
5.062580108642578125e-02
7.422810792922973633e-02
-1.526158768683671951e-02
-2.724467962980270386e-02
-1.455166283994913101e-02
-1.545779779553413391e-02
2.888571098446846008e-02
2.694858238101005554e-02
5.705436691641807556e-02
2.192559838294982910e-02
-5.408786237239837646e-02
-8.580479025840759277e-02
-1.036076769232749939e-01
-1.411141157150268555e-01
-1.689422130584716797e-01
-2.061746269464492798e-01
-1.334676444530487061e-01
-6.303740292787551880e-02
-9.905711561441421509e-02
-1.600801348686218262e-01
-2.019563913345336914e-01
-2.404044270515441895e-01
-2.155381292104721069e-01
-1.123502328991889954e-01
-1.198043003678321838e-01
-1.152566522359848022e-01
-1.178074181079864502e-01
-1.111229509115219116e-01
-8.439094573259353638e-02
6.369622796773910522e-02
1.333976835012435913e-01
-8.131545037031173706e-02
-6.625574082136154175e-02
-1.651146262884140015e-02
4.061691090464591980e-02
1.370387226343154907e-01
1.922955662012100220e-01
1.874942928552627563e-01
-3.927011042833328247e-02
2.421914227306842804e-02
1.643129587173461914e-01
2.680926322937011719e-01
3.555298745632171631e-01
3.348876535892486572e-01
2.013063281774520874e-01
3.561741486191749573e-02
9.458816796541213989e-02
1.625842452049255371e-01
2.289478480815887451e-01
2.653494477272033691e-01
2.014054358005523682e-01
9.154766052961349487e-02
2.737043052911758423e-02
7.152051478624343872e-02
1.040274575352668762e-01
1.215883716940879822e-01
1.195244416594505310e-01
6.836631149053573608e-02
2.277613990008831024e-02
-7.438805699348449707e-02
-6.811534613370895386e-02
-4.116757959127426147e-02
-9.652979671955108643e-03
-3.796041384339332581e-02
-9.708688408136367798e-02
-1.298006325960159302e-01
-5.483660101890563965e-02
-5.654877051711082458e-02
-5.649211630225181580e-02
-5.570213124155998230e-02
-6.435739248991012573e-02
-1.277926117181777954e-01
-1.368098109960556030e-01
-5.401514098048210144e-02
-1.968679018318653107e-02
-5.993533879518508911e-02
-4.593584313988685608e-02
-9.744567424058914185e-02
-1.735773831605911255e-01
-1.947969496250152588e-01
-2.418752759695053101e-02
3.069628588855266571e-02
-2.826651744544506073e-02
-6.477284710854291916e-03
-3.853008523583412170e-02
-9.475467354059219360e-02
-1.054746136069297791e-01
-3.676126524806022644e-02
-5.350526407710276544e-05
-2.708625420928001404e-02
2.502158097922801971e-02
1.087415870279073715e-02
-4.306859150528907776e-02
-6.486097723245620728e-02
-3.999675810337066650e-02
-3.843566402792930603e-02
-6.973939388990402222e-02
-3.267912939190864563e-02
4.518991708755493164e-02
2.769999019801616669e-02
-8.346821181476116180e-03
-7.152394950389862061e-02
-8.784935623407363892e-02
-1.262094825506210327e-01
-1.091696321964263916e-01
-3.728687763214111328e-02
-9.637242183089256287e-03
-2.795492857694625854e-02
-1.130438968539237976e-01
-1.383464187383651733e-01
-8.242370188236236572e-02
3.886255621910095215e-02
1.010990068316459656e-01
1.565613895654678345e-01
5.522824823856353760e-02
-1.428862661123275757e-01
-1.654625087976455688e-01
3.127497434616088867e-02
2.665337324142456055e-01
3.430207073688507080e-01
3.666485846042633057e-01
1.254848241806030273e-01
-1.643592864274978638e-01
-1.583352535963058472e-01
1.499301791191101074e-01
3.505567014217376709e-01
4.158765673637390137e-01
4.416473805904388428e-01
2.175120562314987183e-01
-1.789828538894653320e-01
-1.573193371295928955e-01
1.620893776416778564e-01
3.741964697837829590e-01
4.156781733036041260e-01
3.969155848026275635e-01
1.773994565010070801e-01
-1.667562127113342285e-01
-1.379257738590240479e-01
2.550491876900196075e-02
2.510291635990142822e-01
3.520924746990203857e-01
3.941853046417236328e-01
2.063370347023010254e-01
-1.351915448904037476e-01
-9.403525292873382568e-02
-1.583392266184091568e-03
1.530056893825531006e-01
2.068767547607421875e-01
2.596485614776611328e-01
1.349216848611831665e-01
-1.169964224100112915e-01
-1.126272082328796387e-01
-5.246227234601974487e-02
2.178652584552764893e-02
5.992683395743370056e-02
9.768220782279968262e-02
5.238290131092071533e-02
-8.729536086320877075e-02
-1.009182557463645935e-01
-6.435964256525039673e-02
-1.023036316037178040e-01
-1.093294844031333923e-01
-1.025950089097023010e-01
-7.547566294670104980e-02
-8.309524506330490112e-02
-8.002762496471405029e-02
-3.934036195278167725e-02
-1.054317355155944824e-01
-1.513966172933578491e-01
-1.905280798673629761e-01
-1.485434025526046753e-01
-7.957132905721664429e-02
-7.727885991334915161e-02
-5.442010238766670227e-02
-6.716338545083999634e-02
-4.677302762866020203e-02
-1.209182888269424438e-01
-1.235955804586410522e-01
-7.843333482742309570e-02
-8.122608065605163574e-02
-1.031667441129684448e-01
-1.574933975934982300e-01
-8.062135428190231323e-02
-6.969774514436721802e-02
-2.973067201673984528e-02
-7.044541090726852417e-02
-7.438714802265167236e-02
-1.194284558296203613e-01
-1.794725358486175537e-01
-1.676143556833267212e-01
-1.112481206655502319e-01
-5.953830480575561523e-02
-1.026499792933464050e-01
-1.532053053379058838e-01
-1.864214241504669189e-01
-2.345963120460510254e-01
-2.085544914007186890e-01
-1.179936006665229797e-01
-6.339208036661148071e-02
-8.763621002435684204e-02
-1.108962818980216980e-01
-1.074658185243606567e-01
-1.093404740095138550e-01
-1.138429567217826843e-01
-9.690505266189575195e-02
-9.747129678726196289e-02
-2.866071835160255432e-02
-4.211753606796264648e-02
-1.037598103284835815e-01
-8.643952012062072754e-02
-7.703366875648498535e-02
-2.013267017900943756e-02
-2.537960745394229889e-02
-4.634462669491767883e-02
-6.507110595703125000e-02
-1.172592341899871826e-01
-9.542778134346008301e-02
-5.706860497593879700e-02
3.217477351427078247e-02
2.224905788898468018e-02
-8.271525055170059204e-02
-6.861641258001327515e-02
-4.987857118248939514e-02
-3.989887982606887817e-02
-3.529964014887809753e-02
6.972716003656387329e-02
4.643553495407104492e-02
-9.721179306507110596e-02
-4.716845974326133728e-02
4.802353307604789734e-02
1.376759856939315796e-01
1.803844124078750610e-01
2.358053624629974365e-01
1.274917572736740112e-01
-6.198601424694061279e-02
2.865219488739967346e-02
1.059614270925521851e-01
2.105592638254165649e-01
2.363451123237609863e-01
2.598356008529663086e-01
1.380736976861953735e-01
-1.027399674057960510e-01
-5.763108283281326294e-02
6.587788928300142288e-03
1.020809039473533630e-01
8.859284222126007080e-02
7.345427572727203369e-02
-9.641638025641441345e-03
-6.710795313119888306e-02
-7.530363649129867554e-02
-8.328056335449218750e-02
-2.681704610586166382e-02
-2.714089676737785339e-02
-1.603909395635128021e-02
-5.181030556559562683e-02
-9.067583084106445312e-02
-1.207405328750610352e-01
-8.833197504281997681e-02
-6.614471320062875748e-03
-6.432367488741874695e-03
7.495617493987083435e-03
-6.992776691913604736e-02
-6.075797230005264282e-02
-1.029413789510726929e-01
-6.123966723680496216e-02
3.081662394106388092e-02
1.026829145848751068e-02
6.123379245400428772e-02
-2.797933295369148254e-02
-9.679686278104782104e-02
-1.203645765781402588e-01
-8.870205492712557316e-04
1.001099646091461182e-01
3.119845315814018250e-02
7.241259515285491943e-02
-9.833591990172863007e-03
-1.195833012461662292e-01
-1.215981841087341309e-01
6.358938664197921753e-02
1.919841468334197998e-01
8.968307077884674072e-02
4.253586754202842712e-02
-8.137091994285583496e-02
-1.459707021713256836e-01
-1.605800986289978027e-01
1.308208517730236053e-02
1.441966444253921509e-01
8.889590948820114136e-02
6.776601821184158325e-02
-3.826524689793586731e-02
-1.929534077644348145e-01
-1.945688575506210327e-01
-5.187601596117019653e-02
5.923065170645713806e-02
4.768176004290580750e-02
-9.228538721799850464e-03
-8.041928708553314209e-02
-1.426693350076675415e-01
-1.511518210172653198e-01
-5.249281972646713257e-02
-4.101442545652389526e-02
-6.283160299062728882e-02
-1.000101044774055481e-01
-8.378525823354721069e-02
-3.239473700523376465e-02
-1.962417922914028168e-02
2.998170815408229828e-02
4.836082831025123596e-02
7.369764149188995361e-02
4.372749850153923035e-02
-3.433364257216453552e-02
-7.161997258663177490e-03
-8.750124834477901459e-03
2.011757902801036835e-02
3.486559167504310608e-02
-7.427969947457313538e-03
1.903826929628849030e-02
-5.353766307234764099e-02
8.333819918334484100e-03
4.150720313191413879e-02
8.424019813537597656e-02
1.189978495240211487e-01
9.225022047758102417e-02
1.322348266839981079e-01
5.203048512339591980e-02
2.721404656767845154e-02
1.033440008759498596e-01
1.703036576509475708e-01
2.005898803472518921e-01
1.937555372714996338e-01
2.736360728740692139e-01
1.899779438972473145e-01
3.789151087403297424e-02
1.075455993413925171e-01
1.940060853958129883e-01
2.888852059841156006e-01
3.716914653778076172e-01
4.340794682502746582e-01
2.674184739589691162e-01
-2.479330822825431824e-02
3.479234874248504639e-02
1.781787723302841187e-01
3.306468129158020020e-01
4.034463465213775635e-01
4.108473062515258789e-01
2.388977110385894775e-01
-2.897178195416927338e-02
-2.033344097435474396e-02
2.509782649576663971e-02
9.735766798257827759e-02
1.239395514130592346e-01
1.296676099300384521e-01
5.565002933144569397e-02
-6.425713002681732178e-02
-7.979718595743179321e-02
-1.329987496137619019e-01
-1.217990964651107788e-01
-1.065523400902748108e-01
-5.842960625886917114e-02
-3.621297702193260193e-02
-3.585020452737808228e-02
-6.911468505859375000e-02
-1.889120936393737793e-01
-2.547489702701568604e-01
-2.460604161024093628e-01
-1.571244448423385620e-01
-8.020884543657302856e-02
-5.076506361365318298e-02
-7.067126035690307617e-02
-1.000275760889053345e-01
-1.587015986442565918e-01
-1.369300782680511475e-01
-1.109750866889953613e-01
-7.398767769336700439e-02
-1.076458021998405457e-01
-1.526039242744445801e-01
-1.433004736900329590e-01
-2.218961417675018311e-01
-1.227021738886833191e-01
-2.062145620584487915e-02
1.480937097221612930e-02
-1.230186372995376587e-01
-1.529306918382644653e-01
-6.460189819335937500e-02
-1.242175884544849396e-02
1.390037983655929565e-01
1.151791363954544067e-01
7.815571129322052002e-02
-1.245057433843612671e-01
-1.559229195117950439e-01
-1.057084426283836365e-01
-4.814846441149711609e-02
6.350070983171463013e-02
9.583381563425064087e-02
8.934506773948669434e-02
-1.374626457691192627e-01
-1.602478921413421631e-01
-1.197228059172630310e-01
-6.954692304134368896e-02
-3.326705424115061760e-03
1.269962731748819351e-02
5.264067556709051132e-03
-5.516282096505165100e-02
-7.816820591688156128e-02
-7.557439059019088745e-02
-7.582861185073852539e-02
-7.347059994935989380e-02
-7.550070434808731079e-02
-4.936726391315460205e-02
-4.118420928716659546e-02
-8.650968968868255615e-02
-4.113263264298439026e-02
-4.740716144442558289e-02
-2.219481952488422394e-02
-5.947725102305412292e-02
-3.979887813329696655e-02
-7.092467974871397018e-03
-2.044473029673099518e-02
8.404114097356796265e-02
8.726130425930023193e-02
9.073937684297561646e-02
-3.674819692969322205e-02
-6.443645060062408447e-02
-1.487391907721757889e-02
-2.566183917224407196e-02
1.236005350947380066e-01
1.430136263370513916e-01
1.315072625875473022e-01
-7.312426716089248657e-02
-1.317356973886489868e-01
-2.181164175271987915e-02
-2.791300602257251740e-02
4.429752752184867859e-02
6.334587186574935913e-02
5.619813874363899231e-02
-1.051158979535102844e-01
-1.105319634079933167e-01
-8.466380089521408081e-02
-7.886087894439697266e-02
-3.474019840359687805e-02
-2.038946375250816345e-02
-4.782718047499656677e-02
-1.318683177232742310e-01
-1.221820339560508728e-01
-1.342373937368392944e-01
-1.807934641838073730e-01
-1.506771743297576904e-01
-1.210472434759140015e-01
-1.078644618391990662e-01
-1.206456422805786133e-01
-1.039037406444549561e-01
-9.499726444482803345e-02
-1.518475115299224854e-01
-1.137124896049499512e-01
-1.595417559146881104e-01
-1.939217299222946167e-01
-2.524453401565551758e-01
-2.025287300348281860e-01
-1.049373522400856018e-01
-1.909192800521850586e-01
-1.427080780267715454e-01
-1.966119110584259033e-01
-2.571932077407836914e-01
-3.097679615020751953e-01
-2.708883285522460938e-01
-9.543762356042861938e-02
-1.523038744926452637e-01
-9.843205660581588745e-02
-1.188886985182762146e-01
-4.475240036845207214e-02
5.102549865841865540e-02
3.031665831804275513e-02
-9.157048165798187256e-02
-8.833184093236923218e-02
2.748635597527027130e-02
1.043208539485931396e-01
1.294412910938262939e-01
2.121605724096298218e-01
9.428469091653823853e-02
-8.682262152433395386e-02
-6.062131002545356750e-02
2.617328800261020660e-02
1.238807588815689087e-01
2.105432599782943726e-01
3.161771595478057861e-01
2.146866321563720703e-01
-1.718117445707321167e-01
-1.617355495691299438e-01
-2.890751138329505920e-02
1.139166504144668579e-01
1.553223282098770142e-01
2.083414494991302490e-01
9.469301998615264893e-02
-9.576188772916793823e-02
-1.179079040884971619e-01
-1.077876761555671692e-01
-6.673428416252136230e-02
-4.580125212669372559e-02
-2.322288788855075836e-02
-3.483633324503898621e-02
-2.938039414584636688e-02
-4.084516689181327820e-02
-7.509417086839675903e-02
-8.117464184761047363e-02
-4.802266880869865417e-02
1.743742823600769043e-02
2.445318922400474548e-02
-3.666806221008300781e-02
-6.141425669193267822e-02
-9.172523766756057739e-02
-9.419118613004684448e-02
-8.463681489229202271e-02
-5.150593444705009460e-02
-2.586430869996547699e-02
-4.429327324032783508e-02
-2.994765527546405792e-02
3.351999330334365368e-04
2.360698394477367401e-02
-1.812658086419105530e-02
-6.672822684049606323e-02
-8.014091849327087402e-02
-1.397736966609954834e-01
-9.870114922523498535e-02
3.680401667952537537e-02
5.179424956440925598e-02
-7.444720715284347534e-02
-2.061128020286560059e-01
-1.958177089691162109e-01
-1.867907643318176270e-01
-1.525183171033859253e-01
-7.989010214805603027e-02
-6.029379740357398987e-02
-1.860969215631484985e-01
-2.112790942192077637e-01
-1.938533931970596313e-01
-1.866126060485839844e-01
-1.777661442756652832e-01
-1.446704268455505371e-01
-1.470168232917785645e-01
-2.331397831439971924e-01
-2.465805709362030029e-01
-1.989610940217971802e-01
-1.817744672298431396e-01
-1.968420743942260742e-01
-1.821823418140411377e-01
-1.806141734123229980e-01
-2.340680062770843506e-01
-2.085740715265274048e-01
-1.513322293758392334e-01
-6.972748041152954102e-02
-8.342631161212921143e-02
-6.113155558705329895e-02
-8.925860375165939331e-02
-8.982087671756744385e-02
-6.141004338860511780e-02
-6.311808526515960693e-02
-9.440129250288009644e-02
-9.277282655239105225e-02
-2.574267424643039703e-02
-5.049871280789375305e-03
2.785120718181133270e-02
2.604502998292446136e-02
-2.752498164772987366e-02
-1.135902777314186096e-01
-1.007799431681632996e-01
-2.844265662133693695e-02
3.607846796512603760e-02
1.534959375858306885e-01
1.975443959236145020e-01
1.035541892051696777e-01
-9.167213737964630127e-02
-1.051084026694297791e-01
-3.718179836869239807e-02
5.004783160984516144e-03
1.141286790370941162e-01
7.301625609397888184e-02
-8.304174058139324188e-03
-8.456147462129592896e-02
-8.586373180150985718e-02
-6.734841316938400269e-02
-5.647421628236770630e-02
2.140360511839389801e-02
1.166987058240920305e-04
-3.422189503908157349e-02
-7.781151682138442993e-02
-5.454603582620620728e-02
-1.188470236957073212e-02
-7.036402076482772827e-02
-1.121898964047431946e-01
-1.910543590784072876e-01
-1.497934013605117798e-01
-9.441190212965011597e-02
-6.914398074150085449e-02
-7.386498153209686279e-02
-8.583720028400421143e-02
-9.189492464065551758e-02
-9.108068794012069702e-02
-7.558628171682357788e-02
-1.258662194013595581e-01
-1.340467780828475952e-01
-1.124827787280082703e-01
-8.056323230266571045e-02
-8.668389916419982910e-02
-2.736889198422431946e-02
-1.149469800293445587e-02
-1.489972621202468872e-01
-1.509863287210464478e-01
-1.467307806015014648e-01
-1.209260001778602600e-01
-1.220976114273071289e-01
-3.830582648515701294e-02
1.853317255154252052e-03
-4.760192334651947021e-02
-5.818767100572586060e-02
-1.345543712377548218e-01
-1.693748980760574341e-01
-1.742649376392364502e-01
-1.041340008378028870e-01
-2.323434315621852875e-02
2.012678887695074081e-03
-1.755339279770851135e-02
-9.501496702432632446e-02
-2.208664417266845703e-01
-2.910357415676116943e-01
-2.033218890428543091e-01
-6.457689404487609863e-02
3.117881529033184052e-02
5.396753549575805664e-02
-1.526330690830945969e-02
-1.787270754575729370e-01
-2.566549181938171387e-01
-2.074564397335052490e-01
-5.400295183062553406e-02
4.642441868782043457e-02
5.513323470950126648e-02
2.169089391827583313e-03
-1.624042987823486328e-01
-2.444608062505722046e-01
-2.444371879100799561e-01
-1.195714250206947327e-01
3.541370824677869678e-05
2.542113885283470154e-02
2.195944823324680328e-02
-2.599070966243743896e-02
-6.031544134020805359e-02
-6.716208904981613159e-02
-5.110492929816246033e-02
-9.767508506774902344e-02
-1.238146647810935974e-01
-9.882730990648269653e-02
-7.330526411533355713e-02
-6.435862183570861816e-02
-7.730414718389511108e-02
-8.683819323778152466e-02
-9.765248745679855347e-02
-1.028186604380607605e-01
-9.985150396823883057e-02
-2.244945429265499115e-02
-2.776623331010341644e-02
-6.264158338308334351e-02
-1.107335761189460754e-01
-7.792920619249343872e-02
-5.465888977050781250e-02
-5.645123124122619629e-02
3.140363143756985664e-03
-4.086990654468536377e-02
-3.016857430338859558e-02
-6.681367754936218262e-02
-5.898912623524665833e-02
-1.708749309182167053e-02
1.581477990839630365e-04
1.956514082849025726e-02
-9.752446785569190979e-03
-2.321760170161724091e-02
-5.356691405177116394e-02
-2.953598275780677795e-02
1.047540828585624695e-02
1.542317494750022888e-02
-3.250313550233840942e-02
-3.018363378942012787e-02
-5.501284077763557434e-02
-3.846003487706184387e-02
-9.857879020273685455e-03
3.635893017053604126e-02
3.643423691391944885e-02
-6.801861524581909180e-02
-1.252756416797637939e-01
-1.740228235721588135e-01
-1.397122740745544434e-01
8.984300307929515839e-03
5.045667290687561035e-02
6.112788617610931396e-02
7.063934579491615295e-03
-2.232143096625804901e-02
-6.472763419151306152e-02
-6.576688587665557861e-02
-9.576627612113952637e-02
-4.496291279792785645e-02
-1.731423102319240570e-02
6.461044400930404663e-02
1.142687425017356873e-01
1.536731421947479248e-01
5.456082895398139954e-02
-6.569510698318481445e-02
2.568939328193664551e-02
3.725810721516609192e-02
7.723505049943923950e-02
1.200315281748771667e-01
1.716951429843902588e-01
8.496286720037460327e-02
-4.024450853466987610e-02
1.725381240248680115e-02
-4.058975726366043091e-02
-8.265257626771926880e-02
1.095302030444145203e-02
1.139465123414993286e-01
1.125655174255371094e-01
-4.821112751960754395e-02
-2.190604060888290405e-02
-1.115412786602973938e-01
-1.683404743671417236e-01
-3.255409002304077148e-02
1.040493771433830261e-01
1.173241958022117615e-01
-3.521250933408737183e-02
-5.234548449516296387e-02
-1.900508701801300049e-01
-2.102162837982177734e-01
-8.674090355634689331e-02
1.929653435945510864e-02
5.885342508554458618e-02
6.615255773067474365e-02
9.691423177719116211e-02
-3.582532331347465515e-02
-1.045614928007125854e-01
-6.832762807607650757e-02
-1.943463459610939026e-02
-3.679777495563030243e-03
4.914617538452148438e-02
7.953958213329315186e-02
-1.048405747860670090e-02
-7.683225721120834351e-02
-9.632442891597747803e-02
-9.935111552476882935e-02
-7.622519135475158691e-02
4.845408722758293152e-02
7.308452576398849487e-02
7.218150794506072998e-02
6.054602190852165222e-02
1.217581890523433685e-02
-4.970991238951683044e-02
-5.857962742447853088e-02
6.473045796155929565e-02
9.117677807807922363e-02
7.300310581922531128e-02
5.943083018064498901e-02
4.223911557346582413e-03
-2.821039780974388123e-02
-4.787428304553031921e-02
3.492622077465057373e-02
3.990263864398002625e-02
-7.887760177254676819e-03
-1.498846989125013351e-02
-6.853986531496047974e-03
-2.356705628335475922e-02
-4.766950383782386780e-02
-1.504768431186676025e-02
-3.233808651566505432e-02
-6.142682209610939026e-02
-7.778707891702651978e-02
-1.141368970274925232e-01
-1.168681308627128601e-01
-1.111786738038063049e-01
1.865231897681951523e-03
-2.994486689567565918e-02
-8.082178235054016113e-02
-1.076455861330032349e-01
-1.201150119304656982e-01
-1.600719243288040161e-01
-1.341190487146377563e-01
9.059697389602661133e-02
1.116992607712745667e-01
2.608117088675498962e-02
-6.028696149587631226e-02
-8.982226252555847168e-02
-1.531414538621902466e-01
-1.211857870221138000e-01
8.885017037391662598e-02
1.208181753754615784e-01
6.010684743523597717e-02
1.806018175557255745e-03
-3.669523075222969055e-02
-1.197301223874092102e-01
-1.106753572821617126e-01
-3.566309809684753418e-02
-6.336217280477285385e-03
-4.483059793710708618e-02
-7.451228797435760498e-02
-9.278495609760284424e-02
-1.028274893760681152e-01
-9.542684257030487061e-02
-4.919138923287391663e-02
-2.029603533446788788e-02
-4.961572214961051941e-02
-1.677191816270351410e-02
-7.088988088071346283e-03
-4.019889980554580688e-02
-8.320270478725433350e-02
-8.049609512090682983e-02
-4.132566228508949280e-02
-6.658422201871871948e-02
-9.416822344064712524e-03
-3.623127192258834839e-02
-3.192082419991493225e-02
-1.111631020903587341e-01
-8.997285366058349609e-02
-3.955880925059318542e-02
-7.766481488943099976e-02
-3.334725275635719299e-03
-4.682759940624237061e-02
4.308771714568138123e-02
-6.208438798785209656e-02
-6.846375018358230591e-02
2.124059246852993965e-03
-5.499299988150596619e-02
-8.846251294016838074e-03
-9.514155238866806030e-02
-3.556481003761291504e-02
-6.853087991476058960e-02
-1.313416659832000732e-01
-9.653921425342559814e-02
-5.475805699825286865e-02
-5.257406458258628845e-02
-1.145889237523078918e-01
-1.301166266202926636e-01
-1.144906356930732727e-01
-1.687955856323242188e-01
-1.436089426279067993e-01
-6.682395935058593750e-02
-5.264119058847427368e-02
-9.803757071495056152e-02
-1.333290785551071167e-01
-1.152817606925964355e-01
1.820073090493679047e-02
1.526226382702589035e-02
2.115400135517120361e-02
1.662170514464378357e-02
1.849433220922946930e-02
-1.108278147876262665e-02
-3.256492316722869873e-02
3.539729863405227661e-02
3.666545450687408447e-02
5.515978485345840454e-02
4.038849845528602600e-02
2.777110226452350616e-02
-2.146487240679562092e-04
-2.526193484663963318e-02
1.414954476058483124e-02
1.459858007729053497e-02
8.666133880615234375e-02
6.081466749310493469e-02
2.393703348934650421e-02
3.016678057610988617e-02
1.559533923864364624e-02
3.651495650410652161e-02
1.080398540943861008e-02
2.356695011258125305e-02
-3.561935201287269592e-02
-3.044557757675647736e-02
4.421270452439785004e-03
3.164218366146087646e-02
4.858709499239921570e-02
1.683388650417327881e-02
-7.056267932057380676e-04
-5.943302065134048462e-02
-8.587428927421569824e-02
-3.832589834928512573e-02
2.844712231308221817e-03
3.401071950793266296e-02
6.873693317174911499e-03
1.881753839552402496e-02
2.293040417134761810e-02
5.493773519992828369e-02
9.488459676504135132e-02
6.823609024286270142e-02
-2.723818179219961166e-03
-1.208941102959215641e-03
2.963385917246341705e-02
7.530962675809860229e-02
1.168108433485031128e-01
1.383275240659713745e-01
6.645721197128295898e-02
-1.332982778549194336e-01
-1.625220328569412231e-01
-1.184727773070335388e-01
-1.232093945145606995e-01
-1.192936077713966370e-01
-1.120810285210609436e-01
-8.712628483772277832e-02
-1.254095137119293213e-01
-1.716958731412887573e-01
-1.470472663640975952e-01
-1.183348447084426880e-01
-1.240773350000381470e-01
-8.824653178453445435e-02
-1.110516190528869629e-01
-8.994874358177185059e-02
-1.130128726363182068e-01
-3.438425436615943909e-02
2.584285661578178406e-02
6.262233108282089233e-02
8.246703445911407471e-02
1.759413513354957104e-03
-8.270251750946044922e-02
-7.026215642690658569e-02
6.188223510980606079e-02
1.964386701583862305e-01
2.311055064201354980e-01
1.620510518550872803e-01
9.590989910066127777e-03
-6.720757484436035156e-02
-5.173953715711832047e-03
1.356934905052185059e-01
2.455306798219680786e-01
3.179425001144409180e-01
2.500890195369720459e-01
9.356176853179931641e-02
-1.336548775434494019e-01
-1.004884093999862671e-01
-7.333692628890275955e-03
2.743742987513542175e-02
3.843124210834503174e-02
1.270949188619852066e-02
-2.844665385782718658e-02
-1.350812315940856934e-01
-1.135713085532188416e-01
-6.008582189679145813e-02
-3.834713995456695557e-02
-5.012141913175582886e-02
-3.816547617316246033e-02
-4.233693331480026245e-02
-1.379970908164978027e-01
-1.782450079917907715e-01
-1.737685948610305786e-01
-1.282654404640197754e-01
-1.048449128866195679e-01
-6.750918179750442505e-02
-5.914541706442832947e-02
-1.857267916202545166e-01
-2.528698742389678955e-01
-2.352670431137084961e-01
-1.377541422843933105e-01
-1.157680600881576538e-01
-8.242949843406677246e-02
-8.983141183853149414e-02
-1.280990391969680786e-01
-1.797160655260086060e-01
-1.751664131879806519e-01
-8.876971155405044556e-02
-5.975780636072158813e-02
-4.875811189413070679e-02
-7.756034284830093384e-02
-1.208169385790824890e-01
-1.766607761383056641e-01
-1.580029129981994629e-01
-9.755948930978775024e-02
-3.167779371142387390e-02
1.395513676106929779e-02
-7.564995437860488892e-03
-1.132519394159317017e-01
-1.873842477798461914e-01
-1.859997063875198364e-01
-1.629353016614913940e-01
-5.184002593159675598e-02
-7.821266772225499153e-04
-8.287214441224932671e-04
-8.974819630384445190e-02
-1.175819262862205505e-01
-1.384563893079757690e-01
-1.586352586746215820e-01
-8.362431824207305908e-02
-2.406287565827369690e-02
-3.240001201629638672e-02
-1.192327216267585754e-01
-1.355675160884857178e-01
-6.640422344207763672e-02
-5.301820114254951477e-03
2.839618921279907227e-02
-3.355157002806663513e-02
-8.472595363855361938e-02
3.809520974755287170e-02
1.286644786596298218e-01
1.722487360239028931e-01
3.340345621109008789e-01
3.834850490093231201e-01
3.940675556659698486e-01
2.267896085977554321e-01
1.428041458129882812e-01
2.728117406368255615e-01
3.563157916069030762e-01
5.706308484077453613e-01
6.184714436531066895e-01
5.530781745910644531e-01
2.709074616432189941e-01
1.603875011205673218e-01
2.797359228134155273e-01
3.793973922729492188e-01
4.454499483108520508e-01
3.929267823696136475e-01
2.476694732904434204e-01
9.716226160526275635e-02
1.873666048049926758e-01
2.671264410018920898e-01
3.283768594264984131e-01
3.614184558391571045e-01
2.812691628932952881e-01
1.298144161701202393e-01
-2.026960719376802444e-03
1.450273543596267700e-01
1.953610032796859741e-01
2.283351421356201172e-01
2.305921018123626709e-01
1.537423729896545410e-01
4.108198732137680054e-02
-1.976363360881805420e-02
1.468887329101562500e-01
2.001999467611312866e-01
1.115135028958320618e-01
1.511511802673339844e-01
9.125616401433944702e-02
5.389998480677604675e-02
-3.690540790557861328e-02
1.144573539495468140e-01
1.943153142929077148e-01
1.207774206995964050e-01
1.091523021459579468e-01
5.394291505217552185e-02
2.177833020687103271e-02
-2.460564859211444855e-02
-9.822059422731399536e-02
-1.199972033500671387e-01
-9.692652523517608643e-02
-6.045362353324890137e-02
-1.293106656521558762e-02
6.441330164670944214e-02
6.000505387783050537e-02
-1.089669093489646912e-01
-1.257511526346206665e-01
-1.402344554662704468e-01
-1.188418865203857422e-01
-9.737186133861541748e-02
-1.020092330873012543e-02
4.275609925389289856e-02
-8.354365825653076172e-02
-7.282962650060653687e-02
-5.650040507316589355e-02
-4.263347387313842773e-02
-9.823350608348846436e-02
-1.087442338466644287e-01
-5.566780641674995422e-02
-6.883444730192422867e-03
1.187257189303636551e-02
8.284014649689197540e-03
8.810034953057765961e-03
-5.841085314750671387e-02
-1.128814071416854858e-01
-7.890951633453369141e-02
4.776136483997106552e-03
3.582747653126716614e-02
3.861570730805397034e-02
1.859143376350402832e-02
-8.552188426256179810e-02
-1.267225146293640137e-01
-1.066691949963569641e-01
2.079232782125473022e-02
2.087300457060337067e-02
-1.226950623095035553e-02
-3.033492155373096466e-02
-3.842208161950111389e-02
1.595487631857395172e-02
7.499825209379196167e-03
7.320719957351684570e-02
9.752999246120452881e-02
2.482622675597667694e-02
-1.419932377757504582e-04
-1.901095919311046600e-02
5.315065383911132812e-03
-1.308274175971746445e-02
-1.153608635067939758e-01
-1.266274601221084595e-01
-1.035452559590339661e-01
-1.091947853565216064e-01
-1.739253252744674683e-01
-2.134602367877960205e-01
-2.029729038476943970e-01
-7.480170577764511108e-02
-7.922333478927612305e-02
-1.039201170206069946e-01
-9.892290830612182617e-02
-1.788575947284698486e-01
-1.789284348487854004e-01
-2.071111649274826050e-01
-6.645432859659194946e-02
-5.829881131649017334e-02
-3.276965394616127014e-02
7.359151542186737061e-02
7.688264548778533936e-02
1.025033071637153625e-01
-2.414776757359504700e-02
-5.741920694708824158e-02
-3.494209423661231995e-02
1.789018698036670685e-02
1.162050440907478333e-01
1.992567330598831177e-01
2.621572315692901611e-01
1.584938913583755493e-01
-3.977105766534805298e-02
-1.602767221629619598e-02
8.167323470115661621e-02
1.851240396499633789e-01
3.458966612815856934e-01
3.835483789443969727e-01
2.363948822021484375e-01
-6.012886017560958862e-02
-4.569805040955543518e-02
1.571479253470897675e-02
5.728638172149658203e-02
1.822490990161895752e-01
2.452174723148345947e-01
1.760298758745193481e-01
-2.394410036504268646e-02
5.138890817761421204e-03
5.414283275604248047e-02
9.186542034149169922e-02
1.098943352699279785e-01
1.273506283760070801e-01
5.310678854584693909e-02
-2.683820389211177826e-02
-1.979681104421615601e-02
-7.556601613759994507e-02
-7.209013402462005615e-02
-6.448435783386230469e-02
-6.293898820877075195e-02
-3.809911012649536133e-02
-6.587228924036026001e-02
-7.133682072162628174e-02
-1.293635368347167969e-01
-7.826194912195205688e-02
-8.626739680767059326e-02
-8.797748386859893799e-02
-7.215069234371185303e-02
-6.318604946136474609e-02
-7.565563917160034180e-02
-4.568792879581451416e-02
4.488859698176383972e-02
7.179220020771026611e-02
7.804153114557266235e-02
2.785069309175014496e-02
-1.019173637032508850e-01
-1.306642740964889526e-01
-9.205649793148040771e-02
-7.458017673343420029e-03
1.186791285872459412e-01
2.214587926864624023e-01
1.282202452421188354e-01
-1.042233109474182129e-01
-1.219563931226730347e-01
3.587066754698753357e-02
1.737870723009109497e-01
3.649366199970245361e-01
4.114868342876434326e-01
2.189348489046096802e-01
-1.062264889478683472e-01
-8.500298857688903809e-02
2.049198746681213379e-02
9.226238727569580078e-02
2.098587900400161743e-01
2.774944603443145752e-01
1.727551966905593872e-01
-1.006796061992645264e-01
-7.822319120168685913e-02
3.250377997756004333e-02
9.137100726366043091e-02
1.191756799817085266e-01
8.430054783821105957e-02
3.830015286803245544e-02
-5.433759465813636780e-02
-8.355241268873214722e-02
-1.897192746400833130e-02
1.385747268795967102e-02
5.996209755539894104e-02
1.585131734609603882e-01
1.004422158002853394e-01
-7.494214177131652832e-02
-1.058524549007415771e-01
1.327522564679384232e-02
8.495678752660751343e-02
1.202898398041725159e-01
2.206132858991622925e-01
1.126530990004539490e-01
-1.777017023414373398e-03
-3.041424043476581573e-02
1.599268764257431030e-01
2.457896471023559570e-01
2.519591152667999268e-01
2.131698429584503174e-01
6.214203312993049622e-02
3.104772605001926422e-02
3.186752647161483765e-02
1.342195123434066772e-01
1.995359659194946289e-01
1.469404399394989014e-01
1.427436172962188721e-01
4.237125813961029053e-02
2.336905524134635925e-02
4.183093458414077759e-02
1.421008110046386719e-01
2.564424276351928711e-01
2.307047992944717407e-01
1.741756200790405273e-01
5.723252519965171814e-02
2.731901593506336212e-02
4.908340051770210266e-02
2.533472143113613129e-02
9.900756180286407471e-02
1.471779942512512207e-01
1.498004496097564697e-01
7.081051915884017944e-02
-1.496141217648983002e-02
-9.469660930335521698e-03
-1.058058720082044601e-02
2.381389215588569641e-02
6.102178618311882019e-02
5.875335261225700378e-02
1.978241652250289917e-02
-8.009624481201171875e-02
-1.002184525132179260e-01
-1.287725269794464111e-01
-1.565763503313064575e-01
-1.380113959312438965e-01
-1.306787580251693726e-01
-8.898176997900009155e-02
-1.070276424288749695e-01
-1.400266587734222412e-01
-1.663997173309326172e-01
-2.288514077663421631e-01
-2.271632701158523560e-01
-1.908141970634460449e-01
-1.224606260657310486e-01
-1.121094450354576111e-01
-1.477213501930236816e-01
-1.785786002874374390e-01
-2.218023091554641724e-01
-2.180029451847076416e-01
-1.722099930047988892e-01
-9.494035691022872925e-02
-1.232676133513450623e-01
-1.635425537824630737e-01
-1.048291549086570740e-01
-8.770804852247238159e-02
-5.948984995484352112e-02
-8.163605630397796631e-02
-3.146357834339141846e-02
-1.240920349955558777e-01
-1.258673965930938721e-01
-5.736552551388740540e-02
-2.543084137141704559e-02
4.049741476774215698e-02
-4.034910816699266434e-03
4.711030924227088690e-04
-9.832531958818435669e-02
-9.798507392406463623e-02
-1.224431768059730530e-02
3.397176787257194519e-02
9.991747140884399414e-02
5.029025301337242126e-02
2.590630762279033661e-02
-4.458903148770332336e-02
-4.779515042901039124e-02
-3.129345923662185669e-02
-8.004389703273773193e-03
6.381701678037643433e-02
7.620528340339660645e-02
3.890962153673171997e-02
-3.622013330459594727e-02
-3.127461299300193787e-02
-7.660464197397232056e-02
-3.997695446014404297e-02
-3.997956588864326477e-02
-4.187887534499168396e-02
-3.528745844960212708e-02
3.161946684122085571e-02
2.694564685225486755e-02
-9.345285594463348389e-02
-7.030060887336730957e-02
-7.604295015335083008e-02
-2.409798838198184967e-02
-1.018364727497100830e-02
5.609104875475168228e-03
-1.027247309684753418e-02
-7.489605247974395752e-02
-1.054548248648643494e-01
-1.081901490688323975e-01
-1.184051409363746643e-01
-5.205729976296424866e-02
-5.046626925468444824e-02
-6.846921890974044800e-02
-7.540287822484970093e-02
-8.445008099079132080e-02
-2.766670659184455872e-02
-1.369488891214132309e-02
2.684375829994678497e-02
-4.082602635025978088e-02
-5.009790137410163879e-02
-4.488328844308853149e-02
-4.265218600630760193e-02
6.141277402639389038e-02
7.820612937211990356e-02
9.097879379987716675e-02
-4.600928723812103271e-02
-6.936793029308319092e-02
-6.623028218746185303e-02
7.550215232186019421e-04
1.202992275357246399e-01
1.875144392251968384e-01
1.081796959042549133e-01
-3.365724161267280579e-02
-1.120253466069698334e-02
2.304252469912171364e-03
2.226660586893558502e-02
2.005901560187339783e-02
3.154892846941947937e-02
1.495151687413454056e-02
-5.348350852727890015e-02
-6.581496447324752808e-02
-8.477091789245605469e-02
-1.698275655508041382e-01
-1.836034655570983887e-01
-2.249180376529693604e-01
-1.615174561738967896e-01
-5.382430180907249451e-02
-6.481093913316726685e-02
-3.252998739480972290e-02
-1.054780110716819763e-01
-1.700241863727569580e-01
-2.849657237529754639e-01
-2.067092210054397583e-01
-1.174031421542167664e-01
-1.017555072903633118e-01
4.186771437525749207e-02
3.643862146418541670e-04
-1.239280104637145996e-01
-2.247188091278076172e-01
-1.659320443868637085e-01
-1.305603533983230591e-01
-6.124047562479972839e-02
1.621702164411544800e-01
1.915675252676010132e-01
2.216464281082153320e-02
-1.128863245248794556e-01
-1.255297362804412842e-01
-1.155182942748069763e-01
2.545460592955350876e-03
1.902122199535369873e-01
2.536101639270782471e-01
5.909872800111770630e-02
-8.929296582937240601e-02
-1.199931651353836060e-01
-1.333705931901931763e-01
-3.084699623286724091e-02
1.190468072891235352e-01
2.283390909433364868e-01
1.437464356422424316e-01
5.502231791615486145e-02
-3.528516739606857300e-03
-1.300727725028991699e-01
-9.601707756519317627e-02
-2.281739190220832825e-02
3.100690618157386780e-02
-1.572890178067609668e-04
-2.035844139754772186e-02
-2.973286621272563934e-02
-8.389355987310409546e-02
-1.049587503075599670e-01
-1.382490843534469604e-01
-1.552224606275558472e-01
-1.725856363773345947e-01
-1.691301167011260986e-01
-1.276737451553344727e-01
-5.727788805961608887e-02
-6.962376087903976440e-02
-1.522900313138961792e-01
-1.613086313009262085e-01
-2.158351689577102661e-01
-2.519145905971527100e-01
-2.173743247985839844e-01
-9.811054915189743042e-02
-8.270147442817687988e-02
-1.271883547306060791e-01
-1.726233661174774170e-01
-2.724365293979644775e-01
-3.235327005386352539e-01
-2.191398143768310547e-01
-1.126544848084449768e-01
-1.098125949501991272e-01
-1.790012717247009277e-01
-2.304143011569976807e-01
-3.391303718090057373e-01
-3.294830620288848877e-01
-1.976898312568664551e-01
-1.340114027261734009e-01
-1.653250008821487427e-01
-2.166072577238082886e-01
-3.144839406013488770e-01
-3.868212997913360596e-01
-3.753430843353271484e-01
-1.971365362405776978e-01
-1.924587488174438477e-01
-2.560617327690124512e-01
-2.656109631061553955e-01
-3.067580163478851318e-01
-2.937683165073394775e-01
-2.527621090412139893e-01
-1.381057351827621460e-01
-1.414531320333480835e-01
-1.773917078971862793e-01
-1.662127673625946045e-01
-1.856306642293930054e-01
-1.761115938425064087e-01
-1.648144572973251343e-01
-9.562326967716217041e-02
7.064064848236739635e-04
-3.510501608252525330e-02
-6.906574964523315430e-02
-1.028619781136512756e-01
-1.421401053667068481e-01
-2.116558402776718140e-01
-1.689908206462860107e-01
-1.145007461309432983e-02
-7.335983216762542725e-02
-5.150961503386497498e-02
5.631172657012939453e-02
5.430862680077552795e-02
-5.410541594028472900e-02
-1.604171693325042725e-01
-6.596433371305465698e-02
-1.586027741432189941e-01
4.930813983082771301e-02
1.939980983734130859e-01
2.601003348827362061e-01
7.164945453405380249e-02
-5.274098739027976990e-02
-8.569291234016418457e-02
-1.324875056743621826e-01
1.299400925636291504e-01
3.403379619121551514e-01
3.824271857738494873e-01
2.094713002443313599e-01
2.193488925695419312e-02
-8.907737582921981812e-02
-9.798245131969451904e-02
1.890338957309722900e-01
3.318368494510650635e-01
3.873599171638488770e-01
1.580536216497421265e-01
1.827222108840942383e-02
-8.891286700963973999e-02
-3.829836100339889526e-02
6.443056464195251465e-02
1.865276098251342773e-01
1.649338155984878540e-01
7.985296100378036499e-02
3.948135301470756531e-03
-8.534213155508041382e-02
-6.982054561376571655e-02
-1.851655915379524231e-02
-5.646413657814264297e-03
-1.799401082098484039e-02
-5.179749801754951477e-02
-2.794418297708034515e-02
6.096107885241508484e-02
8.834182471036911011e-02
2.073230408132076263e-02
3.248731419444084167e-02
6.657771766185760498e-02
1.230210065841674805e-01
6.208032369613647461e-02
1.106509864330291748e-01
1.559979915618896484e-01
3.310523182153701782e-02
3.464419767260551453e-02
6.986842304468154907e-02
1.312871128320693970e-01
6.664475798606872559e-02
9.079310111701488495e-03
1.160344481468200684e-02
-5.346737056970596313e-02
1.294421032071113586e-02
2.417457289993762970e-02
6.955654919147491455e-02
1.375449821352958679e-02
-4.134219139814376831e-02
-3.416618704795837402e-02
-4.717743396759033203e-02
3.054612083360552788e-03
3.861985635012388229e-03
5.085870623588562012e-02
1.400224864482879639e-02
-6.551093608140945435e-02
-9.544788300991058350e-02
-5.584577098488807678e-02
3.636678680777549744e-02
1.097328588366508484e-01
1.237904876470565796e-01
6.766490638256072998e-02
-7.289680186659097672e-03
-2.401717938482761383e-03
-7.001124322414398193e-03
2.990488521754741669e-02
8.781718462705612183e-02
8.218888193368911743e-02
2.773051522672176361e-02
-2.875648997724056244e-02
-5.164276063442230225e-02
-5.400950461626052856e-02
-5.389291420578956604e-02
-2.536668814718723297e-02
-3.940099477767944336e-02
-4.866101965308189392e-02
-4.560030251741409302e-02
-5.784249678254127502e-02
-5.209644511342048645e-02
-1.921994052827358246e-02
-1.133987586945295334e-02
-4.567780718207359314e-02
-6.664702296257019043e-02
-6.825514603406190872e-03
-1.522593479603528976e-02
2.898490987718105316e-02
1.134153604507446289e-01
1.317191421985626221e-01
-2.765634283423423767e-02
-1.125407218933105469e-01
2.304510772228240967e-02
2.390037104487419128e-02
1.640365421772003174e-01
2.182863801717758179e-01
2.533688545227050781e-01
6.861496716737747192e-03
-1.061746701598167419e-01
4.835154861211776733e-02
6.754934042692184448e-02
2.215496599674224854e-01
2.515808045864105225e-01
3.264538943767547607e-01
6.157355755567550659e-02
-5.617348477244377136e-02
7.983581721782684326e-02
1.145474091172218323e-01
1.801509559154510498e-01
1.927169859409332275e-01
2.377498894929885864e-01
5.485322326421737671e-02
-4.054067656397819519e-02
1.592647731304168701e-01
2.342125773429870605e-01
1.912749409675598145e-01
1.394940167665481567e-01
1.116550043225288391e-01
1.371468976140022278e-02
-3.695354610681533813e-02
1.354280561208724976e-01
1.905995905399322510e-01
1.111567988991737366e-01
5.234555155038833618e-02
9.717916138470172882e-03
-1.583209377713501453e-03
-9.479881264269351959e-03
-2.260663732886314392e-02
-5.716896429657936096e-02
-5.497523024678230286e-02
-8.046515285968780518e-02
-1.108326837420463562e-01
-1.299104094505310059e-01
-1.306608170270919800e-01
3.567778691649436951e-02
5.857849959284067154e-03
3.542427439242601395e-03
-6.070125475525856018e-02
-1.271082460880279541e-01
-2.088950425386428833e-01
-2.064478099346160889e-01
1.921969652175903320e-02
-4.067369177937507629e-02
-3.235845267772674561e-02
-6.955393403768539429e-02
-1.077330633997917175e-01
-1.420824378728866577e-01
-1.653279364109039307e-01
-2.403983101248741150e-02
-7.925167679786682129e-02
-5.008072778582572937e-02
-3.862192481756210327e-02
-6.877987831830978394e-02
-1.211963146924972534e-01
-1.675926446914672852e-01
-1.463144272565841675e-01
-1.922747045755386353e-01
-1.477510035037994385e-01
-1.757523864507675171e-01
-2.079553604125976562e-01
-1.724871397018432617e-01
-1.104405820369720459e-01
-2.690622210502624512e-01
-2.903201878070831299e-01
-1.669909656047821045e-01
-1.495188325643539429e-01
-1.715812534093856812e-01
-1.415618807077407837e-01
-6.557546555995941162e-02
-2.548756301403045654e-01
-3.034893572330474854e-01
-1.930724382400512695e-01
-1.667273193597793579e-01
-1.356499642133712769e-01
-8.813817054033279419e-02
-3.856107965111732483e-02
-5.820915475487709045e-02
-2.709397114813327789e-02
-3.668481484055519104e-02
-1.483010314404964447e-02
-6.050175055861473083e-03
3.220308339223265648e-03
-3.206959739327430725e-02
-1.160979457199573517e-02
3.210296854376792908e-03
-1.303807739168405533e-02
2.045646496117115021e-02
7.970346510410308838e-02
1.045682504773139954e-01
2.022286877036094666e-02
1.876455172896385193e-02
4.531124234199523926e-02
9.597185999155044556e-02
1.386668086051940918e-01
1.788722723722457886e-01
1.121935322880744934e-01
3.919432312250137329e-02
-4.011536389589309692e-02
2.161444164812564850e-02
1.981774270534515381e-01
3.088826239109039307e-01
3.009202778339385986e-01
1.743471622467041016e-01
2.540539577603340149e-02
-7.453428208827972412e-02
1.780680194497108459e-02
2.697750627994537354e-01
4.127967953681945801e-01
4.146922528743743896e-01
2.229487895965576172e-01
2.082688361406326294e-02
-1.027194932103157043e-01
4.004528454970568419e-04
2.078917473554611206e-01
3.475930690765380859e-01
2.701354622840881348e-01
9.340896457433700562e-02
-7.468445599079132080e-02
-1.108119711279869080e-01
-6.810034066438674927e-02
4.801095649600028992e-02
1.082857847213745117e-01
6.257075071334838867e-02
-2.864572592079639435e-02
-7.031618058681488037e-02
-8.913313597440719604e-02
-9.321429580450057983e-02
-6.717703491449356079e-02
-5.504026636481285095e-02
-6.041805073618888855e-02
-5.844693630933761597e-02
-6.342606991529464722e-02
-1.229501813650131226e-01
-1.207253709435462952e-01
5.965698976069688797e-03
7.635611295700073242e-02
8.286543190479278564e-02
4.567394033074378967e-02
-4.814840480685234070e-02
-5.623622611165046692e-02
-3.803913295269012451e-02
1.418982744216918945e-01
1.565860062837600708e-01
1.558068245649337769e-01
5.965699255466461182e-02
-3.159625828266143799e-02
-3.548815846443176270e-02
5.478456616401672363e-03
2.245140373706817627e-01
2.921803295612335205e-01
2.330669611692428589e-01
8.793516457080841064e-02
-7.622927427291870117e-02
-4.358604550361633301e-02
-8.951568044722080231e-03
1.663811951875686646e-01
3.322227895259857178e-01
3.055915534496307373e-01
1.667798459529876709e-01
-4.129077121615409851e-02
-7.623530924320220947e-02
-3.327945992350578308e-02
1.025464013218879700e-01
2.796146869659423828e-01
2.278985530138015747e-01
1.236830577254295349e-01
-5.845499038696289062e-02
-8.206812292337417603e-02
-5.873686820268630981e-02
2.349031716585159302e-02
1.390875726938247681e-01
1.547840088605880737e-01
1.068268865346908569e-01
1.735549303703010082e-03
-1.272006630897521973e-01
-1.529262512922286987e-01
-1.794150322675704956e-01
-1.830278187990188599e-01
-1.643394678831100464e-01
-1.640817821025848389e-01
-1.264325082302093506e-01
-1.366662532091140747e-01
-1.662524193525314331e-01
-1.535952836275100708e-01
-9.383322298526763916e-02
-2.253404818475246429e-02
-9.022539854049682617e-02
-1.082942634820938110e-01
-1.795736253261566162e-01
-2.011412829160690308e-01
-1.006623283028602600e-01
-4.409676045179367065e-02
-3.381346166133880615e-02
-1.102171167731285095e-01
-1.044931635260581970e-01
-1.689186394214630127e-01
-1.297281235456466675e-01
6.706692278385162354e-02
2.170890718698501587e-01
2.048383206129074097e-01
7.571479678153991699e-02
-1.320722140371799469e-02
-2.038174271583557129e-01
-1.366563439369201660e-01
1.675062254071235657e-02
1.260558813810348511e-01
9.460137784481048584e-02
5.632273480296134949e-02
-1.147268991917371750e-02
-2.416103929281234741e-01
-1.929146498441696167e-01
-5.545546300709247589e-03
1.076599210500717163e-01
3.516639769077301025e-02
-9.034434333443641663e-03
-5.635742098093032837e-02
-2.112263441085815430e-01
-2.299196571111679077e-01
-1.079770922660827637e-01
-1.911454275250434875e-02
-3.188069909811019897e-02
-2.081933803856372833e-02
-4.737750440835952759e-02
-4.896745085716247559e-02
-9.461005777120590210e-02
-1.037995144724845886e-01
-1.280342340469360352e-01
-1.474179178476333618e-01
-2.250756770372390747e-01
-1.865748912096023560e-01
-1.715735532343387604e-02
-6.345614045858383179e-02
-4.894987493753433228e-02
-3.840997815132141113e-02
-4.153269156813621521e-02
-1.417495757341384888e-01
-1.478866189718246460e-01
-1.109823435544967651e-01
-1.255325525999069214e-01
2.416735142469406128e-02
1.308552324771881104e-01
1.393181979656219482e-01
2.706157602369785309e-02
-3.702145442366600037e-02
-1.279434263706207275e-01
-1.204764470458030701e-01
9.820147603750228882e-02
2.472627758979797363e-01
3.001497387886047363e-01
2.462755888700485229e-01
1.076076999306678772e-01
-1.301023811101913452e-01
-1.216745600104331970e-01
7.939488440752029419e-02
2.774031162261962891e-01
3.680497407913208008e-01
2.907874286174774170e-01
1.301697641611099243e-01
-1.334623694419860840e-01
-1.391746550798416138e-01
-1.726281270384788513e-02
1.306355297565460205e-01
2.286963909864425659e-01
2.150952965021133423e-01
1.013446971774101257e-01
-1.051411703228950500e-01
-1.165129989385604858e-01
-3.006125800311565399e-02
4.972909018397331238e-02
1.023348271846771240e-01
6.785020977258682251e-02
9.561483748257160187e-03
-1.659775078296661377e-01
-1.866658478975296021e-01
-1.329042911529541016e-01
-9.657818824052810669e-02
-6.963473558425903320e-02
-3.030335344374179840e-02
-1.943792589008808136e-02
-1.608994305133819580e-01
-2.095768004655838013e-01
-1.076729074120521545e-01
-2.851486951112747192e-02
9.150316938757896423e-03
3.301818214822560549e-04
-2.300572395324707031e-02
-1.072632297873497009e-01
-1.175508350133895874e-01
-2.760075405240058899e-02
2.271528588607907295e-03
2.234841696918010712e-03
-9.465212002396583557e-03
-5.866841878741979599e-03
-1.012435257434844971e-01
-1.370223909616470337e-01
-7.241070270538330078e-02
1.561331935226917267e-02
2.911103144288063049e-02
-1.257748156785964966e-02
-6.555943936109542847e-02
-1.236041709780693054e-01
-1.464020162820816040e-01
-6.245327740907669067e-02
-2.363245701417326927e-03
-1.166948117315769196e-02
-5.884573981165885925e-02
-8.517162501811981201e-02
-1.781728416681289673e-01
-2.435213178396224976e-01
-1.761183738708496094e-01
-1.410059779882431030e-01
-1.007971689105033875e-01
-7.982450723648071289e-02
-7.016669213771820068e-02
-1.612387895584106445e-01
-1.994665116071701050e-01
-1.426966339349746704e-01
-1.113262996077537537e-01
-9.490892291069030762e-02
-7.968387752771377563e-02
-6.287823617458343506e-02
-1.481122225522994995e-01
-1.681832671165466309e-01
-6.300557404756546021e-02
-5.163931753486394882e-03
1.715229824185371399e-02
-6.917984224855899811e-03
-9.977051988244056702e-03
-1.535334289073944092e-01
-1.695303767919540405e-01
-7.262246310710906982e-02
-1.819537486881017685e-03
3.620832785964012146e-02
6.823967397212982178e-02
5.429612100124359131e-02
-1.225404664874076843e-01
-1.319141387939453125e-01
-3.137182071805000305e-02
3.745253756642341614e-02
1.478502750396728516e-01
2.093310058116912842e-01
1.571070104837417603e-01
-4.378583654761314392e-02
4.342567175626754761e-02
1.865844428539276123e-01
3.644360601902008057e-01
4.104670882225036621e-01
3.368108868598937988e-01
1.602923721075057983e-01
-7.478813827037811279e-02
-5.257481243461370468e-03
1.383363157510757446e-01
2.439349591732025146e-01
2.606429159641265869e-01
1.804008334875106812e-01
8.005029708147048950e-02
-5.932908132672309875e-02
1.276950445026159286e-02
1.742172092199325562e-01
2.964068651199340820e-01
2.943300604820251465e-01
1.813082545995712280e-01
5.240642279386520386e-02
-5.711663886904716492e-02
-4.517504945397377014e-02
4.825750365853309631e-02
9.659919887781143188e-02
8.611697703599929810e-02
1.539356820285320282e-02
-2.756435610353946686e-02
1.855619251728057861e-01
2.030485570430755615e-01
1.199055537581443787e-01
1.456391215324401855e-01
1.292185187339782715e-01
4.827612265944480896e-02
-5.443354696035385132e-02
2.209346294403076172e-01
2.535820305347442627e-01
2.119029611349105835e-01
3.044960200786590576e-01
2.781620919704437256e-01
1.328704208135604858e-01
-5.280259996652603149e-02
1.276821196079254150e-01
1.614475101232528687e-01
1.480169892311096191e-01
2.145526558160781860e-01
1.770148128271102905e-01
7.713921368122100830e-02
-4.040265455842018127e-02
5.496301874518394470e-02
8.128985762596130371e-02
9.608422964811325073e-02
1.395242363214492798e-01
2.038687653839588165e-02
-8.445484563708305359e-03
-6.735587120056152344e-02
3.869842737913131714e-02
5.930040404200553894e-02
4.767574369907379150e-02
4.756465181708335876e-02
-3.711002320051193237e-02
-3.921370953321456909e-03
-3.099514171481132507e-02
5.679724738001823425e-02
1.063072159886360168e-01
7.148052752017974854e-02
4.517968371510505676e-02
-3.374885022640228271e-02
1.929484866559505463e-02
8.211479522287845612e-03
4.122048988938331604e-02
6.506545096635818481e-02
3.467541933059692383e-02
1.449181884527206421e-02
2.713522640988230705e-03
4.044519737362861633e-02
1.429799571633338928e-02
-4.483969509601593018e-02
-7.976830005645751953e-03
5.390132218599319458e-02
1.445287913084030151e-01
1.453558355569839478e-01
7.221508026123046875e-02
2.099661529064178467e-02
-3.896073251962661743e-02
-3.187146037817001343e-03
9.386615455150604248e-02
2.442851215600967407e-01
2.564195692539215088e-01
1.991249173879623413e-01
1.005968227982521057e-01
-1.031003659591078758e-03
1.991854235529899597e-02
1.262195110321044922e-01
2.482612133026123047e-01
3.024673461914062500e-01
2.611733973026275635e-01
1.686699688434600830e-01
-1.192826405167579651e-02
-1.047365181148052216e-02
1.225504800677299500e-01
2.267692536115646362e-01
2.610635757446289062e-01
2.233759015798568726e-01
1.319998353719711304e-01
-2.388342469930648804e-02
-1.828462630510330200e-02
7.216128706932067871e-02
1.335306614637374878e-01
9.396253526210784912e-02
4.739927127957344055e-02
1.343890838325023651e-02
2.086661756038665771e-03
2.473288215696811676e-02
3.335297107696533203e-02
5.437871813774108887e-02
-3.507429733872413635e-02
-5.733948945999145508e-02
-7.633237540721893311e-02
1.200222782790660858e-02
6.021285429596900940e-02
4.605224356055259705e-02
3.470223769545555115e-02
-6.701972335577011108e-02
-8.158153295516967773e-02
-6.670817732810974121e-02
-1.492982655763626099e-01
-1.712790578603744507e-01
-1.190290004014968872e-01
-1.106299534440040588e-01
-1.045770570635795593e-01
-7.352413237094879150e-02
-8.765877038240432739e-02
-1.197309195995330811e-01
-1.350482553243637085e-01
-1.194184198975563049e-01
-1.089809089899063110e-01
-7.621644437313079834e-02
-4.025966674089431763e-02
-7.733182609081268311e-02
-7.115393877029418945e-02
-6.616354733705520630e-02
-3.667793050408363342e-02
9.271165728569030762e-02
1.992310285568237305e-01
2.944619357585906982e-01
1.480434685945510864e-01
-3.961062803864479065e-02
-2.015868015587329865e-02
-1.289424672722816467e-02
1.889569759368896484e-01
2.917359471321105957e-01
4.255966842174530029e-01
2.001204490661621094e-01
1.353367138653993607e-02
1.421155594289302826e-02
-3.439908102154731750e-02
1.358415186405181885e-01
1.939810067415237427e-01
3.187840580940246582e-01
1.503223031759262085e-01
-3.731254488229751587e-02
-3.412023559212684631e-02
-8.299048990011215210e-02
3.899043425917625427e-02
9.023569524288177490e-02
1.838752329349517822e-01
7.202894240617752075e-02
-6.447605043649673462e-02
-7.115874439477920532e-02
-1.191203445196151733e-01
-9.332704544067382812e-02
-8.106741309165954590e-02
-9.979820251464843750e-02
-1.009520515799522400e-01
2.889951691031455994e-02
6.142247095704078674e-02
-3.097529336810112000e-02
-8.525357395410537720e-02
-8.643449097871780396e-02
-2.928826399147510529e-02
-3.437868505716323853e-02
2.892885357141494751e-02
8.928043395280838013e-02
-1.126641035079956055e-02
-5.757898464798927307e-02
-8.361055701971054077e-02
-5.326606333255767822e-02
-7.637833803892135620e-02
1.240331958979368210e-02
5.180641636252403259e-02
-1.675291731953620911e-02
1.541062910109758377e-02
-1.848395448178052902e-03
-4.290917888283729553e-02
-1.175491511821746826e-01
-2.146192453801631927e-02
8.765208534896373749e-03
5.004603788256645203e-02
1.378888338804244995e-01
1.732724010944366455e-01
1.484657675027847290e-01
-1.405367255210876465e-02
-2.251815050840377808e-02
1.811720989644527435e-02
1.145931780338287354e-01
2.167316973209381104e-01
2.140984684228897095e-01
2.014310956001281738e-01
4.743481054902076721e-02
-5.578193068504333496e-02
-2.874548174440860748e-02
7.466197013854980469e-02
2.014457583427429199e-01
2.394405603408813477e-01
2.273819744586944580e-01
6.826593726873397827e-02
-6.547867506742477417e-02
-4.440550133585929871e-02
-2.059640549123287201e-02
1.545463968068361282e-02
2.866479940712451935e-02
3.663050010800361633e-02
-2.664770185947418213e-02
-6.582690775394439697e-02
-6.197468191385269165e-02
-5.876292288303375244e-02
-5.853687599301338196e-02
-3.137350454926490784e-02
-1.195853948593139648e-02
-5.428279284387826920e-03
-4.159587621688842773e-02
-2.571917884051799774e-02
4.892985895276069641e-02
2.014208585023880005e-01
2.652855515480041504e-01
2.673419713973999023e-01
7.480288296937942505e-02
-7.942115515470504761e-02
-7.722660899162292480e-02
4.429274797439575195e-02
2.849611043930053711e-01
4.351916313171386719e-01
4.828248620033264160e-01
2.236614227294921875e-01
-4.879800230264663696e-02
-1.280307769775390625e-02
1.370726823806762695e-01
3.555412888526916504e-01
4.819081127643585205e-01
4.568576514720916748e-01
1.844013780355453491e-01
1.498192455619573593e-02
1.605565100908279419e-02
4.545751959085464478e-02
1.593540459871292114e-01
3.378593623638153076e-01
3.750190436840057373e-01
1.889600008726119995e-01
3.645015507936477661e-02
4.207936674356460571e-02
1.297575328499078751e-02
1.896287128329277039e-02
1.013697385787963867e-01
1.377602368593215942e-01
8.645060658454895020e-02
3.130757436156272888e-02
2.859500609338283539e-02
-5.610686540603637695e-02
-1.219274997711181641e-01
-1.232555210590362549e-01
-1.058435961604118347e-01
-6.048339977860450745e-02
-1.268577724695205688e-01
-1.388568878173828125e-01
-1.027123555541038513e-01
-9.219037741422653198e-02
-7.741626352071762085e-02
-5.113273486495018005e-02
-5.396927520632743835e-02
-1.812819540500640869e-01
-2.218953967094421387e-01
-1.313052475452423096e-01
-7.563138008117675781e-02
-1.232023723423480988e-02
-1.180644799023866653e-02
-4.180959984660148621e-02
-1.266758143901824951e-01
-1.656060516834259033e-01
-8.626039326190948486e-02
-6.552418321371078491e-02
-2.560650557279586792e-02
-1.905034109950065613e-02
-2.482779324054718018e-02
-1.239703893661499023e-01
-1.451534926891326904e-01
-1.191562861204147339e-01
-5.026838928461074829e-02
-3.658072277903556824e-02
-4.355701804161071777e-02
-7.858566939830780029e-02
-9.513931721448898315e-02
-9.423215687274932861e-02
-1.513831913471221924e-01
-1.035633161664009094e-01
-1.206708922982215881e-01
-6.711639463901519775e-02
-6.786834448575973511e-02
-1.440670341253280640e-01
-1.325683146715164185e-01
-1.682793498039245605e-01
-1.742815971374511719e-01
-2.443121224641799927e-01
-2.204289585351943970e-01
-1.677173972129821777e-01
-1.728124767541885376e-01
-1.704442203044891357e-01
-1.344789862632751465e-01
-1.267935484647750854e-01
-1.500371545553207397e-01
-1.550492793321609497e-01
-1.170931011438369751e-01
-8.086184412240982056e-02
-6.478226184844970703e-02
-3.546837344765663147e-02
-3.575289994478225708e-02
-5.656176432967185974e-02
-7.922133058309555054e-02
-8.214349299669265747e-02
-7.598900794982910156e-02
-9.320412576198577881e-02
-7.087266445159912109e-02
-1.215208992362022400e-01
-1.394716799259185791e-01
-1.359573900699615479e-01
-1.028677746653556824e-01
-2.254165522754192352e-02
-3.833670541644096375e-02
-4.545242339372634888e-02
-1.065384149551391602e-01
-1.097630411386489868e-01
-5.004585534334182739e-02
-2.727863192558288574e-02
-1.299592852592468262e-02
-7.869328837841749191e-04
-1.842499524354934692e-02
-6.529492884874343872e-02
-1.442445516586303711e-01
-1.188781410455703735e-01
-9.751559793949127197e-02
1.846857368946075439e-02
5.793569609522819519e-02
2.401811443269252777e-02
-3.871351107954978943e-02
-8.884139358997344971e-02
-1.346501260995864868e-01
-1.049132794141769409e-01
5.469312146306037903e-02
9.620831161737442017e-02
3.511207550764083862e-02
-5.656689032912254333e-02
-1.364982575178146362e-01
-2.568425834178924561e-01
-2.120925188064575195e-01
-4.868987202644348145e-02
-3.710119798779487610e-02
-6.093987822532653809e-02
-1.048799604177474976e-01
-1.129928082227706909e-01
-1.777237951755523682e-01
-1.443573385477066040e-01
-1.497439593076705933e-01
-1.786435246467590332e-01
-1.204802989959716797e-01
-1.010250076651573181e-01
-7.983156293630599976e-02
8.272849023342132568e-03
2.330834977328777313e-02
-1.247765943408012390e-01
-1.602963507175445557e-01
-1.302506774663925171e-01
-1.447067856788635254e-01
-1.270561516284942627e-01
-8.407722413539886475e-02
-3.833435103297233582e-02
-9.435734152793884277e-02
-1.225065588951110840e-01
-1.204454675316810608e-01
-1.056157574057579041e-01
-9.293262660503387451e-02
-1.148257553577423096e-01
-1.159433573484420776e-01
-1.039060950279235840e-01
-1.499529182910919189e-01
-1.429369747638702393e-01
-2.113644964993000031e-02
2.558789215981960297e-02
2.480904944241046906e-02
-7.393007725477218628e-02
-9.106150269508361816e-02
-1.222501024603843689e-01
-9.631077945232391357e-02
7.587402313947677612e-02
1.025415360927581787e-01
1.079047992825508118e-01
-3.008366189897060394e-02
-1.006482541561126709e-02
-3.461742401123046875e-02
-5.895156785845756531e-02
6.795261055231094360e-02
1.408220678567886353e-01
2.026167362928390503e-01
8.169002830982208252e-02
-9.228991344571113586e-03
-1.425982173532247543e-02
-2.095281891524791718e-02
7.338868919759988785e-03
4.025613144040107727e-02
4.589483886957168579e-02
1.611511781811714172e-02
-6.861607730388641357e-02
-1.046406924724578857e-01
-5.556407198309898376e-02
-6.864960491657257080e-02
-6.231637671589851379e-02
-4.459743201732635498e-02
-4.353128001093864441e-02
-7.882165908813476562e-02
-1.249345019459724426e-01
-9.253413975238800049e-02
-1.348215788602828979e-01
-1.234224364161491394e-01
-8.743806183338165283e-02
-6.454591453075408936e-02
-9.453233331441879272e-02
-1.001480892300605774e-01
-1.579450443387031555e-02
-1.318041533231735229e-01
-1.890881508588790894e-01
-1.917065978050231934e-01
-9.982288628816604614e-02
-9.107236564159393311e-02
-3.335922583937644958e-02
4.247853532433509827e-02
-6.068697571754455566e-02
-1.663535833358764648e-01
-2.192455679178237915e-01
-1.775482147932052612e-01
-9.364722669124603271e-02
-5.486000701785087585e-02
2.598331868648529053e-02
5.508463364094495773e-03
-1.062801480293273926e-01
-1.866406798362731934e-01
-1.885785311460494995e-01
-6.582328677177429199e-02
-4.137549921870231628e-02
-1.879180595278739929e-02
-2.783735468983650208e-02
-9.425742179155349731e-02
-1.149032562971115112e-01
-1.380434930324554443e-01
-1.011438369750976562e-01
-9.806607663631439209e-02
-8.386074006557464600e-02
-1.149099692702293396e-01
-1.351970732212066650e-01
-1.244047731161117554e-01
-9.040518105030059814e-02
-1.064122244715690613e-01
-1.217873096466064453e-01
-5.967037379741668701e-02
-1.727760210633277893e-02
-2.343027479946613312e-02
-4.347756877541542053e-02
-7.087114453315734863e-02
-5.572356283664703369e-02
-7.057768851518630981e-02
-6.330724060535430908e-02
-2.325222268700599670e-02
-2.562294714152812958e-02
5.770191783085465431e-04
-3.106341324746608734e-02
-6.897521764039993286e-02
-1.002067923545837402e-01
-1.511196643114089966e-01
-9.903956204652786255e-02
-5.808439478278160095e-02
6.944013386964797974e-02
5.305279046297073364e-02
-7.981988042593002319e-02
-1.071178317070007324e-01
-1.292259097099304199e-01
-1.091983988881111145e-01
-7.740300148725509644e-02
1.041601970791816711e-02
1.859979890286922455e-02
-1.001276522874832153e-01
-1.105865463614463806e-01
-8.170920610427856445e-02
-1.639393903315067291e-02
1.297468785196542740e-02
1.192879900336265564e-01
5.461898446083068848e-02
-1.379636228084564209e-01
-1.642954796552658081e-01
-1.129111126065254211e-01
-9.466081857681274414e-02
-7.686554640531539917e-02
-2.430074848234653473e-02
-3.966594580560922623e-03
-1.415114700794219971e-01
-1.626765280961990356e-01
-9.042054414749145508e-02
-4.291043803095817566e-02
-3.867347165942192078e-02
7.995836436748504639e-03
-1.271750219166278839e-02
-1.366663277149200439e-01
-1.208007484674453735e-01
-3.706449933815747499e-04
5.491777881979942322e-02
7.244305312633514404e-02
1.029769778251647949e-01
3.763194382190704346e-02
-1.073000878095626831e-01
-7.566078007221221924e-02
3.221003338694572449e-02
6.229131668806076050e-02
7.137048244476318359e-02
8.411017060279846191e-02
2.013291232287883759e-02
-2.646339684724807739e-02
1.441579312086105347e-02
2.144492790102958679e-02
-4.494316503405570984e-02
-6.489238888025283813e-02
-8.104332536458969116e-02
-6.689321994781494141e-02
-3.488326817750930786e-02
-4.759343806654214859e-03
-2.997304312884807587e-02
-1.223194077610969543e-01
-2.078924626111984253e-01
-2.552169561386108398e-01
-2.080335170030593872e-01
-4.445771872997283936e-02
-1.915217749774456024e-02
-6.389198452234268188e-02
-1.520037949085235596e-01
-2.262574434280395508e-01
-2.424903810024261475e-01
-1.900129616260528564e-01
4.273897502571344376e-03
3.032728657126426697e-02
3.107513673603534698e-02
-7.842585444450378418e-03
-3.301364555954933167e-02
-7.541477680206298828e-02
-8.841031044721603394e-02
-7.780264597386121750e-03
3.450606483966112137e-03
-3.117025829851627350e-02
-5.847662687301635742e-02
-7.496540993452072144e-02
-6.539095938205718994e-02
-5.507850274443626404e-02
-1.664882451295852661e-01
-1.161061748862266541e-01
9.352628141641616821e-02
2.422901540994644165e-01
3.196605145931243896e-01
4.129946529865264893e-01
2.460173815488815308e-01
-7.036653161048889160e-02
1.378756389021873474e-02
2.060868740081787109e-01
4.095748364925384521e-01
5.448201298713684082e-01
6.416369676589965820e-01
3.814513087272644043e-01
2.813403680920600891e-02
9.150722622871398926e-02
2.204403430223464966e-01
3.777380585670471191e-01
5.366216897964477539e-01
5.546813607215881348e-01
3.525627255439758301e-01
1.797203868627548218e-01
2.084727287292480469e-01
2.427792102098464966e-01
3.642578721046447754e-01
4.843637645244598389e-01
4.543503522872924805e-01
2.434917986392974854e-01
2.869678735733032227e-01
3.005388677120208740e-01
2.153088599443435669e-01
2.374800592660903931e-01
3.154093027114868164e-01
3.226751089096069336e-01
1.920547932386398315e-01
4.306142330169677734e-01
5.372154712677001953e-01
3.225179314613342285e-01
2.714162468910217285e-01
2.542473077774047852e-01
2.808757722377777100e-01
1.675920784473419189e-01
3.577640652656555176e-01
4.799693226814270020e-01
2.814241945743560791e-01
2.201189845800399780e-01
2.052764594554901123e-01
2.218376100063323975e-01
1.353361010551452637e-01
-3.516736626625061035e-02
-5.726268514990806580e-02
-3.669348545372486115e-03
3.314922749996185303e-02
5.178368091583251953e-02
1.130159348249435425e-01
5.530291795730590820e-02
-3.172318637371063232e-02
-6.148243695497512817e-02
2.952991425991058350e-02
1.592705696821212769e-01
2.103579044342041016e-01
2.946820259094238281e-01
1.192746758460998535e-01
-2.053167298436164856e-02
-8.087994903326034546e-02
1.310124155133962631e-02
1.551675796508789062e-01
2.832987010478973389e-01
3.725931644439697266e-01
1.813116818666458130e-01
-1.592830754816532135e-02
-7.976245880126953125e-02
-3.573862090706825256e-02
1.609926670789718628e-02
9.080386161804199219e-02
2.167667597532272339e-01
1.175609230995178223e-01
-1.713335514068603516e-02
-4.338170588016510010e-02
9.590342524461448193e-04
7.396655529737472534e-02
1.203004196286201477e-01
1.524697691202163696e-01
5.822171643376350403e-02
-4.195983335375785828e-02
-4.330665245652198792e-02
-3.313671797513961792e-02
8.593780919909477234e-03
4.836868611164391041e-04
2.099451050162315369e-02
-1.753781735897064209e-02
-3.665178641676902771e-02
-4.570423439145088196e-02
-6.820401549339294434e-02
-3.029297478497028351e-02
2.460131188854575157e-03
3.511733189225196838e-02
1.407695561647415161e-02
-7.811223715543746948e-02
-9.038794040679931641e-02
-1.190636977553367615e-01
-1.217491552233695984e-01
-1.274096816778182983e-01
-1.380495727062225342e-01
-1.016765832901000977e-01
-9.168548882007598877e-02
-1.179630979895591736e-01
-9.509154409170150757e-02
-4.830113053321838379e-02
-3.220461308956146240e-02
-6.789406388998031616e-02
-5.683712288737297058e-02
-1.240661963820457458e-01
-1.337213218212127686e-01
-5.214047431945800781e-02
1.536201033741235733e-02
4.228607937693595886e-02
-1.791307702660560608e-02
-3.313374891877174377e-02
-1.006200164556503296e-01
-1.104906275868415833e-01
2.006098069250583649e-02
1.656942367553710938e-01
1.234035193920135498e-01
5.554421246051788330e-02
-5.411922931671142578e-02
-5.650347098708152771e-02
-5.012232810258865356e-02
2.757979184389114380e-02
1.534695029258728027e-01
7.548006623983383179e-02
4.989525675773620605e-02
-5.797247588634490967e-02
-1.425863504409790039e-01
-1.624480485916137695e-01
-8.867795765399932861e-02
2.275570295751094818e-02
-2.354118041694164276e-03
1.787832379341125488e-02
-3.878270834684371948e-02
-1.284616291522979736e-01
-1.334780305624008179e-01
-1.012224480509757996e-01
-7.037562131881713867e-02
-9.453777223825454712e-02
-1.030529141426086426e-01
-7.081586122512817383e-02
-3.950392827391624451e-02
-2.587494812905788422e-02
5.376222357153892517e-02
7.469414919614791870e-02
4.629463702440261841e-02
6.954257935285568237e-02
-2.583104185760021210e-03
5.146084725856781006e-02
7.430265843868255615e-02
1.359349340200424194e-01
1.564021855592727661e-01
1.336445361375808716e-01
1.543752253055572510e-01
5.365246534347534180e-02
1.171324253082275391e-01
1.577705889940261841e-01
1.507896184921264648e-01
1.579901129007339478e-01
1.382289975881576538e-01
1.293454617261886597e-01
5.038516595959663391e-02
1.438745111227035522e-01
1.562155932188034058e-01
1.430220156908035278e-02
-5.230602622032165527e-02
-7.252082973718643188e-02
2.373821474611759186e-02
4.875334724783897400e-02
1.508920639753341675e-01
1.078866720199584961e-01
-8.528999984264373779e-02
-2.194504141807556152e-01
-2.393103241920471191e-01
-1.493151187896728516e-01
-7.109390199184417725e-02
1.807184964418411255e-01
1.295832842588424683e-01
-1.038034707307815552e-01
-2.539747357368469238e-01
-2.413116842508316040e-01
-1.111027449369430542e-01
-4.553727060556411743e-02
1.399083733558654785e-01
1.587511450052261353e-01
1.277648564428091049e-02
-7.005846500396728516e-02
-8.048234879970550537e-02
-4.419449344277381897e-02
-2.644571848213672638e-02
-8.222293108701705933e-02
-8.871292322874069214e-02
-4.352068528532981873e-02
-2.330737560987472534e-02
1.173103973269462585e-02
2.101701311767101288e-02
7.222004234790802002e-03
-1.069792285561561584e-01
-9.313140064477920532e-02
2.108870446681976318e-02
5.019934475421905518e-02
4.935036227107048035e-02
3.543083369731903076e-02
-8.806769736111164093e-03
-1.240682899951934814e-01
-1.056585907936096191e-01
9.273520857095718384e-02
1.101449877023696899e-01
8.564904332160949707e-02
1.856439933180809021e-02
-3.351024910807609558e-02
-1.520167738199234009e-01
-1.501980572938919067e-01
7.283131033182144165e-02
1.609140932559967041e-01
1.900586932897567749e-01
6.359815597534179688e-02
-3.482333943247795105e-02
-1.442929208278656006e-01
-1.707056909799575806e-01
3.942670673131942749e-02
1.758373081684112549e-01
2.002766579389572144e-01
3.975497931241989136e-02
-8.059665560722351074e-02
-1.418252140283584595e-01
-1.300639808177947998e-01
-2.872199192643165588e-02
6.946934014558792114e-02
2.148112282156944275e-02
-4.296224564313888550e-02
-1.010325849056243896e-01
-1.013985946774482727e-01
-1.053454130887985229e-01
-3.743442893028259277e-02
-7.433306425809860229e-03
-6.879770010709762573e-02
-1.221741214394569397e-01
-1.123410165309906006e-01
-5.049328133463859558e-02
-4.308976978063583374e-02
-8.626437187194824219e-02
-7.970677316188812256e-02
-8.254847675561904907e-02
-4.981230944395065308e-02
-4.397809877991676331e-02
-8.430863171815872192e-02
-6.155378371477127075e-02
-6.168102100491523743e-02
-8.253198117017745972e-02
-1.151644587516784668e-01
-9.536678344011306763e-02
-6.471358984708786011e-02
-1.243941038846969604e-01
-9.085915982723236084e-02
-5.687887221574783325e-02
-4.404878616333007812e-02
-4.624250531196594238e-02
-6.553830206394195557e-02
-2.184767089784145355e-02
-1.666945219039916992e-01
-1.229874044656753540e-01
-9.574614465236663818e-02
-1.143586039543151855e-01
-1.161682456731796265e-01
-1.432964056730270386e-01
-3.758072480559349060e-02
-1.256712228059768677e-01
-8.739539235830307007e-02
-6.438370794057846069e-02
-3.485447913408279419e-02
3.402741625905036926e-02
1.347807049751281738e-02
7.295830547809600830e-02
-1.470782756805419922e-01
-1.364560425281524658e-01
-2.842176333069801331e-02
-2.197491005063056946e-02
-1.636690273880958557e-02
-6.023189425468444824e-02
-4.015145823359489441e-03
-7.311145961284637451e-02
-8.060216903686523438e-02
-3.452223911881446838e-02
-3.559671342372894287e-02
-3.298592567443847656e-02
-3.846434131264686584e-02
-1.027585100382566452e-02
-2.959179319441318512e-02
-1.140720024704933167e-02
-3.639460355043411255e-02
1.135213486850261688e-02
-1.549481600522994995e-02
-3.766112774610519409e-02
-6.689286977052688599e-02
4.591684043407440186e-02
6.289421021938323975e-02
-1.052613928914070129e-02
5.364730581641197205e-02
4.830163344740867615e-02
2.592352917417883873e-03
-6.474529206752777100e-02
6.578307598829269409e-02
1.516695916652679443e-01
1.245727241039276123e-01
1.489755809307098389e-01
1.714257001876831055e-01
2.001025527715682983e-01
1.173378676176071167e-01
5.210121162235736847e-03
1.070912927389144897e-01
1.344677209854125977e-01
1.828371286392211914e-01
2.252593934535980225e-01
2.910975217819213867e-01
1.968875229358673096e-01
-1.373269408941268921e-02
1.064855605363845825e-01
1.952905952930450439e-01
2.631619572639465332e-01
3.288899660110473633e-01
4.171104431152343750e-01
3.165635764598846436e-01
-8.376858383417129517e-02
-1.287704682908952236e-03
9.988183528184890747e-02
1.636528670787811279e-01
1.890892833471298218e-01
2.482516765594482422e-01
1.840612888336181641e-01
-1.223192438483238220e-01
-8.772488683462142944e-02
-1.687571033835411072e-02
1.453750859946012497e-02
2.727901097387075424e-03
2.641489170491695404e-02
1.465611392632126808e-03
-1.037120297551155090e-01
-1.131861284375190735e-01
-9.538621455430984497e-02
-3.583146259188652039e-02
-2.998088719323277473e-03
2.653275430202484131e-02
2.085094712674617767e-02
-4.818451777100563049e-02
-6.498506665229797363e-02
-7.009439170360565186e-02
1.704211719334125519e-02
1.175508871674537659e-01
1.320879906415939331e-01
8.558451384305953979e-02
3.169833496212959290e-02
-1.182689704000949860e-02
-9.210684895515441895e-02
5.430312827229499817e-03
1.444741189479827881e-01
1.501625627279281616e-01
6.945241987705230713e-02
1.231168806552886963e-01
1.155521646142005920e-01
2.795568853616714478e-02
1.541964113712310791e-01
3.150607645511627197e-01
3.175955414772033691e-01
1.835253983736038208e-01
1.154628247022628784e-01
1.073223203420639038e-01
-1.015908666886389256e-03
1.112767457962036133e-01
2.010903507471084595e-01
2.036946564912796021e-01
9.304002672433853149e-02
1.244107633829116821e-01
1.371807605028152466e-01
6.607377529144287109e-02
7.423082739114761353e-02
1.424092203378677368e-01
1.811064183712005615e-01
1.180207952857017517e-01
8.933046460151672363e-02
6.026290729641914368e-02
1.426574122160673141e-02
-2.296549268066883087e-03
5.387625098228454590e-02
5.752293393015861511e-02
3.603332117199897766e-02
-1.075538992881774902e-01
-1.343736499547958374e-01
-6.350114941596984863e-02
-6.010236218571662903e-02
-1.545193418860435486e-02
-2.383932843804359436e-02
-5.893091857433319092e-02
-1.052628085017204285e-01
-1.189894452691078186e-01
-6.825467571616172791e-03
2.864863350987434387e-02
1.076853871345520020e-01
5.430489778518676758e-02
-2.750906348228454590e-02
-6.887625157833099365e-02
-7.963443547487258911e-02
5.273101851344108582e-02
7.946708798408508301e-02
1.907026767730712891e-01
1.740553826093673706e-01
7.992928475141525269e-02
-8.656349778175354004e-02
-9.305027872323989868e-02
4.916488006711006165e-02
7.568578422069549561e-02
1.873038858175277710e-01
1.938982605934143066e-01
1.062390133738517761e-01
-1.280143707990646362e-01
-1.547623872756958008e-01
-4.928839858621358871e-03
1.093150526285171509e-01
1.978827714920043945e-01
1.947469562292098999e-01
6.817099452018737793e-02
-6.511885672807693481e-02
-4.653111845254898071e-02
-1.079802401363849640e-03
1.906189881265163422e-02
5.566760152578353882e-02
7.930770516395568848e-02
3.698422759771347046e-02
-8.382215350866317749e-02
-6.376811116933822632e-02
-2.326555922627449036e-02
-2.542117843404412270e-03
-1.919737271964550018e-02
-5.089814215898513794e-02
-7.888136059045791626e-02
-1.111325025558471680e-01
-1.129393875598907471e-01
-1.001722738146781921e-01
-8.406259119510650635e-02
-5.823782831430435181e-02
-2.670190762728452682e-03
-1.594366692006587982e-02
-7.016652822494506836e-02
-7.487048953771591187e-02
-4.601306095719337463e-02
-5.311050638556480408e-02
-1.045386586338281631e-02
-2.058675512671470642e-03
-1.364425942301750183e-02
-8.748817443847656250e-02
-1.001529023051261902e-01
-3.281429037451744080e-02
-1.499734004028141499e-03
4.161623865365982056e-02
1.905935071408748627e-02
-1.608478650450706482e-02
-7.617375999689102173e-02
-1.120843663811683655e-01
-8.369456231594085693e-02
-1.189632192254066467e-01
-6.376913934946060181e-02
-1.311022136360406876e-02
3.792777657508850098e-02
-1.090987324714660645e-01
-1.165669634938240051e-01
-9.341794252395629883e-02
-1.270429641008377075e-01
-1.283739209175109863e-01
-9.948881715536117554e-02
-3.633396327495574951e-02
-1.465312093496322632e-01
-1.811966598033905029e-01
-1.533187478780746460e-01
-2.029649317264556885e-01
-1.815010309219360352e-01
-1.505295783281326294e-01
-6.696505844593048096e-02
-1.449097245931625366e-01
-1.647576838731765747e-01
-1.337032169103622437e-01
-1.599873155355453491e-01
-1.526934057474136353e-01
-1.403966844081878662e-01
-8.714506030082702637e-02
-8.034504204988479614e-02
-8.525501191616058350e-02
-2.558273263275623322e-02
5.256423726677894592e-02
7.414269447326660156e-02
9.622720070183277130e-03
-1.762089133262634277e-02
-2.301615476608276367e-02
-1.784407347440719604e-02
2.312774583697319031e-02
1.203488782048225403e-01
1.626208573579788208e-01
6.998011469841003418e-02
8.239518851041793823e-03
3.112591803073883057e-02
3.932910785079002380e-02
1.958021149039268494e-02
1.740990877151489258e-01
2.750104963779449463e-01
2.861928939819335938e-01
1.415354609489440918e-01
5.887298285961151123e-02
6.433053314685821533e-02
-1.556555461138486862e-02
1.192096248269081116e-01
2.233701199293136597e-01
2.904514968395233154e-01
1.585023850202560425e-01
2.242706157267093658e-02
3.297883644700050354e-02
-4.999506473541259766e-02
8.904649317264556885e-02
1.808853447437286377e-01
2.725502848625183105e-01
1.507351845502853394e-01
6.044044159352779388e-03
-1.756898942403495312e-03
-3.357831016182899475e-02
4.206696059554815292e-03
7.687276601791381836e-02
1.225547343492507935e-01
7.095848023891448975e-02
-2.291494514793157578e-03
-6.098541896790266037e-03
-2.811816893517971039e-02
-7.913312315940856934e-02
-7.750597596168518066e-02
-1.992017216980457306e-02
2.888373099267482758e-03
-6.975857168436050415e-02
-4.224838316440582275e-02
-5.602471157908439636e-02
-9.144438803195953369e-02
-1.317562609910964966e-01
-1.489172130823135376e-01
-9.642577916383743286e-02
-5.424534156918525696e-02
-3.458307683467864990e-02
-4.692401364445686340e-02
-1.228700354695320129e-01
-1.422307789325714111e-01
-1.182156354188919067e-01
-6.484937667846679688e-02
-7.152519375085830688e-02
-5.105393379926681519e-02
-1.772364042699337006e-02
-5.277173221111297607e-02
-1.009867414832115173e-01
-9.339999407529830933e-02
-7.721154391765594482e-02
-7.474420219659805298e-02
-6.096575409173965454e-02
-2.568409591913223267e-02
-4.343321546912193298e-02
-6.436949223279953003e-02
-1.102020964026451111e-02
-2.146711340174078941e-03
-4.806637763977050781e-02
-3.974070399999618530e-02
-1.999350637197494507e-02
1.185044180601835251e-02
-5.316030606627464294e-02
-3.310522064566612244e-02
-3.315617889165878296e-02
-4.296607896685600281e-02
-2.301928587257862091e-02
1.276985369622707367e-02
6.384926848113536835e-03
-3.667457774281501770e-02
3.864505270030349493e-04
3.371886909008026123e-02
-4.295546188950538635e-02
-3.781906515359878540e-02
-5.319003015756607056e-03
3.317741304636001587e-02
1.739876717329025269e-02
3.087357617914676666e-02
1.056581176817417145e-02
-9.977369010448455811e-02
-9.597299993038177490e-02
-9.624040871858596802e-02
-1.044756472110748291e-01
-1.183066889643669128e-01
-7.943318784236907959e-02
-5.302148312330245972e-02
-1.205499619245529175e-01
-1.092494130134582520e-01
-1.382708400487899780e-01
-8.382812142372131348e-02
-7.173523306846618652e-02
5.623040255159139633e-03
-2.996726520359516144e-02
-1.337100118398666382e-01
-1.359532922506332397e-01
-1.743513941764831543e-01
-1.171553432941436768e-01
-7.143069058656692505e-02
-7.418154273182153702e-03
-2.185087278485298157e-02
-1.184205859899520874e-01
-1.410761773586273193e-01
-1.526020318269729614e-01
-5.976616218686103821e-02
-3.991096094250679016e-02
-5.118922516703605652e-02
-1.022744625806808472e-01
-7.803918421268463135e-02
-1.293893605470657349e-01
-1.633875817060470581e-01
-1.127034649252891541e-01
-9.039451926946640015e-02
-1.050773188471794128e-01
-1.178486272692680359e-01
-5.659437924623489380e-02
-1.126118451356887817e-01
-1.513367891311645508e-01
-1.517230570316314697e-01
-1.521365344524383545e-01
-1.441687196493148804e-01
-1.381420940160751343e-01
-6.405214965343475342e-02
-9.756259620189666748e-02
-9.754031151533126831e-02
-1.271089464426040649e-01
-1.339848488569259644e-01
-1.395138055086135864e-01
-1.055254787206649780e-01
-2.645017579197883606e-02
-4.212526232004165649e-02
-7.005444914102554321e-02
-1.190298870205879211e-01
-1.114463582634925842e-01
-1.447630971670150757e-01
-1.153098195791244507e-01
-5.219566635787487030e-03
-1.931731402873992920e-02
-6.507250666618347168e-02
-1.456316560506820679e-01
-1.334144324064254761e-01
-1.335414350032806396e-01
-1.279695183038711548e-01
3.804875910282135010e-02
1.422885060310363770e-02
-2.051773108541965485e-02
-1.234218627214431763e-01
-1.010522842407226562e-01
-1.501014679670333862e-01
-1.129048839211463928e-01
-1.054155826568603516e-02
-6.739550735801458359e-03
-8.670872449874877930e-02
-1.999208778142929077e-01
-2.437791675329208374e-01
-2.394937127828598022e-01
-1.522319018840789795e-01
-6.295436620712280273e-02
-5.066339299082756042e-02
-8.447995781898498535e-02
-1.229056343436241150e-01
-1.522441953420639038e-01
-1.611346751451492310e-01
-1.020109876990318298e-01
-4.954491555690765381e-02
-3.894599899649620056e-02
-7.067719846963882446e-02
-4.886481538414955139e-02
-3.753663226962089539e-02
-5.162208690308034420e-04
-2.799883857369422913e-02
-7.988313585519790649e-02
-7.808046042919158936e-02
-8.394734561443328857e-02
-5.691130459308624268e-02
-6.703087687492370605e-02
-4.442777484655380249e-02
-2.880184724926948547e-02
6.719340570271015167e-03
-1.042456016875803471e-03
-2.128178440034389496e-02
-8.026911318302154541e-02
-8.031848073005676270e-02
-1.821539551019668579e-02
-5.552022252231836319e-03
2.841636538505554199e-02
-8.566142641939222813e-04
-4.378605633974075317e-02
-1.354205608367919922e-01
-1.493586897850036621e-01
-7.347717881202697754e-02
-3.952911868691444397e-02
-2.550387568771839142e-02
-5.410898476839065552e-02
-6.001817062497138977e-02
-1.423634886741638184e-01
-1.497129499912261963e-01
-5.006692931056022644e-02
5.935320165008306503e-03
-7.450512051582336426e-02
-4.257518425583839417e-02
3.263555467128753662e-02
-4.509275779128074646e-02
-1.366982161998748779e-01
-1.912572830915451050e-01
-1.112320944666862488e-01
-1.365210860967636108e-01
-1.012372896075248718e-01
5.593836307525634766e-02
7.703139632940292358e-02
-1.845350489020347595e-02
-1.542544513940811157e-01
-1.541818678379058838e-01
-1.668713688850402832e-01
-1.522072851657867432e-01
-4.335049167275428772e-02
1.520708110183477402e-02
-4.109135270118713379e-02
-1.138571053743362427e-01
-1.169205904006958008e-01
-1.676699072122573853e-01
-1.821539402008056641e-01
-8.689843863248825073e-02
-4.790361225605010986e-02
-8.064370602369308472e-02
-1.396716833114624023e-01
-1.170454546809196472e-01
-1.316787749528884888e-01
-1.569116711616516113e-01
-7.667452096939086914e-02
-2.560548670589923859e-02
2.611646195873618126e-03
5.099806562066078186e-02
3.222331032156944275e-02
-1.464615464210510254e-01
-1.723154187202453613e-01
1.119530294090509415e-02
7.904487848281860352e-02
7.571644335985183716e-02
1.356317251920700073e-01
7.232769578695297241e-02
-7.123123109340667725e-02
-7.131284475326538086e-02
4.361023008823394775e-02
-3.271654620766639709e-02
-9.307537227869033813e-02
-5.434423685073852539e-02
-2.174124307930469513e-02
-2.842294238507747650e-02
3.979566693305969238e-02
6.274692714214324951e-02
-7.717840373516082764e-02
-2.365775257349014282e-01
-2.766322195529937744e-01
-1.728831678628921509e-01
4.227957129478454590e-02
1.222754269838333130e-01
7.732033729553222656e-02
-7.161091268062591553e-02
-1.980131715536117554e-01
-2.414388805627822876e-01
-1.444176435470581055e-01
3.231202438473701477e-02
1.225451081991195679e-01
1.329810470342636108e-01
1.176269724965095520e-01
9.176245890557765961e-03
-6.453888118267059326e-02
-7.713936269283294678e-02
-2.025800012052059174e-02
2.748615667223930359e-02
1.022658199071884155e-01
1.543142199516296387e-01
1.229780167341232300e-01
6.414856016635894775e-02
1.321791019290685654e-02
-1.575474292039871216e-01
-1.794414520263671875e-01
-1.550890207290649414e-01
-9.873484075069427490e-02
-5.583022162318229675e-02
-2.732564508914947510e-02
-1.077184919267892838e-02
-1.493466943502426147e-01
-1.610689908266067505e-01
-1.267093569040298462e-01
-6.452751904726028442e-02
-4.769954830408096313e-02
-3.726584464311599731e-02
-5.862066522240638733e-02
-6.919450312852859497e-02
-7.072681188583374023e-02
-4.583214223384857178e-02
-8.733848482370376587e-02
-1.171438470482826233e-01
-1.137441396713256836e-01
-8.734762668609619141e-02
-6.954483687877655029e-02
-9.600227326154708862e-02
-8.607120811939239502e-02
-1.511927694082260132e-01
-9.946290403604507446e-02
-1.034536138176918030e-01
-7.985363900661468506e-02
-6.698895245790481567e-02
-8.863317966461181641e-02
-7.338626682758331299e-02
-1.073285564780235291e-01
4.200899042189121246e-03
-2.280792780220508575e-02
-3.363156225532293320e-03
-4.468977078795433044e-02
-6.508804112672805786e-02
-5.933351069688796997e-02
-8.684498071670532227e-02
4.964006692171096802e-02
2.634167857468128204e-02
5.278693139553070068e-02
-6.517942994832992554e-02
-6.768961250782012939e-02
-3.826808556914329529e-02
-3.134985640645027161e-02
-1.952397450804710388e-02
-7.228044420480728149e-02
-5.774027481675148010e-02
-8.549812436103820801e-02
-5.937986448407173157e-02
-1.225792989134788513e-02
-2.055151760578155518e-02
-4.772084951400756836e-02
-1.799918711185455322e-02
-5.088002979755401611e-02
-4.055766388773918152e-02
-1.103828474879264832e-02
1.508393697440624237e-02
-2.502553351223468781e-02
-5.334907025098800659e-02
-9.590576402842998505e-03
-3.379507735371589661e-02
-1.794564165174961090e-02
-5.146307870745658875e-03
-1.272595673799514771e-02
-1.016509830951690674e-01
-1.645509600639343262e-01
-1.578201055526733398e-01
-1.162093877792358398e-01
6.980733945965766907e-03
2.298485953360795975e-03
-5.782705172896385193e-02
-2.307310998439788818e-01
-2.801396250724792480e-01
-2.574324011802673340e-01
-1.288520395755767822e-01
3.216492012143135071e-02
1.393965259194374084e-02
-1.115251556038856506e-01
-2.407044172286987305e-01
-2.823587656021118164e-01
-2.142053842544555664e-01
-1.053515672683715820e-01
-1.814197376370429993e-02
7.853325805626809597e-04
-5.427123606204986572e-02
-9.049966186285018921e-02
-8.605539053678512573e-02
4.134894814342260361e-03
3.280746564269065857e-02
-2.220745943486690521e-02
8.047674782574176788e-03
-1.796943880617618561e-02
-1.376513484865427017e-02
-2.995567582547664642e-02
2.710190415382385254e-02
2.146972157061100006e-02
-7.857955247163772583e-02
-5.938583612442016602e-02
-8.946193009614944458e-02
-1.065271422266960144e-01
-1.670773476362228394e-01
-1.806049197912216187e-01
-1.493075788021087646e-01
-6.293582916259765625e-02
-5.643903836607933044e-02
-1.133552044630050659e-01
-1.020649150013923645e-01
-1.488551795482635498e-01
-2.120654135942459106e-01
-1.833934932947158813e-01
-6.460946798324584961e-02
-7.938547432422637939e-02
-9.096746891736984253e-02
-8.963745832443237305e-02
-1.254958957433700562e-01
-1.709166020154953003e-01
-1.461926847696304321e-01
-7.185532152652740479e-02
-7.999114692211151123e-02
-8.299974352121353149e-02
-7.509383559226989746e-02
-1.073948666453361511e-01
-7.056733965873718262e-02
-6.293088942766189575e-02
-7.797387987375259399e-02
-8.293547481298446655e-02
-7.343996316194534302e-02
-7.192454487085342407e-02
-1.195998340845108032e-01
-5.239214003086090088e-02
-2.971269376575946808e-02
-1.520541310310363770e-01
-1.518341153860092163e-01
-1.550874561071395874e-01
-1.373918503522872925e-01
-1.524076461791992188e-01
-6.308662891387939453e-02
-2.356199920177459717e-02
-1.435944586992263794e-01
-1.764171123504638672e-01
-1.828372776508331299e-01
-1.729165464639663696e-01
-1.579551398754119873e-01
-1.094838231801986694e-01
-6.324484944343566895e-02
-1.166263297200202942e-01
-1.222307980060577393e-01
-1.199124380946159363e-01
-1.053341552615165710e-01
-1.175251379609107971e-01
-1.292358040809631348e-01
-1.177985817193984985e-01
-1.400619298219680786e-01
-1.362954825162887573e-01
-1.407681256532669067e-01
-1.142009720206260681e-01
-1.352468729019165039e-01
-1.522457599639892578e-01
-1.378933638334274292e-01
-1.198006868362426758e-01
-1.327002495527267456e-01
-1.225137636065483093e-01
-7.479844987392425537e-02
-4.966510459780693054e-02
-4.358982667326927185e-02
-3.898878395557403564e-02
-8.487318456172943115e-02
-1.133544668555259705e-01
-5.909070372581481934e-02
-7.169066462665796280e-03
9.767051041126251221e-02
1.119087710976600647e-01
9.918040782213211060e-02
-5.575940385460853577e-02
-1.012942716479301453e-01
7.751627708785235882e-04
2.604641951620578766e-02
1.713490039110183716e-01
1.446582078933715820e-01
1.126886904239654541e-01
-4.632429778575897217e-02
-6.250284612178802490e-02
-2.867626724764704704e-03
-1.371990540064871311e-03
9.305281937122344971e-02
1.447438150644302368e-01
1.096141934394836426e-01
-4.359696060419082642e-02
-3.635656088590621948e-02
5.407116841524839401e-03
3.440200909972190857e-02
8.251916617155075073e-02
8.201982825994491577e-02
2.379464358091354370e-02
4.269233718514442444e-02
6.228143721818923950e-02
-1.545725017786026001e-02
-3.300108388066291809e-02
8.321545086801052094e-03
1.016435027122497559e-01
7.590001821517944336e-02
-8.718203753232955933e-04
4.757205396890640259e-02
5.427184514701366425e-03
-5.332565307617187500e-02
-2.637566439807415009e-02
6.570467352867126465e-02
6.486384570598602295e-02
-2.792097628116607666e-02
3.315396234393119812e-02
7.753209769725799561e-02
9.216090664267539978e-03
-8.007525652647018433e-02
-1.715771257877349854e-01
-1.662904322147369385e-01
-6.469030678272247314e-02
-2.006219699978828430e-02
8.343857526779174805e-02
3.292877599596977234e-02
-6.365527957677841187e-02
-1.741801947355270386e-01
-1.680774539709091187e-01
-7.669333368539810181e-02
-3.505048155784606934e-02
5.356736481189727783e-02
1.015546768903732300e-01
7.162974774837493896e-02
-5.089406296610832214e-02
-1.235340535640716553e-01
-1.096799522638320923e-01
-8.810343593358993530e-02
-2.737143822014331818e-02
-4.251673817634582520e-03
2.447914518415927887e-02
-4.210354760289192200e-03
-2.896220050752162933e-02
-1.240691244602203369e-01
-1.113533601164817810e-01
-5.079076811671257019e-02
-2.149594761431217194e-02
2.411760762333869934e-02
3.601733595132827759e-02
7.462120614945888519e-03
-1.867758929729461670e-01
-2.432323694229125977e-01
-2.159921675920486450e-01
-1.786268353462219238e-01
-1.419603228569030762e-01
-1.256263256072998047e-01
-9.603428095579147339e-02
-1.815550029277801514e-01
-2.413281053304672241e-01
-2.199188917875289917e-01
-2.160364985466003418e-01
-2.241475433111190796e-01
-2.435680329799652100e-01
-2.028840035200119019e-01
-1.493197977542877197e-01
-1.980114579200744629e-01
-2.380705922842025757e-01
-3.188391327857971191e-01
-3.305496871471405029e-01
-3.387177288532257080e-01
-2.229420691728591919e-01
-1.118383780121803284e-01
-1.648367792367935181e-01
-2.110225111246109009e-01
-2.981202602386474609e-01
-3.271317481994628906e-01
-3.010737597942352295e-01
-1.872551143169403076e-01
-1.494000256061553955e-01
-2.002281695604324341e-01
-1.767563670873641968e-01
-1.957567483186721802e-01
-1.978890001773834229e-01
-2.464708834886550903e-01
-1.850616335868835449e-01
-1.356669664382934570e-01
-1.847935169935226440e-01
-1.540973484516143799e-01
-1.213723495602607727e-01
-7.535763829946517944e-02
-4.968600720167160034e-02
-4.969656094908714294e-02
-1.157799065113067627e-01
-1.725847125053405762e-01
-1.487392336130142212e-01
-1.250035315752029419e-01
-9.267754107713699341e-02
-9.304488450288772583e-02
-8.990982174873352051e-02
4.266031086444854736e-02
6.101638823747634888e-02
-1.629670336842536926e-02
-2.754961885511875153e-02
-3.403264284133911133e-02
-4.009707272052764893e-02
-5.503464117646217346e-02
5.146885290741920471e-02
7.059235125780105591e-02
-7.135976850986480713e-02
-9.398963302373886108e-02
-7.622785121202468872e-02
-2.804314531385898590e-02
-5.066008865833282471e-02
-7.384807337075471878e-03
-7.237524725496768951e-03
-1.149890497326850891e-01
-9.475705027580261230e-02
-1.736850887537002563e-01
-9.396378695964813232e-02
-1.092346832156181335e-01
-8.690972626209259033e-02
-5.516384169459342957e-02
-9.008017927408218384e-02
-3.352619707584381104e-02
-1.836951375007629395e-01
-1.499105542898178101e-01
-1.448719352483749390e-01
-6.771387159824371338e-02
-2.306912466883659363e-02
-5.858235061168670654e-02
1.811319030821323395e-03
-1.364406496286392212e-01
-1.397764682769775391e-01
-1.397402882575988770e-01
-1.214333102107048035e-01
-5.744801461696624756e-02
-2.797079645097255707e-02
1.766100712120532990e-02
-5.564444512128829956e-02
-2.986221760511398315e-02
-3.117742575705051422e-02
-1.341099739074707031e-01
-1.411356031894683838e-01
-1.313322633504867554e-01
-8.291241526603698730e-02
-6.889730691909790039e-02
-2.639461308717727661e-02
-2.545148879289627075e-02
-2.547447755932807922e-02
-2.087087929248809814e-02
-1.695213466882705688e-02
-2.766125276684761047e-02
-2.857351116836071014e-02
-6.248836219310760498e-02
-5.557899549603462219e-02
-3.951003029942512512e-02
-4.302949458360671997e-02
-4.702227935194969177e-02
-8.296260982751846313e-02
-8.961019665002822876e-02
-1.093096733093261719e-01
-8.891740441322326660e-02
-3.924032207578420639e-03
5.991816986352205276e-03
-6.079341098666191101e-02
-8.808447420597076416e-02
-1.387161165475845337e-01
-8.311597257852554321e-02
-7.270035892724990845e-02
-2.669082209467887878e-02
-1.570141687989234924e-02
-9.750849008560180664e-02
-1.556576788425445557e-01
-2.306796610355377197e-01
-1.387240439653396606e-01
-8.569408953189849854e-02
-1.137123182415962219e-01
-1.273723840713500977e-01
-1.481427848339080811e-01
-1.634634286165237427e-01
-2.394294291734695435e-01
-1.371956914663314819e-01
-1.077072769403457642e-01
-1.050921380519866943e-01
-9.952604025602340698e-02
-5.918571725487709045e-02
-1.016387790441513062e-01
-1.790855228900909424e-01
-1.850403249263763428e-01
-1.344694942235946655e-01
-1.242786422371864319e-01
-1.189769655466079712e-01
-5.479894950985908508e-02
-5.100183933973312378e-02
-8.101645112037658691e-02
-9.366907179355621338e-02
-7.613256573677062988e-02
-1.462714076042175293e-01
-1.281327754259109497e-01
-3.419449925422668457e-02
2.653568424284458160e-02
1.281076297163963318e-02
-3.786683082580566406e-02
-5.674998462200164795e-02
-1.039877161383628845e-01
-7.760910689830780029e-02
5.918459501117467880e-03
9.203455597162246704e-02
9.323459118604660034e-02
6.706017255783081055e-02
-1.548412255942821503e-02
-2.825090661644935608e-02
1.244949828833341599e-02
8.030130714178085327e-02
7.088015228509902954e-02
2.294502779841423035e-02
-9.116438217461109161e-03
-9.760431945323944092e-03
-1.278563169762492180e-03
4.577068146318197250e-03
7.257024198770523071e-02
8.508885651826858521e-02
1.129470840096473694e-01
5.821389332413673401e-02
1.005886774510145187e-02
-6.015215814113616943e-02
-4.818644002079963684e-02
7.329591363668441772e-02
9.233928471803665161e-02
1.090768352150917053e-01
-3.530342504382133484e-02
-6.531981378793716431e-02
-8.931722491979598999e-02
-9.257175028324127197e-02
-3.233477100729942322e-02
-6.942566833458840847e-04
6.244854256510734558e-02
-2.773885242640972137e-02
-3.946896269917488098e-02
-7.830335199832916260e-02
-7.160896062850952148e-02
-3.651601821184158325e-02
-1.860670745372772217e-02
3.028341336175799370e-03
-5.502847954630851746e-02
-5.486826598644256592e-02
-2.065789885818958282e-02
-6.208178028464317322e-02
-1.396803110837936401e-01
-1.447477638721466064e-01
-1.364723294973373413e-01
-1.094721257686614990e-01
-1.174896508455276489e-01
-7.534606754779815674e-02
-1.314662843942642212e-01
-1.948081701993942261e-01
-1.808610111474990845e-01
-1.877412497997283936e-01
-1.570933759212493896e-01
-1.654253154993057251e-01
-1.721950173377990723e-01
-2.483369410037994385e-01
-2.840866446495056152e-01
-3.297919332981109619e-01
-2.999227344989776611e-01
-1.899200379848480225e-01
-1.100984960794448853e-01
-2.389315664768218994e-01
-2.797413766384124756e-01
-2.277158796787261963e-01
-2.216437906026840210e-01
-1.944937556982040405e-01
-1.032796725630760193e-01
-2.341637946665287018e-02
-2.044837325811386108e-01
-2.363131046295166016e-01
-2.029214948415756226e-01
-1.389483213424682617e-01
-5.594581738114356995e-02
7.268829643726348877e-02
1.104301065206527710e-01
-1.879279315471649170e-01
-1.949801146984100342e-01
-1.489874273538589478e-01
-8.611715584993362427e-02
-3.132091462612152100e-02
1.427040845155715942e-01
1.432444751262664795e-01
-1.361161470413208008e-01
-1.509230285882949829e-01
-1.246204376220703125e-01
-5.816881358623504639e-02
-8.292635902762413025e-03
6.076272204518318176e-02
3.420221060514450073e-02
-5.899107828736305237e-02
-8.281224966049194336e-02
-3.114883787930011749e-02
-6.602433510124683380e-03
-1.615962758660316467e-02
-5.454637110233306885e-02
-6.590586155652999878e-02
-3.658803924918174744e-02
-6.446976959705352783e-02
-2.558039128780364990e-02
5.031349137425422668e-02
4.783622547984123230e-02
5.712774395942687988e-02
-6.103391642682254314e-04
-4.131996259093284607e-02
-3.117756173014640808e-02
1.770198941230773926e-01
4.067336320877075195e-01
5.068256258964538574e-01
4.588278532028198242e-01
2.105670124292373657e-01
-4.028956592082977295e-02
-6.688599009066820145e-03
2.521131634712219238e-01
5.562487840652465820e-01
6.786038279533386230e-01
6.753869652748107910e-01
3.066272139549255371e-01
-1.726182736456394196e-02
2.922447584569454193e-02
3.532032668590545654e-01
7.028666138648986816e-01
8.495454192161560059e-01
7.837759852409362793e-01
3.441846072673797607e-01
5.317131523042917252e-03
7.969593256711959839e-02
2.439346164464950562e-01
4.682234823703765869e-01
5.444405078887939453e-01
5.393494963645935059e-01
2.478120476007461548e-01
-1.213497854769229889e-02
2.967325411736965179e-02
7.327301055192947388e-02
1.514610499143600464e-01
1.788006424903869629e-01
1.837623566389083862e-01
7.864040136337280273e-02
-7.549207657575607300e-02
-1.120618581771850586e-01
-1.658487766981124878e-01
-1.986625939607620239e-01
-2.146267890930175781e-01
-1.811242848634719849e-01
-1.126666218042373657e-01
-3.755940124392509460e-02
-7.167826592922210693e-02
-1.619799733161926270e-01
-1.495257616043090820e-01
-1.692458987236022949e-01
-1.510015279054641724e-01
-1.245218589901924133e-01
-4.476166144013404846e-02
-6.521967053413391113e-02
-1.125219389796257019e-01
-4.026784375309944153e-02
1.144143845885992050e-02
5.025667697191238403e-02
3.052786225453019142e-03
-9.544949233531951904e-02
-1.226670295000076294e-01
-1.411689370870590210e-01
-7.029221206903457642e-02
-1.306476816534996033e-02
7.927116751670837402e-02
2.339794300496578217e-02
-2.021899372339248657e-01
-2.266614288091659546e-01
-1.159885153174400330e-01
-5.375508591532707214e-02
1.003802474588155746e-02
4.925837367773056030e-02
6.614852230995893478e-03
-1.970219165086746216e-01
-2.334122806787490845e-01
-1.482670307159423828e-01
-1.720990091562271118e-01
-1.511780321598052979e-01
-1.097585260868072510e-01
-6.452519446611404419e-02
-1.892206817865371704e-01
-1.818563640117645264e-01
-5.716668069362640381e-02
-5.526266619563102722e-02
-9.613817185163497925e-02
-1.253204941749572754e-01
-1.083579957485198975e-01
-3.533264622092247009e-02
-2.748916670680046082e-02
-3.515255823731422424e-02
-2.629286609590053558e-02
-4.561375081539154053e-02
2.842498198151588440e-02
1.405008975416421890e-02
-3.193348273634910583e-02
-2.293229289352893829e-02
-6.030058115720748901e-02
-2.711612731218338013e-02
-3.211357071995735168e-02
7.240828871726989746e-02
4.735352843999862671e-02
-1.024572737514972687e-02
-5.145374962012283504e-05
-8.513344824314117432e-02
-4.906757920980453491e-02
-6.151938810944557190e-02
6.977771967649459839e-02
2.841211855411529541e-02
-4.603502899408340454e-02
-8.438415825366973877e-03
3.759339684620499611e-03
9.401565045118331909e-02
1.085031032562255859e-02
7.872424088418483734e-03
-3.838128224015235901e-02
-4.606075212359428406e-02
-4.917048849165439606e-03
-7.447930518537759781e-03
5.619392544031143188e-02
-7.592644076794385910e-03
-3.998278081417083740e-02
-3.198815509676933289e-02
-3.521044552326202393e-02
-1.844616979360580444e-02
9.274538606405258179e-03
4.287383705377578735e-02
2.956661209464073181e-02
-4.372282326221466064e-02
-4.813819751143455505e-02
-3.069216199219226837e-02
-1.203696150332689285e-02
6.126212421804666519e-03
1.978396624326705933e-02
1.186330523341894150e-02
-1.318502472713589668e-03
-8.608855307102203369e-03
1.240072655491530895e-03
3.502144664525985718e-02
-4.415357485413551331e-02
-1.023122295737266541e-01
-1.204417496919631958e-01
-1.668034940958023071e-01
-1.075295209884643555e-01
-3.855203837156295776e-02
-2.254087850451469421e-02
-6.582614779472351074e-02
-9.116905182600021362e-02
-9.959006309509277344e-02
-2.007495462894439697e-01
-1.466180086135864258e-01
-1.106084957718849182e-01
-1.410863250494003296e-01
-1.649321615695953369e-01
-1.579084098339080811e-01
-1.185978576540946960e-01
-1.792291849851608276e-01
-1.241045743227005005e-01
-1.505927294492721558e-01
-1.942447870969772339e-01
-1.517554521560668945e-01
-6.865561753511428833e-02
-1.369818695820868015e-03
-4.216995462775230408e-02
-5.075564980506896973e-02
-1.116938665509223938e-01
-1.697601974010467529e-01
-1.911208927631378174e-01
-1.233585327863693237e-01
-1.929972134530544281e-02
-3.523103892803192139e-03
-1.542480662465095520e-02
-1.056132689118385315e-01
-1.358465850353240967e-01
-1.376181244850158691e-01
-1.358590722084045410e-01
-8.308487385511398315e-02
-4.679340496659278870e-02
-2.193206921219825745e-03
-8.159029483795166016e-02
-8.761101216077804565e-02
-9.351444989442825317e-02
-8.958214521408081055e-02
-5.531173199415206909e-02
-1.811703853309154510e-02
6.866559386253356934e-03
-1.363016068935394287e-01
-1.655814498662948608e-01
-1.219916492700576782e-01
-5.030009523034095764e-02
-6.553035974502563477e-02
-5.795904994010925293e-02
-9.120372682809829712e-02
-1.190528422594070435e-01
-1.684352010488510132e-01
-1.552440524101257324e-01
-1.693941652774810791e-02
-5.885100737214088440e-02
-3.726362437009811401e-02
-1.275238394737243652e-01
-1.063489168882369995e-01
-1.690719276666641235e-01
-2.036751657724380493e-01
-4.674515873193740845e-02
1.182485371828079224e-02
1.011131927371025085e-01
-1.309833861887454987e-02
-7.173022627830505371e-02
-1.081560328602790833e-01
-8.888360112905502319e-02
6.017862632870674133e-02
2.005198150873184204e-01
2.429753392934799194e-01
1.329838335514068604e-01
-8.784986287355422974e-02
-9.725406765937805176e-02
-8.577465265989303589e-02
1.291788462549448013e-02
1.012188866734504700e-01
1.517303586006164551e-01
9.387701004743576050e-02
-1.085994243621826172e-01
-1.065396815538406372e-01
-5.248358100652694702e-02
-3.993175923824310303e-03
8.304465562105178833e-02
9.082219749689102173e-02
8.921615779399871826e-02
-1.321949958801269531e-01
-1.402586847543716431e-01
-9.150534123182296753e-02
-1.300218254327774048e-01
-1.720751971006393433e-01
-2.212513238191604614e-01
-1.556410491466522217e-01
-1.244207769632339478e-01
-1.447447687387466431e-01
-1.652488857507705688e-01
-1.881709545850753784e-01
-1.707499176263809204e-01
-1.503393203020095825e-01
-1.046129465103149414e-01
-1.402448713779449463e-01
-1.404250115156173706e-01
-1.360429078340530396e-01
-1.815960705280303955e-01
-1.996856927871704102e-01
-1.910704225301742554e-01
-1.092964261770248413e-01
-9.096084535121917725e-02
-4.390425235033035278e-02
-4.956461861729621887e-02
-1.296134889125823975e-01
-1.688481122255325317e-01
-1.278052330017089844e-01
-4.142740368843078613e-02
-7.263218611478805542e-02
2.671528980135917664e-02
2.068079262971878052e-02
-7.825446128845214844e-02
-1.177904531359672546e-01
-3.726007044315338135e-02
2.734575793147087097e-02
-1.151646524667739868e-01
-7.114608585834503174e-02
-7.069921493530273438e-02
-1.611439138650894165e-01
-1.733653247356414795e-01
-3.165512531995773315e-02
3.482132777571678162e-02
-1.169382855296134949e-01
-5.687044933438301086e-02
4.551853053271770477e-03
-3.593330830335617065e-02
-5.522499233484268188e-02
3.656031563878059387e-02
6.002972647547721863e-02
-1.606727838516235352e-01
-1.565366238355636597e-01
-7.502589374780654907e-02
-4.028077796101570129e-02
-2.532617561519145966e-02
2.494858950376510620e-02
2.485505864024162292e-02
-1.722391694784164429e-02
-3.038763068616390228e-02
-1.258137375116348267e-01
-1.277594417333602905e-01
-1.138954535126686096e-01
-7.848960161209106445e-02
-7.999734580516815186e-02
-7.887508720159530640e-02
-1.271914690732955933e-01
-1.940000057220458984e-01
-1.899899989366531372e-01
-1.552570313215255737e-01
-8.338692784309387207e-02
-1.060259640216827393e-01
-1.373510956764221191e-01
-1.862445771694183350e-01
-2.109228372573852539e-01
-1.659891903400421143e-01
-1.394610255956649780e-01
3.649617719929665327e-04
-4.164442047476768494e-02
-1.990501731634140015e-01
-2.221796214580535889e-01
-1.729211807250976562e-01
-7.301288843154907227e-02
-6.132954731583595276e-02
9.220075607299804688e-02
2.215774357318878174e-02
-1.848622709512710571e-01
-1.945474594831466675e-01
-8.168985694646835327e-02
1.390937864780426025e-01
1.997914910316467285e-01
2.644604444503784180e-01
9.156663715839385986e-02
-1.824672073125839233e-01
-1.981833875179290771e-01
-7.107402384281158447e-02
1.162608638405799866e-01
2.101221978664398193e-01
2.332904189825057983e-01
7.710958272218704224e-02
-1.137722730636596680e-01
-1.261285096406936646e-01
-4.861291125416755676e-02
4.620872437953948975e-02
9.064282476902008057e-02
5.809051170945167542e-02
-1.629098318517208099e-02
-9.864114224910736084e-02
-9.457048773765563965e-02
-5.727428570389747620e-02
1.286177150905132294e-02
4.241491854190826416e-02
5.635618790984153748e-02
-1.215747543028555810e-04
-1.055289879441261292e-01
-7.850165665149688721e-02
-1.173154488205909729e-01
-5.995312333106994629e-02
1.663058809936046600e-02
7.612046599388122559e-02
2.792656049132347107e-02
-9.069686383008956909e-02
-5.261671543121337891e-02
-1.182293519377708435e-01
-1.010181456804275513e-01
-3.849308192729949951e-02
5.858645308762788773e-03
-1.588227413594722748e-02
-8.233755081892013550e-02
-4.512938857078552246e-02
-1.446949243545532227e-01
-2.594824433326721191e-01
-2.840049266815185547e-01
-1.938928812742233276e-01
-1.006639003753662109e-01
-1.082665175199508667e-01
-7.640554010868072510e-02
-1.266200989484786987e-01
-2.710341513156890869e-01
-3.097850680351257324e-01
-2.653285264968872070e-01
-1.202458143234252930e-01
-1.407730877399444580e-01
-1.338915377855300903e-01
-1.397816240787506104e-01
-2.534120976924896240e-01
-2.662235498428344727e-01
-1.840222626924514771e-01
-9.500857442617416382e-02
-1.204784810543060303e-01
-1.354175060987472534e-01
-1.351492106914520264e-01
-2.146486192941665649e-01
-2.133448421955108643e-01
-1.282844245433807373e-01
-5.945634096860885620e-02
-4.926293715834617615e-02
-5.033853277564048767e-02
-2.891475334763526917e-02
-1.351255550980567932e-02
-2.343097142875194550e-02
-4.512218013405799866e-02
-4.673263430595397949e-02
-6.597583182156085968e-03
-9.183717891573905945e-03
2.519130520522594452e-02
5.854363366961479187e-02
-8.933920762501657009e-04
-1.057288348674774170e-01
-1.470805555582046509e-01
-1.255157124251127243e-02
-2.080957032740116119e-02
-1.708906330168247223e-02
-6.005122885107994080e-02
-1.523997634649276733e-01
-2.129535377025604248e-01
-1.575896590948104858e-01
1.660122349858283997e-02
4.619777575135231018e-02
1.049794554710388184e-01
6.224063038825988770e-02
1.179042458534240723e-02
-1.787371933460235596e-02
-1.420023199170827866e-02
4.590683430433273315e-02
8.283273130655288696e-02
4.216869547963142395e-02
-1.773559674620628357e-02
-6.064486503601074219e-02
-8.610654040239751339e-04
3.587674349546432495e-02
-2.054801769554615021e-02
-4.537197574973106384e-02
-3.535364195704460144e-02
-3.763708099722862244e-02
7.729017175734043121e-03
6.832686811685562134e-02
8.416694402694702148e-02
-2.244941517710685730e-02
-3.926223143935203552e-02
-4.752904921770095825e-02
-4.703827202320098877e-02
-3.264701738953590393e-02
-2.852977253496646881e-02
-1.889641955494880676e-02
-8.048782497644424438e-02
-9.538406878709793091e-02
-9.739049524068832397e-02
-4.870157688856124878e-02
7.088929414749145508e-04
4.172657430171966553e-02
2.451376989483833313e-02
-2.079524658620357513e-02
-4.944844543933868408e-02
-8.246260136365890503e-02
-1.892490894533693790e-03
6.186039745807647705e-02
5.602153018116950989e-02
-1.717166602611541748e-02
1.756092347204685211e-02
-2.427325211465358734e-02
-7.893079519271850586e-02
-6.677518249489367008e-04
5.411321297287940979e-02
6.306615471839904785e-02
6.152177695184946060e-03
2.394095808267593384e-02
-6.933858618140220642e-03
-1.916859112679958344e-02
1.358922384679317474e-02
3.055834956467151642e-02
7.270266115665435791e-02
3.548262268304824829e-02
-2.189656160771846771e-02
-5.861025303602218628e-02
-2.413400635123252869e-02
1.349111832678318024e-02
4.720467329025268555e-02
1.093340739607810974e-01
5.525567010045051575e-02
-1.360821165144443512e-02
-1.297210715711116791e-02
4.186265915632247925e-02
7.357295602560043335e-02
8.383607864379882812e-02
1.453610211610794067e-01
9.877979755401611328e-02
-5.974321439862251282e-02
-4.284371435642242432e-02
1.691532507538795471e-02
7.352232187986373901e-02
5.804060772061347961e-02
4.620463028550148010e-02
8.614314720034599304e-03
-1.765297725796699524e-02
-1.914385892450809479e-02
5.348539911210536957e-03
1.095099560916423798e-02
4.332876706030219793e-04
-5.580092966556549072e-02
-6.203467771410942078e-02
-2.669844031333923340e-02
-6.044363230466842651e-02
-3.820385783910751343e-02
-4.257167503237724304e-02
-6.777224689722061157e-02
-1.214603111147880554e-01
-1.179707199335098267e-01
-6.030618399381637573e-02
-7.133872061967849731e-02
6.069987267255783081e-02
6.914432346820831299e-02
8.207772672176361084e-02
-2.864590473473072052e-02
-6.337647885084152222e-02
-6.602279096841812134e-02
1.146115711890161037e-03
1.991376131772994995e-01
2.823754251003265381e-01
3.062155544757843018e-01
2.255774885416030884e-01
1.048160120844841003e-01
-5.353432148694992065e-02
4.945536144077777863e-03
1.775920242071151733e-01
3.504737913608551025e-01
4.345851838588714600e-01
3.542825281620025635e-01
1.612482368946075439e-01
-4.415108263492584229e-02
5.199451930820941925e-03
1.188186556100845337e-01
2.800529301166534424e-01
3.261887431144714355e-01
2.829810976982116699e-01
1.210689544677734375e-01
-9.653928130865097046e-02
-9.720552712678909302e-02
-4.394142329692840576e-02
6.325766444206237793e-02
1.000242233276367188e-01
8.323083072900772095e-02
2.048332430422306061e-02
-1.005185991525650024e-01
-1.184170842170715332e-01
-1.354867964982986450e-01
-1.272015720605850220e-01
-1.548655778169631958e-01
-1.562610268592834473e-01
-1.182448416948318481e-01
-1.324413120746612549e-01
-1.700481027364730835e-01
-1.685478240251541138e-01
-1.835755556821823120e-01
-1.978519111871719360e-01
-1.833134591579437256e-01
-1.134993657469749451e-01
-1.595511436462402344e-01
-1.562635153532028198e-01
-7.479919493198394775e-02
-3.198261931538581848e-02
-2.525758370757102966e-02
1.002015639096498489e-02
3.924186807125806808e-03
-1.517227441072463989e-01
-1.100394949316978455e-01
5.267197848297655582e-04
3.846052661538124084e-02
3.710753098130226135e-02
6.305409222841262817e-02
3.213489800691604614e-02
-1.135692596435546875e-01
-6.328874826431274414e-02
2.468343451619148254e-02
3.472605720162391663e-02
2.418916905298829079e-03
2.838045731186866760e-02
3.189275413751602173e-02
-1.702028661966323853e-01
-1.296679228544235229e-01
-1.404419541358947754e-02
-3.636612743139266968e-02
-5.524066835641860962e-02
-7.248761504888534546e-02
-4.236224666237831116e-02
-1.811840981245040894e-01
-1.853778809309005737e-01
-1.278980374336242676e-01
-1.491440683603286743e-01
-1.580283939838409424e-01
-1.507441997528076172e-01
-9.354143589735031128e-02
-9.793746285140514374e-04
-4.457104951143264771e-02
-9.314042329788208008e-02
-1.565501689910888672e-01
-1.455345898866653442e-01
-1.365918368101119995e-01
-1.255358606576919556e-01
9.753335267305374146e-03
-2.973542921245098114e-02
-5.787343159317970276e-02
-1.362257748842239380e-01
-1.709079891443252563e-01
-2.061512172222137451e-01
-1.736987382173538208e-01
-2.402795664966106415e-02
-2.417533891275525093e-03
3.750386461615562439e-02
-2.619589120149612427e-02
-1.334849596023559570e-01
-1.913797706365585327e-01
-1.729546934366226196e-01
-8.470877259969711304e-02
2.214052155613899231e-02
1.822492331266403198e-01
1.466375589370727539e-01
-2.691140584647655487e-02
-1.138784438371658325e-01
-1.528014540672302246e-01
-5.858894437551498413e-02
6.484077870845794678e-02
1.818546354770660400e-01
1.739412099123001099e-01
7.306324690580368042e-02
6.098032742738723755e-02
-4.672947898507118225e-02
-1.113491803407669067e-01
-2.084261178970336914e-02
1.156303808093070984e-01
1.627473384141921997e-01
2.501684054732322693e-02
2.131803706288337708e-02
-6.971625983715057373e-02
-1.070870012044906616e-01
-5.129593238234519958e-02
3.509821742773056030e-02
1.103959530591964722e-01
6.645484268665313721e-02
3.668613359332084656e-02
-3.963852301239967346e-02
-1.606763154268264771e-01
-1.927907913923263550e-01
-7.423681765794754028e-02
-4.578861221671104431e-02
-5.273469164967536926e-02
-8.018209785223007202e-02
-6.086982786655426025e-02
-1.381189078092575073e-01
-1.813114136457443237e-01
-6.577964127063751221e-02
-1.757823117077350616e-02
-7.937452942132949829e-02
-1.186728700995445251e-01
-1.541860550642013550e-01
-8.700431138277053833e-02
-1.260945647954940796e-01
-1.041217818856239319e-01
-9.076470881700515747e-02
-1.573766916990280151e-01
-8.858477324247360229e-02
-8.955087512731552124e-02
-6.259395927190780640e-02
-1.307467669248580933e-01
-2.033188939094543457e-01
-2.154274582862854004e-01
-1.879206001758575439e-01
-8.275343477725982666e-02
-2.561427652835845947e-02
-8.873339742422103882e-02
-1.764759272336959839e-01
-2.466005831956863403e-01
-2.135447859764099121e-01
-1.140504106879234314e-01
5.569742619991302490e-02
8.083608001470565796e-02
-1.180535778403282166e-01
-1.873062402009963989e-01
-1.465215831995010376e-01
-1.557020992040634155e-01
-4.733934625983238220e-02
4.154764488339424133e-02
7.930516451597213745e-02
-1.056873723864555359e-01
-1.315840631723403931e-01
-9.878093749284744263e-02
-8.031586557626724243e-02
-8.181705325841903687e-02
-2.465807460248470306e-02
-1.883169449865818024e-02
-5.616155266761779785e-02
-8.631971478462219238e-02
-6.391908973455429077e-02
-3.349712863564491272e-02
1.643103361129760742e-02
6.012580916285514832e-02
2.123064361512660980e-02
-3.213907405734062195e-02
-4.815487563610076904e-02
-4.442998208105564117e-03
4.316230490803718567e-02
7.211384922266006470e-02
1.013389602303504944e-01
4.323802143335342407e-02
-3.592258319258689880e-02
4.665270389523357153e-04
1.060530766844749451e-01
1.565112769603729248e-01
2.094706445932388306e-01
2.278655022382736206e-01
1.530306488275527954e-01
-1.343402545899152756e-03
1.510717272758483887e-01
2.754316926002502441e-01
2.993589043617248535e-01
1.869772076606750488e-01
1.261577010154724121e-01
9.847873449325561523e-02
-9.330540779046714306e-04
1.302001327276229858e-01
2.147514373064041138e-01
2.576108574867248535e-01
1.706267744302749634e-01
1.315581798553466797e-01
7.187936455011367798e-02
1.739828288555145264e-02
1.009823456406593323e-01
1.438491046428680420e-01
1.513257473707199097e-01
1.143748536705970764e-01
9.790962189435958862e-02
4.827700182795524597e-02
-3.611310198903083801e-02
-3.683853894472122192e-02
-1.578864455223083496e-02
-6.917301565408706665e-03
1.157280150800943375e-02
2.893689088523387909e-02
1.729081198573112488e-02
-7.945837569423019886e-04
1.980915665626525879e-02
5.814320221543312073e-02
1.241629496216773987e-01
1.161431893706321716e-01
1.001545041799545288e-01
2.776423282921314240e-02
2.716367598623037338e-03
-6.495259702205657959e-03
4.269501566886901855e-02
1.266575753688812256e-01
1.252670437097549438e-01
1.337533891201019287e-01
3.955825790762901306e-02
5.160174332559108734e-03
-1.755475648678839207e-03
9.601989388465881348e-02
1.611110866069793701e-01
1.438473761081695557e-01
1.327139586210250854e-01
4.752719402313232422e-02
-5.053922161459922791e-02
-8.078883588314056396e-02
4.210369661450386047e-02
1.867548823356628418e-01
2.465842813253402710e-01
2.179007232189178467e-01
1.047187447547912598e-01
-9.560874849557876587e-02
-1.202824115753173828e-01
4.708832502365112305e-02
2.240957021713256836e-01
3.035032749176025391e-01
2.547010481357574463e-01
1.153255030512809753e-01
-1.140735819935798645e-01
-1.181296557188034058e-01
-4.342492669820785522e-02
5.106586217880249023e-02
1.045524328947067261e-01
1.384007781744003296e-01
4.653396457433700562e-02
-8.751970529556274414e-02
-9.869930893182754517e-02
-6.161257624626159668e-02
-4.185423254966735840e-03
-1.343400776386260986e-02
9.299401193857192993e-03
-1.283345092087984085e-02
-1.338621675968170166e-01
-1.441025286912918091e-01
-8.179605007171630859e-02
-4.293905198574066162e-02
-6.840842217206954956e-02
-1.291271746158599854e-01
-1.376013159751892090e-01
-8.278250694274902344e-02
-6.826280802488327026e-02
-3.800206817686557770e-03
5.926725640892982483e-02
5.689036473631858826e-02
-3.957100585103034973e-02
-8.299858868122100830e-02
-7.379635237157344818e-03
5.042202770709991455e-02
1.924905776977539062e-01
2.406155765056610107e-01
2.743476927280426025e-01
1.800471395254135132e-01
1.122070997953414917e-01
6.872314959764480591e-03
9.919996559619903564e-02
2.544541656970977783e-01
3.506101965904235840e-01
3.919004499912261963e-01
3.328821659088134766e-01
2.354390174150466919e-01
-1.269710715860128403e-02
6.208570674061775208e-02
1.902358233928680420e-01
2.569672763347625732e-01
3.262306153774261475e-01
2.644831240177154541e-01
1.705113798379898071e-01
6.360296625643968582e-03
8.133570104837417603e-02
1.944963783025741577e-01
2.195053994655609131e-01
2.248228639364242554e-01
1.371221691370010376e-01
7.075712829828262329e-02
-2.376890974119305611e-03
4.952951893210411072e-02
1.589040756225585938e-01
1.790935546159744263e-01
1.163455173373222351e-01
-1.850310899317264557e-02
-5.740238726139068604e-02
-5.184093862771987915e-02
-5.346006900072097778e-02
-3.036373294889926910e-02
-4.260643199086189270e-02
-4.137266799807548523e-02
-5.957997962832450867e-02
-6.497516483068466187e-02
-3.280249238014221191e-02
-3.367964178323745728e-02
2.247801981866359711e-02
-6.508157402276992798e-02
-6.040536239743232727e-02
-9.314171224832534790e-02
-4.852790385484695435e-02
-4.688864201307296753e-02
-5.589883029460906982e-02
9.064830839633941650e-03
-7.814965397119522095e-02
-9.896539896726608276e-02
-1.228123530745506287e-01
-7.041924446821212769e-02
-8.903492987155914307e-02
-7.220804691314697266e-02
9.668768942356109619e-02
7.137403637170791626e-02
1.556723564863204956e-02
-4.353822022676467896e-02
-4.194209724664688110e-02
-7.766649872064590454e-02
-6.375865638256072998e-02
4.104769229888916016e-02
2.165551064535975456e-03
-5.423943512141704559e-03
-2.906382642686367035e-02
-1.343331951647996902e-02
-1.108313575387001038e-01
-1.025458946824073792e-01
4.811377730220556259e-03
9.987994097173213959e-03
-3.885338315740227699e-03
-3.241137042641639709e-02
-4.838123545050621033e-02
-9.008175879716873169e-02
-8.108881860971450806e-02
-1.394810527563095093e-02
-2.404538355767726898e-02
-3.355022519826889038e-02
-5.327888950705528259e-02
-4.229008406400680542e-02
-5.864246189594268799e-02
-4.961319640278816223e-02
-5.468251556158065796e-02
-8.559066802263259888e-02
-1.293239295482635498e-01
-1.283321231603622437e-01
-8.561270684003829956e-02
-2.957592159509658813e-02
-3.489993140101432800e-02
-5.014706775546073914e-02
-7.791566103696823120e-02
-1.121421381831169128e-01
-1.199910044670104980e-01
-6.428238749504089355e-02
-5.211357027292251587e-02
-5.721227824687957764e-02
-4.948830232024192810e-02
-6.295260041952133179e-02
-1.180832833051681519e-01
-1.396315544843673706e-01
-9.139955788850784302e-02
-2.343396283686161041e-02
-9.112527593970298767e-03
6.775744259357452393e-02
8.879878371953964233e-02
1.881035417318344116e-02
-6.424319744110107422e-02
-7.604712247848510742e-02
-1.370185241103172302e-02
2.770002745091915131e-02
1.233925968408584595e-01
1.969613730907440186e-01
1.705837845802307129e-01
9.597908705472946167e-02
3.338403254747390747e-02
-5.166296660900115967e-02
-9.771294426172971725e-04
1.187934726476669312e-01
2.383069396018981934e-01
2.246810048818588257e-01
1.612190157175064087e-01
6.331995129585266113e-02
-4.900830984115600586e-02
-1.957442425191402435e-02
6.489217281341552734e-02
1.165673807263374329e-01
1.350716203451156616e-01
1.286382228136062622e-01
9.465911239385604858e-02
-1.409843266010284424e-01
-1.414358019828796387e-01
-1.165372282266616821e-01
-9.948881715536117554e-02
-1.098874732851982117e-01
-1.202840358018875122e-01
-1.152882948517799377e-01
-7.794465124607086182e-02
-7.492356747388839722e-02
-1.565390825271606445e-01
-2.109395861625671387e-01
-2.066463530063629150e-01
-1.642479002475738525e-01
-1.019613742828369141e-01
-4.737100377678871155e-02
-1.509483996778726578e-02
-8.695935457944869995e-02
-1.309949457645416260e-01
-7.215565443038940430e-02
1.950409449636936188e-02
8.997410535812377930e-02
-1.862646266818046570e-02
1.163283735513687134e-02
-9.378210455179214478e-02
-7.517673075199127197e-02
-6.349537521600723267e-02
5.399543419480323792e-02
8.861968666315078735e-02
-5.305451154708862305e-02
-4.005459696054458618e-02
-6.153547018766403198e-02
-1.898722024634480476e-03
2.011379413306713104e-02
1.560665071010589600e-01
1.259021461009979248e-01
-1.011259332299232483e-01
-1.022018715739250183e-01
-1.131849288940429688e-01
-5.978442728519439697e-02
-5.791102536022663116e-03
1.180709749460220337e-01
8.497625589370727539e-02
-9.627786278724670410e-02
-1.008390188217163086e-01
-1.019191816449165344e-01
-7.890033721923828125e-02
-5.949961766600608826e-02
4.211787134408950806e-02
3.490694984793663025e-02
-7.352172583341598511e-02
-5.941706895828247070e-02
-7.743635773658752441e-02
-6.364403665065765381e-02
-6.667111814022064209e-02
-9.711103886365890503e-02
-1.010438948869705200e-01
-1.598389074206352234e-02
3.063513664528727531e-03
3.669969737529754639e-04
-1.350340619683265686e-02
-1.795161701738834381e-02
-1.060569211840629578e-01
-1.185296103358268738e-01
-3.553103283047676086e-02
-1.487769372761249542e-02
1.103593688458204269e-02
-2.165282145142555237e-02
-1.011792421340942383e-01
-1.879128664731979370e-01
-1.991596370935440063e-01
-6.456023454666137695e-02
-4.908910021185874939e-02
1.002083905041217804e-02
-8.365449495613574982e-03
-9.200952947139739990e-03
-3.258464485406875610e-02
-3.976581245660781860e-02
-3.438579663634300232e-02
-2.797245793044567108e-02
-6.087464466691017151e-02
-7.797513902187347412e-02
-3.338370844721794128e-02
-2.441440708935260773e-03
1.954714301973581314e-03
-8.496370911598205566e-02
-9.809751063585281372e-02
-1.319184899330139160e-01
-1.007758080959320068e-01
3.328480571508407593e-02
8.660087734460830688e-02
7.112193107604980469e-02
-9.424273669719696045e-02
-9.616621583700180054e-02
-1.266894340515136719e-01
-1.048492118716239929e-01
-6.194961071014404297e-02
-4.399799183011054993e-02
-4.672313854098320007e-02
4.406378045678138733e-02
1.372536737471818924e-02
-2.930557914078235626e-02
-5.512414500117301941e-02
-6.948200613260269165e-02
-9.398583322763442993e-02
-6.644508242607116699e-02
5.575190111994743347e-02
3.324978426098823547e-02
7.132737431675195694e-03
-2.579250745475292206e-02
-8.756613731384277344e-02
-1.092367693781852722e-01
-8.293021470308303833e-02
-5.463378503918647766e-02
-6.189206987619400024e-02
3.346772119402885437e-02
1.820020750164985657e-02
-4.372976720333099365e-03
-1.657040789723396301e-02
-1.206951029598712921e-02
-5.004050210118293762e-02
-3.865085914731025696e-02
1.058729439973831177e-01
1.094997227191925049e-01
1.126503497362136841e-01
9.463017433881759644e-02
8.152071386575698853e-02
-4.498528316617012024e-02
-6.683595478534698486e-02
4.803404584527015686e-02
7.896468788385391235e-02
1.409065127372741699e-01
9.518212825059890747e-02
7.762625813484191895e-02
-1.604688167572021484e-02
-2.523818798363208771e-02
2.463175170123577118e-02
5.474274978041648865e-02
7.936502993106842041e-02
6.973074376583099365e-02
5.627068877220153809e-02
-2.209703624248504639e-02
-1.172365248203277588e-02
-1.378695853054523468e-02
2.148349210619926453e-02
1.853185147047042847e-02
-9.570328984409570694e-04
-1.370404660701751709e-02
-9.335854649543762207e-02
-1.048684567213058472e-01
-4.204972460865974426e-02
-1.367652323096990585e-02
1.813604845665395260e-03
2.694498747587203979e-03
-8.604906499385833740e-03
-7.523868978023529053e-02
-8.904799818992614746e-02
-2.289028465747833252e-02
2.820803318172693253e-03
4.138581454753875732e-02
3.549483604729175568e-03
-1.193416677415370941e-02
-3.612636029720306396e-02
-4.251607507467269897e-02
1.093668490648269653e-02
1.171718351542949677e-02
4.971544444561004639e-02
4.466001689434051514e-02
4.552795737981796265e-02
-2.591511793434619904e-02
-3.468195348978042603e-02
3.181580826640129089e-02
1.080390252172946930e-02
1.254949811846017838e-02
-5.657799169421195984e-02
-3.543654456734657288e-02
-9.579719975590705872e-03
-1.866069808602333069e-02
-1.498490944504737854e-02
-1.253006607294082642e-02
-2.931562624871730804e-02
-4.686873406171798706e-02
6.668236572295427322e-03
-8.491557091474533081e-02
-7.789757102727890015e-02
-2.639766596257686615e-02
6.729121506214141846e-02
8.177091181278228760e-02
4.049520567059516907e-02
1.935051567852497101e-02
-1.125082746148109436e-01
-1.112290322780609131e-01
-7.439018785953521729e-02
-4.883778747171163559e-03
3.438076749444007874e-02
3.750275820493698120e-02
2.379708550870418549e-02
-4.594304040074348450e-02
-5.648196861147880554e-02
-1.838997378945350647e-02
3.333884850144386292e-02
5.022846907377243042e-02
5.864442139863967896e-02
2.732831984758377075e-02
-5.950393527746200562e-02
-5.991395562887191772e-02
5.813114810734987259e-03
1.071477830410003662e-01
1.152418032288551331e-01
1.400097906589508057e-01
3.073904477059841156e-02
-3.948908671736717224e-02
-3.233658894896507263e-02
5.754193291068077087e-02
1.575372219085693359e-01
1.990733444690704346e-01
1.688506156206130981e-01
5.456856265664100647e-02
-6.587892770767211914e-02
-7.035569101572036743e-02
1.879998855292797089e-02
1.572365462779998779e-01
2.636098563671112061e-01
1.747609227895736694e-01
4.297574236989021301e-02
-9.136369079351425171e-02
-1.066982820630073547e-01
-2.773833647370338440e-02
8.164176344871520996e-02
2.179583758115768433e-01
1.240191832184791565e-01
4.630446434020996094e-02
-4.165457934141159058e-02
-6.214626505970954895e-02
-6.476125121116638184e-02
-4.004488512873649597e-02
3.451726585626602173e-02
-1.504910271614789963e-02
-3.589309751987457275e-02
-6.175446882843971252e-02
-4.386562854051589966e-02
-4.737050458788871765e-02
-8.352176100015640259e-02
-1.083201318979263306e-01
-1.297958493232727051e-01
-1.134620308876037598e-01
-8.081676065921783447e-02
-6.880220025777816772e-02
-4.261956363916397095e-02
-5.711999908089637756e-02
-7.348826527595520020e-02
-1.099522188305854797e-01
-5.159890279173851013e-02
-9.895123541355133057e-02
-1.018353849649429321e-01
-4.463298246264457703e-02
-6.166872009634971619e-02
-6.018544360995292664e-02
-1.061451360583305359e-01
-4.175432026386260986e-02
-7.054642587900161743e-02
-7.113424688577651978e-02
9.819860011339187622e-02
1.213350221514701843e-01
1.169813200831413269e-01
-1.398952398449182510e-02
-3.062422946095466614e-02
-5.535379797220230103e-02
-8.876329660415649414e-02
2.288645505905151367e-02
9.861062280833721161e-03
3.700507804751396179e-02
-2.307598665356636047e-02
-3.023143671452999115e-02
-6.987071037292480469e-02
-1.304764151573181152e-01
-5.969101935625076294e-02
-6.348711252212524414e-02
-2.658092044293880463e-02
-1.051068454980850220e-01
-9.011472761631011963e-02
-1.130561232566833496e-01
-1.822648495435714722e-01
-1.816660314798355103e-01
-1.765844374895095825e-01
-1.293831914663314819e-01
-1.606776267290115356e-01
-1.266940534114837646e-01
-1.036730036139488220e-01
-1.404500901699066162e-01
-1.390437185764312744e-01
-1.116277799010276794e-01
-7.709208130836486816e-02
-1.226150393486022949e-01
-9.503977000713348389e-02
-1.732229068875312805e-02
1.594565037521533668e-05
-5.085599049925804138e-02
-4.410035163164138794e-02
-3.096645139157772064e-02
-4.508366808295249939e-02
-5.022348091006278992e-02
-5.537924170494079590e-02
-6.029581651091575623e-02
-6.720028072595596313e-02
1.767309568822383881e-02
6.107183918356895447e-02
7.978140376508235931e-03
-3.300217911601066589e-02
-7.974419742822647095e-02
-8.942320197820663452e-02
-6.321386992931365967e-02
2.150536514818668365e-02
2.456161566078662872e-02
2.777732163667678833e-02
7.707063923589885235e-04
-1.226486265659332275e-01
-1.554009914398193359e-01
-7.000671327114105225e-02
1.743391039781272411e-03
8.407609909772872925e-02
9.413248300552368164e-02
6.596715003252029419e-02
-1.097113862633705139e-01
-1.355433464050292969e-01
-4.524843767285346985e-02
9.746512770652770996e-02
1.761622279882431030e-01
1.333587765693664551e-01
1.386739965528249741e-02
-1.358835101127624512e-01
-1.567085236310958862e-01
-7.561426609754562378e-02
1.858731172978878021e-02
1.155953332781791687e-01
9.242098033428192139e-02
2.594357170164585114e-02
-1.252955943346023560e-01
-1.470082551240921021e-01
-9.968689084053039551e-02
-4.521654546260833740e-02
9.620542638003826141e-03
1.196986809372901917e-02
-2.078249584883451462e-03
-4.084727913141250610e-02
-7.048961520195007324e-02
-1.088299527764320374e-01
-9.257063269615173340e-02
-5.841724947094917297e-02
3.996794298291206360e-02
1.796317473053932190e-02
-1.127881463617086411e-02
-5.753077194094657898e-02
-1.308466494083404541e-01
-1.345569938421249390e-01
-8.433731645345687866e-02
6.248506158590316772e-02
3.964147344231605530e-02
7.649481412954628468e-04
-6.260421127080917358e-02
-1.592164486646652222e-01
-2.299800962209701538e-01
-2.121003419160842896e-01
-5.390382185578346252e-02
-3.070992790162563324e-02
-4.353293776512145996e-02
-9.510378539562225342e-02
-1.905507147312164307e-01
-2.537101805210113525e-01
-2.472236156463623047e-01
-5.706370249390602112e-02
-9.236570447683334351e-03
-1.128453388810157776e-01
-1.550151854753494263e-01
-1.894045025110244751e-01
-2.013743817806243896e-01
-2.323964834213256836e-01
-1.146135330200195312e-01
-7.763151079416275024e-02
-1.663011610507965088e-01
-1.801345497369766235e-01
-1.412342041730880737e-01
-1.308156698942184448e-01
-1.413771808147430420e-01
-1.027508825063705444e-01
-7.626842707395553589e-02
-1.575793027877807617e-01
-1.629649251699447632e-01
-1.200277507305145264e-01
-1.005585044622421265e-01
-1.079506278038024902e-01
-9.667895734310150146e-02
-7.955937087535858154e-02
-1.547196060419082642e-01
-1.576548069715499878e-01
-9.836561977863311768e-02
-8.798854798078536987e-02
-9.485099464654922485e-02
-1.349867880344390869e-01
-1.285574436187744141e-01
-1.536368280649185181e-01
-1.557760387659072876e-01
-9.466662257909774780e-02
-4.170142486691474915e-02
9.168460965156555176e-03
-3.186281397938728333e-02
-6.234728917479515076e-02
-8.501823246479034424e-02
-7.229124754667282104e-02
-1.059069950133562088e-02
6.899025291204452515e-02
1.180164963006973267e-01
1.525364965200424194e-01
1.009993925690650940e-01
-6.752412021160125732e-02
-6.410314142704010010e-02
3.573738783597946167e-02
6.449528038501739502e-02
9.517288953065872192e-02
1.101239547133445740e-01
9.957423061132431030e-02
-8.866161853075027466e-02
-1.030625179409980774e-01
-4.149657674133777618e-03
9.344924241304397583e-02
2.261563390493392944e-01
2.446717768907546997e-01
1.466953754425048828e-01
-1.147096529603004456e-01
-1.037824079394340515e-01
-2.375078946352005005e-02
-8.987023495137691498e-03
7.465287297964096069e-02
7.396516203880310059e-02
3.784441202878952026e-02
-1.080140024423599243e-01
-1.130445227026939392e-01
-8.903619647026062012e-02
-6.356760114431381226e-02
-3.689917922019958496e-02
-5.055676028132438660e-02
-5.374655127525329590e-02
-7.120819389820098877e-02
-7.992089539766311646e-02
-2.830500528216362000e-02
3.012677654623985291e-02
5.517839640378952026e-02
1.913611404597759247e-02
-5.601275339722633362e-02
-3.035787306725978851e-02
-3.736884519457817078e-02
2.780379168689250946e-02
1.441151201725006104e-01
1.661324650049209595e-01
1.102847754955291748e-01
-7.098310440778732300e-02
-4.281315580010414124e-02
-2.560685761272907257e-02
9.937514364719390869e-02
1.376083493232727051e-01
1.027215570211410522e-01
1.693918369710445404e-02
-1.036279425024986267e-01
-7.847727835178375244e-02
-6.190125271677970886e-02
8.582439273595809937e-02
1.335656493902206421e-01
7.388533651828765869e-02
-3.455065190792083740e-02
-1.312336623668670654e-01
-1.114192456007003784e-01
-9.975930303335189819e-02
5.680209025740623474e-02
1.315788030624389648e-01
1.231392174959182739e-01
-3.735984489321708679e-02
-1.089972257614135742e-01
-1.040541306138038635e-01
-5.667303502559661865e-02
8.025403134524822235e-03
7.723775506019592285e-02
3.412146866321563721e-02
-4.609354957938194275e-02
-1.180670708417892456e-01
-1.084569916129112244e-01
-1.110711023211479187e-01
-1.061490178108215332e-01
-8.961500227451324463e-02
-8.733103424310684204e-02
-9.543447196483612061e-02
-9.896396845579147339e-02
-6.269652396440505981e-02
-5.935834348201751709e-02
2.294063102453947067e-03
-5.552918883040547371e-04
-2.108393982052803040e-02
-1.419746316969394684e-02
-4.261811822652816772e-02
-3.720884397625923157e-02
-4.053416475653648376e-02
-1.014747656881809235e-02
6.155378650873899460e-03
-4.320771247148513794e-02
-2.263832837343215942e-02
-7.575339078903198242e-02
-4.693610221147537231e-02
-6.169099733233451843e-02
-2.850641310214996338e-02
-3.539932146668434143e-02
-9.600546956062316895e-02
-5.854148790240287781e-02
-6.067903712391853333e-02
-3.066969290375709534e-02
-2.462580241262912750e-02
-3.756260266527533531e-03
2.442855574190616608e-02
-1.334544420242309570e-01
-1.689159274101257324e-01
-2.070338279008865356e-01
-2.702920697629451752e-02
2.323864400386810303e-02
4.507941007614135742e-02
4.369225353002548218e-02
-7.921592891216278076e-02
-8.775541186332702637e-02
-1.244604215025901794e-01
-5.416132882237434387e-02
-1.263235509395599365e-02
2.646748349070549011e-02
5.183081701397895813e-02
-5.081456899642944336e-02
-9.172178804874420166e-02
-1.711070835590362549e-01
-8.759032934904098511e-02
-5.891454219818115234e-02
-5.923828110098838806e-03
-1.635859906673431396e-02
-6.945221871137619019e-02
-8.004564791917800903e-02
-9.386362880468368530e-02
9.972186386585235596e-02
1.407089531421661377e-01
5.723259598016738892e-02
-1.368740014731884003e-02
-5.169224739074707031e-02
-7.302744686603546143e-02
-9.897960722446441650e-02
7.355321198701858521e-02
1.171116530895233154e-01
1.058453992009162903e-01
1.343689262866973877e-01
1.117568761110305786e-01
5.751094222068786621e-02
-5.832387879490852356e-02
5.553603172302246094e-03
5.537255853414535522e-02
1.834102720022201538e-01
3.073877394199371338e-01
2.803354561328887939e-01
2.751087844371795654e-01
1.128304898738861084e-01
-4.376168549060821533e-02
-1.114696916192770004e-02
1.488913446664810181e-01
3.578959107398986816e-01
3.594467043876647949e-01
4.214287996292114258e-01
1.957413256168365479e-01
-5.146250501275062561e-02
-4.341707006096839905e-02
1.237521246075630188e-01
2.744328081607818604e-01
2.687378525733947754e-01
3.199087381362915039e-01
1.229833662509918213e-01
-1.243750900030136108e-01
-1.357650458812713623e-01
-3.917565569281578064e-02
7.893892377614974976e-02
9.626245498657226562e-02
1.991874724626541138e-01
5.655220523476600647e-02
-1.357297003269195557e-01
-1.600515693426132202e-01
-1.211498454213142395e-01
-7.963257282972335815e-02
-9.240983426570892334e-02
-1.019883602857589722e-01
-1.039986237883567810e-01
-1.437236517667770386e-01
-1.308986842632293701e-01
-6.257451325654983521e-02
1.872516982257366180e-02
1.286316290497779846e-02
-6.561448425054550171e-02
-8.637978881597518921e-02
-1.281215846538543701e-01
-1.108141839504241943e-01
-3.963202238082885742e-02
5.254236981272697449e-02
8.637529611587524414e-02
2.993016503751277924e-02
-2.624759264290332794e-02
-7.152817398309707642e-02
-3.548884764313697815e-02
8.113791048526763916e-02
2.420903444290161133e-01
3.184896707534790039e-01
3.210420608520507812e-01
1.898962408304214478e-01
-2.655765786767005920e-02
2.860003337264060974e-02
1.018650159239768982e-01
2.351475954055786133e-01
2.916062176227569580e-01
2.523202002048492432e-01
1.444179266691207886e-01
-2.871013060212135315e-02
2.094280160963535309e-02
7.665771245956420898e-02
2.588382959365844727e-01
3.401222229003906250e-01
2.358553558588027954e-01
1.000473201274871826e-01
1.098480448126792908e-02
6.949254125356674194e-02
2.197634801268577576e-02
3.419467061758041382e-02
2.673965133726596832e-02
-6.856009364128112793e-02
-8.037847280502319336e-02
-6.366422772407531738e-02
-2.849668078124523163e-02
-5.845605581998825073e-02
-9.921149909496307373e-02
-1.476196646690368652e-01
-1.915521472692489624e-01
-1.336353421211242676e-01
-1.126619279384613037e-01
-1.263363510370254517e-01
-1.305943429470062256e-01
-1.126092448830604553e-01
-1.361120045185089111e-01
-1.372136324644088745e-01
-1.195685788989067078e-01
-1.176096200942993164e-01
-1.208809539675712585e-01
-1.412129700183868408e-01
-7.403825968503952026e-02
-7.176797837018966675e-02
-8.477663621306419373e-03
-4.579854384064674377e-02
-1.235727295279502869e-01
-1.431479901075363159e-01
-1.914467215538024902e-01
-1.703339964151382446e-01
-1.646965891122817993e-01
-2.176891639828681946e-02
-9.655915200710296631e-03
-1.109807640314102173e-01
-1.336884498596191406e-01
-1.393306404352188110e-01
-1.556250005960464478e-01
-1.315810084342956543e-01
-4.045330360531806946e-02
-2.609396167099475861e-02
-7.905780524015426636e-02
-1.111292392015457153e-01
-1.328071504831314087e-01
-1.501169204711914062e-01
-1.006351411342620850e-01
-4.538184404373168945e-02
-2.342613227665424347e-02
-6.542649120092391968e-02
-9.776135534048080444e-02
-1.007788255810737610e-01
-1.128487214446067810e-01
-4.797304049134254456e-02
-3.110392764210700989e-02
-1.446950435638427734e-02
-8.988239616155624390e-02
-1.167953833937644958e-01
-1.267817765474319458e-01
-1.464672088623046875e-01
-1.208761632442474365e-01
-7.711321115493774414e-02
-4.089874029159545898e-02
-1.274078786373138428e-01
-1.520580798387527466e-01
-6.371423602104187012e-02
-4.735711961984634399e-02
-7.912929356098175049e-02
-1.391834467649459839e-01
-1.495459526777267456e-01
-1.239279657602310181e-01
-1.424394249916076660e-01
-1.442926283925771713e-02
-2.066581323742866516e-02
-5.136210098862648010e-02
-1.706313043832778931e-01
-1.542510241270065308e-01
-7.146166265010833740e-02
-7.884874194860458374e-02
1.670973561704158783e-02
-9.518268704414367676e-02
-1.163581311702728271e-01
-1.817994415760040283e-01
-1.164919734001159668e-01
-8.500807732343673706e-02
-9.589823335409164429e-02
-7.559018582105636597e-02
-1.800260245800018311e-01
-1.355516761541366577e-01
-1.470672935247421265e-01
-1.126465722918510437e-01
-8.610455691814422607e-02
-1.160569861531257629e-01
-1.175344064831733704e-01
-2.654382288455963135e-01
-1.973303407430648804e-01
-1.324243843555450439e-01
-7.538427412509918213e-02
-1.278505772352218628e-01
-1.394768655300140381e-01
-1.153465881943702698e-01
-1.560476124286651611e-01
-1.275237053632736206e-01
-2.755098603665828705e-02
2.015360863879323006e-03
-1.281749010086059570e-01
-1.106234937906265259e-01
-7.648332417011260986e-02
-7.136127352714538574e-02
-7.881528139114379883e-02
-7.004343718290328979e-02
-5.707615241408348083e-02
-5.931276828050613403e-02
-5.080639943480491638e-02
-3.560610115528106689e-02
-5.647292360663414001e-02
-6.521375477313995361e-02
-6.962367892265319824e-02
-3.521621972322463989e-02
-9.433140605688095093e-02
-1.004931926727294922e-01
-2.163868956267833710e-02
3.821939602494239807e-02
5.828536674380302429e-02
1.321398466825485229e-02
-2.986055053770542145e-02
-8.940251171588897705e-02
-1.096423491835594177e-01
-3.461558138951659203e-03
1.033725589513778687e-01
2.009389698505401611e-01
1.816369742155075073e-01
9.155742079019546509e-02
-9.017965197563171387e-02
-1.349770724773406982e-01
-6.425221450626850128e-03
1.403248161077499390e-01
3.096329569816589355e-01
3.117246329784393311e-01
1.849088519811630249e-01
-6.630437821149826050e-02
-1.066444441676139832e-01
-2.007124200463294983e-02
6.522428989410400391e-02
2.858709692955017090e-01
2.933472990989685059e-01
2.274854928255081177e-01
-9.794048964977264404e-02
-1.427142024040222168e-01
-5.643604323267936707e-02
1.974985003471374512e-02
1.790605485439300537e-01
1.949326246976852417e-01
1.840026378631591797e-01
-6.927331537008285522e-02
-7.632815092802047729e-02
-1.923614740371704102e-02
1.256593037396669388e-02
5.499241128563880920e-02
5.701033398509025574e-02
5.687071382999420166e-02
9.756434708833694458e-03
4.843722097575664520e-03
-4.628125950694084167e-02
-3.695889189839363098e-02
1.429832261055707932e-02
1.067975983023643494e-01
9.828012436628341675e-02
2.378741651773452759e-02
4.062689468264579773e-02
-2.516723237931728363e-02
2.334185317158699036e-02
4.020432755351066589e-02
1.133977100253105164e-01
7.871263474225997925e-02
-5.091226100921630859e-02
-6.945063360035419464e-03
-1.967384852468967438e-02
1.072977855801582336e-01
8.864729851484298706e-02
1.454582661390304565e-01
5.252204462885856628e-02
-9.522728621959686279e-02
-5.503157898783683777e-02
-4.798015579581260681e-02
4.401031881570816040e-02
-1.123398542404174805e-02
3.980763256549835205e-02
-2.388515323400497437e-02
-9.486220777034759521e-02
-7.170145213603973389e-02
-9.494844824075698853e-02
-2.223800122737884521e-02
-2.065408974885940552e-02
1.067746058106422424e-01
3.973864391446113586e-02
-6.786960363388061523e-02
-6.143909320235252380e-02
-9.390497207641601562e-02
-9.489957988262176514e-02
-7.482328265905380249e-02
3.581479564309120178e-02
3.184783086180686951e-02
-8.119630813598632812e-02
-7.007730007171630859e-02
-7.872126251459121704e-02
-6.013976782560348511e-02
-6.911718100309371948e-02
-3.399516642093658447e-02
-1.847513392567634583e-02
-7.807066291570663452e-02
-9.605591744184494019e-02
-7.070825994014739990e-02
-6.124985590577125549e-02
-7.268936932086944580e-02
-8.155157417058944702e-02
-6.392031162977218628e-02
-5.647407472133636475e-02
-8.704776316881179810e-02
5.924700293689966202e-03
2.022099122405052185e-02
2.826653607189655304e-02
-4.736034572124481201e-02
-6.627094000577926636e-02
-2.830069139599800110e-02
-1.942295767366886139e-02
6.572753190994262695e-02
1.177177205681800842e-02
7.762972731143236160e-03
-4.718644917011260986e-02
-4.110338538885116577e-02
-1.710959151387214661e-02
8.728685788810253143e-03
4.608410969376564026e-02
-3.410118445754051208e-02
1.116315461695194244e-02
-9.498152136802673340e-02
-3.843292593955993652e-02
-2.908941172063350677e-02
-7.995861582458019257e-03
-7.454006373882293701e-02
-1.645439565181732178e-01
-1.401464939117431641e-01
-1.523871570825576782e-01
-5.711684748530387878e-02
-5.988977849483489990e-02
-7.174228876829147339e-02
-1.213694214820861816e-01
-2.106994986534118652e-01
-1.853922158479690552e-01
-1.640129685401916504e-01
-5.015811696648597717e-02
-8.752596378326416016e-02
-1.175314038991928101e-01
-1.210495904088020325e-01
-1.082468926906585693e-01
-7.635970413684844971e-02
-3.930237516760826111e-02
-2.976013161242008209e-02
-9.860187768936157227e-02
-8.382705599069595337e-02
-6.741201132535934448e-02
-6.024572998285293579e-02
-4.812873899936676025e-02
-2.893993444740772247e-02
-5.439762771129608154e-02
-1.045659109950065613e-01
-1.011824235320091248e-01
-5.333706736564636230e-02
3.948540613055229187e-02
3.625220432877540588e-02
1.790497335605323315e-03
-1.230848878622055054e-01
-7.267186790704727173e-02
-6.087690964341163635e-02
4.115138575434684753e-02
1.644810140132904053e-01
1.240509897470474243e-01
-2.451736247166991234e-03
-1.441844254732131958e-01
-2.082473039627075195e-02
2.908592112362384796e-02
1.485812366008758545e-01
2.399481087923049927e-01
9.636483341455459595e-02
-7.623998075723648071e-02
-2.013687044382095337e-01
-3.032252378761768341e-02
2.894852124154567719e-02
1.619691699743270874e-01
2.642679512500762939e-01
1.699083298444747925e-01
-3.668158128857612610e-02
-1.513206362724304199e-01
-1.453007943928241730e-02
5.797003582119941711e-02
8.662229031324386597e-02
1.129387393593788147e-01
6.655325996689498425e-04
-1.117407754063606262e-01
-1.109421327710151672e-01
-4.225917533040046692e-02
-9.536438621580600739e-03
-3.594734519720077515e-02
-5.928392335772514343e-02
-8.681980520486831665e-02
-8.209667354822158813e-02
-3.632520139217376709e-02
-4.002719372510910034e-02
-2.297039842233061790e-03
7.182987034320831299e-02
1.784619837999343872e-01
1.952599585056304932e-01
1.807590126991271973e-01
9.818343073129653931e-02
-1.781939156353473663e-02
4.213473945856094360e-02
1.714229583740234375e-01
3.449419140815734863e-01
3.488242328166961670e-01
3.267874419689178467e-01
1.489632725715637207e-01
-2.193049155175685883e-02
3.146297484636306763e-02
2.545462250709533691e-01
4.037452042102813721e-01
4.554078280925750732e-01
4.514954388141632080e-01
2.552556693553924561e-01
-2.005866030231118202e-03
4.610256478190422058e-02
2.539430856704711914e-01
3.952688276767730713e-01
5.301032066345214844e-01
5.904386043548583984e-01
3.771605491638183594e-01
1.825846359133720398e-02
5.220566317439079285e-02
2.558102905750274658e-01
4.935955405235290527e-01
7.004377245903015137e-01
6.959083676338195801e-01
4.025273621082305908e-01
2.328006178140640259e-02
8.767575025558471680e-02
1.684788763523101807e-01
3.202753067016601562e-01
3.985133469104766846e-01
4.180335402488708496e-01
2.421320378780364990e-01
9.077236056327819824e-03
4.762544855475425720e-02
8.825579285621643066e-02
1.191156208515167236e-01
9.740927815437316895e-02
6.474463641643524170e-02
1.516878232359886169e-02
-8.088533580303192139e-02
-7.659799605607986450e-02
-1.487424876540899277e-02
5.243905261158943176e-02
5.378356948494911194e-02
1.480173617601394653e-01
7.928702235221862793e-02
-8.688578754663467407e-02
-6.075992807745933533e-02
6.752479821443557739e-02
1.622873246669769287e-01
1.776147782802581787e-01
2.869101464748382568e-01
1.682485044002532959e-01
-6.435234844684600830e-02
-4.302745684981346130e-02
1.137247011065483093e-01
1.548094153404235840e-01
1.684902310371398926e-01
2.337822169065475464e-01
1.619005948305130005e-01
-7.447095215320587158e-02
-7.784583419561386108e-02
8.831188827753067017e-02
1.504918783903121948e-01
2.583127915859222412e-01
2.578354179859161377e-01
1.523167788982391357e-01
-3.751344233751296997e-02
-6.355168670415878296e-02
2.771208807826042175e-02
8.638726174831390381e-02
2.146327048540115356e-01
2.091640233993530273e-01
1.089056059718132019e-01
2.293226541951298714e-03
-2.628599759191274643e-04
2.843117527663707733e-02
6.654587388038635254e-02
1.500749140977859497e-01
1.536945253610610962e-01
7.719925791025161743e-02
1.292545907199382782e-02
4.429341480135917664e-02
1.652694307267665863e-02
2.412873134016990662e-02
4.342628270387649536e-02
7.782769948244094849e-02
3.234386071562767029e-02
-7.452941685914993286e-02
-1.029489189386367798e-01
-5.846597254276275635e-02
-3.689232096076011658e-02
-5.373075976967811584e-02
-8.080364018678665161e-02
-8.854267001152038574e-02
-5.126833915710449219e-02
-9.507247060537338257e-02
-2.218376100063323975e-02
5.619867518544197083e-02
6.279718875885009766e-02
4.049525782465934753e-02
-4.925113916397094727e-02
-4.061343148350715637e-02
-8.955401927232742310e-02
3.062084503471851349e-02
1.127381399273872375e-01
1.517878174781799316e-01
9.335757046937942505e-02
-1.631902530789375305e-02
-2.215078100562095642e-02
-4.007202759385108948e-02
6.141208112239837646e-02
2.233573794364929199e-01
3.042269647121429443e-01
3.018689751625061035e-01
9.655377268791198730e-02
-3.792565548792481422e-04
-9.948614984750747681e-03
7.333117723464965820e-02
1.506720334291458130e-01
2.218430936336517334e-01
2.429468035697937012e-01
1.458103954792022705e-01
-5.583041533827781677e-02
-6.046393886208534241e-02
-4.560697451233863831e-02
8.802599273622035980e-03
8.038865029811859131e-02
1.545113176107406616e-01
8.126533776521682739e-02
-6.383327394723892212e-02
-8.716579526662826538e-02
-9.070827811956405640e-02
-8.460994064807891846e-02
-2.985408715903759003e-02
3.791741281747817993e-02
4.335891827940940857e-02
-1.143617033958435059e-01
-1.153895780444145203e-01
-9.130103886127471924e-02
-7.475022226572036743e-02
-9.152013063430786133e-02
-4.465527832508087158e-02
-5.899885669350624084e-02
-1.559659987688064575e-01
-1.517729461193084717e-01
-7.392512261867523193e-02
-1.267008204013109207e-02
-3.006464242935180664e-02
5.309267714619636536e-02
-2.032667212188243866e-02
-8.669310063123703003e-02
-6.205450370907783508e-02
-4.318922292441129684e-03
6.176548078656196594e-03
-1.263745129108428955e-02
4.970140010118484497e-02
6.572779733687639236e-03
-9.409097582101821899e-02
-5.726243183016777039e-02
-5.353785678744316101e-02
-1.015471145510673523e-01
-1.542925089597702026e-01
-1.708130389451980591e-01
-1.522624045610427856e-01
-5.779384821653366089e-02
-1.560219377279281616e-02
3.342328360304236412e-03
-2.031734772026538849e-02
-3.965577110648155212e-02
-1.226336136460304260e-01
-1.184988319873809814e-01
-1.258570700883865356e-01
-8.531095087528228760e-02
-6.621725857257843018e-02
-8.398940414190292358e-02
-7.811585813760757446e-02
-1.398883312940597534e-01
-1.619211286306381226e-01
-1.442818343639373779e-01
-1.078495234251022339e-01
-5.688018351793289185e-02
-4.326147958636283875e-02
-5.790572240948677063e-02
-9.230093657970428467e-02
-1.070104464888572693e-01
-8.261838555335998535e-02
-1.036845445632934570e-01
-5.969055369496345520e-02
-8.296412974596023560e-02
-8.947732299566268921e-02
-6.773298978805541992e-02
-6.301762908697128296e-02
-1.297187209129333496e-01
-1.732446402311325073e-01
-6.557344645261764526e-02
-2.151030115783214569e-02
-7.388181984424591064e-03
-1.065408904105424881e-02
-5.190610140562057495e-02
-1.514231562614440918e-01
-1.938506960868835449e-01
-3.670687228441238403e-02
-3.224949538707733154e-02
-5.655762553215026855e-02
-7.161856442689895630e-02
-6.975156813859939575e-02
-1.190167590975761414e-01
-1.578166931867599487e-01
-4.499397799372673035e-02
-3.593028988689184189e-03
-3.557391464710235596e-02
-1.067882254719734192e-01
-1.481253355741500854e-01
-7.249620556831359863e-02
-7.142441719770431519e-02
1.290405355393886566e-02
7.694294303655624390e-02
7.513180375099182129e-03
-4.667745903134346008e-02
-1.128759011626243591e-01
-1.755903363227844238e-01
-1.896831989288330078e-01
-9.545861184597015381e-02
-1.904225535690784454e-02
-1.100594475865364075e-01
-1.189210116863250732e-01
-1.463115513324737549e-01
-1.194210052490234375e-01
-1.182508096098899841e-01
-5.271992087364196777e-02
-1.117269694805145264e-02
-4.309773072600364685e-02
-2.799956314265727997e-02
-3.785313293337821960e-02
-6.645993888378143311e-02
-8.817093074321746826e-02
-5.381000041961669922e-02
-7.650282233953475952e-03
3.586551547050476074e-02
8.394869416952133179e-02
2.812475711107254028e-02
-9.350903332233428955e-02
-1.277828365564346313e-01
-8.079542964696884155e-02
-1.076334062963724136e-02
7.187512516975402832e-02
1.263285130262374878e-01
3.960856050252914429e-02
-6.878217309713363647e-02
-8.424692600965499878e-02
-1.734131015837192535e-02
-3.656252101063728333e-02
7.013596128672361374e-03
9.852544963359832764e-02
8.816423267126083374e-02
-1.118723899126052856e-01
-1.062327027320861816e-01
-2.404661849141120911e-02
5.629642982967197895e-04
6.697599589824676514e-02
1.774108111858367920e-01
1.666608899831771851e-01
-5.982835590839385986e-02
-5.594457685947418213e-02
-2.414044551551342010e-02
6.737141311168670654e-02
1.605620980262756348e-01
2.304132431745529175e-01
1.506264507770538330e-01
-5.841424688696861267e-02
-4.658864438533782959e-02
-1.344412285834550858e-02
1.018730774521827698e-01
2.022784352302551270e-01
2.613963782787322998e-01
1.468566060066223145e-01
-5.910454690456390381e-02
-5.841089412569999695e-02
-5.703699588775634766e-02
-5.907773505896329880e-03
4.083836451172828674e-02
3.958510234951972961e-02
1.481132232584059238e-03
5.546176433563232422e-02
5.939131602644920349e-02
6.131972372531890869e-02
7.654056698083877563e-02
8.541548252105712891e-02
5.362484976649284363e-02
1.977911964058876038e-02
5.975729227066040039e-02
7.250310480594635010e-02
8.459203690290451050e-02
4.054355621337890625e-02
3.246862674131989479e-03
1.578857307322323322e-03
-2.050872333347797394e-02
-1.084789913147687912e-02
1.237983722239732742e-02
4.587366804480552673e-02
-1.101211979985237122e-01
-2.710848748683929443e-01
-2.292627543210983276e-01
-1.109024137258529663e-01
-3.147392347455024719e-02
-2.075505442917346954e-02
-1.045142579823732376e-02
-1.650293022394180298e-01
-3.961102068424224854e-01
-3.733540177345275879e-01
-2.208898961544036865e-01
-2.712209522724151611e-02
5.163543857634067535e-03
1.195521093904972076e-02
-6.347569823265075684e-02
-2.331454008817672729e-01
-2.267783582210540771e-01
-1.455950587987899780e-01
-9.040541946887969971e-02
-3.583044558763504028e-02
1.586129888892173767e-02
6.516715884208679199e-02
-1.983542181551456451e-02
-6.381351500749588013e-02
-7.119168341159820557e-02
-6.288685649633407593e-02
-6.457128375768661499e-02
-3.223402798175811768e-02
4.579390212893486023e-02
6.817708164453506470e-02
5.731275677680969238e-02
2.863995544612407684e-02
-4.274192452430725098e-02
-2.583888359367847443e-02
-7.048383820801973343e-03
-1.011939905583858490e-02
-3.926289454102516174e-02
-6.871162354946136475e-02
-6.944044679403305054e-02
-4.271700605750083923e-02
-2.440927363932132721e-02
-1.442380342632532120e-02
-2.971969917416572571e-02
-2.410092577338218689e-02
-7.119085639715194702e-02
-7.310634851455688477e-02
-6.071639433503150940e-02
-6.839704513549804688e-02
-3.465948626399040222e-02
-6.793296337127685547e-02
-5.870123207569122314e-02
-9.022118151187896729e-02
-8.139435946941375732e-02
-9.435116499662399292e-02
-1.123785898089408875e-01
-8.091469854116439819e-02
-9.628223627805709839e-02
-9.229863435029983521e-02
-8.755507320165634155e-02
-5.069666355848312378e-02
-1.118117198348045349e-01
-1.177419647574424744e-01
-9.845000505447387695e-02
-1.078561618924140930e-01
-1.357787251472473145e-01
-1.025644168257713318e-01
-7.798696309328079224e-02
-1.264722496271133423e-01
-1.493117511272430420e-01
-1.077907532453536987e-01
-1.173868924379348755e-01
-8.937712758779525757e-02
2.488580998033285141e-03
5.659264046698808670e-03
-1.739982217550277710e-01
-2.176371663808822632e-01
-1.473557651042938232e-01
-1.195702478289604187e-01
-6.996681541204452515e-02
-1.120017189532518387e-02
-6.671514827758073807e-03
-1.541264951229095459e-01
-1.913537681102752686e-01
-1.074922829866409302e-01
-1.157756447792053223e-01
-1.307083666324615479e-01
-1.823650598526000977e-01
-1.393638998270034790e-01
-1.346072554588317871e-01
-1.431316286325454712e-01
-6.323638558387756348e-02
-5.054019019007682800e-02
-6.671702861785888672e-02
-1.064005941152572632e-01
-9.724175184965133667e-02
-7.429858297109603882e-02
-3.399119479581713676e-03
1.309706568717956543e-01
2.890279591083526611e-01
3.535615801811218262e-01
3.783088922500610352e-01
2.163987755775451660e-01
-3.493401408195495605e-02
8.980552107095718384e-02
2.068606913089752197e-01
4.417472779750823975e-01
4.983555972576141357e-01
6.189622879028320312e-01
3.815236985683441162e-01
-3.859542310237884521e-02
7.765871472656726837e-03
1.501744538545608521e-01
4.546313583850860596e-01
5.734020471572875977e-01
6.504191756248474121e-01
3.601684272289276123e-01
-7.468847185373306274e-02
-6.366171687841415405e-02
4.879278317093849182e-02
2.718870341777801514e-01
3.816690146923065186e-01
4.431402683258056641e-01
2.325330972671508789e-01
-6.262319535017013550e-02
-7.646423578262329102e-02
-3.778020292520523071e-02
7.149138953536748886e-03
-1.428409945219755173e-03
-1.078573614358901978e-02
-5.420868843793869019e-02
-1.513333339244127274e-02
-6.302929250523447990e-06
3.798460215330123901e-02
4.919436201453208923e-02
2.631473122164607048e-03
-1.155074834823608398e-01
-1.493037939071655273e-01
6.178761646151542664e-02
8.282679319381713867e-02
9.633397310972213745e-02
1.267140954732894897e-01
5.903323739767074585e-02
-1.035256162285804749e-01
-1.820254623889923096e-01
6.110689789056777954e-02
1.191316619515419006e-01
1.569650024175643921e-01
1.950063258409500122e-01
9.136096388101577759e-02
-1.686348766088485718e-02
-1.260018646717071533e-01
-6.668499670922756195e-03
5.354653671383857727e-02
7.196999341249465942e-02
1.226077377796173096e-01
-3.994166478514671326e-02
-7.917109876871109009e-02
-1.488657295703887939e-01
-7.779075950384140015e-02
-5.821070447564125061e-02
-4.216974973678588867e-02
-8.827251940965652466e-02
-2.340624481439590454e-01
-2.619339823722839355e-01
-2.145737707614898682e-01
-9.296505898237228394e-02
-6.393061578273773193e-02
-9.460067003965377808e-02
-1.270639002323150635e-01
-2.183838933706283569e-01
-2.183744460344314575e-01
-1.666841208934783936e-01
-1.171430945396423340e-01
-1.177229583263397217e-01
-1.277257055044174194e-01
-1.397233307361602783e-01
-1.383367031812667847e-01
-1.596689522266387939e-01
-1.441353857517242432e-01
-1.327622979879379272e-01
-1.534162461757659912e-01
-1.249681562185287476e-01
-8.531469106674194336e-02
-8.941315859556198120e-02
-4.306696355342864990e-02
-5.007373914122581482e-02
-1.072612032294273376e-01
-1.178862825036048889e-01
-1.458997279405593872e-01
-1.336065828800201416e-01
-1.106405705213546753e-01
-3.456052765250205994e-02
-5.252007767558097839e-02
-9.201879799365997314e-02
-8.846420794725418091e-02
-9.333868324756622314e-02
-1.696280948817729950e-02
3.123805671930313110e-02
9.745535999536514282e-02
1.616860181093215942e-02
-2.199430391192436218e-02
-1.481913123279809952e-02
-3.589178994297981262e-02
4.982569068670272827e-02
1.497023552656173706e-01
2.290092855691909790e-01
1.157517060637474060e-01
-8.645251393318176270e-03
-2.942207455635070801e-02
-9.461760520935058594e-02
-3.609660267829895020e-02
3.486774116754531860e-02
1.372749507427215576e-01
6.852938234806060791e-02
-1.482595875859260559e-02
-3.336807712912559509e-02
-7.987357676029205322e-02
-4.352436959743499756e-02
5.755839869379997253e-02
1.978440582752227783e-01
1.374865919351577759e-01
-6.187305599451065063e-02
-8.564238250255584717e-02
-1.357229351997375488e-01
-1.377482861280441284e-01
-1.051857918500900269e-01
-7.202480453997850418e-03
-6.756450049579143524e-03
-2.822235412895679474e-02
-5.152563098818063736e-03
-1.790396310389041901e-02
-3.836297988891601562e-02
-6.661982834339141846e-02
-1.898117177188396454e-02
-3.290264308452606201e-02
-1.415495481342077255e-02
2.434068731963634491e-02
-6.667554378509521484e-03
-2.361635491251945496e-02
-6.098968163132667542e-02
3.539402037858963013e-03
-3.268508240580558777e-02
-6.765193492174148560e-02
-7.858587056398391724e-02
-5.860443413257598877e-02
-7.819849997758865356e-02
-6.253386288881301880e-02
-2.155479975044727325e-02
-5.311756394803524017e-03
-8.772092312574386597e-02
-1.270921379327774048e-01
-1.634545773267745972e-01
-1.971797198057174683e-01
-1.207350045442581177e-01
7.797827944159507751e-03
4.758028313517570496e-02
-6.059169769287109375e-02
-9.521097689867019653e-02
-1.503901034593582153e-01
-2.511887848377227783e-01
-2.010428160429000854e-01
-1.098037138581275940e-01
-1.172990817576646805e-02
-2.995756454765796661e-02
-3.580261766910552979e-02
-1.176307275891304016e-01
-2.164925485849380493e-01
-2.257098555564880371e-01
-1.592094153165817261e-01
-5.889098346233367920e-02
-2.026533149182796478e-02
9.811626747250556946e-03
-2.085169404745101929e-02
-6.218894198536872864e-02
-7.494829595088958740e-02
-5.841605365276336670e-02
-2.417618595063686371e-02
-5.611036717891693115e-02
-7.873157411813735962e-02
-1.081050112843513489e-01
-1.442473381757736206e-01
-1.598498821258544922e-01
-1.861066967248916626e-01
-1.390381455421447754e-01
-6.637885421514511108e-02
-9.562740474939346313e-02
-3.283974528312683105e-02
2.445011027157306671e-02
1.165612600743770599e-03
-9.592713415622711182e-02
-1.506110131740570068e-01
-9.364586323499679565e-02
-1.170413717627525330e-01
4.377152398228645325e-02
6.881277263164520264e-02
1.255170404911041260e-01
7.409688085317611694e-02
2.671750448644161224e-02
-1.409614086151123047e-01
-1.607546210289001465e-01
5.792261660099029541e-02
1.047663614153862000e-01
2.072708904743194580e-01
1.367041468620300293e-01
6.445281952619552612e-02
-1.568498164415359497e-01
-1.758659482002258301e-01
-1.074583735316991806e-02
5.902994796633720398e-02
1.671876907348632812e-01
1.284754723310470581e-01
6.830488890409469604e-02
-2.396083027124404907e-01
-2.864048779010772705e-01
-1.858458220958709717e-01
-9.152001142501831055e-02
-3.125229105353355408e-02
1.198915764689445496e-02
-1.509468257427215576e-02
-1.864397376775741577e-01
-2.177974879741668701e-01
-1.856598705053329468e-01
-1.402537226676940918e-01
-1.095148473978042603e-01
-6.386446207761764526e-02
-5.742307007312774658e-02
1.204994786530733109e-02
7.495562732219696045e-02
1.063199341297149658e-01
1.675010770559310913e-01
1.809650808572769165e-01
2.856575250625610352e-01
1.888819634914398193e-01
3.326591104269027710e-02
1.114086583256721497e-01
1.357195675373077393e-01
2.160695344209671021e-01
2.124579548835754395e-01
3.670868277549743652e-01
2.395921498537063599e-01
2.963491715490818024e-02
7.936763763427734375e-02
3.119694814085960388e-02
1.988920569419860840e-02
-7.924150675535202026e-03
9.580533951520919800e-02
7.764066755771636963e-02
4.120946396142244339e-03
3.176208958029747009e-02
-5.954876542091369629e-02
-1.128882244229316711e-01
-1.724588125944137573e-01
-1.077146008610725403e-01
-2.094915509223937988e-02
8.743245899677276611e-02
8.954751491546630859e-02
-1.148310601711273193e-01
-2.350637316703796387e-01
-3.130196928977966309e-01
-2.548316717147827148e-01
-1.321298182010650635e-01
1.808098703622817993e-01
2.233921587467193604e-01
2.456316910684108734e-02
-1.498336344957351685e-01
-2.321045994758605957e-01
-1.781345307826995850e-01
-7.758972793817520142e-02
1.385744065046310425e-01
1.660748571157455444e-01
7.201105356216430664e-02
-8.840994909405708313e-03
-6.339563429355621338e-02
-3.741838783025741577e-02
-1.911546848714351654e-02
-7.492364943027496338e-02
-8.301934599876403809e-02
-1.136811822652816772e-01
-1.715965270996093750e-01
-1.788283884525299072e-01
-1.914172321557998657e-01
-1.334014534950256348e-01
-6.704223901033401489e-02
-8.393002301454544067e-02
-1.457492411136627197e-01
-2.493392527103424072e-01
-2.595911324024200439e-01
-2.481473386287689209e-01
-1.554319262504577637e-01
-4.887548089027404785e-02
-6.409591436386108398e-02
-1.526262164115905762e-01
-2.464397996664047241e-01
-2.044346332550048828e-01
-1.966737508773803711e-01
-1.278436332941055298e-01
-2.644994296133518219e-02
-3.023329004645347595e-02
-1.306828111410140991e-01
-1.836362630128860474e-01
-1.436064541339874268e-01
-1.026994436979293823e-01
-6.138395890593528748e-02
-4.404752701520919800e-02
-3.978205472230911255e-02
-6.133708357810974121e-02
-4.766346514225006104e-02
1.301738992333412170e-02
9.254132397472858429e-03
1.064024306833744049e-02
-9.586262702941894531e-02
-9.402117878198623657e-02
-8.050826936960220337e-02
-3.403672575950622559e-02
6.690161675214767456e-02
9.436938166618347168e-02
6.929884850978851318e-02
-8.559737354516983032e-02
-8.887180685997009277e-02
-4.829290881752967834e-02
-1.889664307236671448e-02
4.527292773127555847e-02
5.091781541705131531e-02
2.864629402756690979e-02
1.090181618928909302e-01
1.276756525039672852e-01
1.810630783438682556e-02
9.281894192099571228e-03
4.756143689155578613e-02
8.537799865007400513e-02
3.385907411575317383e-02
9.051224589347839355e-02
1.430067718029022217e-01
5.841144546866416931e-02
2.643190324306488037e-02
4.577561095356941223e-02
6.347128748893737793e-02
3.326930850744247437e-02
2.644568122923374176e-02
1.204193457961082458e-01
1.039913892745971680e-01
2.257363311946392059e-02
-5.224097147583961487e-02
-8.309334516525268555e-02
-4.473387822508811951e-02
-2.801103703677654266e-02
6.498704105615615845e-02
1.042559519410133362e-01
-2.701339870691299438e-02
-1.088776141405105591e-01
-1.219654157757759094e-01
-4.296458791941404343e-03
-1.740630716085433960e-02
3.752167150378227234e-02
-3.235710412263870239e-02
-1.681847274303436279e-01
-2.721072435379028320e-01
-1.909264773130416870e-01
-4.521616175770759583e-02
3.687679022550582886e-02
5.395514145493507385e-02
-4.775159806013107300e-02
-1.792055964469909668e-01
-2.395351529121398926e-01
-1.549536138772964478e-01
-4.011222347617149353e-02
-5.123230628669261932e-03
-3.039765171706676483e-03
-7.694767415523529053e-02
-1.116831228137016296e-01
-1.365772336721420288e-01
-7.284964621067047119e-02
-6.418782472610473633e-02
-3.308970853686332703e-02
-4.604722186923027039e-02
-5.739480257034301758e-02
-2.179866284132003784e-02
2.915641758590936661e-03
-3.227935731410980225e-02
-5.545103922486305237e-02
-9.576119482517242432e-03
-3.448695410043001175e-03
1.868649199604988098e-02
9.923412650823593140e-02
1.597168743610382080e-01
6.466371566057205200e-02
-2.625154703855514526e-02
1.634697802364826202e-02
4.074360430240631104e-02
1.603549122810363770e-01
3.031029105186462402e-01
3.992652297019958496e-01
1.889702081680297852e-01
3.472117707133293152e-02
1.660273596644401550e-02
6.042351573705673218e-02
2.479857206344604492e-01
4.513510465621948242e-01
6.175507307052612305e-01
4.209777712821960449e-01
2.084670513868331909e-01
-1.871610432863235474e-02
8.838459849357604980e-03
1.866253167390823364e-01
3.909598588943481445e-01
5.666064023971557617e-01
4.307396709918975830e-01
2.424101829528808594e-01
-1.061261352151632309e-02
3.747528418898582458e-02
1.189786493778228760e-01
3.021714091300964355e-01
5.064278841018676758e-01
4.995277822017669678e-01
3.218728601932525635e-01
-2.979716099798679352e-02
-2.573733683675527573e-03
-5.427455063909292221e-03
4.388539120554924011e-02
1.319738477468490601e-01
1.917781680822372437e-01
1.432945132255554199e-01
-6.732631474733352661e-02
-3.521923720836639404e-02
-2.921693027019500732e-02
-9.838950820267200470e-03
-4.741470515727996826e-02
-8.794681727886199951e-02
-7.506581395864486694e-02
-3.792631253600120544e-02
-4.674086085287854075e-05
3.777440264821052551e-02
1.157342642545700073e-01
9.252353012561798096e-02
6.750158965587615967e-03
-6.252758204936981201e-02
-5.742893368005752563e-02
-3.327170014381408691e-02
4.929991811513900757e-02
7.586430758237838745e-02
7.054753601551055908e-02
7.011129055172204971e-04
-5.264968052506446838e-02
-3.486867994070053101e-02
-7.700556516647338867e-02
-1.020508701913058758e-03
3.491931781172752380e-02
6.001136824488639832e-02
-2.132941037416458130e-02
-6.592798233032226562e-02
-5.472186207771301270e-02
-1.110251173377037048e-01
-4.336772859096527100e-02
-4.283799603581428528e-02
-2.621772512793540955e-02
-4.835341870784759521e-02
-6.839745491743087769e-02
-4.972448199987411499e-02
-1.360587477684020996e-01
-1.332893520593643188e-01
-1.536644697189331055e-01
-1.196955442428588867e-01
-6.738083809614181519e-02
-5.691868066787719727e-02
-2.761995233595371246e-02
-4.415453225374221802e-02
-5.358060449361801147e-02
-1.006174907088279724e-01
-1.191619187593460083e-01
-8.606160432100296021e-02
-5.666939541697502136e-02
-2.474952302873134613e-02
-3.464119508862495422e-02
-1.042546480894088745e-01
-1.393381953239440918e-01
-1.446517407894134521e-01
-1.182251125574111938e-01
-8.455815911293029785e-02
-5.114087462425231934e-02
-7.957297563552856445e-02
-9.032490849494934082e-02
-1.362852007150650024e-01
-1.213812157511711121e-01
-1.105044484138488770e-01
-7.286997884511947632e-02
-1.155846193432807922e-01
-1.407222002744674683e-01
-5.938528850674629211e-02
-9.361398965120315552e-02
-7.987691462039947510e-02
-6.103525683283805847e-02
-5.995789170265197754e-02
-1.126130521297454834e-01
-1.309445202350616455e-01
3.160449117422103882e-02
5.015035346150398254e-02
4.428319260478019714e-02
-4.181909840553998947e-03
-2.972927875816822052e-02
-1.284967064857482910e-01
-1.263745427131652832e-01
4.340936243534088135e-02
6.253053992986679077e-02
6.821044534444808960e-02
1.555257942527532578e-02
-1.424183137714862823e-02
-1.569939404726028442e-01
-1.557510346174240112e-01
2.072229795157909393e-02
1.339757889509201050e-01
1.309200972318649292e-01
8.371960371732711792e-02
2.527870796620845795e-02
-1.229470595717430115e-01
-1.417832821607589722e-01
-2.779165096580982208e-02
6.574635207653045654e-02
1.009818539023399353e-01
6.942892819643020630e-02
2.813901565968990326e-02
-6.392244249582290649e-02
-7.325651496648788452e-02
-5.320197716355323792e-02
-1.623391918838024139e-02
4.213305935263633728e-02
6.617131829261779785e-02
3.342175483703613281e-02
-8.738242834806442261e-02
-1.018122956156730652e-01
-5.788260698318481445e-02
-9.048389643430709839e-02
-4.579551517963409424e-02
4.534821026027202606e-03
2.515775384381413460e-03
-1.082895547151565552e-01
-8.753564208745956421e-02
2.498970739543437958e-02
-9.749495238065719604e-02
-1.320164203643798828e-01
-1.338328272104263306e-01
-5.792956054210662842e-02
-9.124010801315307617e-02
-2.186599373817443848e-02
2.513551339507102966e-02
-1.332767903804779053e-01
-2.593695521354675293e-01
-3.294010162353515625e-01
-2.069682627916336060e-01
-9.622223675251007080e-02
-4.158690571784973145e-02
1.888561621308326721e-02
-7.926669716835021973e-02
-2.021838277578353882e-01
-3.142272830009460449e-01
-2.286736220121383667e-01
-1.164497658610343933e-01
-7.527061551809310913e-02
-4.119644314050674438e-02
-6.671006232500076294e-02
-1.306819319725036621e-01
-1.829645931720733643e-01
-1.755284816026687622e-01
-1.224797219038009644e-01
-9.765806049108505249e-02
-4.833353310823440552e-02
-4.751059040427207947e-02
-8.704385161399841309e-02
-1.173789650201797485e-01
-1.090581268072128296e-01
-5.375791341066360474e-02
-3.525159135460853577e-02
-3.602492436766624451e-02
-8.126855641603469849e-02
-8.634496480226516724e-02
-8.754707127809524536e-02
-8.118432760238647461e-02
-8.079383522272109985e-02
-3.632353618741035461e-02
-3.048145025968551636e-02
-1.091696843504905701e-01
-1.221937835216522217e-01
-1.777816563844680786e-01
-1.455315053462982178e-01
-8.033443242311477661e-02
-3.575693815946578979e-02
4.785457625985145569e-03
-4.041223227977752686e-02
-5.359712243080139160e-02
-1.526599228382110596e-01
-1.403708606958389282e-01
-7.317538559436798096e-02
-5.446998775005340576e-02
1.891212910413742065e-02
4.455452412366867065e-02
5.218828469514846802e-02
-3.609383478760719299e-02
-6.708828359842300415e-02
-6.177451461553573608e-02
-2.916449308395385742e-02
6.598571687936782837e-02
1.470628529787063599e-01
1.758598238229751587e-01
1.566108018159866333e-01
5.999049544334411621e-02
-8.882574737071990967e-02
-4.242594912648200989e-02
-4.183638095855712891e-02
-2.432543784379959106e-02
9.915468282997608185e-03
1.014746651053428650e-01
5.714984983205795288e-02
-7.897153496742248535e-02
-5.222656950354576111e-02
-6.306850165128707886e-02
-7.090134173631668091e-02
-4.963859170675277710e-02
1.048972271382808685e-02
-5.895683425478637218e-04
-9.969735890626907349e-02
-9.210384637117385864e-02
-9.169679880142211914e-02
-9.704646468162536621e-02
-1.033914983272552490e-01
-9.959816187620162964e-02
-8.608718216419219971e-02
-7.701601088047027588e-02
-8.968555182218551636e-02
-1.246499121189117432e-01
-1.312925219535827637e-01
-1.410033255815505981e-01
-1.528827399015426636e-01
-1.381848454475402832e-01
-8.668234944343566895e-02
-9.534990042448043823e-02
-9.937924891710281372e-02
-1.295275539159774780e-01
-1.443930417299270630e-01
-1.496332585811614990e-01
-1.386910676956176758e-01
-7.031524926424026489e-02
-1.227857396006584167e-01
-1.742369234561920166e-01
-1.352671533823013306e-01
-1.029981449246406555e-01
-9.242537617683410645e-02
-1.467702984809875488e-01
-3.921262919902801514e-02
-7.381100207567214966e-02
-9.662574529647827148e-02
-8.843706548213958740e-02
-6.960378587245941162e-02
-3.859351947903633118e-02
-7.595565915107727051e-02
-9.934846311807632446e-02
-1.414787918329238892e-01
-1.544835269451141357e-01
-1.246362328529357910e-01
-1.144397184252738953e-01
-9.954343736171722412e-02
-1.231312081217765808e-01
-1.127328872680664062e-01
-1.254879385232925415e-01
-1.435618698596954346e-01
-1.187324523925781250e-01
-1.108208298683166504e-01
-1.286177039146423340e-01
-1.236100792884826660e-01
-8.905108273029327393e-02
-9.959182143211364746e-02
-7.715509831905364990e-02
-9.956067055463790894e-02
-1.150758042931556702e-01
-9.398393332958221436e-02
-8.482439815998077393e-02
-1.278181523084640503e-01
-1.650378853082656860e-01
-7.867649942636489868e-02
-2.848596125841140747e-02
5.852447450160980225e-02
1.538532692939043045e-02
-4.266662895679473877e-02
-1.242561116814613342e-01
-1.804855018854141235e-01
-3.591121360659599304e-02
1.049037277698516846e-01
2.836653292179107666e-01
1.830921322107315063e-01
8.217623829841613770e-02
-1.305597871541976929e-01
-1.823184639215469360e-01
-3.909939434379339218e-03
1.482246071100234985e-01
3.835842609405517578e-01
3.097835183143615723e-01
1.660919487476348877e-01
-1.140632703900337219e-01
-1.272106319665908813e-01
2.001702226698398590e-02
1.660140603780746460e-01
3.045443296432495117e-01
1.962447017431259155e-01
5.871659517288208008e-02
-1.294226348400115967e-01
-1.276312172412872314e-01
-6.880039721727371216e-02
3.125355392694473267e-02
1.225166320800781250e-01
8.279933035373687744e-02
1.556706335395574570e-02
-9.156424552202224731e-02
-9.383855015039443970e-02
-1.059318408370018005e-01
-7.740953564643859863e-02
-3.972768783569335938e-02
-4.170602187514305115e-02
-4.430226236581802368e-02
-8.284578472375869751e-02
-4.279068112373352051e-02
-7.131409645080566406e-02
-1.247134879231452942e-01
-1.055978015065193176e-01
-4.415847361087799072e-02
-5.266545712947845459e-02
-8.726052939891815186e-02
-6.205093860626220703e-02
-1.043412089347839355e-01
-2.129414826631546021e-01
-2.022215723991394043e-01
-9.829179942607879639e-02
-3.578492999076843262e-02
-8.064398169517517090e-02
-8.111102879047393799e-02
-1.620552688837051392e-01
-2.680311501026153564e-01
-2.157326489686965942e-01
-1.747323274612426758e-01
-1.032847911119461060e-01
-1.281830072402954102e-01
-1.606652289628982544e-01
-2.104060649871826172e-01
-3.355754613876342773e-01
-3.012695312500000000e-01
-3.205853998661041260e-01
-1.733645349740982056e-01
-1.266595423221588135e-01
-1.669036895036697388e-01
-1.476879119873046875e-01
-1.540709286928176880e-01
-1.219667941331863403e-01
-1.862306594848632812e-01
-1.100347712635993958e-01
-1.320862174034118652e-01
-1.376352161169052124e-01
-8.086638897657394409e-02
-8.027701079845428467e-02
-2.647729218006134033e-02
-6.041626259684562683e-02
-4.688293486833572388e-02
-1.299733668565750122e-01
-1.287056505680084229e-01
-4.701637476682662964e-02
1.489000115543603897e-02
5.180919915437698364e-02
6.185077503323554993e-02
2.628824859857559204e-02
-9.947784990072250366e-02
-1.247345581650733948e-01
-1.237910091876983643e-01
-1.256008148193359375e-01
-9.508217126131057739e-02
-9.377150982618331909e-02
-7.698093354701995850e-02
-1.382533162832260132e-01
-1.660025119781494141e-01
-1.151960715651512146e-01
-6.109526753425598145e-02
1.545415166765451431e-02
2.395892748609185219e-03
-3.313030302524566650e-02
-1.951396614313125610e-01
-1.953071355819702148e-01
-5.275472626090049744e-02
8.659027516841888428e-02
1.675482541322708130e-01
1.259936839342117310e-01
2.822902612388134003e-02
-2.109512686729431152e-01
-1.953361034393310547e-01
-1.013359576463699341e-01
4.684227705001831055e-02
5.618111044168472290e-02
9.045783430337905884e-03
-4.491655156016349792e-02
-1.482426524162292480e-01
-1.553691476583480835e-01
-1.286343336105346680e-01
-9.926531463861465454e-02
-1.464457213878631592e-01
-1.775504797697067261e-01
-1.458467543125152588e-01
-1.620222628116607666e-01
-2.033578306436538696e-01
-1.890050321817398071e-01
-2.084201276302337646e-01
-2.404265552759170532e-01
-2.933938205242156982e-01
-2.263410091400146484e-01
-1.624312400817871094e-01
-1.758887916803359985e-01
-8.907311409711837769e-02
-7.586349546909332275e-02
-1.040442213416099548e-01
-2.130444645881652832e-01
-1.829444468021392822e-01
-2.611982636153697968e-02
-1.981756091117858887e-02
-1.173640694469213486e-02
-1.694209687411785126e-02
-1.702738576568663120e-03
6.746682524681091309e-02
8.031199127435684204e-02
2.813935466110706329e-02
2.555630914866924286e-02
1.349397469311952591e-02
-3.092953003942966461e-02
-3.107269480824470520e-02
2.290625125169754028e-02
3.881268948316574097e-02
1.933628693222999573e-02
4.229736700654029846e-02
1.066815927624702454e-01
5.908411741256713867e-02
4.149930551648139954e-02
-1.675324141979217529e-02
8.504554629325866699e-03
-5.300725623965263367e-02
-5.265391618013381958e-02
5.748493969440460205e-02
7.056465744972229004e-02
5.988827347755432129e-02
-6.046701967716217041e-02
-7.494182139635086060e-02
-7.483521103858947754e-02
-7.903874665498733521e-02
-8.135983720421791077e-03
-3.058532811701297760e-02
4.916314966976642609e-03
-2.722249552607536316e-02
-2.664374746382236481e-02
-1.556589454412460327e-01
-1.257437318563461304e-01
1.672278158366680145e-03
3.111838549375534058e-02
1.650042086839675903e-02
-1.829149387776851654e-02
-4.806048050522804260e-02
-1.414400041103363037e-01
-1.465421319007873535e-01
-4.760662093758583069e-02
3.686627000570297241e-02
4.568456485867500305e-02
3.232766315340995789e-02
8.446679450571537018e-03
-5.667120963335037231e-02
-4.374286904931068420e-02
-8.674882352352142334e-03
-2.690785191953182220e-02
-5.054298043251037598e-02
-6.647853553295135498e-02
-7.914679497480392456e-02
-5.395116284489631653e-02
-3.656346723437309265e-02
3.280308842658996582e-02
7.775968313217163086e-02
1.119552999734878540e-01
5.457428097724914551e-02
-2.744969353079795837e-02
-8.058809489011764526e-02
-7.523469626903533936e-02
2.709207547013647854e-05
9.872353076934814453e-02
1.729666590690612793e-01
1.636415570974349976e-01
4.742739349603652954e-02
-4.481571540236473083e-02
-3.970073163509368896e-02
3.668267279863357544e-03
1.353086680173873901e-01
2.493229657411575317e-01
2.375487387180328369e-01
9.659408777952194214e-02
-2.625763975083827972e-02
-2.585667744278907776e-02
-5.754357203841209412e-03
1.313748955726623535e-01
2.672525048255920410e-01
2.647221088409423828e-01
1.416807174682617188e-01
-2.731423079967498779e-02
-2.089340984821319580e-02
-3.877418115735054016e-02
4.524376988410949707e-02
1.000673025846481323e-01
1.219089329242706299e-01
6.212213635444641113e-02
-4.908542335033416748e-02
-4.998488351702690125e-02
-5.034791678190231323e-02
-2.213422767817974091e-02
-7.114379201084375381e-03
2.704331092536449432e-02
2.662609331309795380e-02
-2.708724699914455414e-02
-6.410530209541320801e-02
-1.097152605652809143e-01
-1.244677230715751648e-01
-9.393057227134704590e-02
-7.895632833242416382e-02
-7.895907014608383179e-02
-1.618444547057151794e-02
-5.274251103401184082e-02
-2.970753610134124756e-02
1.054165735840797424e-01
2.136176973581314087e-01
2.111753821372985840e-01
3.618843480944633484e-02
-3.470990061759948730e-02
-8.010081946849822998e-02
6.726497411727905273e-02
1.425961554050445557e-01
3.014014363288879395e-01
2.032597810029983521e-01
6.110443174839019775e-02
-8.212969452142715454e-02
-1.226825341582298279e-01
7.612794637680053711e-02
3.403169214725494385e-01
5.439518094062805176e-01
4.346636831760406494e-01
1.299300789833068848e-01
-1.267074346542358398e-01
-1.649712771177291870e-01
2.745414152741432190e-02
2.873854637145996094e-01
4.718432426452636719e-01
3.228264153003692627e-01
8.156292140483856201e-02
-1.726979762315750122e-01
-2.111315876245498657e-01
-1.498683542013168335e-01
8.296753466129302979e-02
2.071258574724197388e-01
2.095024585723876953e-01
4.164804890751838684e-02
-1.229316890239715576e-01
-1.382591277360916138e-01
-1.333416551351547241e-01
-6.342079490423202515e-02
-1.220336277037858963e-02
9.785688482224941254e-03
-1.321095414459705353e-02
-8.629131317138671875e-02
-8.241149783134460449e-02
9.218898601830005646e-03
4.261304810643196106e-02
1.583104394376277924e-02
-4.231859743595123291e-02
-8.810997754335403442e-02
-6.023677438497543335e-02
-3.661145269870758057e-02
4.661843925714492798e-02
7.857497781515121460e-02
7.150384038686752319e-02
1.872358657419681549e-02
-5.339946225285530090e-02
-6.652849167585372925e-02
-4.965387657284736633e-02
2.343479357659816742e-02
4.599490016698837280e-02
8.359362930059432983e-02
-2.797279739752411842e-03
-3.454164043068885803e-02
-5.255508422851562500e-02
2.013521734625101089e-03
6.824323441833257675e-03
1.519018039107322693e-02
-5.239486694335937500e-03
-3.446802869439125061e-02
-5.733990296721458435e-02
2.514087595045566559e-02
4.025311395525932312e-02
-5.388877168297767639e-02
-9.922548383474349976e-02
-9.152647107839584351e-02
-5.181462690234184265e-02
-5.268498882651329041e-02
3.244584798812866211e-02
4.564848542213439941e-02
-9.384310245513916016e-02
-1.449042856693267822e-01
-1.299436092376708984e-01
-6.624702364206314087e-02
-5.424384027719497681e-02
-4.172536358237266541e-02
-2.768267691135406494e-02
-8.161041140556335449e-02
-1.123978123068809509e-01
-1.269341409206390381e-01
-8.983770757913589478e-02
-6.616042554378509521e-02
-5.563052371144294739e-02
-6.858374178409576416e-02
-1.311741471290588379e-01
-1.017560586333274841e-01
-1.363614052534103394e-01
-1.642046570777893066e-01
-1.502550542354583740e-01
-6.191494315862655640e-02
-6.496385484933853149e-02
-1.545989066362380981e-01
-1.796693950891494751e-01
-2.169877886772155762e-01
-2.238245159387588501e-01
-1.664773523807525635e-01
-9.613591432571411133e-02
-8.768329769372940063e-02
-8.919095247983932495e-02
-1.078725382685661316e-01
-1.258749365806579590e-01
-1.800239235162734985e-01
-1.227103397250175476e-01
-9.856907278299331665e-02
-1.201092451810836792e-01
-9.973340481519699097e-02
-1.448140144348144531e-01
-1.527068614959716797e-01
-1.285730600357055664e-01
-5.153670161962509155e-02
-9.697557240724563599e-02
-1.040548756718635559e-01
-5.979526042938232422e-02
-7.322241365909576416e-02
-1.196614280343055725e-01
-9.512457996606826782e-02
-7.057654112577438354e-02
-7.779765129089355469e-02
-1.156720891594886780e-01
-1.232327967882156372e-01
-1.601070910692214966e-01
-1.831922531127929688e-01
-1.014575138688087463e-01
-4.148685559630393982e-02
-5.864585563540458679e-02
-7.344632595777511597e-02
-8.855654299259185791e-02
-1.030734032392501831e-01
-1.144405826926231384e-01
-9.665463119745254517e-02
-6.421376019716262817e-02
-6.287077814340591431e-02
-4.406431317329406738e-02
-7.199631072580814362e-04
-3.136982268188148737e-04
-1.148341130465269089e-02
-1.215452048927545547e-02
-2.648435719311237335e-02
-7.462160289287567139e-02
-7.723403722047805786e-02
1.324732135981321335e-02
5.314099043607711792e-02
2.709889598190784454e-02
7.909309118986129761e-02
2.102549374103546143e-02
-1.606546156108379364e-02
1.421155687421560287e-02
8.751922845840454102e-02
1.176316812634468079e-01
9.335350245237350464e-02
1.634470522403717041e-01
1.007074117660522461e-01
-2.802713587880134583e-02
3.802947932854294777e-03
2.653321251273155212e-02
-3.764378605410456657e-03
-5.021999776363372803e-02
2.327280677855014801e-02
-2.339880156796425581e-04
2.726860158145427704e-02
6.747853755950927734e-02
7.030182331800460815e-02
-2.609866298735141754e-02
-7.384250313043594360e-02
-1.042558029294013977e-01
-7.435162365436553955e-02
-2.735602669417858124e-02
-1.548177842050790787e-02
-1.881417818367481232e-02
-1.032967120409011841e-01
-1.389811635017395020e-01
-9.808725863695144653e-02
-5.607740953564643860e-02
-1.591118425130844116e-02
-2.884223684668540955e-02
-4.381489753723144531e-02
-1.073207855224609375e-01
-1.303930431604385376e-01
-9.345892816781997681e-02
-4.654818773269653320e-02
-5.574322119355201721e-02
-8.351460844278335571e-02
-2.856460772454738617e-02
-1.110311299562454224e-01
-1.076892837882041931e-01
-1.752535230480134487e-03
2.548048831522464752e-02
-2.786302007734775543e-02
-3.435484692454338074e-02
-1.064980123192071915e-02
-1.927387863397598267e-01
-2.247025072574615479e-01
-8.098603039979934692e-02
1.800071448087692261e-02
2.485621953383088112e-03
3.503638878464698792e-02
5.488700047135353088e-02
-1.295644789934158325e-01
-2.432702332735061646e-01
-1.723670065402984619e-01
-6.669370830059051514e-02
1.776876114308834076e-02
9.654980897903442383e-02
1.545466929674148560e-01
3.853000327944755554e-02
-1.408929526805877686e-01
-2.042047232389450073e-01
-1.566944122314453125e-01
-2.788592875003814697e-02
5.395059660077095032e-02
1.078066974878311157e-01
8.213720470666885376e-02
-6.472639739513397217e-02
-1.579343527555465698e-01
-1.662274003028869629e-01
-7.873523235321044922e-02
-5.669967504218220711e-04
7.877245545387268066e-02
1.290146559476852417e-01
8.676768047735095024e-04
-1.049545332789421082e-01
-1.538966447114944458e-01
-8.821953833103179932e-02
-3.169168159365653992e-02
4.154253378510475159e-02
8.608613163232803345e-02
1.959861442446708679e-02
-3.107027523219585419e-02
-7.955136150121688843e-02
-8.641504496335983276e-02
-1.048725172877311707e-01
-3.182252869009971619e-02
-9.312501177191734314e-03
2.159726247191429138e-02
3.089532069861888885e-02
1.553142722696065903e-02
-1.188701540231704712e-01
-1.244767159223556519e-01
-3.675029426813125610e-02
-2.308194711804389954e-02
-4.066998139023780823e-03
2.636905387043952942e-02
2.198720909655094147e-02
-7.626777142286300659e-02
-6.785936653614044189e-02
2.334479987621307373e-02
2.084047719836235046e-02
-1.160596497356891632e-02
7.198125123977661133e-02
6.537526845932006836e-02
-4.921703040599822998e-02
-7.819728553295135498e-02
-3.912175074219703674e-02
-8.957217447459697723e-03
-2.392249926924705505e-02
5.797783285379409790e-02
5.349200218915939331e-02
-5.460118129849433899e-02
-6.627647578716278076e-02
-3.982076421380043030e-02
3.770061209797859192e-02
2.037254162132740021e-02
7.670971006155014038e-02
4.810785129666328430e-02
-1.009499430656433105e-01
-1.269550472497940063e-01
-8.919666707515716553e-02
-4.650474002119153738e-04
1.084629166871309280e-02
8.194077014923095703e-02
2.219518087804317474e-02
-9.693782776594161987e-02
-1.029776632785797119e-01
-5.903213471174240112e-02
1.034080516546964645e-02
1.852101646363735199e-02
3.865959122776985168e-02
9.829541668295860291e-03
-3.770891204476356506e-02
-4.950434342026710510e-02
-5.442113429307937622e-02
-8.783748000860214233e-02
-1.191419884562492371e-01
-1.518206149339675903e-01
-1.422342956066131592e-01
-3.083431906998157501e-02
-2.932239696383476257e-02
-5.674373731017112732e-02
-3.002363629639148712e-02
-9.011954814195632935e-02
-8.467176556587219238e-02
-1.384362429380416870e-01
-9.381221234798431396e-02
-8.602560311555862427e-02
-5.491159483790397644e-02
-4.217576980590820312e-02
-6.918772310018539429e-02
2.298690937459468842e-02
-7.742020301520824432e-03
-6.039181724190711975e-02
-1.993468962609767914e-02
3.607133030891418457e-02
1.085098925977945328e-02
-7.454632967710494995e-02
2.961423993110656738e-02
3.436078876256942749e-02
-8.424209803342819214e-02
-8.140876889228820801e-02
-2.102911099791526794e-02
-6.513836327940225601e-03
4.740872606635093689e-02
1.122836247086524963e-01
1.080518588423728943e-01
-1.070871427655220032e-01
-1.215699911117553711e-01
-1.055063009262084961e-01
-8.778478205204010010e-02
-3.436889499425888062e-02
2.590131573379039764e-02
1.739725284278392792e-02
-8.163575828075408936e-02
-1.134145185351371765e-01
-1.402156949043273926e-01
-1.608475744724273682e-01
-8.207757771015167236e-02
-2.575539238750934601e-02
-1.613664068281650543e-02
-1.135789677500724792e-01
-1.257345676422119141e-01
-1.454655975103378296e-01
-1.173557564616203308e-01
-1.079814434051513672e-01
-7.719509303569793701e-02
-6.235861778259277344e-02
-1.330087184906005859e-01
-1.413482278585433960e-01
-1.342923939228057861e-01
-7.162377983331680298e-02
-6.149410456418991089e-02
-2.956379950046539307e-02
-3.064225986599922180e-02
-1.352835297584533691e-01
-1.489018201828002930e-01
-1.109941452741622925e-01
-3.421821072697639465e-02
-6.802599411457777023e-03
1.203771959990262985e-02
-2.687856368720531464e-02
-1.423131823539733887e-01
-1.450988352298736572e-01
-1.317032128572463989e-01
-1.142164319753646851e-01
-1.182857677340507507e-01
-4.693269729614257812e-02
-6.320566684007644653e-02
-1.117757111787796021e-01
-1.219315752387046814e-01
-1.570404917001724243e-01
-1.814652383327484131e-01
-2.378246337175369263e-01
-1.753132045269012451e-01
-1.569706350564956665e-01
-1.910054534673690796e-01
-2.045189738273620605e-01
-1.524122804403305054e-01
-1.609613746404647827e-01
-1.512945294380187988e-01
-7.033573836088180542e-02
-5.258697643876075745e-02
-1.530890613794326782e-01
-1.619699746370315552e-01
-1.395318806171417236e-01
-1.456533372402191162e-01
-1.431689560413360596e-01
-9.083958715200424194e-02
-5.979563295841217041e-02
-3.828341886401176453e-02
-6.414552778005599976e-02
-9.284273535013198853e-02
-8.435423672199249268e-02
-7.179328054189682007e-02
-1.569212414324283600e-02
5.977419670671224594e-03
-4.111570771783590317e-03
-4.295083135366439819e-02
-9.962179511785507202e-02
-1.067835241556167603e-01
-1.087974160909652710e-01
-3.660750389099121094e-02
5.893624038435518742e-04
1.297993864864110947e-02
-5.446714349091053009e-04
-2.302982285618782043e-02
-5.455652251839637756e-02
-5.247000977396965027e-02
-4.708754271268844604e-02
-2.292926795780658722e-02
2.888713590800762177e-02
6.648343056440353394e-02
7.989072799682617188e-02
7.989630848169326782e-02
1.070377081632614136e-01
1.602395325899124146e-01
9.414156526327133179e-02
6.489690393209457397e-02
1.691637635231018066e-01
2.115699201822280884e-01
2.006010860204696655e-01
1.575971841812133789e-01
2.085030078887939453e-01
1.430502533912658691e-01
-8.658879436552524567e-03
7.657800614833831787e-02
1.349081248044967651e-01
1.513432264328002930e-01
1.064120307564735413e-01
1.659432202577590942e-01
1.078421473503112793e-01
-4.664063081145286560e-02
7.273457944393157959e-03
7.477081567049026489e-02
1.098392754793167114e-01
5.766533687710762024e-02
5.280798673629760742e-02
8.010859601199626923e-03
-1.449024230241775513e-01
-1.995545178651809692e-01
-1.324925124645233154e-01
-3.455424308776855469e-02
1.053899619728326797e-02
4.117902740836143494e-02
8.109376067295670509e-04
-1.368473172187805176e-01
-1.953082680702209473e-01
-1.368600875139236450e-01
2.088004723191261292e-03
1.036244183778762817e-01
1.316560506820678711e-01
5.140514299273490906e-02
-4.350329190492630005e-02
-4.095554351806640625e-02
9.696450829505920410e-02
1.389353275299072266e-01
2.035134136676788330e-01
1.731639206409454346e-01
1.186810359358787537e-01
3.863128076773136854e-04
1.134801805019378662e-01
2.743172049522399902e-01
2.369406372308731079e-01
1.983987689018249512e-01
1.115358471870422363e-01
8.403739333152770996e-02
-3.703494369983673096e-02
5.727965012192726135e-02
1.834411174058914185e-01
1.754211336374282837e-01
1.400112509727478027e-01
5.589403584599494934e-02
3.266418352723121643e-02
-9.957291930913925171e-02
-2.826787903904914856e-02
9.620466083288192749e-02
1.417735964059829712e-01
1.578071862459182739e-01
1.092818230390548706e-01
5.068359896540641785e-02
-9.809471666812896729e-02
-9.486373513936996460e-02
-4.306589439511299133e-02
-1.104663033038377762e-02
-1.030593179166316986e-02
-8.051907643675804138e-03
-1.731703057885169983e-02
-2.159735001623630524e-02
-4.393889382481575012e-02
-6.722544878721237183e-02
-7.295848429203033447e-02
-9.395733475685119629e-02
-1.446018368005752563e-01
-1.304149329662322998e-01
-1.906551979482173920e-02
-3.844997659325599670e-02
-3.442582115530967712e-02
4.157244041562080383e-02
8.981111645698547363e-02
3.475657477974891663e-02
-3.128367289900779724e-02
-4.436414688825607300e-02
-5.101069808006286621e-02
1.276940945535898209e-02
1.079828143119812012e-01
1.600133329629898071e-01
1.135938018560409546e-01
2.506631612777709961e-02
-5.195964127779006958e-02
-4.826623946428298950e-02
1.125346031039953232e-02
1.355652064085006714e-01
2.523090243339538574e-01
1.745782643556594849e-01
6.508737057447433472e-02
-8.977568149566650391e-02
-6.890283524990081787e-02
-2.492456324398517609e-02
7.394286990165710449e-02
1.467044800519943237e-01
1.030175909399986267e-01
2.768477238714694977e-02
-1.153420582413673401e-01
-1.088057607412338257e-01
-9.061830490827560425e-02
-1.788426004350185394e-02
5.138869956135749817e-02
8.395206928253173828e-02
2.672795392572879791e-02
-1.111092194914817810e-01
-1.145978644490242004e-01
-8.222349733114242554e-02
-6.694588065147399902e-02
-5.948032438755035400e-02
-3.342962637543678284e-02
-2.300304919481277466e-02
1.492028832435607910e-01
2.258168309926986694e-01
2.259149998426437378e-01
2.754371762275695801e-01
2.413887828588485718e-01
1.823508143424987793e-01
6.711845099925994873e-02
2.425972819328308105e-01
3.605851829051971436e-01
3.826567232608795166e-01
4.932412207126617432e-01
4.356961250305175781e-01
3.101524114608764648e-01
9.924742579460144043e-02
2.402039468288421631e-01
3.862924575805664062e-01
4.933698773384094238e-01
5.982908606529235840e-01
5.735145807266235352e-01
4.397515952587127686e-01
1.959830224514007568e-01
1.790062189102172852e-01
3.150169849395751953e-01
4.508889317512512207e-01
5.785111188888549805e-01
4.896968901157379150e-01
3.343397080898284912e-01
9.398343414068222046e-02
8.668154478073120117e-02
2.268865704536437988e-01
3.774367272853851318e-01
4.676896929740905762e-01
3.183886408805847168e-01
1.960744261741638184e-01
3.142485395073890686e-02
7.880079001188278198e-02
2.486195713281631470e-01
3.100711703300476074e-01
3.586793243885040283e-01
1.613354533910751343e-01
3.917020186781883240e-02
-9.360089898109436035e-02
3.695966303348541260e-02
1.466707587242126465e-01
1.597647219896316528e-01
1.546598374843597412e-01
3.699690103530883789e-02
-1.508108619600534439e-02
-5.928846821188926697e-02
4.385727271437644958e-02
6.225082278251647949e-02
-9.579420089721679688e-02
-1.422494202852249146e-01
-2.059513926506042480e-01
-2.763709425926208496e-01
-2.021546661853790283e-01
4.370510578155517578e-02
7.696270197629928589e-02
-1.094260513782501221e-01
-1.275561153888702393e-01
-1.446840912103652954e-01
-2.044631242752075195e-01
-1.544783860445022583e-01
-1.018029078841209412e-02
-5.604170146398246288e-04
-3.744773194193840027e-02
-1.280422974377870560e-02
-1.929541863501071930e-02
-9.831421077251434326e-02
-1.169007569551467896e-01
-4.515253752470016479e-02
-3.211449459195137024e-02
5.052288994193077087e-02
1.079674884676933289e-01
1.404494047164916992e-01
1.152083799242973328e-01
3.816031664609909058e-02
-8.032148331403732300e-02
-5.114640295505523682e-02
6.832262873649597168e-02
8.185057342052459717e-02
8.933641016483306885e-02
2.838827669620513916e-02
-1.356505975127220154e-02
-1.039332300424575806e-01
-6.628137826919555664e-02
1.304546836763620377e-02
7.578248530626296997e-02
8.775536715984344482e-02
4.933154210448265076e-02
-5.826852284371852875e-04
-1.475455611944198608e-01
-1.304880827665328979e-01
-1.025600209832191467e-01
-1.063233539462089539e-01
-1.187490224838256836e-01
-1.334608942270278931e-01
-9.082095324993133545e-02
-8.656871505081653595e-03
4.523008316755294800e-02
4.138648137450218201e-02
3.406609967350959778e-02
-7.492628414183855057e-03
-4.649958759546279907e-02
-7.458498328924179077e-02
2.360066398978233337e-02
7.822125405073165894e-02
7.463920861482620239e-02
8.892272412776947021e-02
2.361341938376426697e-02
-6.768883019685745239e-02
-1.261753439903259277e-01
-1.206986140459775925e-02
2.901678904891014099e-02
8.758942782878875732e-02
7.776831835508346558e-02
2.859255857765674591e-02
-4.344703629612922668e-02
-5.200183764100074768e-02
-2.720503509044647217e-02
-1.534569356590509415e-02
8.622742444276809692e-02
1.519418209791183472e-01
1.874177604913711548e-01
8.544913679361343384e-02
3.195132315158843994e-02
-3.213951736688613892e-02
-1.984318345785140991e-02
6.403341889381408691e-02
8.698019385337829590e-02
9.534042328596115112e-02
-5.406558047980070114e-03
-2.599294297397136688e-02
1.230590045452117920e-02
2.335824444890022278e-02
8.073793351650238037e-02
1.528859734535217285e-01
1.374254524707794189e-01
4.397014901041984558e-02
-2.799289301037788391e-02
-3.955559059977531433e-02
-5.141174048185348511e-02
-1.258978433907032013e-02
5.227934196591377258e-02
6.862979382276535034e-02
1.534888334572315216e-02
-3.003111667931079865e-02
4.429162293672561646e-02
-3.795679658651351929e-02
-9.835498780012130737e-02
-1.630304902791976929e-01
-1.589241623878479004e-01
-1.720690578222274780e-01
-1.281570643186569214e-01
7.057854533195495605e-02
-3.471693489700555801e-03
-6.591001152992248535e-02
-1.268095523118972778e-01
-1.298117786645889282e-01
-1.333993822336196899e-01
-1.350714713335037231e-01
5.419087596237659454e-03
-1.376795955002307892e-02
2.437719888985157013e-02
-2.889214083552360535e-02
-8.519848436117172241e-02
-7.460083812475204468e-02
-9.766238927841186523e-02
-5.629765242338180542e-02
-6.012868881225585938e-02
3.094965359196066856e-03
1.868281140923500061e-02
-3.179004788398742676e-02
5.676421523094177246e-02
-4.578694060910493135e-04
-1.198140010237693787e-01
-1.194024905562400818e-01
2.440617978572845459e-02
1.022584661841392517e-01
6.652147322893142700e-02
9.668000042438507080e-02
3.256089240312576294e-02
-1.721531152725219727e-01
-1.765202581882476807e-01
-2.092579193413257599e-02
1.220308914780616760e-01
1.285367012023925781e-01
1.535195708274841309e-01
6.610417366027832031e-02
-1.114883124828338623e-01
-1.008298024535179138e-01
-8.960330858826637268e-03
1.030843704938888550e-01
1.179274544119834900e-01
8.797178417444229126e-02
2.729829028248786926e-02
6.274120882153511047e-03
9.978372603654861450e-03
1.785953715443611145e-02
3.566305339336395264e-02
1.381917018443346024e-02
-8.047120273113250732e-02
-1.154970377683639526e-01
2.505446784198284149e-02
2.819152735173702240e-02
4.304004833102226257e-02
7.894118130207061768e-02
4.706640914082527161e-02
-8.652474731206893921e-02
-1.385488212108612061e-01
-3.621273860335350037e-02
-1.282133348286151886e-02
3.351682797074317932e-02
9.269733726978302002e-02
5.835422500967979431e-02
4.582348838448524475e-02
1.530017121694982052e-03
-1.052595749497413635e-01
-9.808214753866195679e-02
-1.132352724671363831e-01
-8.772565424442291260e-02
-6.340292841196060181e-02
7.412705570459365845e-02
9.641209244728088379e-02
-1.300829797983169556e-01
-1.171040758490562439e-01
-1.387799084186553955e-01
-9.647860378026962280e-02
-5.423333123326301575e-02
1.172581315040588379e-01
9.920953214168548584e-02
-1.665897965431213379e-01
-2.171958982944488525e-01
-2.594271898269653320e-01
-2.349924296140670776e-01
-1.324112564325332642e-01
2.611532807350158691e-02
4.061372578144073486e-02
-1.466295570135116577e-01
-1.729444563388824463e-01
-2.067623734474182129e-01
-1.859653592109680176e-01
-1.474733501672744751e-01
-4.876098409295082092e-02
-2.158829756081104279e-02
-1.404039859771728516e-01
-1.644887626171112061e-01
-1.700125038623809814e-01
-1.519635915756225586e-01
-1.172417849302291870e-01
-1.262916624546051025e-01
-1.227499023079872131e-01
-1.351108849048614502e-01
-1.496180593967437744e-01
-1.736871898174285889e-01
-2.000393420457839966e-01
-1.636248379945755005e-01
-1.784721016883850098e-01
-1.427768915891647339e-01
-1.455798000097274780e-01
-1.536132842302322388e-01
-1.436134576797485352e-01
-1.788825541734695435e-01
-1.729600727558135986e-01
-1.653839796781539917e-01
-1.396495103836059570e-01
-1.988626569509506226e-01
-2.547568380832672119e-01
-2.123534083366394043e-01
-2.230568975210189819e-01
-1.901724338531494141e-01
-2.024395912885665894e-01
-1.608375459909439087e-01
-2.495888322591781616e-01
-2.708277106285095215e-01
-1.591839343309402466e-01
-1.589063853025436401e-01
-1.605717092752456665e-01
-2.132838070392608643e-01
-1.766894757747650146e-01
-2.338190078735351562e-01
-2.558475434780120850e-01
-1.185513734817504883e-01
-1.042592301964759827e-01
-9.595601260662078857e-02
-1.439496576786041260e-01
-1.226560771465301514e-01
-2.002934217453002930e-01
-2.253203243017196655e-01
-1.567445695400238037e-01
-1.457361727952957153e-01
-1.124295219779014587e-01
-8.580765128135681152e-02
-7.069455832242965698e-02
-3.961896151304244995e-02
-2.320293895900249481e-02
1.474506221711635590e-02
2.110408432781696320e-02
2.244710177183151245e-02
4.133052378892898560e-02
6.913407146930694580e-02
1.043491996824741364e-02
4.019989445805549622e-02
5.893027409911155701e-02
5.273366346955299377e-02
4.028734937310218811e-02
4.134926572442054749e-02
7.608339935541152954e-02
2.278441749513149261e-02
6.829390674829483032e-02
3.438432514667510986e-02
-6.896228995174169540e-03
-1.549777574837207794e-02
2.451159805059432983e-02
4.193956777453422546e-02
4.235184192657470703e-02
1.145248785614967346e-01
6.507691740989685059e-02
-1.286796480417251587e-02
-7.555868476629257202e-02
-3.083626367151737213e-02
-7.327243685722351074e-03
9.455455094575881958e-02
1.622768938541412354e-01
5.425158888101577759e-02
-3.318185731768608093e-02
-5.168111622333526611e-02
4.968221113085746765e-02
5.468884855508804321e-02
1.722214519977569580e-01
2.550980150699615479e-01
1.741454005241394043e-01
1.095151156187057495e-01
9.971734881401062012e-02
1.615241765975952148e-01
1.158803924918174744e-01
1.531974822282791138e-01
2.012462168931961060e-01
1.640134453773498535e-01
1.421660184860229492e-01
1.182728260755538940e-01
1.085781380534172058e-01
5.895526334643363953e-02
-1.459366083145141602e-01
-1.535095423460006714e-01
-7.401459664106369019e-02
-2.252856083214282990e-02
-1.239917799830436707e-02
-9.829697199165821075e-03
-1.885154657065868378e-02
-1.285105198621749878e-01
-1.378450840711593628e-01
-3.013797663152217865e-02
8.276542648673057556e-03
-1.706906594336032867e-02
1.850234693847596645e-04
-1.208125147968530655e-02
-5.380273982882499695e-02
-8.140772581100463867e-02
-3.176670521497726440e-03
-4.101787880063056946e-02
-1.252218037843704224e-01
-1.249533891677856445e-01
-9.936281293630599976e-02
-1.870040036737918854e-02
-4.174755141139030457e-02
-1.802285015583038330e-02
-1.186417415738105774e-01
-2.094700187444686890e-01
-1.790036857128143311e-01
-1.159080862998962402e-01
-3.710372000932693481e-02
-5.177790299057960510e-02
-2.540294080972671509e-02
-4.062959179282188416e-02
-1.353277266025543213e-01
-1.451991200447082520e-01
-1.084341779351234436e-01
-1.697004027664661407e-02
-2.066790312528610229e-02
-3.823992237448692322e-02
-2.566874958574771881e-03
1.939358562231063843e-02
3.124290518462657928e-02
-9.191235527396202087e-03
-2.818089909851551056e-02
-3.671282529830932617e-02
-2.449606545269489288e-03
4.286029562354087830e-02
7.295657694339752197e-02
9.676206111907958984e-02
4.470271244645118713e-02
-2.635017037391662598e-02
-7.409123331308364868e-02
-5.910392478108406067e-02
-7.580310851335525513e-02
-1.045310571789741516e-01
-1.336694955825805664e-01
-1.301849186420440674e-01
-1.959083043038845062e-02
-6.285911053419113159e-02
-6.208983249962329865e-03
2.356494776904582977e-03
-4.605958610773086548e-02
-1.469297260046005249e-01
-1.706436574459075928e-01
-2.611300162971019745e-02
-1.488696411252021790e-02
3.650590404868125916e-02
7.417333126068115234e-02
2.453795168548822403e-03
-4.335341975092887878e-02
-7.970728725194931030e-02
-3.876813501119613647e-02
2.159461192786693573e-02
1.128502488136291504e-01
1.705281138420104980e-01
1.006572842597961426e-01
7.148540113121271133e-03
-2.222706377506256104e-02
-6.617949157953262329e-02
-1.927460357546806335e-02
3.344397991895675659e-02
9.910959750413894653e-02
1.128411218523979187e-01
3.773432224988937378e-02
1.310819201171398163e-02
-2.866105549037456512e-02
2.370785549283027649e-02
7.873124629259109497e-02
1.085568666458129883e-01
1.388416290283203125e-01
4.204898327589035034e-02
2.279870584607124329e-02
-5.973941832780838013e-02
-1.869384199380874634e-02
3.026043064892292023e-02
7.457164674997329712e-02
4.904549568891525269e-02
-3.220948204398155212e-02
-4.183613881468772888e-02
-1.674649566411972046e-01
-1.581345349550247192e-01
-7.316019386053085327e-02
-4.640189558267593384e-02
-8.914667367935180664e-02
-1.614164263010025024e-01
-1.752556860446929932e-01
-1.186269596219062805e-01
-1.188116073608398438e-01
-8.024213463068008423e-02
-6.445220112800598145e-02
-1.090374514460563660e-01
-1.830374747514724731e-01
-2.081042081117630005e-01
-8.587969094514846802e-02
-9.023368358612060547e-02
-9.046300500631332397e-02
-1.244044899940490723e-01
-1.955455392599105835e-01
-2.865773439407348633e-01
-2.187836915254592896e-01
-7.467307150363922119e-02
-4.605345427989959717e-02
-9.365850687026977539e-02
-6.146218627691268921e-02
-1.120989471673965454e-01
-1.230286136269569397e-01
-9.426902234554290771e-02
-8.612091094255447388e-02
-6.739755719900131226e-02
-1.164172068238258362e-01
-9.389079362154006958e-02
-1.493491232395172119e-01
-1.580005288124084473e-01
-1.252294331789016724e-01
-8.883397281169891357e-02
-6.457132846117019653e-02
-9.444770961999893188e-02
-8.336915075778961182e-02
-9.825074672698974609e-02
-4.639593884348869324e-02
-4.118425026535987854e-02
-8.553423732519149780e-02
-8.181755244731903076e-02
-7.190044969320297241e-02
-1.160181388258934021e-01
-1.385117918252944946e-01
-1.355991959571838379e-01
-1.032926887273788452e-01
-6.822823733091354370e-02
-8.165872097015380859e-02
-1.123165711760520935e-01
-1.592339575290679932e-01
-1.360507309436798096e-01
-1.218348070979118347e-01
-7.718810439109802246e-02
-7.636544108390808105e-02
-1.009334251284599304e-01
-1.226090639829635620e-01
-1.451929956674575806e-01
-1.090892329812049866e-01
-5.959594622254371643e-02
-4.255842790007591248e-02
-7.942899316549301147e-02
-8.475206047296524048e-02
-3.410108759999275208e-02
-5.946566164493560791e-02
-2.596388012170791626e-02
-1.118959393352270126e-02
-7.214050274342298508e-03
-9.131840616464614868e-02
-1.070456281304359436e-01
-3.601441159844398499e-02
-2.791442535817623138e-02
-3.889184445142745972e-02
-7.915726304054260254e-02
-9.909453988075256348e-02
-1.260113716125488281e-01
-1.630457192659378052e-01
-1.300464570522308350e-01
-1.616274714469909668e-01
-1.088733375072479248e-01
-1.217864155769348145e-01
-8.249255269765853882e-02
-1.240273043513298035e-01
-1.335269361734390259e-01
-1.147063747048377991e-01
-1.309807896614074707e-01
-8.467388898134231567e-02
-4.258076101541519165e-02
-2.460891753435134888e-02
-1.185702383518218994e-01
-1.154508516192436218e-01
-1.019012480974197388e-01
-1.164037883281707764e-01
-8.144282549619674683e-02
-4.045153781771659851e-02
-1.775594241917133331e-02
-4.399688541889190674e-02
-5.549147725105285645e-02
-3.624238073825836182e-02
-5.439173802733421326e-02
-9.126849472522735596e-02
-1.631899178028106689e-01
-1.294311285018920898e-01
-5.505550280213356018e-02
-6.439470499753952026e-02
-6.730692926794290543e-03
-4.849625751376152039e-03
-4.660049825906753540e-02
-1.579459458589553833e-01
-1.437938660383224487e-01
-6.606757640838623047e-02
-7.825532555580139160e-02
-3.113557770848274231e-02
-6.288103014230728149e-02
-1.121341288089752197e-01
-2.137582749128341675e-01
-1.652938574552536011e-01
-6.041703373193740845e-02
-1.177038475871086121e-01
-1.607920527458190918e-01
-1.613112986087799072e-01
-1.575540602207183838e-01
-1.511711776256561279e-01
-1.252207756042480469e-01
-3.677633032202720642e-02
-1.014698520302772522e-01
-1.530840843915939331e-01
-2.022612392902374268e-01
-1.720245629549026489e-01
-1.140960231423377991e-01
-6.091178953647613525e-02
-5.522940307855606079e-02
-1.351943463087081909e-01
-2.177653610706329346e-01
-2.269771993160247803e-01
-1.601282805204391479e-01
-2.189679536968469620e-03
2.483596466481685638e-02
-3.847125172615051270e-02
-4.077359661459922791e-02
-5.973367765545845032e-02
-1.141450107097625732e-01
-9.276011586189270020e-02
-2.413791045546531677e-02
2.054722793400287628e-02
-6.532684713602066040e-02
-7.180669903755187988e-02
-4.168339818716049194e-02
-5.688094347715377808e-02
-9.985980391502380371e-02
-1.530042141675949097e-01
-1.515995413064956665e-01
-3.971988335251808167e-02
-3.194203227758407593e-02
-2.846460416913032532e-02
-5.490472912788391113e-02
-9.736032038927078247e-02
-1.202214136719703674e-01
-1.381546705961227417e-01
-2.869575470685958862e-02
5.646690260618925095e-03
-2.414639666676521301e-02
-9.986995905637741089e-02
-1.178845092654228210e-01
-7.584041357040405273e-02
-4.084769636392593384e-02
-2.236577123403549194e-02
4.625561647117137909e-03
9.756607003509998322e-03
-3.504605963826179504e-02
-6.929197907447814941e-02
-9.317166358232498169e-02
-5.807734280824661255e-02
-2.270868746563792229e-03
3.081675618886947632e-02
3.771318495273590088e-02
-4.291281476616859436e-02
-8.795425295829772949e-02
-9.419787675142288208e-02
-5.439416319131851196e-02
-1.129592135548591614e-01
-8.858928829431533813e-02
-1.340930256992578506e-02
8.316358551383018494e-03
-7.912479341030120850e-03
1.713820174336433411e-02
9.253663010895252228e-03
-6.852994114160537720e-02
-4.390092566609382629e-02
-2.909455448389053345e-02
2.140306495130062103e-02
9.919174946844577789e-03
4.319477081298828125e-02
5.867680883966386318e-04
-1.001201793551445007e-01
-1.146987378597259521e-01
-9.942156821489334106e-02
-9.641885757446289062e-02
-1.129614338278770447e-01
-1.356148868799209595e-01
-9.682483971118927002e-02
-7.165902853012084961e-02
-9.694347530603408813e-02
-1.212577670812606812e-01
-1.349268257617950439e-01
-1.125607192516326904e-01
-5.432293564081192017e-02
-1.596260257065296173e-02
-3.822324797511100769e-02
-5.573070049285888672e-02
-8.066451549530029297e-02
-8.583687990903854370e-02
-1.014884039759635925e-01
1.776844495907425880e-03
1.222700905054807663e-02
-4.512235894799232483e-02
-7.611959427595138550e-02
-5.023935437202453613e-02
-6.553761661052703857e-03
-6.851660087704658508e-03
2.208928763866424561e-02
-3.442174941301345825e-02
-4.522781074047088623e-02
-6.385041028261184692e-02
-7.452728692442178726e-03
1.992754824459552765e-02
-2.304625324904918671e-02
-8.327442407608032227e-02
-1.069560199975967407e-01
-9.880731254816055298e-02
-1.056774333119392395e-01
-2.787062153220176697e-02
1.276480872184038162e-02
1.154421642422676086e-02
-5.231409519910812378e-02
-4.164512455463409424e-02
-8.239390701055526733e-02
-7.500445097684860229e-02
-4.644049331545829773e-02
-4.521199315786361694e-02
-6.487590819597244263e-02
-1.044990122318267822e-01
-7.841578871011734009e-02
4.082076996564865112e-02
4.978446289896965027e-02
1.746749272570014000e-03
-3.827237337827682495e-02
-6.849662214517593384e-02
-6.232814490795135498e-02
-3.110394813120365143e-02
3.415865078568458557e-02
3.081282600760459900e-02
1.488534081727266312e-02
1.762571185827255249e-02
-4.325946792960166931e-02
-5.138142779469490051e-02
-6.451579928398132324e-02
-1.435161195695400238e-02
-2.753872610628604889e-02
-1.813623495399951935e-02
-7.480642944574356079e-02
-1.626776158809661865e-01
-1.967603266239166260e-01
-1.693840324878692627e-01
-6.105605512857437134e-02
-8.794923871755599976e-02
-7.150279730558395386e-02
-7.415878772735595703e-02
-1.725146919488906860e-01
-1.738352924585342407e-01
-1.490601450204849243e-01
-6.121849641203880310e-02
-8.895129710435867310e-02
-7.863113284111022949e-02
-5.241302400827407837e-02
-7.991378009319305420e-02
-7.137411087751388550e-02
-6.572249531745910645e-02
-9.449955821037292480e-02
-1.162980496883392334e-01
-1.278755366802215576e-01
-8.239466696977615356e-02
-8.882472664117813110e-02
-3.727664006873965263e-03
-1.011553406715393066e-02
-7.805943489074707031e-02
-8.101498335599899292e-02
-6.915270537137985229e-02
-1.896319724619388580e-02
-2.689740620553493500e-03
4.526358470320701599e-02
2.066775597631931305e-02
-4.668916389346122742e-02
-5.108246207237243652e-02
-1.001876294612884521e-01
-1.136917844414710999e-01
-1.087866723537445068e-01
-1.001399382948875427e-01
-1.083352640271186829e-01
-4.921006411314010620e-02
-6.108660250902175903e-02
-1.060654968023300171e-01
-1.144547313451766968e-01
-7.893637567758560181e-02
-1.136568114161491394e-01
-1.236641332507133484e-01
-1.093366295099258423e-01
-1.288299113512039185e-01
-8.634967356920242310e-02
2.594019053503870964e-03
9.920215606689453125e-02
1.396192610263824463e-02
-5.555842071771621704e-02
-1.357313990592956543e-01
-1.470611691474914551e-01
-4.288396611809730530e-02
7.571292668581008911e-02
1.943352669477462769e-01
1.569127142429351807e-01
4.084943979978561401e-02
-1.798805892467498779e-01
-1.894587576389312744e-01
-6.379506736993789673e-02
1.081349849700927734e-01
2.411007136106491089e-01
3.042854070663452148e-01
1.679404675960540771e-01
-1.987031251192092896e-01
-2.382491976022720337e-01
-1.421306282281875610e-01
-1.333567313849925995e-02
1.255238056182861328e-01
2.406524717807769775e-01
1.499985009431838989e-01
-1.658137589693069458e-01
-1.958293467760086060e-01
-1.161681786179542542e-01
-3.833807259798049927e-02
5.939858406782150269e-02
1.547128856182098389e-01
1.002194136381149292e-01
-7.704591006040573120e-02
-9.098057448863983154e-02
-9.324117004871368408e-02
-1.081914007663726807e-01
-1.348889470100402832e-01
-1.757798939943313599e-01
-1.626166701316833496e-01
-1.007504686713218689e-01
-1.213058158755302429e-01
-1.065215840935707092e-01
-1.553368568420410156e-01
-1.769810020923614502e-01
-2.082192599773406982e-01
-1.813117861747741699e-01
-9.436903148889541626e-02
-7.541026920080184937e-02
-4.062731564044952393e-02
-8.494579792022705078e-02
-1.202853620052337646e-01
-1.535791605710983276e-01
-1.328236311674118042e-01
-1.208077967166900635e-01
-9.697628766298294067e-02
-4.202371090650558472e-02
-1.221407130360603333e-01
-1.667326241731643677e-01
-1.697793155908584595e-01
-9.554083645343780518e-02
-8.126927167177200317e-02
-6.098735705018043518e-02
-1.025081649422645569e-01
-1.600582301616668701e-01
-1.977560520172119141e-01
-1.958372294902801514e-01
-1.324379146099090576e-01
-4.144269227981567383e-02
-1.264568511396646500e-02
-5.166665464639663696e-02
-1.354797184467315674e-01
-1.216719970107078552e-01
-1.168822571635246277e-01
-5.815062299370765686e-02
-3.236611559987068176e-02
-2.768867835402488708e-02
-6.916555017232894897e-02
-1.078398600220680237e-01
-7.745604217052459717e-02
-1.939330622553825378e-02
-7.128455326892435551e-04
-1.828519068658351898e-02
-3.941939771175384521e-02
-9.966113418340682983e-02
-8.985859900712966919e-02
-8.517865836620330811e-02
-1.207349821925163269e-01
-1.117513254284858704e-01
-1.332155149430036545e-02
-4.309333488345146179e-02
-1.113972142338752747e-01
-1.323443055152893066e-01
-1.652266681194305420e-01
-1.956805288791656494e-01
-1.639912873506546021e-01
-3.518209233880043030e-02
-3.913771361112594604e-02
-3.815182670950889587e-02
-7.932369410991668701e-02
-2.030163258314132690e-01
-2.657268047332763672e-01
-2.324822843074798584e-01
-6.689950078725814819e-02
-4.800064116716384888e-02
4.027450457215309143e-02
-2.016240172088146210e-02
-1.604260057210922241e-01
-2.399207204580307007e-01
-1.794918477535247803e-01
-1.005947068333625793e-01
-7.532984018325805664e-02
6.034233793616294861e-02
1.960708573460578918e-02
-6.525769084692001343e-02
-2.015294432640075684e-01
-1.532370597124099731e-01
-1.678885519504547119e-01
-1.560941338539123535e-01
-2.050243085250258446e-03
2.128309383988380432e-02
-5.916732549667358398e-02
-1.815380752086639404e-01
-1.617237478494644165e-01
-1.364729553461074829e-01
-1.560398042201995850e-01
-6.674457341432571411e-02
-3.639332950115203857e-02
-2.400534972548484802e-02
-7.391740381717681885e-02
-6.165618449449539185e-02
-7.291694730520248413e-02
-1.124515235424041748e-01
-8.816948533058166504e-02
-7.512906193733215332e-02
-5.850675329566001892e-02
-6.780784577131271362e-02
-6.638295948505401611e-02
-8.497334271669387817e-02
-1.437044441699981689e-01
-8.911022543907165527e-02
-9.795866161584854126e-02
-1.070039123296737671e-01
-1.355605870485305786e-01
-1.158365979790687561e-01
-6.630817800760269165e-02
-1.284952163696289062e-01
-1.178676411509513855e-01
-1.194027438759803772e-01
-1.306837052106857300e-01
-1.313056200742721558e-01
-1.409294754266738892e-01
-5.682208389043807983e-02
-1.197806075215339661e-01
-1.028827726840972900e-01
-6.263576447963714600e-02
-9.840344864642247558e-05
-2.469926327466964722e-02
-6.322224438190460205e-02
-8.004135638475418091e-02
-1.226264387369155884e-01
-8.757906407117843628e-02
-2.095993421971797943e-02
3.620853275060653687e-02
4.060913249850273132e-02
5.124851129949092865e-03
-9.084212779998779297e-02
-1.052601933479309082e-01
-4.610004648566246033e-02
6.321437191218137741e-03
5.406285449862480164e-02
7.019708305597305298e-02
3.363429754972457886e-02
-1.277512758970260620e-01
-1.329430490732192993e-01
-3.783415630459785461e-02
7.281854632310569286e-04
-1.219809148460626602e-02
1.622475869953632355e-02
-5.459423176944255829e-03
-7.881562411785125732e-02
-1.019375696778297424e-01
-1.566071808338165283e-01
-1.839293837547302246e-01
-2.402343750000000000e-01
-2.931866943836212158e-01
-2.270915955305099487e-01
-6.213115528225898743e-02
-8.438342064619064331e-02
-1.517830193042755127e-01
-2.154077440500259399e-01
-2.757302224636077881e-01
-3.245894610881805420e-01
-2.373071014881134033e-01
-1.160854995250701904e-01
-1.053469330072402954e-01
-1.083057150244712830e-01
-1.411358416080474854e-01
-1.843264251947402954e-01
-1.703139692544937134e-01
-1.166526749730110168e-01
-1.390530318021774292e-01
-1.084821671247482300e-01
-9.891261905431747437e-02
-1.835355311632156372e-01
-3.036606013774871826e-01
-2.061438411474227905e-01
-1.009261012077331543e-01
-1.559643894433975220e-01
-1.069224253296852112e-01
-5.157534778118133545e-02
-1.305075585842132568e-01
-2.801951766014099121e-01
-2.076279670000076294e-01
-1.344494521617889404e-01
-2.254341989755630493e-01
-2.259793132543563843e-01
-8.708696812391281128e-02
-6.641964614391326904e-02
-1.503745317459106445e-01
-1.076093465089797974e-01
-8.493799716234207153e-02
-1.670968234539031982e-01
-1.702131628990173340e-01
-6.686709076166152954e-02
-5.358253046870231628e-02
-9.024740755558013916e-02
-9.181345254182815552e-02
-5.851067230105400085e-02
-3.951701521873474121e-02
-1.186712458729743958e-02
-2.161231357604265213e-03
3.547424450516700745e-02
4.199260845780372620e-02
6.384994089603424072e-02
3.376143798232078552e-02
-2.843810617923736572e-02
-1.083851698786020279e-02
-6.393546611070632935e-02
-7.642668485641479492e-02
-2.402087301015853882e-02
7.108255475759506226e-02
8.271621912717819214e-02
2.261549420654773712e-02
5.082938447594642639e-02
-4.808104038238525391e-02
-6.480226665735244751e-02
-5.574589967727661133e-02
3.894377127289772034e-02
5.224632099270820618e-02
6.439545005559921265e-02
7.972516119480133057e-02
-5.062366276979446411e-02
-1.039656251668930054e-01
-1.965402960777282715e-01
-1.269648224115371704e-01
-5.706343799829483032e-02
9.392225742340087891e-02
1.564846932888031006e-01
1.184863224625587463e-02
-5.244741961359977722e-02
-1.987454444169998169e-01
-1.733538508415222168e-01
-1.204950064420700073e-01
1.550931930541992188e-01
2.529749870300292969e-01
9.086186438798904419e-02
-1.850568689405918121e-02
-1.507614850997924805e-01
-1.742530316114425659e-01
-1.295629292726516724e-01
9.945131093263626099e-02
1.601252853870391846e-01
7.344719022512435913e-02
-2.882412169128656387e-03
-7.065723836421966553e-02
-1.122106686234474182e-01
-9.173560142517089844e-02
-1.774927787482738495e-02
-6.727253086864948273e-03
-6.102737039327621460e-02
-6.867720186710357666e-02
-7.602603733539581299e-02
-6.632058322429656982e-02
-6.533437967300415039e-02
1.707141473889350891e-02
2.193392813205718994e-02
-7.148409634828567505e-02
-7.847564667463302612e-02
-8.176463842391967773e-02
-9.021469205617904663e-02
-9.639622271060943604e-02
-1.603626459836959839e-02
-4.426430165767669678e-02
-5.703604593873023987e-02
-1.204273775219917297e-01
-6.354549527168273926e-02
-1.709613054990768433e-01
-1.096060201525688171e-01
-7.909478247165679932e-02
-1.150607466697692871e-01
-8.791191875934600830e-02
-1.517755538225173950e-01
-8.172303438186645508e-02
-1.956091374158859253e-01
-1.243624165654182434e-01
-6.768365204334259033e-02
-1.117105782032012939e-01
-1.299590766429901123e-01
-2.200661003589630127e-01
-1.611383855342864990e-01
-1.816138178110122681e-01
-1.005197018384933472e-01
-7.949856668710708618e-02
-7.095551490783691406e-02
-1.120849922299385071e-01
-1.302527338266372681e-01
-1.009357199072837830e-01
-8.701624721288681030e-02
-5.924583598971366882e-02
-7.435952126979827881e-02
-5.045317485928535461e-02
-7.457242161035537720e-02
-4.958932846784591675e-02
-5.691123753786087036e-02
-5.761113017797470093e-02
-6.018064916133880615e-02
-1.079504340887069702e-01
-1.312735527753829956e-01
-1.670858561992645264e-01
-2.234317809343338013e-01
-2.323811203241348267e-01
-2.251742780208587646e-01
-1.655078828334808350e-01
-1.260385662317276001e-01
-1.546939015388488770e-01
-2.128097414970397949e-01
-2.648729383945465088e-01
-2.747845053672790527e-01
-2.512021660804748535e-01
-1.646802574396133423e-01
-1.133175492286682129e-01
-8.720991760492324829e-02
-1.090747117996215820e-01
-1.769351214170455933e-01
-2.733286917209625244e-01
-2.868848145008087158e-01
-1.930140107870101929e-01
-1.311339586973190308e-01
-7.009399682283401489e-02
-4.568648710846900940e-02
-1.113033220171928406e-01
-2.120743393898010254e-01
-2.103866785764694214e-01
-1.425935924053192139e-01
-1.212248653173446655e-01
-7.490519434213638306e-02
-1.511665061116218567e-02
-3.122794814407825470e-02
-1.160596758127212524e-01
-1.417161077260971069e-01
-1.297329813241958618e-01
-1.731709092855453491e-01
-1.854581683874130249e-01
-1.279830038547515869e-01
-6.096766889095306396e-02
-6.118205562233924866e-02
-5.068964138627052307e-02
-6.625250726938247681e-02
-1.560076177120208740e-01
-1.875272393226623535e-01
-1.569349616765975952e-01
-7.416731119155883789e-02
-3.116812184453010559e-02
1.894567045383155346e-03
-2.746872790157794952e-02
-7.037608325481414795e-02
-9.399381279945373535e-02
-9.610037505626678467e-02
-8.605822175741195679e-02
-1.342524439096450806e-01
-1.627044677734375000e-01
-1.816229522228240967e-01
-6.923728436231613159e-02
-6.642404198646545410e-02
-4.572757333517074585e-02
-4.658729955554008484e-02
-5.577872693538665771e-02
-8.020667731761932373e-02
-8.409120142459869385e-02
-5.193921178579330444e-02
1.775268651545047760e-02
3.139128908514976501e-02
2.370325848460197449e-02
-3.627958009019494057e-03
-8.799823932349681854e-03
1.123496610671281815e-02
-3.612203523516654968e-02
2.556675113737583160e-02
-1.786071620881557465e-02
-7.916240394115447998e-02
-1.066511645913124084e-01
-4.746503382921218872e-02
4.825274273753166199e-02
4.060972109436988831e-02
7.720438390970230103e-02
-4.465178772807121277e-02
-1.391632556915283203e-01
-2.107051312923431396e-01
-1.585408598184585571e-01
-5.807883292436599731e-02
6.562732905149459839e-02
8.118343353271484375e-02
-6.519971787929534912e-02
-1.147037819027900696e-01
-1.118185222148895264e-01
-7.850522547960281372e-02
-4.237418994307518005e-02
2.774982713162899017e-02
6.073003634810447693e-02
-5.145308747887611389e-02
-6.265654414892196655e-02
-6.835505366325378418e-02
-8.210168033838272095e-02
-7.003849744796752930e-02
-6.577599048614501953e-02
-8.107759803533554077e-02
-8.118695765733718872e-02
-9.331222623586654663e-02
-1.211955770850181580e-01
-1.299780756235122681e-01
-9.009784460067749023e-02
-7.320806384086608887e-02
-1.029411107301712036e-01
-8.735420554876327515e-02
-9.254667162895202637e-02
-3.211055323481559753e-02
-4.840119928121566772e-02
-1.158794853836297989e-02
-7.243299484252929688e-02
-7.539536803960800171e-02
-3.013247065246105194e-02
3.169686719775199890e-02
1.880176812410354614e-01
1.663110703229904175e-01
1.068925186991691589e-01
-5.279007181525230408e-02
-4.849630221724510193e-02
-4.647066816687583923e-02
-2.196812536567449570e-03
2.281261384487152100e-01
3.225082457065582275e-01
2.835932672023773193e-01
-1.022421270608901978e-01
-1.056229323148727417e-01
-1.476904600858688354e-01
-1.092462465167045593e-01
8.204286545515060425e-02
2.009655386209487915e-01
2.180169969797134399e-01
-1.131738871335983276e-01
-1.538482010364532471e-01
-1.931055337190628052e-01
-1.730061173439025879e-01
-1.509714219719171524e-02
1.561163514852523804e-01
1.683462262153625488e-01
-1.473623812198638916e-01
-1.892872452735900879e-01
-1.992870420217514038e-01
-1.722167879343032837e-01
-9.959834069013595581e-02
5.277105048298835754e-02
8.689772337675094604e-02
1.124072168022394180e-02
3.096400015056133270e-02
2.453952468931674957e-02
4.833117127418518066e-02
6.470303237438201904e-02
6.566459685564041138e-02
2.326306328177452087e-02
4.577262699604034424e-02
7.449016720056533813e-02
5.903768539428710938e-02
1.258184909820556641e-01
1.592679321765899658e-01
1.331173628568649292e-01
2.832392044365406036e-02
1.647027209401130676e-02
6.619598716497421265e-02
1.010624691843986511e-01
1.279074996709823608e-01
1.124915629625320435e-01
1.099049001932144165e-01
2.314216643571853638e-02
-3.247663378715515137e-02
2.911678701639175415e-02
8.719009906053543091e-02
9.845331311225891113e-02
1.032330170273780823e-01
1.220059692859649658e-01
6.300765275955200195e-02
-2.015907317399978638e-02
5.398245528340339661e-02
9.617874026298522949e-02
1.110239177942276001e-01
1.394462436437606812e-01
1.780437082052230835e-01
1.530683785676956177e-01
-6.812473386526107788e-02
-1.696229912340641022e-02
-3.739972040057182312e-02
2.449453994631767273e-02
6.686795502901077271e-02
8.693706244230270386e-02
5.640041828155517578e-02
-8.934377878904342651e-02
-5.532358214259147644e-02
-3.236416727304458618e-02
1.954895816743373871e-02
3.970241174101829529e-02
1.107483822852373123e-02
-1.541592739522457123e-02
-1.272828876972198486e-01
-1.313140541315078735e-01
-8.988137543201446533e-02
-6.980963796377182007e-02
-7.734879851341247559e-02
-9.130138903856277466e-02
-8.425735682249069214e-02
-8.359406888484954834e-02
-9.267001599073410034e-02
-7.464890182018280029e-02
-8.378557860851287842e-02
-6.836160272359848022e-02
-7.850723713636398315e-02
-4.911665245890617371e-02
-6.175665929913520813e-02
-9.643492847681045532e-02
-9.162836521863937378e-02
-4.408587142825126648e-02
4.177834838628768921e-02
1.980080641806125641e-02
-3.145987913012504578e-02
-5.332998558878898621e-02
-1.017506420612335205e-01
-1.234245672821998596e-01
-6.941259652376174927e-02
3.446339815855026245e-02
7.257959991693496704e-02
4.159617424011230469e-02
-9.918153285980224609e-02
-1.458645462989807129e-01
-1.651982367038726807e-01
-8.759252727031707764e-02
-7.473765290342271328e-04
9.567353874444961548e-02
6.288239359855651855e-02
-1.973354369401931763e-01
-2.633661329746246338e-01
-2.709286808967590332e-01
-2.022354155778884888e-01
-1.252883374691009521e-01
-1.484476681798696518e-02
2.265952154994010925e-02
-1.616155058145523071e-01
-2.014553546905517578e-01
-2.046737372875213623e-01
-1.936032176017761230e-01
-1.263019591569900513e-01
-1.545200962573289871e-02
3.530887141823768616e-02
2.612533420324325562e-02
6.656780093908309937e-02
-2.269795909523963928e-02
-3.868677467107772827e-02
-5.763534083962440491e-02
-1.062430217862129211e-01
-1.474387347698211670e-01
8.036129921674728394e-02
1.215598061680793762e-01
-2.891987748444080353e-02
-4.406864941120147705e-02
-5.533082783222198486e-02
-1.209157779812812805e-01
-1.507344990968704224e-01
2.650055475533008575e-02
5.586565285921096802e-02
-6.339523941278457642e-02
-7.825559377670288086e-02
-1.016479954123497009e-01
-8.547716587781906128e-02
-8.583838492631912231e-02
-1.868815347552299500e-02
-1.489676069468259811e-03
-9.030181169509887695e-02
-1.792063415050506592e-01
-2.463425695896148682e-01
-2.225777655839920044e-01
-1.020064130425453186e-01
-2.499687671661376953e-02
-8.053211495280265808e-03
-6.238998472690582275e-02
-1.553435325622558594e-01
-1.856158822774887085e-01
-1.271488964557647705e-01
-3.887998312711715698e-02
-4.642637073993682861e-02
-3.828355669975280762e-02
-1.308898925781250000e-01
-2.460961788892745972e-01
-2.288080900907516479e-01
-1.503984779119491577e-01
-2.382081560790538788e-02
-5.697171017527580261e-02
-3.994124010205268860e-02
-1.172419860959053040e-01
-1.355297267436981201e-01
-1.407435983419418335e-01
-1.066294461488723755e-01
-5.549323558807373047e-02
-2.866570465266704559e-02
-3.107856027781963348e-02
-1.166391819715499878e-01
-1.145706698298454285e-01
-7.336781173944473267e-02
4.190368112176656723e-03
2.200913242995738983e-02
-5.551752448081970215e-02
-6.269062310457229614e-02
-8.761700242757797241e-02
-1.560233067721128464e-02
6.348600983619689941e-02
1.176358461380004883e-01
4.837352782487869263e-02
-5.087611079216003418e-02
-4.193035140633583069e-02
6.697798613458871841e-03
5.018256232142448425e-02
1.236449554562568665e-01
1.427149921655654907e-01
8.542481809854507446e-02
-8.399650454521179199e-02
-7.426747679710388184e-02
7.260879129171371460e-02
8.983828872442245483e-02
1.362136304378509521e-01
1.116631180047988892e-01
6.309801340103149414e-02
-1.040607988834381104e-01
-9.227781742811203003e-02
5.933929607272148132e-02
9.602683782577514648e-02
1.747781038284301758e-01
1.085300445556640625e-01
6.910469383001327515e-02
-1.698117554187774658e-01
-1.798802763223648071e-01
-4.921014606952667236e-02
3.644989430904388428e-02
9.786739945411682129e-02
8.460032194852828979e-02
3.790488466620445251e-02
-1.319529414176940918e-01
-1.348119825124740601e-01
-6.120652705430984497e-02
-1.017522159963846207e-02
1.809278689324855804e-02
1.620130054652690887e-02
-2.320707309991121292e-03
-7.321669161319732666e-02
-8.353609591722488403e-02
-3.358943760395050049e-02
7.351873442530632019e-03
-1.093906443566083908e-02
-4.431053064763545990e-03
-3.878339007496833801e-02
-8.540130406618118286e-02
-9.482701867818832397e-02
1.762456726282835007e-03
9.370602667331695557e-02
8.859614282846450806e-02
4.810012131929397583e-02
-3.474157303571701050e-02
-3.908855095505714417e-02
-4.481497779488563538e-02
3.577538207173347473e-02
1.670036762952804565e-01
2.354592382907867432e-01
2.463017851114273071e-01
1.170165389776229858e-01
-6.176383420825004578e-02
-2.135811001062393188e-02
1.105240955948829651e-01
2.629298865795135498e-01
3.486581742763519287e-01
3.302800357341766357e-01
1.626255661249160767e-01
-3.298534452915191650e-02
2.084120549261569977e-02
7.929498702287673950e-02
1.465921849012374878e-01
1.917372345924377441e-01
1.943466663360595703e-01
1.042558550834655762e-01
-6.677095592021942139e-02
-7.977763190865516663e-03
6.792309135198593140e-02
8.369178324937820435e-02
1.024373471736907959e-01
1.238359436392784119e-01
7.661081850528717041e-02
-5.738260224461555481e-02
-2.598845213651657104e-02
1.286967098712921143e-02
-2.780695818364620209e-02
-7.889017462730407715e-02
-7.010591775178909302e-02
-4.100358858704566956e-02
-1.585958003997802734e-01
-1.806956082582473755e-01
-1.881821900606155396e-01
-1.783429831266403198e-01
-1.788206994533538818e-01
-1.318855881690979004e-01
-1.151683777570724487e-01
-1.804927587509155273e-01
-2.202324867248535156e-01
-2.213024646043777466e-01
-2.100235074758529663e-01
-1.627742797136306763e-01
-7.928644865751266479e-02
-2.967802062630653381e-02
-2.037966996431350708e-01
-2.302975058555603027e-01
-1.930969059467315674e-01
-1.532066464424133301e-01
-5.463765934109687805e-02
6.655468046665191650e-02
8.068036288022994995e-02
-1.732908487319946289e-01
-1.843930929899215698e-01
-1.573164165019989014e-01
-1.212577745318412781e-01
-8.005866408348083496e-02
-2.972709946334362030e-02
-3.281924175098538399e-03
-1.609811633825302124e-01
-1.401083916425704956e-01
-1.252562850713729858e-01
-1.372812986373901367e-01
-1.874754279851913452e-01
-1.685037463903427124e-01
-1.388191729784011841e-01
-1.476440578699111938e-01
-9.643229097127914429e-02
-2.649098634719848633e-02
-3.563980013132095337e-02
-1.165393963456153870e-01
-2.032208144664764404e-01
-1.849133670330047607e-01
-1.434066742658615112e-01
-1.179791316390037537e-01
-6.559921801090240479e-02
-7.563477754592895508e-02
-9.812397509813308716e-02
-1.407431811094284058e-01
-1.177697107195854187e-01
-9.820172563195228577e-03
1.118393838405609131e-01
1.578026562929153442e-01
1.914483904838562012e-01
2.288560569286346436e-01
2.626737356185913086e-01
1.826705485582351685e-01
3.965899720788002014e-02
1.838477998971939087e-01
2.276417613029479980e-01
2.873432040214538574e-01
3.333170711994171143e-01
3.507537245750427246e-01
2.419513761997222900e-01
3.655844926834106445e-02
1.120827645063400269e-01
1.198024004697799683e-01
1.788768619298934937e-01
2.589276731014251709e-01
2.794886827468872070e-01
1.926494538784027100e-01
7.000841200351715088e-02
1.095033884048461914e-01
1.050880178809165955e-01
2.018611580133438110e-01
3.357403874397277832e-01
4.057117402553558350e-01
2.618774473667144775e-01
9.924140572547912598e-02
1.583317667245864868e-01
1.320961266756057739e-01
2.687478661537170410e-01
3.886904716491699219e-01
4.864424467086791992e-01
2.944411635398864746e-01
1.313792020082473755e-01
2.319856882095336914e-01
1.771281808614730835e-01
2.841818332672119141e-01
3.093327879905700684e-01
3.459759056568145752e-01
2.022447586059570312e-01
1.053022965788841248e-01
1.975013315677642822e-01
1.246489956974983215e-01
1.510407030582427979e-01
1.128817200660705566e-01
1.203976422548294067e-01
6.313005834817886353e-02
-8.957083523273468018e-02
-1.212119683623313904e-01
-1.047528684139251709e-01
-7.187338918447494507e-02
-6.788982450962066650e-02
-1.004016697406768799e-01
-1.131626069545745850e-01
-8.003158122301101685e-02
-1.188198849558830261e-01
-9.214431047439575195e-02
1.533440663479268551e-03
6.766488403081893921e-02
3.468381706625223160e-03
-7.666478306055068970e-02
-5.640836805105209351e-02
-9.577716141939163208e-02
-2.635389566421508789e-02
1.163625195622444153e-01
1.892275512218475342e-01
1.032387763261795044e-01
-2.522195689380168915e-02
-6.603953242301940918e-02
-1.209652498364448547e-01
-5.680019408464431763e-02
1.081873923540115356e-01
2.473217397928237915e-01
2.273845970630645752e-01
6.764795631170272827e-02
-8.347335457801818848e-02
-9.653904289007186890e-02
1.022858172655105591e-02
1.672998368740081787e-01
2.512472569942474365e-01
2.340577244758605957e-01
7.123485207557678223e-02
-1.317235231399536133e-01
-1.484922021627426147e-01
-7.806035876274108887e-02
1.228687539696693420e-02
8.559937030076980591e-02
1.328965872526168823e-01
4.526552557945251465e-02
-1.259791702032089233e-01
-1.257663220167160034e-01
-7.296179234981536865e-02
-1.243925187736749649e-02
-9.278042241930961609e-03
-5.149361677467823029e-03
-4.311290383338928223e-02
-1.509813498705625534e-02
8.309640921652317047e-03
2.080691233277320862e-02
-4.581338725984096527e-03
3.349506994709372520e-03
1.837009377777576447e-02
2.447257936000823975e-02
1.044819597154855728e-02
2.489909715950489044e-02
1.104174088686704636e-02
2.153467573225498199e-02
3.957667946815490723e-02
5.350263416767120361e-02
3.125809133052825928e-02
-2.217892557382583618e-02
2.147502382285892963e-04
4.550915211439132690e-02
8.532146364450454712e-02
1.009952500462532043e-01
1.469577550888061523e-01
1.308634281158447266e-01
-5.547416210174560547e-02
-7.662407588213682175e-03
6.314551830291748047e-02
9.633039683103561401e-02
4.396116361021995544e-02
3.963036835193634033e-02
6.041043251752853394e-02
-8.907660841941833496e-02
-5.715636909008026123e-02
-1.980474451556801796e-03
3.089420869946479797e-02
-1.949454843997955322e-02
2.305582398548722267e-03
5.329087004065513611e-02
-9.221435338258743286e-02
-6.186298280954360962e-02
-2.295142970979213715e-02
-8.566148579120635986e-03
-6.036271154880523682e-02
-9.310317784547805786e-02
-4.365693405270576477e-02
-8.657417446374893188e-02
-7.669863849878311157e-02
-5.839416757225990295e-02
-3.393650054931640625e-02
-3.464637324213981628e-02
-1.207373570650815964e-02
-5.395599640905857086e-03
-2.713535539805889130e-02
5.695762112736701965e-03
2.766796760261058807e-02
-1.798556931316852570e-02
-3.196860849857330322e-02
-2.409867756068706512e-02
-4.743818566203117371e-02
-3.215939179062843323e-02
9.928829967975616455e-03
1.747680641710758209e-02
-4.153176397085189819e-02
-5.297893285751342773e-02
-5.201705545186996460e-02
-4.574098065495491028e-02
6.637768819928169250e-03
3.801413998007774353e-02
-2.577998116612434387e-02
-7.236360013484954834e-02
-1.386260241270065308e-01
-1.390234977006912231e-01
-9.024980664253234863e-02
3.832019492983818054e-02
4.090375825762748718e-02
-6.305482983589172363e-02
-9.843373298645019531e-02
-1.281924098730087280e-01
-1.723395287990570068e-01
-1.100518107414245605e-01
5.189780890941619873e-02
1.074761971831321716e-01
3.439715504646301270e-02
2.186488918960094452e-02
-4.469563066959381104e-02
-1.254856288433074951e-01
-1.058584973216056824e-01
1.130010560154914856e-02
6.479972600936889648e-02
4.760114848613739014e-02
3.678198158740997314e-02
-1.863344758749008179e-02
-9.849733114242553711e-02
-8.641818165779113770e-02
-1.118881348520517349e-02
1.282639522105455399e-02
1.926940120756626129e-02
2.374492771923542023e-02
-1.606975868344306946e-02
-5.101145058870315552e-02
-6.133775413036346436e-02
-2.385096438229084015e-02
1.290230546146631241e-03
7.259148359298706055e-02
1.124605163931846619e-01
8.689840137958526611e-02
1.326832862105220556e-04
-4.775683209300041199e-02
4.255015403032302856e-03
6.407230347394943237e-02
1.686267256736755371e-01
2.310839593410491943e-01
2.042819261550903320e-01
1.404017955064773560e-01
5.132097750902175903e-02
-1.084342692047357559e-02
6.908681243658065796e-02
2.401658892631530762e-01
3.117004930973052979e-01
2.502864301204681396e-01
1.392854303121566772e-01
2.499936148524284363e-02
-2.173260599374771118e-02
5.172817781567573547e-02
2.424489706754684448e-01
3.800781369209289551e-01
4.003054797649383545e-01
3.132515251636505127e-01
1.535557359457015991e-01
-2.876939624547958374e-02
8.283554762601852417e-02
2.737896740436553955e-01
3.819951713085174561e-01
3.583592772483825684e-01
1.904645711183547974e-01
5.243735015392303467e-02
-7.315882015973329544e-03
1.060185208916664124e-01
2.188267558813095093e-01
3.021518588066101074e-01
2.913679182529449463e-01
1.666822284460067749e-01
5.624398961663246155e-02
-8.670166134834289551e-03
7.877726852893829346e-02
1.632919460535049438e-01
2.133272737264633179e-01
1.755445748567581177e-01
7.281567156314849854e-02
-1.625141501426696777e-02
2.126719430088996887e-02
6.352661643177270889e-03
-2.921750396490097046e-02
-7.955049723386764526e-02
-7.044817507266998291e-02
-7.531222701072692871e-02
-5.834493413567543030e-02
2.677599526941776276e-02
2.628769353032112122e-02
1.852227561175823212e-02
-2.066985471174120903e-03
2.942135743796825409e-02
5.039462074637413025e-02
1.038233516737818718e-03
8.381720632314682007e-03
3.781256079673767090e-02
9.581615030765533447e-02
1.279160529375076294e-01
1.649226695299148560e-01
1.644865274429321289e-01
4.884912446141242981e-02
-4.930423945188522339e-02
1.251095067709684372e-02
1.597931385040283203e-01
2.681202292442321777e-01
2.771040499210357666e-01
2.220160514116287231e-01
3.308124840259552002e-02
-6.725762039422988892e-02
-1.178086921572685242e-02
7.582897692918777466e-02
1.898450255393981934e-01
1.888399720191955566e-01
1.332162618637084961e-01
8.699353784322738647e-03
-1.024248227477073669e-01
-2.195934951305389404e-02
5.918879061937332153e-02
1.374308317899703979e-01
8.459469676017761230e-02
4.398506879806518555e-02
-2.009621821343898773e-02
-1.148883551359176636e-01
-7.014001905918121338e-02
-2.258987538516521454e-02
3.470259951427578926e-03
-4.737947881221771240e-02
-4.304165020585060120e-02
-4.254386946558952332e-02
-7.599417120218276978e-02
-9.002860635519027710e-02
-7.460462301969528198e-02
-1.086014583706855774e-01
-1.244328767061233521e-01
-1.266184747219085693e-01
-1.369011402130126953e-01
-9.969892352819442749e-02
-9.373799711465835571e-02
-1.120070219039916992e-01
-1.523251235485076904e-01
-7.961876690387725830e-02
-9.265226311981678009e-03
-2.093743346631526947e-02
-6.621786952018737793e-02
-2.396617643535137177e-02
-7.005915045738220215e-02
-1.006080135703086853e-01
5.825505033135414124e-02
1.598451733589172363e-01
1.689243465662002563e-01
-4.229408875107765198e-02
4.643682390451431274e-02
1.400853227823972702e-02
7.141572237014770508e-02
1.923323422670364380e-01
3.088777661323547363e-01
2.376339882612228394e-01
-2.123889327049255371e-02
4.562429338693618774e-02
3.002366609871387482e-02
6.622729450464248657e-02
1.475441455841064453e-01
2.725940644741058350e-01
1.811052709817886353e-01
-2.381073543801903725e-03
6.972942501306533813e-02
6.865311414003372192e-02
8.149584382772445679e-02
2.503777854144573212e-02
3.763085603713989258e-02
-1.657802052795886993e-02
-1.403208449482917786e-02
3.351402282714843750e-02
4.946085810661315918e-02
3.738827258348464966e-02
-2.541931532323360443e-02
-6.860836595296859741e-02
-9.446810185909271240e-02
5.949165788479149342e-04
1.390943955630064011e-02
-3.627539798617362976e-02
-5.126149207353591919e-02
-2.895067073404788971e-02
2.353547886013984680e-02
5.058241542428731918e-03
-5.827280227094888687e-03
3.617963194847106934e-02
-4.667047783732414246e-02
-1.772851310670375824e-02
2.106875181198120117e-02
7.989583909511566162e-02
2.924087457358837128e-02
-2.108906581997871399e-02
3.922386094927787781e-02
3.366357088088989258e-02
1.466890126466751099e-01
1.934233307838439941e-01
2.262511253356933594e-01
8.929841965436935425e-02
-7.736236602067947388e-02
-2.750545740127563477e-02
1.150075253099203110e-02
1.618202030658721924e-01
2.105278968811035156e-01
2.329083830118179321e-01
7.103593647480010986e-02
-6.732714176177978516e-02
-7.580107077956199646e-03
5.125278607010841370e-02
1.767511516809463501e-01
1.876976191997528076e-01
1.891283094882965088e-01
6.452958285808563232e-02
-7.782669365406036377e-02
6.152307614684104919e-04
-1.341899484395980835e-02
2.384599484503269196e-02
5.893736705183982849e-02
9.826860576868057251e-02
4.860322922468185425e-02
-7.123908400535583496e-02
1.160812750458717346e-02
-2.339037600904703140e-03
1.392394863069057465e-02
-9.893027134239673615e-03
-3.151896968483924866e-02
-4.918073490262031555e-02
-5.853167176246643066e-02
-4.047630727291107178e-02
-1.206171419471502304e-02
5.539729446172714233e-02
6.216664984822273254e-02
3.005844913423061371e-02
-2.446392551064491272e-02
-3.779517486691474915e-02
-3.882794082164764404e-02
1.357252895832061768e-02
2.027874290943145752e-01
2.190546095371246338e-01
2.082015573978424072e-01
1.608679629862308502e-02
-7.728832215070724487e-02
-7.137810438871383667e-02
1.165717691183090210e-01
3.813837766647338867e-01
4.556820392608642578e-01
4.574070870876312256e-01
1.535867303609848022e-01
-8.587291091680526733e-02
-1.585228019393980503e-03
2.392634749412536621e-01
5.603161454200744629e-01
5.505138635635375977e-01
5.109485983848571777e-01
1.428013145923614502e-01
-1.157261654734611511e-01
-3.100327216088771820e-02
1.817307323217391968e-01
4.351079165935516357e-01
4.926632046699523926e-01
4.672837555408477783e-01
1.974499672651290894e-01
-9.065790474414825439e-02
-1.473157107830047607e-02
7.311215996742248535e-02
2.584959268569946289e-01
2.409411519765853882e-01
2.472392022609710693e-01
5.872559919953346252e-02
-9.644410759210586548e-02
-9.825933724641799927e-02
-7.920052111148834229e-02
-5.019964277744293213e-02
-4.324763640761375427e-02
-4.196457099169492722e-03
-1.650170609354972839e-02
1.187616810202598572e-01
1.088246554136276245e-01
-4.984337463974952698e-02
-6.571925431489944458e-02
-9.452624619007110596e-02
-1.011111438274383545e-01
-1.115566864609718323e-01
7.600653916597366333e-02
5.579001829028129578e-02
-4.467248916625976562e-02
-1.324503775686025620e-02
-4.663654416799545288e-02
-1.061263531446456909e-01
-1.434330046176910400e-01
8.364740759134292603e-03
-4.727220162749290466e-03
-8.925158181227743626e-04
-7.306175772100687027e-03
-6.224259734153747559e-02
-1.118135452270507812e-01
-1.035448014736175537e-01
-5.132225155830383301e-02
-1.598485372960567474e-02
5.159727111458778381e-02
3.477698192000389099e-02
-8.754956722259521484e-02
-7.212512940168380737e-02
-8.064554631710052490e-02
-6.545460969209671021e-02
-2.740853652358055115e-02
2.243483811616897583e-02
3.656460717320442200e-02
-3.698751330375671387e-02
-1.432435959577560425e-02
-3.976624831557273865e-02
-6.767033785581588745e-02
-4.301458969712257385e-02
-4.650681838393211365e-02
-1.801896095275878906e-02
-6.618107855319976807e-02
2.721913717687129974e-02
-9.392172098159790039e-03
-5.465880781412124634e-02
-5.159208178520202637e-02
-3.489114344120025635e-02
-5.471847951412200928e-03
-2.337664924561977386e-02
-1.071537844836711884e-02
-3.420359268784523010e-02
-7.243471592664718628e-02
-7.400278747081756592e-02
-3.287841752171516418e-02
6.706622662022709846e-05
-1.323120761662721634e-02
-3.510118275880813599e-02
-7.502155005931854248e-02
-5.176234990358352661e-02
-3.447203710675239563e-02
3.379179537296295166e-02
6.885465234518051147e-02
3.878663107752799988e-02
2.812949009239673615e-02
-6.217677518725395203e-02
-4.285851120948791504e-02
2.548516495153307915e-03
8.393497765064239502e-02
1.445756107568740845e-01
2.175117284059524536e-01
2.133408337831497192e-01
6.338077038526535034e-02
-3.449758514761924744e-02
2.342846803367137909e-02
8.698807656764984131e-02
2.012784928083419800e-01
2.658728659152984619e-01
2.873564064502716064e-01
1.011805757880210876e-01
-1.203359570354223251e-02
3.570158407092094421e-02
6.346699595451354980e-02
1.658834964036941528e-01
2.112394422292709351e-01
2.265305370092391968e-01
7.727944850921630859e-02
-4.808009415864944458e-02
-3.984372317790985107e-02
-1.745637878775596619e-02
5.373920872807502747e-02
8.332818746566772461e-02
1.278122514486312866e-01
4.678347706794738770e-02
-7.709421962499618530e-02
-1.133259460330009460e-01
-1.210098192095756531e-01
-1.004620045423507690e-01
-9.450589120388031006e-02
-7.002990692853927612e-02
-6.293685734272003174e-02
-6.894892454147338867e-02
-7.393933832645416260e-02
-1.042876467108726501e-01
-9.130202978849411011e-02
-1.095072925090789795e-01
-2.419314580038189888e-03
-4.053049162030220032e-02
-2.663104794919490814e-02
-8.442819118499755859e-02
-1.687262803316116333e-01
-1.529651284217834473e-01
-1.070229187607765198e-01
6.180869042873382568e-02
6.867632269859313965e-03
-4.578731209039688110e-02
-8.943101018667221069e-02
-1.698445826768875122e-01
-1.933066546916961670e-01
-1.818698942661285400e-01
1.843139994889497757e-03
1.485973503440618515e-02
-1.022183746099472046e-01
-1.655511409044265747e-01
-1.551737934350967407e-01
-1.592318117618560791e-01
-1.270651370286941528e-01
-6.004299223423004150e-02
-3.137984499335289001e-02
-1.168581694364547729e-01
-1.462275981903076172e-01
-1.092749685049057007e-01
-1.015089899301528931e-01
-1.206033006310462952e-01
-1.398865729570388794e-01
-9.677878022193908691e-02
-1.696649044752120972e-01
-1.835891306400299072e-01
-1.205723285675048828e-01
-9.451435506343841553e-02
-1.136551275849342346e-01
-1.907975077629089355e-01
-1.644049882888793945e-01
-1.912621557712554932e-01
-1.629428714513778687e-01
-1.048049628734588623e-01
-6.640569865703582764e-02
-8.802154660224914551e-02
-1.106131747364997864e-01
-1.045013815164566040e-01
-5.808785557746887207e-02
-6.364297121763229370e-02
-3.447278961539268494e-02
7.170759141445159912e-02
1.179082840681076050e-01
1.886485815048217773e-01
1.410571783781051636e-01
-8.747168630361557007e-02
-3.458933159708976746e-02
1.154997721314430237e-01
3.075824081897735596e-01
3.339323103427886963e-01
4.183467328548431396e-01
2.768855690956115723e-01
-4.693877696990966797e-02
9.544696658849716187e-03
2.167776823043823242e-01
4.694926440715789795e-01
5.667265653610229492e-01
6.019335985183715820e-01
3.860144317150115967e-01
-1.563589833676815033e-02
4.635607451200485229e-02
1.962392926216125488e-01
4.234900772571563721e-01
5.290061831474304199e-01
6.790642142295837402e-01
4.966933131217956543e-01
-4.745544120669364929e-02
-2.331982739269733429e-02
8.402597159147262573e-02
2.879297435283660889e-01
3.839322030544281006e-01
5.435737967491149902e-01
4.092915356159210205e-01
-1.095794886350631714e-01
-1.156124323606491089e-01
-8.380065858364105225e-02
1.809491217136383057e-02
1.358672380447387695e-01
3.008424937725067139e-01
2.814889252185821533e-01
-9.848091751337051392e-02
-1.159115433692932129e-01
-1.160669401288032532e-01
-8.784073591232299805e-02
-2.274100854992866516e-02
9.832163900136947632e-02
1.155463829636573792e-01
-6.564916670322418213e-02
-4.812000691890716553e-02
-1.385517884045839310e-03
4.038150236010551453e-02
3.747863322496414185e-02
5.870665982365608215e-02
-6.236074026674032211e-03
-7.426575571298599243e-02
-4.984381794929504395e-02
2.282248996198177338e-02
3.274747356772422791e-02
3.044408187270164490e-02
7.609652727842330933e-02
1.272338256239891052e-02
-2.736211463343352079e-04
2.916552312672138214e-02
9.708574973046779633e-03
1.072594895958900452e-02
4.746331647038459778e-02
1.110031157732009888e-01
9.583704173564910889e-02
4.465994238853454590e-02
8.105901628732681274e-02
1.322584971785545349e-02
-6.523624807596206665e-02
-5.548290163278579712e-02
-1.207912899553775787e-02
7.847453653812408447e-02
5.832358822226524353e-02
7.331553846597671509e-02
-3.958551213145256042e-02
-6.817145645618438721e-02
-3.457576094660907984e-04
2.500897087156772614e-02
7.339265197515487671e-02
1.490215361118316650e-01
1.814282238483428955e-01
6.280849128961563110e-02
-6.755954120308160782e-03
9.874489158391952515e-02
1.563321799039840698e-01
1.686948835849761963e-01
9.715042263269424438e-02
1.383005529642105103e-01
8.190973103046417236e-02
9.559576213359832764e-02
1.339126676321029663e-01
1.602375209331512451e-01
1.077296137809753418e-01
-1.148425191640853882e-01
-1.141276806592941284e-01
-9.094549715518951416e-02
-9.044203907251358032e-02
-9.358577430248260498e-02
-1.326864957809448242e-01
-1.275442987680435181e-01
-1.011760905385017395e-01
-1.032129898667335510e-01
-1.007840931415557861e-01
-8.425063639879226685e-02
-1.419332325458526611e-01
-1.702614724636077881e-01
-1.904075294733047485e-01
-5.807844549417495728e-02
-3.742508590221405029e-02
6.620296835899353027e-02
1.790162771940231323e-01
1.000769361853599548e-01
1.563029736280441284e-02
-1.123521253466606140e-01
2.699079550802707672e-02
8.006539940834045410e-02
1.860800832509994507e-01
3.499425947666168213e-01
3.613838255405426025e-01
3.074176013469696045e-01
9.707923978567123413e-02
3.324752673506736755e-02
9.732905030250549316e-02
2.550809085369110107e-01
4.710303246974945068e-01
6.179251074790954590e-01
4.908842742443084717e-01
2.069025486707687378e-01
-2.609532885253429413e-02
-7.797853555530309677e-03
2.720217406749725342e-02
1.702230423688888550e-01
3.743084967136383057e-01
3.689049780368804932e-01
2.207957059144973755e-01
8.520375005900859833e-03
4.205998778343200684e-02
2.718680165708065033e-02
3.310917317867279053e-02
6.255961954593658447e-02
5.039204657077789307e-02
3.920448943972587585e-02
-4.307362809777259827e-02
-2.937208488583564758e-02
-4.224203154444694519e-02
-5.400758609175682068e-02
-3.025428019464015961e-02
3.376546502113342285e-02
4.234323278069496155e-02
-2.151151373982429504e-02
7.325970800593495369e-04
-3.679045289754867554e-02
-3.015308082103729248e-02
1.825112849473953247e-02
1.109653562307357788e-01
8.709545433521270752e-02
-4.006624221801757812e-02
-4.929960519075393677e-02
-1.048273816704750061e-01
-1.023259907960891724e-01
-4.149843379855155945e-02
8.157787472009658813e-02
8.448406308889389038e-02
-6.014115735888481140e-02
-1.174883395433425903e-01
-2.159621417522430420e-01
-2.151107341051101685e-01
-1.063321754336357117e-01
6.243355199694633484e-02
6.901372224092483521e-02
-3.529886156320571899e-02
-7.622309774160385132e-02
-1.603551656007766724e-01
-2.141449451446533203e-01
-1.819678694009780884e-01
-7.485910505056381226e-02
-1.158515363931655884e-02
5.431778263300657272e-03
2.437150292098522186e-02
-4.026863723993301392e-02
-3.745704889297485352e-02
-6.723392754793167114e-02
-6.125215813517570496e-02
-6.765192747116088867e-02
4.941180348396301270e-03
5.491618067026138306e-02
4.271943122148513794e-02
5.035560205578804016e-02
1.945892348885536194e-02
-2.875388413667678833e-02
-5.064819753170013428e-02
-7.992405444383621216e-02
-1.168311685323715210e-01
-1.082421466708183289e-01
-1.084402129054069519e-01
-7.806520164012908936e-02
-7.549241930246353149e-02
-6.425659358501434326e-02
-1.521341055631637573e-01
-1.876917034387588501e-01
-1.242992207407951355e-01
-1.004889532923698425e-01
-8.389642089605331421e-02
-9.333869069814682007e-02
-1.068773865699768066e-01
-1.818778961896896362e-01
-1.830227971076965332e-01
-2.742348983883857727e-02
4.979717731475830078e-02
7.569701969623565674e-02
4.166524857282638550e-02
-2.192094549536705017e-02
-1.598764061927795410e-01
-9.877811372280120850e-02
1.829683780670166016e-02
1.144564524292945862e-01
6.951317936182022095e-02
7.483289577066898346e-03
-6.859464198350906372e-02
-1.021170765161514282e-01
-4.412702843546867371e-02
7.813920825719833374e-02
1.860766261816024780e-01
1.606534719467163086e-01
6.409770250320434570e-02
-1.406327355653047562e-02
-6.911050528287887573e-02
-1.644887216389179230e-02
5.169956013560295105e-02
8.759018033742904663e-02
3.005069680511951447e-02
-7.751668989658355713e-02
-1.136532723903656006e-01
-7.862895727157592773e-02
-4.518269747495651245e-02
2.041688561439514160e-02
5.125334858894348145e-02
3.695499897003173828e-02
-2.253258042037487030e-02
-4.593363776803016663e-02
8.352138102054595947e-02
7.322793453931808472e-02
-1.357840467244386673e-02
-4.863803461194038391e-02
-8.209818601608276367e-02
-1.207351461052894592e-01
-1.098870486021041870e-01
1.284745782613754272e-01
8.446300774812698364e-02
-1.617971435189247131e-02
-3.457806631922721863e-02
-7.233789563179016113e-02
-1.515466868877410889e-01
-1.614488661289215088e-01
4.302264750003814697e-02
-2.453830093145370483e-02
-9.890995174646377563e-02
-1.473330110311508179e-01
-1.988260298967361450e-01
-2.773597836494445801e-01
-2.225344926118850708e-01
-8.145322650671005249e-02
-1.080037876963615417e-01
-1.031236425042152405e-01
-1.809952259063720703e-01
-2.340877503156661987e-01
-2.427731156349182129e-01
-1.480338424444198608e-01
-1.015757620334625244e-01
-1.148144900798797607e-01
-1.403073221445083618e-01
-2.122324556112289429e-01
-2.393376529216766357e-01
-1.761581003665924072e-01
-8.097597211599349976e-02
-8.995370566844940186e-02
-1.156185269355773926e-01
-1.372201442718505859e-01
-2.471716850996017456e-01
-2.506501078605651855e-01
-1.329634487628936768e-01
-2.694182656705379486e-02
-7.529178261756896973e-02
-1.110006645321846008e-01
-8.372776955366134644e-02
-1.268707960844039917e-01
-1.235858425498008728e-01
-6.744055449962615967e-02
-3.782862797379493713e-02
-2.653206139802932739e-02
-4.014162346720695496e-02
-1.431909352540969849e-01
-4.641826450824737549e-02
7.021813839673995972e-02
1.707760691642761230e-01
5.761669576168060303e-02
-5.284259095788002014e-02
-2.926103398203849792e-02
-7.251047343015670776e-02
9.402764588594436646e-02
2.566488981246948242e-01
3.359465003013610840e-01
1.573270261287689209e-01
-7.025345414876937866e-02
-5.163863301277160645e-02
-5.418460816144943237e-02
2.535378560423851013e-02
1.166717186570167542e-01
1.715722829103469849e-01
8.456933498382568359e-02
-1.442536264657974243e-01
-1.387475281953811646e-01
-1.067799851298332214e-01
-1.087255850434303284e-01
-3.782359883189201355e-02
2.801854908466339111e-02
5.429697781801223755e-02
-1.390011608600616455e-01
-1.454158574342727661e-01
-1.339637935161590576e-01
-1.097272783517837524e-01
9.159725159406661987e-03
9.959475696086883545e-02
1.103469133377075195e-01
-1.822698563337326050e-01
-1.715722829103469849e-01
-1.597477793693542480e-01
-1.213655546307563782e-01
-1.500615291297435760e-02
1.266437172889709473e-01
1.324291378259658813e-01
-1.475284099578857422e-01
-1.112298220396041870e-01
-6.465744972229003906e-02
-1.560973748564720154e-02
3.380718827247619629e-02
9.360064566135406494e-02
6.780380010604858398e-02
-6.703919172286987305e-02
-8.819092810153961182e-02
-8.135528117418289185e-02
-2.954597771167755127e-02
1.515076961368322372e-03
5.858957022428512573e-02
3.061405010521411896e-02
-9.177885949611663818e-02
-1.360088139772415161e-01
-9.086110442876815796e-02
-2.306239912286400795e-03
8.156889677047729492e-02
1.351068913936614990e-01
8.599545061588287354e-02
-1.056123450398445129e-01
-1.365942806005477905e-01
-4.241424426436424255e-02
1.152684837579727173e-01
2.309088110923767090e-01
2.119723260402679443e-01
9.442529827356338501e-02
-9.118944406509399414e-02
-1.471325606107711792e-01
-8.821070939302444458e-02
4.131848365068435669e-02
1.550006866455078125e-01
1.450320333242416382e-01
5.936886370182037354e-02
-6.819824874401092529e-02
-1.314833760261535645e-01
-1.362580358982086182e-01
-3.897268697619438171e-02
3.403978422284126282e-02
1.190700219012796879e-03
-2.931654267013072968e-02
-7.001791615039110184e-03
-7.823414355516433716e-02
-1.335443407297134399e-01
-7.915189117193222046e-02
-2.491767704486846924e-02
-2.568114921450614929e-02
-1.972764730453491211e-02
8.588073775172233582e-03
-4.172593355178833008e-02
-7.906486839056015015e-02
-5.671055987477302551e-02
-4.477981943637132645e-03
8.307211101055145264e-03
2.281318232417106628e-02
-1.294420361518859863e-01
-1.584489494562149048e-01
-1.625687777996063232e-01
-1.726530492305755615e-01
-1.686387360095977783e-01
-1.134018376469612122e-01
-8.664727210998535156e-02
-2.022529989480972290e-01
-2.008189111948013306e-01
-1.725276112556457520e-01
-1.829511672258377075e-01
-1.900418102741241455e-01
-1.512186080217361450e-01
-1.156884133815765381e-01
-1.476690173149108887e-01
-1.151352971792221069e-01
-4.250679910182952881e-02
-2.163687162101268768e-02
-4.344195500016212463e-02
-1.790765300393104553e-02
-4.931804165244102478e-02
-1.092620715498924255e-01
-5.724119767546653748e-02
8.314614742994308472e-02
1.905350536108016968e-01
2.240153253078460693e-01
2.654073536396026611e-01
1.233008056879043579e-01
-8.561518043279647827e-02
-4.948910325765609741e-02
1.036625429987907410e-01
2.677110135555267334e-01
3.638438582420349121e-01
3.924117088317871094e-01
1.870966404676437378e-01
-6.449150294065475464e-02
3.686450654640793800e-03
9.820271283388137817e-02
2.104584276676177979e-01
2.307210713624954224e-01
2.040719836950302124e-01
8.722604066133499146e-02
-4.178832843899726868e-02
4.824033007025718689e-03
5.348347499966621399e-02
1.101858168840408325e-01
1.438685208559036255e-01
9.324753284454345703e-02
2.308807335793972015e-02
-6.029495596885681152e-02
-7.292979210615158081e-02
-1.106852442026138306e-01
-1.288784593343734741e-01
-1.579883992671966553e-01
-1.606204807758331299e-01
-1.274074614048004150e-01
-6.606908887624740601e-02
-9.683830291032791138e-02
-1.324990689754486084e-01
-6.196207925677299500e-02
-8.993837982416152954e-02
-6.269168853759765625e-02
-9.683438390493392944e-02
-9.917620569467544556e-02
-9.624990820884704590e-02
-7.202365994453430176e-02
5.040204897522926331e-02
4.460830241441726685e-02
1.098104938864707947e-01
3.478992730379104614e-02
-1.077197119593620300e-01
-7.094100862741470337e-02
-2.788215316832065582e-02
1.627818644046783447e-01
1.424939632415771484e-01
2.305141538381576538e-01
7.613851130008697510e-02
-9.354328364133834839e-02
-8.059071749448776245e-02
-9.614399634301662445e-03
1.717804223299026489e-01
2.130819261074066162e-01
2.891655266284942627e-01
1.457497477531433105e-01
-1.498959809541702271e-01
-1.638959050178527832e-01
-6.322125345468521118e-02
5.190049856901168823e-02
8.259519189596176147e-02
1.276898980140686035e-01
7.754674553871154785e-02
-1.081002131104469299e-01
-1.510531753301620483e-01
-1.095594391226768494e-01
-4.619305208325386047e-02
-8.096336387097835541e-03
2.239437215030193329e-02
2.396735362708568573e-02
-7.826029509305953979e-02
-1.107253357768058777e-01
-1.063032150268554688e-01
-1.056327223777770996e-01
-1.187138780951499939e-01
-5.411585420370101929e-02
-4.721288010478019714e-02
-9.421183913946151733e-02
-1.604829430580139160e-01
-1.113671064376831055e-01
-6.747798621654510498e-02
-7.330816239118576050e-02
-5.552071332931518555e-02
-4.223201051354408264e-02
-1.217311397194862366e-01
-1.596080809831619263e-01
-1.190650984644889832e-01
-6.416699290275573730e-02
-5.001302435994148254e-02
6.024934817105531693e-03
2.485964074730873108e-02
-1.445952355861663818e-01
-1.531744599342346191e-01
-7.325068861246109009e-02
-7.487585395574569702e-02
-1.509203016757965088e-01
-1.986312717199325562e-01
-1.375358104705810547e-01
-1.175963729619979858e-01
-1.467440426349639893e-01
-1.019130274653434753e-01
-1.506584882736206055e-01
-2.047296315431594849e-01
-2.330279946327209473e-01
-1.452785134315490723e-01
-9.253878146409988403e-02
-1.111180558800697327e-01
-4.666051268577575684e-02
-5.374867469072341919e-02
-7.783564180135726929e-02
-1.273920834064483643e-01
-1.143747791647911072e-01
-7.334966212511062622e-02
-8.375201374292373657e-02
-3.359212353825569153e-02
-4.549831617623567581e-03
1.987238600850105286e-02
-5.141469091176986694e-02
-6.145625188946723938e-02
-1.489892601966857910e-02
1.432961504906415939e-02
2.121710451319813728e-03
2.664316445589065552e-02
3.402366489171981812e-02
3.451961278915405273e-02
-1.440004538744688034e-02
-1.035911147482693195e-03
2.351489104330539703e-02
2.020467072725296021e-02
4.295950010418891907e-02
3.249474242329597473e-02
-1.801839843392372131e-02
-7.908432930707931519e-02
-1.606396026909351349e-02
1.605515554547309875e-02
8.067194372415542603e-02
1.221817582845687866e-01
1.097332164645195007e-01
9.135386906564235687e-03
-6.065803021192550659e-02
-3.045813553035259247e-02
1.777189224958419800e-02
1.705438494682312012e-01
2.524952590465545654e-01
2.188032120466232300e-01
9.346383064985275269e-02
-2.357945032417774200e-02
-6.047901883721351624e-02
6.866946816444396973e-03
2.163352370262145996e-01
3.120088279247283936e-01
2.728143930435180664e-01
1.281272470951080322e-01
-6.189055275171995163e-03
-8.569303900003433228e-02
-2.180108800530433655e-02
1.459666341543197632e-01
2.677786350250244141e-01
2.461976408958435059e-01
2.003681063652038574e-01
6.459625065326690674e-02
-9.742847084999084473e-02
-7.082932442426681519e-02
7.119321264326572418e-03
8.323091268539428711e-02
5.154024809598922729e-02
2.905539982020854950e-02
-2.839805185794830322e-02
-1.059893146157264709e-01
-1.406142264604568481e-01
-1.140490099787712097e-01
-1.299979537725448608e-01
-1.271467357873916626e-01
-1.128674969077110291e-01
-6.770143657922744751e-02
-1.228366717696189880e-01
-1.863927096128463745e-01
-1.743407100439071655e-01
-1.803031563758850098e-01
-1.997359842061996460e-01
-1.830417215824127197e-01
-1.261789947748184204e-01
-1.098660528659820557e-01
-1.804562658071517944e-01
-1.733643263578414917e-01
-1.636493504047393799e-01
-1.768452972173690796e-01
-1.565516293048858643e-01
-9.236294031143188477e-02
-9.491084516048431396e-02
-1.222011446952819824e-01
-1.312632411718368530e-01
-1.229724436998367310e-01
-1.467846632003784180e-01
-8.966481685638427734e-02
-6.909959949553012848e-03
-8.640916645526885986e-02
-1.054520010948181152e-01
-6.086369231343269348e-02
-3.928162157535552979e-02
-4.301392287015914917e-02
-2.970531769096851349e-02
-9.752519428730010986e-03
-1.086758747696876526e-01
-1.084216684103012085e-01
-4.516895487904548645e-02
-6.833407282829284668e-02
-9.215205907821655273e-02
-1.360759437084197998e-01
-9.732586890459060669e-02
-9.122475981712341309e-02
-1.188328266143798828e-01
-8.864218741655349731e-02
-9.759740531444549561e-02
-1.212160661816596985e-01
-1.583888828754425049e-01
-1.348597705364227295e-01
-4.075422883033752441e-02
-8.954114280641078949e-03
3.844252973794937134e-02
7.036459445953369141e-02
8.210467547178268433e-02
3.817423060536384583e-02
1.075631938874721527e-02
-1.240947004407644272e-02
4.907689243555068970e-02
7.189850509166717529e-02
7.200148701667785645e-02
7.067896425724029541e-02
1.306802034378051758e-02
5.143737886101007462e-03
-2.980007231235504150e-02
2.833391726016998291e-02
7.363295555114746094e-02
1.270486861467361450e-01
1.600520759820938110e-01
1.423796266317367554e-01
8.766847103834152222e-02
-2.835288830101490021e-02
5.905271042138338089e-03
1.062731966376304626e-01
2.056438177824020386e-01
2.820708453655242920e-01
2.739948034286499023e-01
1.565181314945220947e-01
-3.743437305092811584e-02
1.569138024933636189e-03
1.391898691654205322e-01
2.141859829425811768e-01
2.157659530639648438e-01
2.208256870508193970e-01
1.032975241541862488e-01
-1.792177930474281311e-02
3.705496713519096375e-02
1.304850727319717407e-01
1.732149571180343628e-01
1.833533793687820435e-01
1.849604547023773193e-01
9.617272019386291504e-02
-3.157788887619972229e-02
3.791406052187085152e-03
4.432882741093635559e-02
1.463173795491456985e-02
-1.877816393971443176e-02
-5.420166067779064178e-03
-1.806270144879817963e-02
-6.161080673336982727e-02
-6.657609343528747559e-02
-4.034095257520675659e-02
-5.451907217502593994e-02
-6.122783571481704712e-02
-8.015966415405273438e-02
-7.103253155946731567e-02
-5.921386182308197021e-02
-8.582931011915206909e-02
-1.007921174168586731e-01
-1.252944916486740112e-01
-1.285645216703414917e-01
-1.015553921461105347e-01
-5.465833470225334167e-02
-2.812591567635536194e-02
-5.159720778465270996e-02
-6.679570674896240234e-02
-6.746523827314376831e-02
-1.037193387746810913e-01
-1.291912049055099487e-01
-8.242537826299667358e-02
2.349271997809410095e-02
2.049587108194828033e-02
8.171031251549720764e-03
-2.674934640526771545e-02
-8.965638279914855957e-02
-1.753062605857849121e-01
-1.028783991932868958e-01
-1.813642121851444244e-02
-1.612781174480915070e-02
6.301951408386230469e-02
4.010259732604026794e-02
-1.511279214173555374e-02
-1.517787128686904907e-01
-1.193650811910629272e-01
7.560413330793380737e-03
3.369913995265960693e-02
1.111645847558975220e-01
6.278919428586959839e-02
-4.410910885781049728e-03
-1.061885878443717957e-01
-9.468594193458557129e-02
-3.816361725330352783e-02
-3.172534704208374023e-02
4.113100469112396240e-02
1.919964700937271118e-02
-2.842586860060691833e-02
-7.760202884674072266e-02
-6.127603724598884583e-02
-8.353503793478012085e-02
-1.237638741731643677e-01
-6.438563019037246704e-02
-4.361739009618759155e-02
-3.077358193695545197e-02
5.977745354175567627e-02
2.699839882552623749e-02
-6.861975044012069702e-02
-1.096187084913253784e-01
-8.847012370824813843e-02
-6.719580292701721191e-02
-7.080124318599700928e-02
6.981108337640762329e-02
2.161066234111785889e-02
-4.365196451544761658e-02
-6.410586833953857422e-02
-5.089743435382843018e-02
-5.411624163389205933e-02
-9.586332738399505615e-02
-4.566686600446701050e-02
-5.731933563947677612e-02
-9.907900355756282806e-03
-9.279225952923297882e-03
-3.258730843663215637e-02
1.219627331010997295e-03
-2.294659352628514171e-04
5.719988420605659485e-02
4.849904030561447144e-02
-6.937415339052677155e-03
3.218810074031352997e-03
-4.887938965111970901e-03
1.012101992964744568e-01
1.346996575593948364e-01
1.617263406515121460e-01
1.053060144186019897e-01
-5.130921304225921631e-02
-2.886555716395378113e-02
6.129569956101477146e-04
1.346084922552108765e-01
1.615031659603118896e-01
2.294659465551376343e-01
1.477131992578506470e-01
-5.339012295007705688e-02
-5.532015487551689148e-02
-9.801025502383708954e-03
1.143306195735931396e-01
1.597051471471786499e-01
1.990790069103240967e-01
8.150127530097961426e-02
-6.458124518394470215e-02
-9.539894759654998779e-02
-1.179889142513275146e-01
-1.443905234336853027e-01
-1.489465236663818359e-01
-9.623835235834121704e-02
-7.805920392274856567e-02
-7.688720524311065674e-02
-1.251660734415054321e-01
-1.153466477990150452e-01
-1.484370678663253784e-01
-1.818521767854690552e-01
-1.339771747589111328e-01
-1.222017705440521240e-01
-1.122793927788734436e-01
-1.453830301761627197e-01
-4.368855431675910950e-02
-1.054876223206520081e-01
-1.349406242370605469e-01
-1.537110507488250732e-01
-1.675902456045150757e-01
-1.396655738353729248e-01
-1.783071607351303101e-01
-1.274467259645462036e-01
-2.426587492227554321e-01
-2.831718325614929199e-01
-2.336655110120773315e-01
-1.904837787151336670e-01
-1.676272004842758179e-01
-1.965021342039108276e-01
-1.238462626934051514e-01
-1.958528012037277222e-01
-2.262243926525115967e-01
-2.408558726310729980e-01
-1.913997381925582886e-01
-2.227506488561630249e-01
-2.398475408554077148e-01
-2.098481208086013794e-01
-2.167138010263442993e-01
-1.795266717672348022e-01
-9.209413081407546997e-02
-6.507485359907150269e-02
-2.218848466873168945e-01
-2.155550122261047363e-01
-1.408243775367736816e-01
-8.531291037797927856e-02
-1.041044518351554871e-01
-7.922328263521194458e-02
-6.769865006208419800e-02
9.249571710824966431e-03
-1.354797277599573135e-02
-5.951460823416709900e-02
-4.797830060124397278e-02
-4.349104687571525574e-02
-7.262945175170898438e-02
-6.837621331214904785e-02
3.982283233199268579e-04
-2.928620204329490662e-02
-6.203124672174453735e-02
-1.944955252110958099e-02
-2.181018516421318054e-02
-6.352562457323074341e-02
-9.035883098840713501e-02
-3.679301217198371887e-02
-1.912727579474449158e-02
5.542353028431534767e-05
7.362502813339233398e-02
3.184594586491584778e-02
-1.739888265728950500e-02
-8.018141984939575195e-02
-8.574840426445007324e-02
-3.488603234291076660e-02
9.313205257058143616e-03
8.252973854541778564e-02
-1.018561236560344696e-02
-6.826741248369216919e-02
-1.337246596813201904e-01
-1.443865001201629639e-01
-8.618153631687164307e-02
-1.637662760913372040e-02
5.680911615490913391e-02
-3.699212521314620972e-02
-1.261829435825347900e-01
-1.771438568830490112e-01
-1.479253917932510376e-01
-1.215437948703765869e-01
-5.347138643264770508e-02
-2.690504305064678192e-02
-5.412415042519569397e-02
-1.240768581628799438e-01
-1.202608421444892883e-01
-9.436573833227157593e-02
-1.140328869223594666e-01
-7.306052744388580322e-02
-5.369307845830917358e-02
-5.602702870965003967e-02
-1.368509531021118164e-01
-1.232352405786514282e-01
-9.009291976690292358e-02
-1.007077023386955261e-01
-1.015666648745536804e-01
-1.257851123809814453e-01
-8.738336712121963501e-02
-3.329338878393173218e-02
-2.063945680856704712e-02
-1.081101074814796448e-01
-1.149084568023681641e-01
6.283669173717498779e-02
1.339102983474731445e-01
2.115483134984970093e-01
1.078272834420204163e-01
-5.017577670514583588e-03
-1.442876458168029785e-01
-1.115459501743316650e-01
1.442562192678451538e-01
3.280978798866271973e-01
3.900965750217437744e-01
2.789556384086608887e-01
7.521826773881912231e-02
-1.478596627712249756e-01
-1.153833270072937012e-01
1.545637249946594238e-01
4.442598521709442139e-01
5.634491443634033203e-01
4.625214636325836182e-01
1.851021647453308105e-01
-1.342350393533706665e-01
-1.470565795898437500e-01
-6.242815777659416199e-02
1.122058853507041931e-01
1.762437075376510620e-01
2.134617865085601807e-01
6.757842004299163818e-02
-1.604123413562774658e-01
-1.802731454372406006e-01
-1.375870704650878906e-01
-5.829747393727302551e-02
1.149119529873132706e-02
2.676041238009929657e-02
4.375103861093521118e-03
-1.836077123880386353e-01
-2.137830257415771484e-01
-1.775496304035186768e-01
-1.518262326717376709e-01
-1.349543333053588867e-01
-1.026490926742553711e-01
-6.758540868759155273e-02
-6.476411968469619751e-02
-5.473418161273002625e-02
-3.629449754953384399e-02
-6.341274827718734741e-02
-1.166248247027397156e-01
-1.705670654773712158e-01
-1.182559132575988770e-01
-4.280433431267738342e-02
-2.342740632593631744e-02
-3.378792479634284973e-02
-8.497656881809234619e-02
-9.770198166370391846e-02
-1.826930940151214600e-01
-1.183467358350753784e-01
-3.808543086051940918e-02
-2.286796830594539642e-02
-6.802993267774581909e-02
-8.728697896003723145e-02
-7.269798219203948975e-02
-1.183721646666526794e-01
-8.137291669845581055e-02
-6.193060055375099182e-02
-5.639433488249778748e-02
-2.161468006670475006e-02
2.222497574985027313e-02
5.770211666822433472e-02
-3.644707426428794861e-02
-3.395502641797065735e-02
-2.882926166057586670e-02
6.992984563112258911e-03
-8.366152644157409668e-03
3.403858281672000885e-03
-3.364261612296104431e-02
-1.160835474729537964e-01
-8.567769080400466919e-02
-8.842038922011852264e-03
4.441725835204124451e-02
-1.802192069590091705e-02
-4.535086452960968018e-02
-4.450081288814544678e-02
-6.869108974933624268e-02
-4.063196480274200439e-02
-2.384153939783573151e-02
2.892371080815792084e-02
-3.456169366836547852e-02
-4.710184037685394287e-02
-8.541613072156906128e-02
-9.143554419279098511e-02
-8.200137317180633545e-02
-7.932563126087188721e-02
-7.886463403701782227e-02
-1.438646856695413589e-02
2.146082930266857147e-02
4.104289785027503967e-02
-1.843972946517169476e-03
-4.973508417606353760e-02
-5.554244294762611389e-02
-5.325197055935859680e-02
-8.677691221237182617e-03
3.606764972209930420e-02
9.417599439620971680e-02
6.537985801696777344e-02
9.880912490189075470e-03
-3.376268222928047180e-02
-2.847430668771266937e-02
1.904858974739909172e-03
8.432117104530334473e-02
1.824982464313507080e-01
1.268601268529891968e-01
6.967956572771072388e-02
-2.057653665542602539e-02
-5.865921825170516968e-02
-6.424622237682342529e-02
2.876713871955871582e-02
1.852439045906066895e-01
1.850148588418960571e-01
1.371382474899291992e-01
9.944696910679340363e-03
-1.776418648660182953e-02
4.843328893184661865e-02
1.426672786474227905e-01
2.554221451282501221e-01
1.921559125185012817e-01
8.342818915843963623e-02
-5.195597186684608459e-03
-3.301755711436271667e-02
-2.139124646782875061e-02
2.116510085761547089e-02
9.299017488956451416e-02
7.889363169670104980e-02
4.162566363811492920e-02
9.234361350536346436e-03
2.179135382175445557e-02
6.674254313111305237e-03
-2.161449566483497620e-02
-3.707661479711532593e-02
-7.346899062395095825e-02
-6.376493722200393677e-02
-6.245359033346176147e-02
-4.753404110670089722e-02
-3.765322268009185791e-02
5.606797710061073303e-02
7.770336419343948364e-02
1.309588551521301270e-01
6.043883785605430603e-02
-5.044670775532722473e-02
-2.893747203052043915e-02
-7.565522100776433945e-03
2.235483825206756592e-01
3.168948292732238770e-01
3.704582750797271729e-01
1.574585884809494019e-01
-7.456807047128677368e-02
-6.946997344493865967e-02
5.551883950829505920e-02
3.991954028606414795e-01
5.572327971458435059e-01
6.279160976409912109e-01
3.471420705318450928e-01
-6.928445398807525635e-02
-7.781468331813812256e-02
1.579928845167160034e-01
5.321356058120727539e-01
7.192255258560180664e-01
7.233996987342834473e-01
3.907245099544525146e-01
-7.354029268026351929e-02
-8.403703570365905762e-02
1.111155971884727478e-01
4.383476376533508301e-01
6.780697107315063477e-01
6.789156198501586914e-01
3.938116133213043213e-01
-6.135531142354011536e-02
-6.587829440832138062e-02
1.816615834832191467e-02
1.645677238702774048e-01
3.368605375289916992e-01
3.516687750816345215e-01
2.208546251058578491e-01
-6.193784624338150024e-02
-9.380654245615005493e-02
-1.045704334974288940e-01
-1.123214736580848694e-01
-6.160390749573707581e-02
-4.003901407122612000e-02
-1.753909885883331299e-02
1.409793831408023834e-02
4.122686386108398438e-02
-1.496572163887321949e-03
-4.826018586754798889e-02
-7.455831766128540039e-02
-1.841409690678119659e-02
3.698752698255702853e-05
5.970925092697143555e-02
8.709993213415145874e-02
-1.574246026575565338e-02
-1.211483776569366455e-01
-1.427832394838333130e-01
-6.748800724744796753e-02
-3.707288298755884171e-03
3.079638257622718811e-02
3.912142012268304825e-03
-1.044328585267066956e-01
-1.728768497705459595e-01
-1.821578741073608398e-01
-1.478732973337173462e-01
-4.954621568322181702e-02
3.727204457391053438e-04
-1.650497131049633026e-02
-9.367518126964569092e-02
-1.704755127429962158e-01
-1.790139377117156982e-01
-1.448545455932617188e-01
-4.068343341350555420e-02
-5.337584298104047775e-03
-1.488321181386709213e-02
-1.061285957694053650e-01
-1.943438500165939331e-01
-2.133639752864837646e-01
-1.823769509792327881e-01
-7.483145594596862793e-02
-5.537886172533035278e-02
-6.902441382408142090e-02
-1.132045984268188477e-01
-1.647595167160034180e-01
-1.710758507251739502e-01
-1.823826432228088379e-01
-1.065952107310295105e-01
-4.155975207686424255e-02
-4.389565810561180115e-02
-9.038329124450683594e-02
-1.161579042673110962e-01
-1.139301136136054993e-01
-9.343333542346954346e-02
-6.826475262641906738e-02
-1.102532148361206055e-01
-1.171430274844169617e-01
-8.906386047601699829e-02
-1.128847897052764893e-01
-1.091571673750877380e-01
-1.150876060128211975e-01
-9.513901174068450928e-02
-1.303974241018295288e-01
-1.655218452215194702e-01
-5.643703788518905640e-02
1.816918887197971344e-02
6.858466565608978271e-02
3.764612972736358643e-02
-3.210693970322608948e-02
-8.404723554849624634e-02
-9.505058079957962036e-02
-6.844263523817062378e-03
5.366878211498260498e-02
8.499321341514587402e-02
1.252334117889404297e-01
7.103402167558670044e-02
-4.516838863492012024e-02
8.712098933756351471e-03
7.451778650283813477e-02
1.611430048942565918e-01
1.631930917501449585e-01
1.514259725809097290e-01
6.428891420364379883e-02
1.349022053182125092e-02
8.870208263397216797e-02
1.522942539304494858e-02
-2.021925151348114014e-02
-1.443110555410385132e-01
-9.679514914751052856e-02
-5.059770867228507996e-02
6.246931478381156921e-02
1.024817228317260742e-01
5.184918269515037537e-02
-4.959813132882118225e-02
-1.113733723759651184e-01
-9.144890308380126953e-02
-5.087640881538391113e-02
4.790448769927024841e-02
5.198049545288085938e-02
-1.521334610879421234e-02
-9.596172720193862915e-02
-1.087685823440551758e-01
-1.926523447036743164e-02
-3.301539691165089607e-03
-3.011329844594001770e-02
-3.519681096076965332e-02
-4.422171041369438171e-02
4.426109604537487030e-03
4.940822720527648926e-02
4.301899671554565430e-02
-1.844969694502651691e-03
-2.474501170217990875e-02
-1.705006510019302368e-02
-2.879546210169792175e-02
3.396077081561088562e-02
7.629207521677017212e-02
9.818025678396224976e-02
1.717730239033699036e-02
1.064265705645084381e-02
3.502715751528739929e-02
-5.422817193903028965e-04
6.949386000633239746e-02
1.223193705081939697e-01
1.567981988191604614e-01
1.064780727028846741e-01
-7.967603160068392754e-04
3.067375719547271729e-02
1.042150310240685940e-03
3.257931768894195557e-02
3.633590415120124817e-02
1.348918229341506958e-01
1.269999593496322632e-01
2.225778624415397644e-02
3.718719631433486938e-02
-6.946659181267023087e-03
5.578231066465377808e-02
1.444923281669616699e-01
2.524578869342803955e-01
1.790438443422317505e-01
2.448144368827342987e-02
8.455656468868255615e-02
5.347079597413539886e-03
6.347725540399551392e-02
1.195261627435684204e-01
2.362379133701324463e-01
1.597973853349685669e-01
-1.995839178562164307e-02
2.420272864401340485e-02
-1.725304126739501953e-02
-2.426634775474667549e-03
1.183022465556859970e-02
3.150384128093719482e-02
1.655928418040275574e-02
-1.343800574541091919e-01
-1.393474936485290527e-01
-6.141370162367820740e-02
-5.184509605169296265e-02
-6.204918026924133301e-02
-1.601558737456798553e-02
-5.828722938895225525e-02
-1.394081413745880127e-01
-1.329757124185562134e-01
-4.529624432325363159e-02
-7.168085128068923950e-02
-9.023351222276687622e-02
-3.599444404244422913e-02
-7.776885479688644409e-02
-1.052861809730529785e-01
-7.678168267011642456e-02
-9.616629034280776978e-02
-1.643471419811248779e-01
-2.327001988887786865e-01
-1.349646151065826416e-01
-9.992096573114395142e-02
-4.874772951006889343e-02
-1.056548487395048141e-02
-8.472034335136413574e-02
-1.914036124944686890e-01
-2.652868032455444336e-01
-1.588097214698791504e-01
-7.472000271081924438e-02
-1.568329520523548126e-02
3.112161345779895782e-02
-9.185374528169631958e-02
-2.162868380546569824e-01
-2.822944223880767822e-01
-1.684243977069854736e-01
-5.052804946899414062e-02
-8.731805719435214996e-03
2.093935571610927582e-02
-7.026192545890808105e-02
-1.500051468610763550e-01
-1.732584238052368164e-01
-1.063897833228111267e-01
-2.689881250262260437e-02
-3.590955212712287903e-02
-7.021827157586812973e-03
-1.978239044547080994e-02
-5.953636020421981812e-02
-8.543344587087631226e-02
-6.986415386199951172e-02
-6.282291561365127563e-02
-7.507862895727157593e-02
-9.832289069890975952e-02
-7.484170794486999512e-02
-4.771969094872474670e-02
-4.137555882334709167e-02
5.570604465901851654e-03
-1.460587698966264725e-02
-9.909641742706298828e-02
-1.224237009882926941e-01
-1.081094145774841309e-01
-1.024254187941551208e-01
-9.310462325811386108e-02
-1.719374954700469971e-02
2.247681259177625179e-04
-8.515269309282302856e-02
-7.594934850931167603e-02
-7.278031855821609497e-02
-1.081620603799819946e-01
-1.281461715698242188e-01
-9.940420836210250854e-02
-5.926385894417762756e-02
-9.670294076204299927e-02
-3.100585192441940308e-02
1.983224228024482727e-02
1.852818205952644348e-02
-8.028878830373287201e-03
-4.529178887605667114e-02
-5.520791187882423401e-02
-7.362269610166549683e-02
7.257377728819847107e-03
2.961471863090991974e-02
2.106947824358940125e-02
-1.876915059983730316e-02
-2.578353509306907654e-02
-4.406062513589859009e-02
-1.249568983912467957e-01
-4.925459250807762146e-02
3.043481707572937012e-02
1.116550806909799576e-02
-7.557675987482070923e-02
-9.232502430677413940e-02
-1.015992313623428345e-01
-1.079433634877204895e-01
-8.870038390159606934e-02
2.164658624678850174e-03
8.316420018672943115e-03
-1.704390347003936768e-02
-3.052999079227447510e-02
-3.961386159062385559e-02
4.451879113912582397e-02
5.373186245560646057e-02
-3.276218473911285400e-02
-7.711251080036163330e-02
-9.937743097543716431e-02
-7.490590959787368774e-02
-6.027711927890777588e-02
8.095405250787734985e-02
8.729770034551620483e-02
-2.564801648259162903e-02
-8.529822528362274170e-02
-1.022717058658599854e-01
-5.287020653486251831e-02
-4.246131703257560730e-02
-3.298036009073257446e-02
-4.606258869171142578e-02
-6.620099395513534546e-02
-5.674212798476219177e-02
-5.959221348166465759e-02
8.975562639534473419e-03
-3.331729024648666382e-02
-1.125425174832344055e-01
-1.437194645404815674e-01
-1.147905439138412476e-01
-9.061175584793090820e-02
-8.686135709285736084e-02
-1.629962213337421417e-02
-4.298604279756546021e-02
-1.191043332219123840e-01
-1.686411499977111816e-01
-1.456747651100158691e-01
-1.452522277832031250e-01
-1.537638157606124878e-01
-1.306317299604415894e-01
-1.113246008753776550e-01
-1.076625734567642212e-01
-1.206757500767707825e-01
-1.178753823041915894e-01
-1.246940493583679199e-01
-1.555313169956207275e-01
-9.996291249990463257e-02
-7.263577729463577271e-02
-8.492539077997207642e-02
-9.572368860244750977e-02
-9.757955372333526611e-02
-9.613794833421707153e-02
-1.057873666286468506e-01
-8.775338530540466309e-02
-6.373202055692672729e-02
-1.378705352544784546e-02
-4.519979283213615417e-02
-7.270490378141403198e-02
-6.631915271282196045e-02
-6.384101510047912598e-02
8.524460718035697937e-03
-4.373995121568441391e-03
-1.312750484794378281e-02
-5.080181732773780823e-02
-3.940183296799659729e-02
4.589521512389183044e-02
8.940336108207702637e-02
1.651052087545394897e-01
7.534862309694290161e-02
-4.521083086729049683e-02
-8.564200252294540405e-02
-5.737246945500373840e-03
1.677103042602539062e-01
2.988915145397186279e-01
3.502728641033172607e-01
1.699897497892379761e-01
-6.740920245647430420e-02
-1.458513587713241577e-01
-7.702370733022689819e-02
1.513319611549377441e-01
3.832834064960479736e-01
4.591425955295562744e-01
2.217960655689239502e-01
-4.441329836845397949e-02
-8.768411725759506226e-02
-9.983747452497482300e-02
3.363975137472152710e-02
2.788346111774444580e-01
3.749962747097015381e-01
2.229854613542556763e-01
-1.645284518599510193e-02
-5.180079862475395203e-02
-1.308693885803222656e-01
-1.134092807769775391e-01
6.172162666916847229e-02
1.488455533981323242e-01
1.009302884340286255e-01
-1.442452613264322281e-02
-2.228944003582000732e-02
-1.043163388967514038e-01
-1.459672600030899048e-01
-1.120984628796577454e-01
-6.483447551727294922e-02
-3.085805289447307587e-02
2.110873535275459290e-02
-7.309566717594861984e-03
-1.389061473309993744e-02
-1.048578415066003799e-03
-8.591940999031066895e-02
-2.129345536231994629e-01
-1.914387047290802002e-01
-1.087900064885616302e-02
-6.556053459644317627e-02
-2.524208463728427887e-02
2.558043599128723145e-02
-6.895621865987777710e-02
-2.462756931781768799e-01
-2.345371097326278687e-01
1.160142198204994202e-02
-1.621638657525181770e-03
9.031795710325241089e-02
6.497528403997421265e-02
-1.184558272361755371e-01
-3.255043327808380127e-01
-2.784585356712341309e-01
2.917120698839426041e-03
5.154189094901084900e-02
1.755271404981613159e-01
1.952245682477951050e-01
-1.041872333735227585e-02
-2.100997567176818848e-01
-2.170922905206680298e-01
1.865494064986705780e-03
7.790876924991607666e-02
1.780632436275482178e-01
2.431360483169555664e-01
4.908809810876846313e-02
-1.675957441329956055e-01
-2.399446070194244385e-01
-1.280241087079048157e-02
2.354728989303112030e-02
4.813096672296524048e-02
1.106402575969696045e-01
4.439997673034667969e-02
-3.930035233497619629e-02
-1.141700595617294312e-01
-3.658441081643104553e-02
-4.971907660365104675e-02
-4.112012311816215515e-02
-1.129355467855930328e-02
6.663349922746419907e-03
1.341204973869025707e-03
-2.767149731516838074e-02
-4.870593175292015076e-02
-3.302846476435661316e-02
1.055426709353923798e-02
9.078485518693923950e-02
1.279931962490081787e-01
1.654580682516098022e-01
1.002694815397262573e-01
-4.413530975580215454e-02
-9.445161558687686920e-03
5.944176018238067627e-02
1.690419465303421021e-01
1.915121823549270630e-01
2.196424305438995361e-01
1.251316070556640625e-01
-4.029093310236930847e-02
-2.302677370607852936e-02
4.177895188331604004e-02
1.911924928426742554e-01
2.418285012245178223e-01
3.107627928256988525e-01
1.948197782039642334e-01
-1.444205828011035919e-02
-1.806540042161941528e-02
1.140681840479373932e-02
1.321256905794143677e-01
1.719785034656524658e-01
2.307611107826232910e-01
1.366489529609680176e-01
-2.487397007644176483e-02
-4.721396416425704956e-02
-2.288468182086944580e-02
7.693879306316375732e-02
8.203436434268951416e-02
1.054518893361091614e-01
4.863093420863151550e-02
-3.433886449784040451e-03
-2.594360336661338806e-02
-7.224976271390914917e-02
-2.859203703701496124e-02
2.775922231376171112e-02
3.274427726864814758e-02
2.162953838706016541e-03
1.188835129141807556e-02
1.815618161344900727e-04
-6.248489394783973694e-02
-8.980204910039901733e-02
-6.720155477523803711e-02
-8.347896486520767212e-02
-6.275723874568939209e-02
5.091140046715736389e-02
3.756596893072128296e-02
-4.343298822641372681e-02
-1.109125912189483643e-01
-1.118389666080474854e-01
-8.493514358997344971e-02
-7.123833149671554565e-02
3.106006979942321777e-02
5.231692455708980560e-03
-8.461570739746093750e-02
-1.596163213253021240e-01
-1.591336131095886230e-01
-6.606698036193847656e-02
-3.152148053050041199e-02
-1.408013887703418732e-02
-4.435225948691368103e-02
-9.368421137332916260e-02
-1.308136135339736938e-01
-1.231222376227378845e-01
-9.925308823585510254e-02
-5.802777782082557678e-02
-5.385378003120422363e-02
-5.486178770661354065e-02
-1.133580729365348816e-01
-1.422708034515380859e-01
-2.199085652828216553e-01
-2.020093500614166260e-01
-1.648054122924804688e-01
-2.635012753307819366e-02
-2.728004753589630127e-02
-5.643768236041069031e-02
-1.041014567017555237e-01
-1.447340250015258789e-01
-1.664061695337295532e-01
-1.250282227993011475e-01
-2.184959314763545990e-02
-3.898569196462631226e-02
-1.207122579216957092e-01
-9.613679349422454834e-02
-1.018760278820991516e-01
-8.907720446586608887e-02
-9.030170738697052002e-02
-6.855150312185287476e-02
-1.101210936903953552e-01
-1.431687921285629272e-01
-1.356371343135833740e-01
-7.728637009859085083e-02
-5.190165713429450989e-02
-1.965611614286899567e-02
-8.670134842395782471e-02
-6.383111327886581421e-02
-5.356476828455924988e-02
4.493922460824251175e-03
-1.640804111957550049e-03
-5.914559215307235718e-02
-9.044279158115386963e-02
-9.610722959041595459e-02
-4.582059010863304138e-02
-8.148282766342163086e-03
8.787184953689575195e-02
9.777241945266723633e-02
5.702752247452735901e-02
-3.023817436769604683e-03
-1.123724430799484253e-01
-7.242181897163391113e-02
-4.385580122470855713e-02
2.345200255513191223e-02
6.277556717395782471e-02
6.098496541380882263e-02
4.838456213474273682e-02
-1.288536339998245239e-01
-9.812775999307632446e-02
-1.159362271428108215e-01
-8.873929083347320557e-02
-2.118762396275997162e-02
-3.239804354961961508e-04
5.657813325524330139e-02
-1.105853244662284851e-01
-1.100836768746376038e-01
-1.727303415536880493e-01
-2.311095297336578369e-01
-2.017213702201843262e-01
-1.798544228076934814e-01
-5.569328367710113525e-02
-8.548903465270996094e-02
-8.501873910427093506e-02
-1.342533230781555176e-01
-2.209755629301071167e-01
-1.999029070138931274e-01
-1.211930736899375916e-01
-2.050830982625484467e-02
-7.629216462373733521e-02
-6.800454109907150269e-02
-8.697655051946640015e-02
-1.375697553157806396e-01
-1.504349112510681152e-01
-1.264847517013549805e-01
-7.823256403207778931e-02
3.358506411314010620e-02
1.614948175847530365e-02
-5.426856130361557007e-02
-6.110450252890586853e-02
-2.489767968654632568e-02
-7.941850461065769196e-03
-8.081498555839061737e-03
-7.230102783069014549e-04
-3.381030261516571045e-02
-5.350050702691078186e-02
-2.221060357987880707e-02
1.691979169845581055e-02
3.789159283041954041e-02
-7.725623436272144318e-03
-4.590326920151710510e-02
-6.506866961717605591e-02
-1.030008029192686081e-02
5.384511873126029968e-02
1.190016269683837891e-01
1.210084930062294006e-01
4.124762490391731262e-02
-1.309842318296432495e-01
-1.173055991530418396e-01
4.420948773622512817e-02
1.441605836153030396e-01
1.492171585559844971e-01
1.066766679286956787e-01
3.292061388492584229e-02
-1.319955438375473022e-01
-8.436921238899230957e-02
5.430685356259346008e-02
1.988706141710281372e-01
1.686438322067260742e-01
8.953840285539627075e-02
-1.423271559178829193e-02
-1.686303168535232544e-01
-1.570689082145690918e-01
-7.776302099227905273e-02
2.569952234625816345e-02
-2.299893274903297424e-02
-6.463846564292907715e-02
-1.033296510577201843e-01
-1.398225277662277222e-01
-1.366894841194152832e-01
-9.107901901006698608e-02
-2.772215008735656738e-02
-4.381532222032546997e-02
-6.437944620847702026e-02
-7.547461241483688354e-02
4.129086434841156006e-02
6.722439825534820557e-02
1.480330079793930054e-01
1.765118092298507690e-01
1.306660026311874390e-01
2.361966110765933990e-02
-6.299183517694473267e-02
6.280464679002761841e-02
1.128154098987579346e-01
2.602374553680419922e-01
3.416466414928436279e-01
3.121149241924285889e-01
1.539736688137054443e-01
3.743787819985300303e-04
8.364766091108322144e-02
1.670795530080795288e-01
3.591514527797698975e-01
4.344198107719421387e-01
4.209369421005249023e-01
3.019000887870788574e-01
9.523261338472366333e-02
9.385988861322402954e-02
1.672979295253753662e-01
3.193113207817077637e-01
4.266696572303771973e-01
4.420035481452941895e-01
3.682665526866912842e-01
1.342512071132659912e-01
8.412343263626098633e-02
2.066570967435836792e-01
3.547707200050354004e-01
4.127734303474426270e-01
3.904042840003967285e-01
3.234164714813232422e-01
1.222710758447647095e-01
1.597869396209716797e-02
1.291528940200805664e-01
2.302403599023818970e-01
2.825156152248382568e-01
2.050555795431137085e-01
1.877223700284957886e-01
7.100717723369598389e-02
-5.123009905219078064e-02
1.741121336817741394e-02
4.123366624116897583e-02
5.390014871954917908e-02
-5.966661963611841202e-03
-2.229113690555095673e-02
-5.189566314220428467e-02
-8.516702800989151001e-02
-1.172742471098899841e-01
-1.170909851789474487e-01
-1.201189830899238586e-01
-1.399719566106796265e-01
-1.231114268302917480e-01
-1.091065779328346252e-01
-8.506581932306289673e-02
-1.136554181575775146e-01
-9.129414707422256470e-02
-1.509077847003936768e-02
1.245119143277406693e-02
3.807843849062919617e-02
-4.580025002360343933e-02
-9.647211432456970215e-02
-1.061661019921302795e-01
-1.972167985513806343e-03
1.346681714057922363e-01
2.057017832994461060e-01
2.424699962139129639e-01
1.219133585691452026e-01
-5.999111011624336243e-02
-3.385509923100471497e-02
8.768352866172790527e-02
2.905815839767456055e-01
4.098280072212219238e-01
4.167593419551849365e-01
2.131774127483367920e-01
-7.651793956756591797e-02
-6.738195568323135376e-02
6.329264491796493530e-02
2.939214110374450684e-01
4.309529364109039307e-01
4.213491976261138916e-01
1.966478675603866577e-01
-7.926693558692932129e-02
-4.873251914978027344e-02
-1.888193748891353607e-02
1.493787318468093872e-01
2.966184318065643311e-01
3.735904693603515625e-01
1.909255534410476685e-01
-4.228809848427772522e-02
-3.139877691864967346e-02
-5.220364779233932495e-02
-2.058877982199192047e-02
3.860909119248390198e-02
1.145443916320800781e-01
7.309877872467041016e-02
1.619840413331985474e-02
2.044510655105113983e-02
-2.584302425384521484e-02
-6.841703504323959351e-02
-9.772766381502151489e-02
-7.748953998088836670e-02
-5.975385755300521851e-02
5.741421505808830261e-02
6.738675385713577271e-02
-2.179865725338459015e-02
-6.204465776681900024e-02
-1.055419668555259705e-01
-5.948175117373466492e-02
-4.300193861126899719e-02
5.848403275012969971e-02
8.640389144420623779e-02
2.174749225378036499e-02
-2.000090200453996658e-03
-7.200324442237615585e-03
2.699656598269939423e-02
2.393131144344806671e-02
1.716588996350765228e-02
6.498664617538452148e-02
7.428939640522003174e-02
6.275863945484161377e-02
3.970644250512123108e-02
-5.846775136888027191e-03
-6.018876098096370697e-03
-4.751842096447944641e-02
-2.003578655421733856e-02
5.000457912683486938e-02
8.834584057331085205e-02
2.989902347326278687e-02
-2.653142809867858887e-02
-7.286607474088668823e-02
-7.333353906869888306e-02
-5.379777401685714722e-02
5.123486742377281189e-02
1.144028380513191223e-01
4.457177594304084778e-02
-6.612855941057205200e-02
-1.135260462760925293e-01
-6.103065609931945801e-02
-1.005394160747528076e-01
-6.754490733146667480e-02
4.095533397048711777e-03
-4.525785334408283234e-03
-3.732028603553771973e-02
-7.403589785099029541e-02
-1.435798704624176025e-01
-1.989555209875106812e-01
-1.355843544006347656e-01
-1.004644036293029785e-01
-5.753762647509574890e-02
-2.549619972705841064e-02
-3.409017994999885559e-02
-1.388192176818847656e-01
-1.724457293748855591e-01
-1.275672614574432373e-01
-1.431054323911666870e-01
-1.063680499792098999e-01
-2.481148391962051392e-02
-5.067969206720590591e-03
-1.163098961114883423e-01
-9.240956604480743408e-02
-8.928252384066581726e-03
-9.639924392104148865e-03
-2.113990113139152527e-02
-3.919589146971702576e-02
-5.995299667119979858e-02
-7.662338763475418091e-02
-7.592788338661193848e-02
-4.396193847060203552e-02
-8.636035770177841187e-02
-5.012976378202438354e-02
8.868945762515068054e-03
-1.390456687659025192e-02
-4.002617672085762024e-02
-7.768011093139648438e-02
-3.966494649648666382e-02
-3.168020024895668030e-02
1.656794548034667969e-02
3.932528570294380188e-02
1.552739553153514862e-02
-6.905377656221389771e-02
-1.243701204657554626e-01
-1.247475221753120422e-01
-1.171240061521530151e-01
-6.818574666976928711e-02
-5.007045716047286987e-02
-5.959177017211914062e-02
-7.373356074094772339e-02
-1.034782305359840393e-01
-1.098778843879699707e-01
-1.243269965052604675e-01
-1.319828480482101440e-01
-1.277343928813934326e-01
-7.654250413179397583e-02
-1.283437609672546387e-01
-1.753244996070861816e-01
-1.177645996212959290e-01
-1.126286834478378296e-01
-8.355762809514999390e-02
-4.772742837667465210e-02
-2.805815264582633972e-02
-1.634229421615600586e-01
-1.844102889299392700e-01
-6.081935763359069824e-02
-7.243089377880096436e-02
-3.553368896245956421e-02
2.925285324454307556e-02
5.025318264961242676e-02
-1.703530848026275635e-01
-1.629229784011840820e-01
2.031424082815647125e-02
-1.038870215415954590e-02
2.234003879129886627e-02
1.019239872694015503e-01
1.073888838291168213e-01
-1.550037711858749390e-01
-1.394163817167282104e-01
4.381651803851127625e-02
3.754866868257522583e-02
7.122970372438430786e-02
1.135290339589118958e-01
1.181693300604820251e-01
-1.740432381629943848e-01
-1.498440504074096680e-01
6.575615704059600830e-02
7.748889923095703125e-02
7.653010636568069458e-02
8.009257167577743530e-02
8.310312777757644653e-02
-1.638298332691192627e-01
-1.688510477542877197e-01
5.592585075646638870e-03
3.715692460536956787e-02
3.594707325100898743e-02
7.120589725673198700e-04
7.629202678799629211e-03
-9.034275263547897339e-02
-9.825980663299560547e-02
2.670762129127979279e-03
3.138903155922889709e-02
2.742184698581695557e-02
-3.781054634600877762e-03
-2.416455373167991638e-02
-9.013565629720687866e-02
-8.161179721355438232e-02
-6.128567084670066833e-02
-7.064265757799148560e-02
-6.761310249567031860e-02
-9.500458091497421265e-02
-8.763194829225540161e-02
-3.755562007427215576e-02
-1.265919860452413559e-02
-3.479656763374805450e-03
-1.816216297447681427e-02
-2.480986528098583221e-02
-9.117868542671203613e-02
-1.274121254682540894e-01
-3.979748860001564026e-02
-5.122106522321701050e-03
6.613511592149734497e-02
3.625508025288581848e-02
2.988869324326515198e-02
-4.092924669384956360e-02
-7.504416257143020630e-02
6.571963429450988770e-03
1.360701583325862885e-02
1.841101795434951782e-02
-3.474030271172523499e-02
2.759056165814399719e-03
6.491897238447563723e-06
8.093231590464711189e-04
-4.648630693554878235e-02
-3.256551921367645264e-02
-4.107855632901191711e-02
-5.233983695507049561e-02
-4.300232604146003723e-02
-3.364966437220573425e-02
-3.176917880773544312e-02
-9.054897725582122803e-02
-6.514618545770645142e-02
-3.604301065206527710e-02
-2.213736809790134430e-02
-2.823542430996894836e-02
-7.338007446378469467e-03
-3.841039026156067848e-03
-1.030134186148643494e-01
-4.743196442723274231e-02
2.718373574316501617e-02
6.871889531612396240e-02
5.133575573563575745e-02
4.541514441370964050e-02
-4.615738522261381149e-03
-6.809884309768676758e-02
-5.850581079721450806e-02
-2.236172556877136230e-02
-3.602468222379684448e-02
-6.749673932790756226e-02
-4.696419462561607361e-02
-5.561215430498123169e-02
-1.060035228729248047e-01
-7.649020850658416748e-02
2.935579791665077209e-02
5.224595218896865845e-02
1.961287483572959900e-02
1.728321053087711334e-02
-9.511736221611499786e-03
-1.017100214958190918e-01
-6.348524987697601318e-02
5.802565254271030426e-03
-2.408420294523239136e-02
-4.476663842797279358e-02
-4.639257490634918213e-02
-2.450847066938877106e-02
-1.096771210432052612e-01
-9.468547254800796509e-02
-1.105180382728576660e-01
-1.649920344352722168e-01
-9.515038877725601196e-02
-7.089342921972274780e-02
-2.222199551761150360e-02
-6.393746286630630493e-02
-1.934357918798923492e-02
-1.043140739202499390e-01
-2.151115685701370239e-01
-2.114862203598022461e-01
-1.308549642562866211e-01
-5.000266805291175842e-02
-1.215515434741973877e-01
-8.949262648820877075e-02
-1.210612282156944275e-01
-2.499218732118606567e-01
-2.768540084362030029e-01
-2.031355202198028564e-01
-1.097787469625473022e-01
-1.119127869606018066e-01
-8.204633742570877075e-02
-5.399891734123229980e-02
-1.100556626915931702e-01
-1.570986062288284302e-01
-1.196309104561805725e-01
-6.699880212545394897e-02
-4.648512974381446838e-02
-8.219703286886215210e-02
-1.078336536884307861e-01
-3.413345664739608765e-02
-2.093372680246829987e-02
5.680794129148125648e-04
-7.361091673374176025e-02
-1.140338331460952759e-01
-1.483782827854156494e-01
-1.477168798446655273e-01
-2.219973318278789520e-02
-4.363255947828292847e-02
-1.295221131294965744e-02
-1.324517726898193359e-01
-1.417155414819717407e-01
-1.554305851459503174e-01
-8.328856527805328369e-02
-4.946348723024129868e-03
-7.903202623128890991e-02
-1.084585338830947876e-01
-1.644346565008163452e-01
-1.458990275859832764e-01
-1.443205773830413818e-01
-1.029359921813011169e-01
-2.571776695549488068e-02
-1.112137287855148315e-01
-9.403743594884872437e-02
-1.434035301208496094e-01
-1.428922712802886963e-01
-1.491330265998840332e-01
-1.388345658779144287e-01
-1.061213016510009766e-01
-1.310883909463882446e-01
-1.019012853503227234e-01
-7.000362128019332886e-02
-1.470149010419845581e-01
-2.014490813016891479e-01
-2.825951874256134033e-01
-3.238174617290496826e-01
-3.011226952075958252e-01
-1.994121223688125610e-01
-1.141515076160430908e-01
-1.697177886962890625e-01
-2.322957962751388550e-01
-2.240951657295227051e-01
-2.521623373031616211e-01
-2.272520661354064941e-01
-1.786447465419769287e-01
-1.009639501571655273e-01
-4.494199901819229126e-02
-4.041496291756629944e-02
-5.438219010829925537e-02
-2.505527064204216003e-02
-4.357385635375976562e-02
-2.220041304826736450e-02
-4.242765530943870544e-02
-1.024891622364521027e-02
-8.604103699326515198e-03
-3.904378041625022888e-02
4.885793104767799377e-02
8.155048638582229614e-02
1.308340579271316528e-01
5.590539053082466125e-02
-4.423664417117834091e-03
2.856684103608131409e-02
4.917412251234054565e-02
1.363431215286254883e-01
1.576952785253524780e-01
2.336758971214294434e-01
1.402651369571685791e-01
-4.161284863948822021e-02
3.871238604187965393e-02
1.447374373674392700e-01
2.794691920280456543e-01
2.712329626083374023e-01
2.714852988719940186e-01
1.427429914474487305e-01
-9.776754677295684814e-02
6.038074381649494171e-03
1.668922454118728638e-01
3.811769783496856689e-01
4.025656580924987793e-01
3.937548100948333740e-01
2.088060826063156128e-01
-7.100969552993774414e-02
3.366545587778091431e-02
1.746541857719421387e-01
2.985654473304748535e-01
3.303246200084686279e-01
2.845222055912017822e-01
1.633928269147872925e-01
-7.219542562961578369e-02
-3.146122395992279053e-02
5.681444704532623291e-02
1.106676235795021057e-01
1.097312048077583313e-01
8.781354129314422607e-02
5.427578091621398926e-02
4.186339303851127625e-02
5.444849655032157898e-02
1.925320550799369812e-02
2.251558378338813782e-02
4.886977002024650574e-02
1.096910908818244934e-01
2.982297167181968689e-02
-1.601089164614677429e-02
9.288323926739394665e-04
8.686876296997070312e-02
1.856403499841690063e-01
2.401547729969024658e-01
2.382139563560485840e-01
4.703790694475173950e-02
-6.219450011849403381e-02
-4.654195532202720642e-02
1.706414222717285156e-01
2.122467905282974243e-01
1.995957493782043457e-01
1.606335192918777466e-01
4.496236890554428101e-02
-1.133490800857543945e-01
-8.370098471641540527e-02
1.537934243679046631e-01
2.109968811273574829e-01
1.590138226747512817e-01
1.416612714529037476e-01
2.830358594655990601e-02
-1.281616687774658203e-01
-9.693111479282379150e-02
8.572778850793838501e-02
1.572106182575225830e-01
1.050383299589157104e-01
1.073804795742034912e-01
-1.940800924785435200e-03
-2.039331793785095215e-01
-1.713781654834747314e-01
-5.630042776465415955e-02
1.360567472875118256e-02
-4.145344346761703491e-02
-3.842327371239662170e-02
-7.536155730485916138e-02
-1.858438849449157715e-01
-1.947107911109924316e-01
-1.387887746095657349e-01
-9.493584185838699341e-02
-8.275781571865081787e-02
-7.105567306280136108e-02
-5.972908064723014832e-02
3.962531313300132751e-02
9.528744220733642578e-02
1.325292587280273438e-01
1.983520686626434326e-01
2.122911959886550903e-01
2.134003490209579468e-01
1.021468862891197205e-01
1.492950320243835449e-01
2.369390279054641724e-01
2.734335362911224365e-01
4.015497863292694092e-01
4.192568957805633545e-01
3.646593391895294189e-01
1.464788764715194702e-01
1.725374013185501099e-01
2.827420234680175781e-01
3.425444662570953369e-01
4.677790403366088867e-01
4.046465158462524414e-01
3.051636815071105957e-01
9.465289860963821411e-02
2.152227163314819336e-01
2.916388511657714844e-01
3.092227280139923096e-01
4.638248682022094727e-01
3.491023778915405273e-01
2.950318455696105957e-01
6.858913600444793701e-02
1.724875867366790771e-01
2.267993241548538208e-01
2.605248987674713135e-01
3.287338018417358398e-01
2.140689939260482788e-01
1.411035656929016113e-01
-1.001645578071475029e-03
2.041049748659133911e-01
2.393566071987152100e-01
1.716825962066650391e-01
2.057726234197616577e-01
1.714518368244171143e-01
1.731195002794265747e-01
6.520136445760726929e-02
1.205042675137519836e-01
1.674242764711380005e-01
9.530580043792724609e-02
3.131847083568572998e-02
-1.438489090651273727e-02
-4.959194734692573547e-02
-4.775647446513175964e-02
-6.291996687650680542e-02
-6.725344806909561157e-02
-6.102481856942176819e-02
-6.964953243732452393e-02
-7.427271455526351929e-02
-5.938316881656646729e-02
-4.888745397329330444e-02
-1.794954203069210052e-02
-4.133706167340278625e-02
-5.894257500767707825e-02
-8.074276149272918701e-02
-1.143000721931457520e-01
-1.422262787818908691e-01
-1.191405355930328369e-01
-4.232687875628471375e-02
-2.356254681944847107e-02
6.522551923990249634e-02
3.221743553876876831e-02
-4.114392399787902832e-02
-1.045406907796859741e-01
-6.727155297994613647e-02
-5.114472657442092896e-02
7.815957069396972656e-03
1.501991599798202515e-01
1.890797764062881470e-01
1.323884278535842896e-01
7.234136015176773071e-02
1.683901250362396240e-02
-6.698788702487945557e-02
9.312758222222328186e-03
1.612984240055084229e-01
2.398623675107955933e-01
1.725244373083114624e-01
3.755280748009681702e-02
-2.347804978489875793e-02
-3.934534639120101929e-02
9.246367961168289185e-03
9.901822358369827271e-02
2.261618226766586304e-01
2.428016513586044312e-01
1.399629712104797363e-01
1.077334675937891006e-02
-3.158974274992942810e-02
-4.224841669201850891e-02
-4.439705237746238708e-02
2.390656806528568268e-02
5.805536359548568726e-02
2.660443261265754700e-02
-2.743129432201385498e-02
-6.559973955154418945e-02
-5.890950933098793030e-02
-8.620564639568328857e-02
-6.197882443666458130e-02
-2.399197965860366821e-02
6.304926425218582153e-02
1.798169687390327454e-02
-4.150672256946563721e-02
-9.677620604634284973e-03
-1.012600213289260864e-01
-1.222454980015754700e-01
-1.164809763431549072e-01
7.224900275468826294e-02
5.585931241512298584e-02
-1.626135222613811493e-02
2.501326240599155426e-02
-6.055612489581108093e-02
-6.796179711818695068e-02
-1.023304611444473267e-01
6.767234206199645996e-02
4.882228374481201172e-02
6.990605965256690979e-03
5.321325734257698059e-02
-2.301711775362491608e-02
-8.388727903366088867e-02
-1.609942167997360229e-01
-5.955122783780097961e-02
-2.028368227183818817e-02
4.926192574203014374e-03
3.854664042592048645e-02
-6.987875793129205704e-03
-3.828449174761772156e-02
-6.297279894351959229e-02
-1.523733721114695072e-03
3.825718304142355919e-03
-6.219454854726791382e-02
-4.224401433020830154e-03
-2.368614077568054199e-02
-4.119269549846649170e-02
-7.632321864366531372e-02
-3.660783916711807251e-02
-3.616546466946601868e-02
-1.263497471809387207e-01
-9.937037527561187744e-02
-5.597673356533050537e-02
-1.581624709069728851e-02
-2.839933894574642181e-02
-1.699044927954673767e-02
-2.947523444890975952e-02
4.373203590512275696e-02
4.700849950313568115e-02
1.666994579136371613e-02
-1.321215182542800903e-02
-7.100672274827957153e-02
-1.329093724489212036e-01
-1.390058547258377075e-01
7.140690088272094727e-02
4.499509930610656738e-02
-2.995087951421737671e-02
-7.433320581912994385e-02
-1.025270447134971619e-01
-1.259750276803970337e-01
-1.265690326690673828e-01
9.798127226531505585e-03
-3.388388827443122864e-02
-5.785084143280982971e-02
-6.335330009460449219e-02
-8.729524910449981689e-02
-1.856391727924346924e-01
-1.889156401157379150e-01
-3.209558874368667603e-02
-2.783118188381195068e-02
6.057080999016761780e-02
9.039037674665451050e-02
1.240554172545671463e-02
-1.295391172170639038e-01
-1.230674758553504944e-01
-7.056902348995208740e-02
-4.097455367445945740e-02
2.227244898676872253e-02
5.967040732502937317e-02
-9.816884994506835938e-03
-1.435078680515289307e-01
-1.290826648473739624e-01
-3.272086754441261292e-02
-1.355605572462081909e-02
1.766414195299148560e-02
6.976866722106933594e-02
6.484146695584058762e-03
-8.255562931299209595e-02
-9.283521771430969238e-02
-2.860027551651000977e-02
-5.325504019856452942e-02
-6.899957358837127686e-02
-1.768915168941020966e-02
-7.859760895371437073e-03
-3.998035937547683716e-02
-6.491649895906448364e-02
-7.886517047882080078e-02
-9.143734723329544067e-02
-1.230832785367965698e-01
-1.392137110233306885e-01
-1.153412982821464539e-01
-1.040936112403869629e-01
-6.643753498792648315e-02
-7.865492999553680420e-02
-7.112319022417068481e-02
-8.876208215951919556e-02
-7.563015073537826538e-02
-7.655256241559982300e-02
-1.170442178845405579e-01
-1.049004048109054565e-01
1.142901089042425156e-02
5.774948745965957642e-02
6.522341072559356689e-02
-1.768619008362293243e-02
-1.116279885172843933e-01
-1.972759366035461426e-01
-1.783756166696548462e-01
-3.111508209258317947e-03
3.444208577275276184e-02
8.992889523506164551e-02
4.717981815338134766e-02
-2.187516540288925171e-02
-1.287990957498550415e-01
-1.607472449541091919e-01
-3.331205621361732483e-02
2.746221376582980156e-03
6.526808440685272217e-02
4.729019850492477417e-02
-7.069220300763845444e-03
-6.203569471836090088e-02
-1.076413616538047791e-01
-4.639143124222755432e-02
5.807798355817794800e-03
1.893710345029830933e-02
5.190227180719375610e-03
-2.012757025659084320e-02
-6.522078812122344971e-02
-1.100301891565322876e-01
-1.047085598111152649e-01
-7.167769223451614380e-02
-4.723500832915306091e-02
-2.312870323657989502e-02
-4.894843697547912598e-02
-7.457370311021804810e-02
-7.480496913194656372e-02
-9.118560701608657837e-02
-8.292256295680999756e-02
-4.969998821616172791e-02
-8.110930770635604858e-02
-1.236719191074371338e-01
-1.003796160221099854e-01
-6.758906692266464233e-02
-5.597941949963569641e-02
-2.927358634769916534e-02
-2.410765737295150757e-02
-8.043999224901199341e-02
-1.240856796503067017e-01
-7.231080532073974609e-02
-5.071613937616348267e-02
-4.464966803789138794e-02
-8.609877899289131165e-03
3.042359894607216120e-04
-1.881395280361175537e-02
-5.506671499460935593e-03
5.901569128036499023e-02
4.236181452870368958e-02
-8.866652846336364746e-02
-1.088252067565917969e-01
-8.979828655719757080e-02
-3.749404102563858032e-02
8.088417351245880127e-02
1.411228924989700317e-01
1.026674732565879822e-01
-1.265560835599899292e-01
-1.739803850650787354e-01
-1.383178532123565674e-01
-7.913786172866821289e-02
5.004073306918144226e-02
2.494126558303833008e-02
1.997613348066806793e-02
-8.748609572649002075e-02
-1.117458716034889221e-01
-1.250896602869033813e-01
-1.189197599887847900e-01
-4.953570291399955750e-02
-6.273345649242401123e-02
-3.112942539155483246e-02
-6.164429336786270142e-02
-3.643530234694480896e-02
-1.575942337512969971e-02
-2.332272939383983612e-02
-4.598831012845039368e-02
-1.060627400875091553e-01
-9.433140605688095093e-02
-7.842092216014862061e-02
-5.672828108072280884e-02
-7.499832659959793091e-02
-4.132109507918357849e-02
1.519922399893403053e-03
6.864208728075027466e-02
4.432775080204010010e-02
-7.077484577894210815e-02
-3.921488672494888306e-02
-2.716391347348690033e-02
6.465090811252593994e-02
1.191512942314147949e-01
1.775477379560470581e-01
1.076777651906013489e-01
-8.063332736492156982e-02
-5.477473139762878418e-02
6.354691833257675171e-02
1.151203066110610962e-01
1.310673207044601440e-01
1.043857112526893616e-01
6.228142604231834412e-02
-8.948073536157608032e-02
-5.934334918856620789e-02
1.067507714033126831e-01
1.899880915880203247e-01
1.769902110099792480e-01
7.527487725019454956e-02
-1.211513113230466843e-02
-1.101357489824295044e-01
-7.306247204542160034e-02
7.965101301670074463e-02
1.429235935211181641e-01
9.123738110065460205e-02
3.650468541309237480e-03
-4.466625303030014038e-02
-1.537046432495117188e-01
-1.631870120763778687e-01
-9.710910916328430176e-02
-8.274395950138568878e-03
-1.422134134918451309e-02
-1.548683649161830544e-04
-4.071489349007606506e-02
-1.122618690133094788e-01
-1.169698685407638550e-01
-9.237676858901977539e-02
-8.036562800407409668e-02
-6.846287846565246582e-02
-2.893383614718914032e-02
-1.653551682829856873e-02
-9.726426750421524048e-02
-8.780810236930847168e-02
-3.293769806623458862e-02
-2.274003997445106506e-02
-2.650475688278675079e-02
-2.013766020536422729e-02
1.300616841763257980e-02
-4.673975706100463867e-02
-3.275447338819503784e-02
-4.061314091086387634e-02
-4.130596294999122620e-02
-1.030702292919158936e-01
-5.732677131891250610e-02
-1.894669234752655029e-02
-3.516790270805358887e-02
-3.522802516818046570e-02
-1.150887012481689453e-01
-1.297038197517395020e-01
-2.279901504516601562e-01
-1.087101548910140991e-01
-3.589221462607383728e-02
-4.295213520526885986e-02
-4.627023637294769287e-02
-1.037458851933479309e-01
-1.705832183361053467e-01
-2.822364270687103271e-01
-2.559922039508819580e-01
-1.628590971231460571e-01
-6.519975513219833374e-02
-4.933640733361244202e-02
-2.095645107328891754e-02
-7.774785906076431274e-02
-2.063466012477874756e-01
-2.052558511495590210e-01
-1.488423198461532593e-01
-9.986664354801177979e-02
-1.177683770656585693e-01
3.390249982476234436e-02
4.754995554685592651e-02
-5.738402903079986572e-02
-2.040619999170303345e-01
-1.924243122339248657e-01
-7.874415069818496704e-02
-9.277810156345367432e-02
-1.314358785748481750e-02
2.128282189369201660e-02
-8.491370826959609985e-03
-5.013802275061607361e-02
-6.740991771221160889e-02
3.801695769652724266e-03
-8.053792640566825867e-03
1.824890263378620148e-02
-1.338227465748786926e-02
-1.102339103817939758e-02
-2.376441471278667450e-02
-1.062260940670967102e-02
2.663858979940414429e-02
4.692574962973594666e-02
8.803444355726242065e-02
9.683255106210708618e-02
5.887665972113609314e-02
7.657591998577117920e-02
2.427970618009567261e-02
4.760135337710380554e-02
1.317997574806213379e-01
2.097077965736389160e-01
2.076771706342697144e-01
1.726717948913574219e-01
1.509112864732742310e-01
6.348755955696105957e-02
1.271048909984529018e-03
7.755687832832336426e-02
1.599765717983245850e-01
2.580534517765045166e-01
2.222083359956741333e-01
2.067420184612274170e-01
4.931135103106498718e-02
-5.275807157158851624e-02
7.420177105814218521e-03
1.559496819972991943e-01
2.577442824840545654e-01
2.353883236646652222e-01
1.465026885271072388e-01
9.420266374945640564e-03
-9.523323923349380493e-02
-5.302907526493072510e-02
6.512121856212615967e-02
1.594765484333038330e-01
1.553236991167068481e-01
9.435533732175827026e-02
-8.214105851948261261e-03
-7.184288650751113892e-02
-5.021215975284576416e-02
1.030580140650272369e-03
5.115113034844398499e-02
5.202521383762359619e-02
1.853135786950588226e-02
-2.573396824300289154e-02
-5.293439328670501709e-02
-3.580832853913307190e-02
-6.526484340429306030e-02
-1.024983674287796021e-01
-1.313673406839370728e-01
-1.101800799369812012e-01
-6.751179695129394531e-02
-3.710648044943809509e-02
-5.297409370541572571e-02
-1.454524844884872437e-01
-1.612764149904251099e-01
-1.739562302827835083e-01
-1.248210072517395020e-01
-8.854820579290390015e-02
-2.215987630188465118e-02
-3.424419835209846497e-02
-1.038838475942611694e-01
-7.649563997983932495e-02
-1.047214940190315247e-01
-4.647539928555488586e-02
-2.946048788726329803e-02
-4.842858016490936279e-02
-2.042503841221332550e-02
-2.460929378867149353e-02
1.230186820030212402e-01
5.042542889714241028e-02
3.902393206954002380e-02
-6.378407776355743408e-02
-6.408182531595230103e-02
-5.566567555069923401e-02
-5.426827818155288696e-03
8.710315823554992676e-02
1.164366118609905243e-02
3.406157949939370155e-03
-8.731357008218765259e-02
-1.077346354722976685e-01
-7.431220263242721558e-02
5.675739422440528870e-02
1.873744279146194458e-01
1.452023684978485107e-01
1.174767315387725830e-01
-1.964694261550903320e-02
-1.158014312386512756e-01
-1.457819789648056030e-01
-7.431220263242721558e-02
-4.928607493638992310e-02
-5.095739662647247314e-02
-3.831729292869567871e-02
-3.746773675084114075e-02
1.242800615727901459e-02
1.170996669679880142e-02
9.815782308578491211e-03
-2.298499085009098053e-02
-4.555820301175117493e-02
2.701785229146480560e-02
1.897529140114784241e-02
3.062863834202289581e-02
4.350702837109565735e-02
3.463318943977355957e-02
-2.541963569819927216e-02
-6.324926018714904785e-02
2.803957834839820862e-02
-6.699129939079284668e-03
-1.148606091737747192e-02
1.047205552458763123e-02
5.492874979972839355e-02
5.171944573521614075e-02
1.299420185387134552e-02
6.228158017620444298e-04
-8.419594168663024902e-02
-2.528323233127593994e-02
-1.967274397611618042e-02
-3.736894810572266579e-03
-6.733359396457672119e-02
-5.289559066295623779e-02
2.933925483375787735e-03
-9.494080208241939545e-03
3.028634749352931976e-02
4.398314654827117920e-02
5.674314871430397034e-02
2.579538151621818542e-02
3.135954588651657104e-02
-5.242461804300546646e-03
-1.934846676886081696e-02
2.910763025283813477e-02
1.535935793071985245e-02
-1.211917120963335037e-02
-5.374488607048988342e-02
-7.975645363330841064e-03
1.964958012104034424e-02
4.011242464184761047e-02
2.767927199602127075e-02
3.123858757317066193e-02
1.035881601274013519e-02
-7.957629859447479248e-03
-2.752228081226348877e-02
-1.158900652080774307e-02
-1.296074502170085907e-02
3.447527810931205750e-02
2.496246621012687683e-02
3.476334735751152039e-03
9.576489776372909546e-02
1.442083269357681274e-01
2.002607136964797974e-01
1.019833087921142578e-01
4.147126525640487671e-02
6.797587871551513672e-02
9.020276367664337158e-02
2.095980644226074219e-01
2.185477316379547119e-01
2.967533469200134277e-01
1.612845957279205322e-01
1.829569973051548004e-02
3.020837344229221344e-02
1.480810344219207764e-01
2.381408512592315674e-01
2.788908481597900391e-01
2.320567220449447632e-01
9.105830639600753784e-02
-3.101627109572291374e-03
6.441940367221832275e-02
2.748102247714996338e-01
4.389105439186096191e-01
4.791710376739501953e-01
3.580689728260040283e-01
1.604572087526321411e-01
-2.115041017532348633e-02
6.269531697034835815e-02
3.119669258594512939e-01
5.467570424079895020e-01
6.009878516197204590e-01
4.279768764972686768e-01
2.149306237697601318e-01
8.975657634437084198e-03
1.230600848793983459e-01
2.952956855297088623e-01
5.227345824241638184e-01
5.586610436439514160e-01
4.702495038509368896e-01
2.775089740753173828e-01
5.748406518250703812e-03
5.638160184025764465e-02
1.289471089839935303e-01
2.497740983963012695e-01
2.712277472019195557e-01
2.575043439865112305e-01
1.427181512117385864e-01
-8.199555426836013794e-02
-9.353340417146682739e-02
-1.082611829042434692e-01
-3.757220506668090820e-02
5.123958364129066467e-02
1.587065607309341431e-01
9.259955585002899170e-02
-7.406219094991683960e-02
-8.007548749446868896e-02
-5.131813138723373413e-02
1.041679531335830688e-01
2.426090836524963379e-01
3.448133170604705811e-01
1.839379668235778809e-01
-5.329056084156036377e-02
-7.190211117267608643e-02
-2.872680872678756714e-02
8.088278770446777344e-02
2.008127421140670776e-01
2.586547434329986572e-01
1.528459936380386353e-01
-5.614448338747024536e-02
-4.576303064823150635e-02
3.210438042879104614e-02
9.195807576179504395e-02
1.243504658341407776e-01
9.940706193447113037e-02
4.001156240701675415e-02
-2.444157004356384277e-02
-9.862158447504043579e-03
2.493467740714550018e-02
1.223387569189071655e-01
1.799276471138000488e-01
1.374418288469314575e-01
2.888390421867370605e-02
3.946608677506446838e-02
8.708372712135314941e-02
1.734168827533721924e-02
4.954206943511962891e-02
7.177556306123733521e-02
8.914343267679214478e-02
-1.339682494290173054e-03
-3.901225281879305840e-03
8.763793110847473145e-02
6.446185708045959473e-02
9.609931707382202148e-02
8.315195888280868530e-02
8.698772639036178589e-02
2.361681312322616577e-02
-5.033301562070846558e-02
-2.695457264780998230e-02
1.387475710362195969e-02
5.443687736988067627e-02
3.786554932594299316e-02
-7.666632533073425293e-03
-6.374906003475189209e-02
-2.650031819939613342e-02
1.458063069730997086e-02
1.067227274179458618e-01
2.441142201423645020e-01
2.469288259744644165e-01
1.579597890377044678e-01
-3.535379841923713684e-02
2.039685100317001343e-02
8.196149766445159912e-02
1.964510679244995117e-01
2.004881203174591064e-01
1.856224834918975830e-01
1.103188991546630859e-01
1.525755692273378372e-02
1.114923972636461258e-02
3.152605146169662476e-02
1.158322840929031372e-01
9.099978953599929810e-02
6.078083068132400513e-02
-2.889850735664367676e-02
-7.426368445158004761e-02
-5.339699797332286835e-03
1.503042993135750294e-03
9.911844879388809204e-02
8.932083100080490112e-02
6.283388286828994751e-02
-9.969962388277053833e-02
-9.521499276161193848e-02
-3.997872024774551392e-02
-1.629075966775417328e-02
1.585431955754756927e-02
1.218689605593681335e-02
-1.741748489439487457e-02
-1.290167570114135742e-01
-1.340447068214416504e-01
-5.670591443777084351e-02
-3.773417323827743530e-02
-4.344796389341354370e-02
-4.518926516175270081e-02
-3.781656175851821899e-02
-4.917511343955993652e-02
-4.869636520743370056e-02
-1.035634130239486694e-01
-1.218262165784835815e-01
-1.153833195567131042e-01
-9.004130959510803223e-02
-2.362391352653503418e-02
7.072856277227401733e-02
7.171487808227539062e-02
-1.460944116115570068e-01
-1.460228115320205688e-01
-8.347911387681961060e-02
-1.168468967080116272e-02
1.064905449748039246e-01
1.468898206949234009e-01
1.124959513545036316e-01
-1.210944280028343201e-01
-1.059496700763702393e-01
-3.323256224393844604e-02
6.233690306544303894e-02
2.315382063388824463e-01
3.603004515171051025e-01
2.518213391304016113e-01
-8.841865509748458862e-02
-8.529266715049743652e-02
-1.463569002225995064e-03
1.194876804947853088e-01
2.341869324445724487e-01
3.160434067249298096e-01
1.879174858331680298e-01
-4.457521811127662659e-02
-3.691534698009490967e-02
-3.723351284861564636e-02
4.023223742842674255e-02
6.224144995212554932e-02
1.857778131961822510e-01
1.022907495498657227e-01
-1.861277967691421509e-02
-2.135697193443775177e-02
6.705373059958219528e-03
4.450363293290138245e-02
5.283165723085403442e-02
1.408208012580871582e-01
7.901681959629058838e-02
-2.973272092640399933e-02
-3.501429781317710876e-02
-9.266618639230728149e-03
-2.523065544664859772e-02
-3.888002783060073853e-02
-6.291755940765142441e-03
-2.768054371699690819e-03
-7.189086824655532837e-02
-5.970316752791404724e-02
-2.278175391256809235e-02
5.289537832140922546e-02
6.193855777382850647e-02
2.743436396121978760e-02
-1.186683308333158493e-02
-7.542578130960464478e-02
-5.539281666278839111e-02
2.626318857073783875e-02
1.856766343116760254e-01
2.243093550205230713e-01
1.707936227321624756e-01
5.400238186120986938e-02
-2.922053821384906769e-02
2.165336161851882935e-02
1.282837241888046265e-01
2.068326473236083984e-01
2.991896569728851318e-01
3.218858242034912109e-01
2.059609591960906982e-01
6.582108139991760254e-02
1.333213746547698975e-01
1.559854894876480103e-01
2.474868446588516235e-01
3.074841499328613281e-01
3.041684925556182861e-01
1.494397372007369995e-01
7.023838907480239868e-02
1.434662193059921265e-01
1.403912156820297241e-01
1.965541243553161621e-01
2.121751308441162109e-01
2.236783057451248169e-01
1.101332008838653564e-01
7.680552452802658081e-02
1.196683794260025024e-01
7.521187514066696167e-02
9.547480195760726929e-02
7.254330068826675415e-02
5.185789987444877625e-02
-8.101961575448513031e-03
3.030080161988735199e-02
3.951511159539222717e-02
-2.022548951208591461e-02
-5.660142749547958374e-02
-4.345646128058433533e-02
-4.784168303012847900e-02
-3.199071437120437622e-02
-1.025866493582725525e-01
-1.241675391793251038e-01
-3.304027393460273743e-02
1.592177897691726685e-02
3.038558736443519592e-02
-1.309643685817718506e-02
-4.503691196441650391e-02
-7.173333317041397095e-02
-1.080624535679817200e-01
1.696258224546909332e-02
6.314353644847869873e-02
5.685657262802124023e-02
-2.395956963300704956e-02
-9.513036161661148071e-02
-2.789524383842945099e-03
1.869444735348224640e-02
1.644386649131774902e-01
2.342737019062042236e-01
2.224329560995101929e-01
5.815652757883071899e-02
-4.840161651372909546e-02
8.104158192873001099e-02
1.876734644174575806e-01
3.261046707630157471e-01
3.266840577125549316e-01
2.847084701061248779e-01
4.912006855010986328e-02
-2.094250172376632690e-02
3.857507556676864624e-02
1.489656567573547363e-01
2.633171677589416504e-01
2.413760125637054443e-01
2.100486606359481812e-01
-1.184072927571833134e-03
-2.598850615322589874e-02
7.477147132158279419e-02
1.575891524553298950e-01
2.182655334472656250e-01
1.538873463869094849e-01
9.493652731180191040e-02
-3.930405899882316589e-02
-3.379453718662261963e-02
-2.479811199009418488e-03
1.065876334905624390e-02
3.585929051041603088e-02
1.482619531452655792e-02
-3.122834488749504089e-02
-7.380440831184387207e-02
-7.457341998815536499e-02
-1.215415447950363159e-01
-1.611486524343490601e-01
-1.289957463741302490e-01
-1.269742697477340698e-01
-1.077469959855079651e-01
-7.571529597043991089e-02
-3.106737695634365082e-02
-1.147009953856468201e-01
-1.489063203334808350e-01
-1.750566363334655762e-01
-2.322382628917694092e-01
-1.997372657060623169e-01
-1.273636072874069214e-01
-3.109831921756267548e-02
-1.043666824698448181e-01
-8.453348278999328613e-02
-1.315174549818038940e-01
-1.993041038513183594e-01
-1.992628425359725952e-01
-1.406244188547134399e-01
-3.615975752472877502e-02
-8.891680091619491577e-02
-2.381686307489871979e-02
1.446493435651063919e-03
-5.366206541657447815e-02
-6.989064067602157593e-02
-1.131152659654617310e-01
-2.793975546956062317e-02
-7.435646653175354004e-02
1.743011642247438431e-03
4.080091416835784912e-02
-3.426719456911087036e-03
-2.638496831059455872e-02
-6.989322602748870850e-02
-3.314816206693649292e-02
-5.816656723618507385e-02
1.547309570014476776e-02
9.631428867578506470e-02
9.228679537773132324e-02
1.128445342183113098e-01
7.269338518381118774e-02
2.121008001267910004e-02
-9.604355692863464355e-02
-6.925377249717712402e-02
-2.776957815513014793e-03
4.030327498912811279e-02
4.085247963666915894e-02
2.289894409477710724e-02
-1.769569329917430878e-02
-1.696380972862243652e-01
-2.125797867774963379e-01
-1.420870870351791382e-01
-7.632780820131301880e-02
-5.990549921989440918e-02
-6.069439649581909180e-02
-6.595999747514724731e-02
-1.856262683868408203e-01
-2.400420904159545898e-01
-1.626219600439071655e-01
-6.319182366132736206e-02
-7.249064743518829346e-02
-5.215648189187049866e-02
-5.467724427580833435e-02
-8.518315851688385010e-02
-9.502813965082168579e-02
-8.696170151233673096e-02
-3.397896513342857361e-02
-2.569779194891452789e-02
5.276333168148994446e-02
3.428239375352859497e-02
-1.800945959985256195e-02
8.589270873926579952e-04
-5.301540717482566833e-02
-1.198763493448495865e-02
-6.500304490327835083e-02
2.081964630633592606e-03
-5.573689937591552734e-03
-2.286426536738872528e-02
-2.911482751369476318e-02
-7.680394500494003296e-02
-3.117811866104602814e-02
-4.409003257751464844e-02
7.039467338472604752e-03
-2.263086102902889252e-02
1.809815317392349243e-02
7.076811976730823517e-03
-4.571452364325523376e-02
-7.285475730895996094e-02
-9.853854030370712280e-02
-5.830901116132736206e-02
-3.978606313467025757e-02
-7.002122700214385986e-03
-4.303504526615142822e-02
-7.521213591098785400e-02
-9.261474013328552246e-02
-8.511780202388763428e-02
-6.001286208629608154e-02
-3.338145092129707336e-02
-8.997905999422073364e-02
-1.001677364110946655e-01
-1.269495338201522827e-01
-1.892013549804687500e-01
-2.063028067350387573e-01
-2.075797766447067261e-01
-1.409420669078826904e-01
-7.052505761384963989e-02
-9.791095554828643799e-02
-1.227060854434967041e-01
-1.219791993498802185e-01
-8.246955275535583496e-02
-1.139269918203353882e-01
-9.412918984889984131e-02
-6.040269508957862854e-02
-9.145248681306838989e-02
-1.006244942545890808e-01
-8.370476216077804565e-02
-3.429375961422920227e-02
-5.526047199964523315e-02
-2.884948812425136566e-02
-1.039445921778678894e-01
-1.289140880107879639e-01
-8.087335526943206787e-02
-2.543852850794792175e-02
5.711942911148071289e-02
3.921988233923912048e-02
2.011949755251407623e-02
-7.705966383218765259e-02
-9.425687789916992188e-02
-1.008283123373985291e-01
-8.484175056219100952e-02
9.628774598240852356e-03
4.697250202298164368e-02
4.820771887898445129e-02
-1.300535351037979126e-01
-1.587212979793548584e-01
-1.401120424270629883e-01
-1.484368443489074707e-01
-2.327751740813255310e-02
6.690782308578491211e-02
8.650179952383041382e-02
-1.040108948945999146e-01
-1.199188828468322754e-01
-8.441937714815139771e-02
-6.043215841054916382e-02
-1.288747973740100861e-02
2.427453175187110901e-02
2.604999579489231110e-02
-7.273463159799575806e-02
-4.673949629068374634e-02
-1.503060758113861084e-02
2.886835113167762756e-02
2.770817279815673828e-02
3.245783224701881409e-02
5.572136491537094116e-03
-5.940889194607734680e-02
-6.117912009358406067e-02
-6.483123451471328735e-02
-1.356540247797966003e-02
1.070852484554052353e-02
7.955137640237808228e-02
4.026045650243759155e-02
-6.201520934700965881e-02
-1.029810383915901184e-01
-1.433586031198501587e-01
-1.995729058980941772e-01
-2.401275038719177246e-01
-1.318739056587219238e-01
-4.763823002576828003e-02
-5.703950673341751099e-02
-1.245206445455551147e-01
-1.700046360492706299e-01
-2.222536355257034302e-01
-2.713897526264190674e-01
-2.732525765895843506e-01
-1.542223691940307617e-01
-6.109741702675819397e-02
-1.028312519192695618e-01
-1.404227465391159058e-01
-2.545562386512756348e-01
-3.679734468460083008e-01
-3.722437918186187744e-01
-1.859040260314941406e-01
-2.296395786106586456e-02
-5.525565892457962036e-02
-4.823737964034080505e-02
-7.935529202222824097e-02
-9.007743000984191895e-02
-1.324948370456695557e-01
-5.366517603397369385e-02
-8.042287081480026245e-03
1.939081819728016853e-03
2.700825035572052002e-02
2.497384883463382721e-02
2.482950501143932343e-02
2.000631205737590790e-02
1.807267777621746063e-02
-1.376813277602195740e-02
3.273855661973357201e-03
-2.003608271479606628e-02
-7.575142383575439453e-02
-8.871017396450042725e-02
-8.411224931478500366e-02
-6.645735353231430054e-02
-2.807229943573474884e-02
-1.224972959607839584e-02
-4.660706222057342529e-02
-1.464500427246093750e-01
-1.368676722049713135e-01
-1.433854848146438599e-01
-8.753773570060729980e-02
-7.170234620571136475e-02
-8.416564017534255981e-02
-1.483485847711563110e-01
-2.327171117067337036e-01
-2.183381915092468262e-01
-1.960533410310745239e-01
-8.020839095115661621e-02
-1.181940883398056030e-01
-1.848756670951843262e-01
-1.983768641948699951e-01
-2.442343235015869141e-01
-2.587136328220367432e-01
-2.289200425148010254e-01
-1.181492432951927185e-01
-1.322099566459655762e-01
-1.954254657030105591e-01
-1.907335966825485229e-01
-1.936871111392974854e-01
-1.976251304149627686e-01
-1.630328893661499023e-01
-1.221491917967796326e-01
-7.566600292921066284e-02
-8.474651724100112915e-02
-1.344800889492034912e-01
-1.348452717065811157e-01
-1.652902066707611084e-01
-1.469988971948623657e-01
-1.318639814853668213e-01
-6.138105690479278564e-02
-6.171848159283399582e-03
-1.656148210167884827e-02
-1.860737428069114685e-02
-6.747601926326751709e-02
-8.882762491703033447e-02
-9.784621000289916992e-02
-7.234119623899459839e-02
-1.329043507575988770e-01
-1.403917968273162842e-01
-1.861909031867980957e-01
-1.974150687456130981e-01
-1.612515002489089966e-01
-1.045318841934204102e-01
-7.829909771680831909e-02
-1.393683552742004395e-01
-1.469598263502120972e-01
-1.870962679386138916e-01
-2.306010872125625610e-01
-1.580602526664733887e-01
-9.908007830381393433e-02
-4.362289980053901672e-02
-5.710480734705924988e-02
-4.653296619653701782e-02
-7.247053086757659912e-02
-1.648251265287399292e-01
-1.244243755936622620e-01
-9.994887560606002808e-02
-6.321173161268234253e-02
-5.547966808080673218e-02
-3.242687135934829712e-02
-6.250319536775350571e-03
-1.206230148673057556e-01
-1.648279279470443726e-01
-1.829771995544433594e-01
-7.462144643068313599e-02
-6.563819944858551025e-02
-8.081272244453430176e-02
-1.106416210532188416e-01
-1.986268907785415649e-01
-2.459161877632141113e-01
-2.057741284370422363e-01
-9.608566015958786011e-02
-1.202068850398063660e-01
-1.285293996334075928e-01
-1.810905635356903076e-01
-1.890841275453567505e-01
-2.189467549324035645e-01
-1.662506163120269775e-01
-9.892825037240982056e-02
-1.084738299250602722e-01
-9.627404063940048218e-02
-1.750483065843582153e-01
-1.694081276655197144e-01
-1.426439285278320312e-01
-6.699904054403305054e-02
-6.374450773000717163e-02
-4.837886616587638855e-02
-1.358661800622940063e-02
4.944102466106414795e-02
7.074423879384994507e-02
4.944853112101554871e-02
-8.478499948978424072e-03
-4.969999939203262329e-02
-2.273694239556789398e-02
6.934805214405059814e-02
1.615343689918518066e-01
1.877730637788772583e-01
1.407941430807113647e-01
6.980969104915857315e-03
-8.279579691588878632e-03
1.305741537362337112e-02
1.597365885972976685e-01
1.893907040357589722e-01
2.565543949604034424e-01
1.964542418718338013e-01
8.491260558366775513e-02
8.696186356246471405e-03
5.815222486853599548e-02
2.407721430063247681e-01
2.975056469440460205e-01
3.983318805694580078e-01
3.438502550125122070e-01
1.922619044780731201e-01
4.774833098053932190e-02
1.207520067691802979e-01
2.423935234546661377e-01
3.025574684143066406e-01
4.336345493793487549e-01
3.904951512813568115e-01
2.681517899036407471e-01
6.942686438560485840e-02
1.450990736484527588e-01
1.654001921415328979e-01
2.753767371177673340e-01
3.940156996250152588e-01
4.123538434505462646e-01
2.737027704715728760e-01
4.533501341938972473e-02
1.078897565603256226e-01
1.500045210123062134e-01
2.047300636768341064e-01
2.385614961385726929e-01
2.157945185899734497e-01
1.097626090049743652e-01
-9.779015928506851196e-02
-1.373402923345565796e-01
-9.763873368501663208e-02
-9.843910485506057739e-02
-1.062770336866378784e-01
-1.257997304201126099e-01
-1.045212522149085999e-01
-1.322820633649826050e-01
-1.789634823799133301e-01
-1.398099213838577271e-01
-1.027077808976173401e-01
-1.231029704213142395e-01
-1.586115658283233643e-01
-1.777989566326141357e-01
-8.934293687343597412e-02
-7.350124418735504150e-02
3.455319628119468689e-02
5.466355755925178528e-02
-1.970296353101730347e-02
-2.341642417013645172e-02
-5.949826538562774658e-02
-7.737334072589874268e-02
2.367600426077842712e-02
2.045358866453170776e-01
2.655087113380432129e-01
1.502148211002349854e-01
2.431053854525089264e-02
-6.472595036029815674e-02
-8.181867748498916626e-02
1.792555116117000580e-02
2.708770036697387695e-01
4.066165685653686523e-01
3.542603850364685059e-01
1.814980208873748779e-01
2.465304173529148102e-02
-1.107944771647453308e-01
-4.273001477122306824e-02
1.444175094366073608e-01
2.908034920692443848e-01
3.095618784427642822e-01
1.807228624820709229e-01
1.878721825778484344e-02
-1.004905253648757935e-01
-9.923948347568511963e-02
-5.226242542266845703e-02
-2.595816040411591530e-04
2.733898907899856567e-02
1.397053804248571396e-02
-2.780407294631004333e-02
-9.769944846630096436e-02
-1.304042637348175049e-01
-1.377293318510055542e-01
-1.136300340294837952e-01
-9.659645706415176392e-02
-8.519796282052993774e-02
-8.529351651668548584e-02
-1.067008525133132935e-01
-1.130239441990852356e-01
-1.391353756189346313e-01
-1.428920924663543701e-01
-1.236770972609519958e-01
-1.178208664059638977e-01
-8.652209490537643433e-02
-9.630160033702850342e-02
-9.095317125320434570e-02
-1.468563079833984375e-01
-1.811064034700393677e-01
-1.793645471334457397e-01
-1.982137113809585571e-01
-1.147603392601013184e-01
-1.314553767442703247e-01
-9.799430519342422485e-02
-1.404950022697448730e-01
-2.425627410411834717e-01
-3.059110641479492188e-01
-2.954954504966735840e-01
-1.277969330549240112e-01
-1.091115921735763550e-01
-9.591664373874664307e-02
-1.421713232994079590e-01
-2.486210018396377563e-01
-3.435520529747009277e-01
-2.951159477233886719e-01
-1.604826301336288452e-01
-2.341128326952457428e-02
-3.034047596156597137e-02
-1.618067771196365356e-01
-3.441062867641448975e-01
-4.328398108482360840e-01
-3.422606885433197021e-01
-1.894170790910720825e-01
-4.737678915262222290e-02
-4.907769337296485901e-02
-9.859768301248550415e-02
-1.828946769237518311e-01
-2.513566315174102783e-01
-2.046323716640472412e-01
-1.257192641496658325e-01
-3.910527378320693970e-02
-4.041598737239837646e-02
-3.862996399402618408e-02
-8.987732231616973877e-02
-1.107190698385238647e-01
-1.032292917370796204e-01
-5.369233340024948120e-02
-9.367261826992034912e-02
-1.182376444339752197e-01
-7.175782322883605957e-02
-1.773420721292495728e-02
-2.274299412965774536e-02
1.504076737910509109e-02
-2.849355898797512054e-02
-7.813853770494461060e-02
-1.050621196627616882e-01
-5.963734537363052368e-02
3.189996629953384399e-02
3.415770456194877625e-02
3.790259361267089844e-02
-5.473298206925392151e-02
-5.012388899922370911e-02
-7.050112634897232056e-02
-5.964815244078636169e-02
1.932578347623348236e-02
-2.941537834703922272e-02
-1.820591837167739868e-02
-8.903112262487411499e-02
-4.712797701358795166e-02
-5.646499246358871460e-02
-3.322147950530052185e-02
1.823472604155540466e-02
1.000677328556776047e-02
-4.280695319175720215e-02
-1.010867804288864136e-01
-1.188245862722396851e-01
-1.525861918926239014e-01
-1.336925178766250610e-01
-8.819571882486343384e-02
-5.844546481966972351e-02
-8.006139099597930908e-02
-9.568910300731658936e-02
-1.476026177406311035e-01
-1.735467612743377686e-01
-1.301132589578628540e-01
-8.337417989969253540e-02
-6.087243556976318359e-02
-5.934207886457443237e-02
-7.043630629777908325e-02
1.974354684352874756e-02
3.418416902422904968e-02
-4.909256473183631897e-03
7.505141198635101318e-03
1.670768111944198608e-02
-5.224189721047878265e-03
-3.207689523696899414e-02
-4.080240149050951004e-03
1.182621344923973083e-02
4.898140951991081238e-02
2.544708549976348877e-01
3.363002836704254150e-01
2.756176888942718506e-01
7.879125326871871948e-02
-4.607059061527252197e-02
-3.144702687859535217e-02
1.581892073154449463e-01
4.320585727691650391e-01
6.082614660263061523e-01
5.945641994476318359e-01
3.492588400840759277e-01
-4.773788526654243469e-02
-3.211394697427749634e-02
1.749686747789382935e-01
5.250310897827148438e-01
8.236389160156250000e-01
9.048547148704528809e-01
5.771131515502929688e-01
-1.915073138661682606e-03
3.466583415865898132e-02
2.167946249246597290e-01
5.446148514747619629e-01
8.210105895996093750e-01
8.902542591094970703e-01
5.845720171928405762e-01
-4.328018985688686371e-03
1.463514193892478943e-02
9.548734873533248901e-02
3.411168754100799561e-01
5.180191397666931152e-01
6.297325491905212402e-01
4.323665499687194824e-01
-3.480477491393685341e-03
9.135385043919086456e-03
4.267579689621925354e-02
1.486809998750686646e-01
1.790303885936737061e-01
1.922483295202255249e-01
1.284233629703521729e-01
-5.068695917725563049e-02
-6.116527318954467773e-02
-7.450756430625915527e-02
-1.099707558751106262e-01
-1.182335466146469116e-01
-1.392147392034530640e-01
-8.790881186723709106e-02
-4.096024855971336365e-02
-7.527882605791091919e-02
-9.340587258338928223e-02
-1.496979743242263794e-01
-1.436163187026977539e-01
-1.911199986934661865e-01
-1.481996625661849976e-01
-9.091033786535263062e-02
-1.306375563144683838e-01
-1.253271549940109253e-01
-8.672981709241867065e-02
-1.089882552623748779e-01
-1.442205607891082764e-01
-1.468634605407714844e-01
-9.097419679164886475e-02
-1.221831738948822021e-01
-9.775342047214508057e-02
-4.677662625908851624e-02
-5.643456056714057922e-02
-1.057018116116523743e-01
-1.086149066686630249e-01
-1.163766309618949890e-01
-1.622542589902877808e-01
-1.276458650827407837e-01
-7.537216693162918091e-02
-7.804454863071441650e-02
-6.299272179603576660e-02
-5.758408084511756897e-02
-9.179949760437011719e-02
-1.425650417804718018e-01
-1.241678148508071899e-01
-1.137386262416839600e-01
-3.505545109510421753e-02
2.017063833773136139e-02
3.189181536436080933e-02
-9.642213582992553711e-02
-1.597685515880584717e-01
-1.442402154207229614e-01
-1.311877518892288208e-01
-9.307182580232620239e-02
-7.196781784296035767e-02
-6.373450160026550293e-02
-1.311716735363006592e-01
-1.634296029806137085e-01
-1.203035488724708557e-01
-1.339511275291442871e-01
-1.591241359710693359e-01
-1.601508259773254395e-01
-1.026511192321777344e-01
-1.223976984620094299e-01
-1.545893847942352295e-01
-1.351918280124664307e-01
-1.389368325471878052e-01
-1.759129315614700317e-01
-1.762746870517730713e-01
-1.210347190499305725e-01
-9.470509737730026245e-02
-1.235568597912788391e-01
-1.494508385658264160e-01
-1.351383328437805176e-01
-2.093198150396347046e-01
-1.233301162719726562e-01
-9.933921694755554199e-02
-1.039478555321693420e-01
-1.517462432384490967e-01
-1.654626131057739258e-01
-1.118047013878822327e-01
-1.366643607616424561e-01
-8.818574994802474976e-02
-1.026842370629310608e-01
-1.085488498210906982e-01
-1.306366920471191406e-01
-1.517870128154754639e-01
-1.188437715172767639e-01
-1.376553624868392944e-01
-8.191861957311630249e-02
-5.625647306442260742e-02
-1.399940699338912964e-01
-1.507424712181091309e-01
-1.150427237153053284e-01
-6.397065520286560059e-02
-4.748757556080818176e-02
-6.882641464471817017e-02
-3.366675600409507751e-02
-9.520952403545379639e-02
-1.106888428330421448e-01
-1.215416938066482544e-01
-8.834879845380783081e-02
-8.013018220663070679e-02
-9.479681402444839478e-02
-6.338724493980407715e-02
-5.817912518978118896e-02
-7.519312202930450439e-02
-7.178924977779388428e-02
-9.973257780075073242e-02
-1.420064419507980347e-01
-1.865674257278442383e-01
-1.524831950664520264e-01
-5.637408420443534851e-02
-9.015568345785140991e-02
-1.176544502377510071e-01
-1.769075095653533936e-01
-2.357052564620971680e-01
-2.747921645641326904e-01
-2.001695185899734497e-01
-3.119455277919769287e-02
-4.940565675497055054e-02
-3.832098841667175293e-02
-1.013581901788711548e-01
-1.459539830684661865e-01
-1.530937999486923218e-01
-9.906573593616485596e-02
-5.842015519738197327e-02
-5.220963060855865479e-02
3.537507355213165283e-02
3.741310909390449524e-03
-8.967094868421554565e-02
-2.141197472810745239e-01
-1.859219968318939209e-01
-9.818196296691894531e-02
-4.485020413994789124e-02
6.231144070625305176e-02
5.280149355530738831e-02
-1.079918518662452698e-01
-2.379816472530364990e-01
-2.275504320859909058e-01
-1.447836458683013916e-01
-1.085944324731826782e-01
1.099093817174434662e-02
3.455289453268051147e-02
-6.407631188631057739e-02
-2.359623610973358154e-01
-2.377727627754211426e-01
-1.469020247459411621e-01
-1.381848007440567017e-01
-5.883793905377388000e-02
-4.029742628335952759e-02
-9.333191066980361938e-02
-1.440177112817764282e-01
-1.300995945930480957e-01
-7.574907690286636353e-02
-7.648296654224395752e-02
-8.414972573518753052e-02
-3.604307770729064941e-02
-1.360951829701662064e-02
2.431170642375946045e-02
-6.993659306317567825e-03
-5.683081224560737610e-02
-4.880145564675331116e-02
-9.719688445329666138e-02
-6.664928793907165527e-02
-9.223553352057933807e-03
7.325646281242370605e-02
5.263374745845794678e-02
-8.786911517381668091e-02
-1.041753441095352173e-01
-8.812966197729110718e-02
-5.316353216767311096e-02
2.997871860861778259e-02
7.416405528783798218e-02
4.729459434747695923e-02
-1.071261018514633179e-01
-1.586373001337051392e-01
-1.546139419078826904e-01
-7.790515571832656860e-02
4.926610738039016724e-03
3.953013569116592407e-02
3.365467709954828024e-04
-1.532807797193527222e-01
-1.966497153043746948e-01
-1.668794304132461548e-01
-7.286563515663146973e-02
-1.917882449924945831e-02
2.365815266966819763e-02
-2.568611875176429749e-02
-1.731001287698745728e-01
-1.990381181240081787e-01
-1.534132212400436401e-01
-1.013309806585311890e-01
-6.183124706149101257e-02
4.173180088400840759e-03
-3.136616200208663940e-02
-1.607998758554458618e-01
-1.882816404104232788e-01
-1.541427671909332275e-01
-1.287910342216491699e-01
-1.153573840856552124e-01
-7.021017372608184814e-02
-5.906721577048301697e-02
-3.685705363750457764e-02
-2.077806554734706879e-02
7.069684565067291260e-02
1.305886656045913696e-01
1.389048844575881958e-01
1.308028995990753174e-01
6.435880064964294434e-02
5.135777965188026428e-02
6.651552021503448486e-02
1.633322387933731079e-01
2.602703571319580078e-01
2.802735567092895508e-01
2.170681208372116089e-01
9.036798030138015747e-02
2.006606310606002808e-01
2.290800362825393677e-01
2.922283709049224854e-01
3.929193019866943359e-01
3.994002044200897217e-01
2.994233667850494385e-01
1.144489720463752747e-01
2.228955328464508057e-01
2.489261478185653687e-01
2.307404279708862305e-01
3.491100668907165527e-01
3.706165552139282227e-01
3.374409079551696777e-01
1.314349174499511719e-01
1.199835985898971558e-01
1.556158810853958130e-01
1.649390608072280884e-01
2.412205189466476440e-01
2.539644539356231689e-01
2.610202133655548096e-01
1.106747016310691833e-01
1.793219521641731262e-02
4.559462517499923706e-02
2.397743798792362213e-02
4.605524614453315735e-02
1.585760340094566345e-02
3.319348767399787903e-02
-1.324025914072990417e-02
-5.372159928083419800e-02
-6.443378329277038574e-02
-9.957689046859741211e-02
-1.233543679118156433e-01
-1.168949156999588013e-01
-8.024139702320098877e-02
-5.701023712754249573e-02
-2.657118439674377441e-02
-5.929683148860931396e-02
-1.132550537586212158e-01
-1.612991690635681152e-01
-1.964317709207534790e-01
-2.691276073455810547e-01
-1.837775260210037231e-01
-2.874115714803338051e-03
-4.490932449698448181e-02
-8.449358493089675903e-02
-7.475747913122177124e-02
-9.679236263036727905e-02
-2.142316550016403198e-01
-1.842887103557586670e-01
-6.303419917821884155e-02
-8.123354613780975342e-02
-1.687569729983806610e-02
2.119194716215133667e-03
-8.266891352832317352e-03
-7.588477432727813721e-02
-9.189046174287796021e-02
-1.049069166183471680e-01
-9.505908936262130737e-02
8.719166368246078491e-02
9.784519672393798828e-02
3.984492644667625427e-02
-7.230313867330551147e-02
-7.583061605691909790e-02
-1.041587740182876587e-01
-8.640289306640625000e-02
1.014200672507286072e-01
1.049102991819381714e-01
4.143601283431053162e-02
-8.749295771121978760e-02
-1.210006102919578552e-01
-1.397517621517181396e-01
-1.481032818555831909e-01
-1.924201846122741699e-02
-1.841262169182300568e-02
-2.890365011990070343e-02
-1.475480943918228149e-01
-1.435399055480957031e-01
-9.656892716884613037e-02
-1.147648915648460388e-01
-5.015653371810913086e-02
-6.902617216110229492e-02
-6.946287304162979126e-02
-1.212274283170700073e-01
-1.065318584442138672e-01
3.546750545501708984e-02
1.504577044397592545e-02
-5.912571772933006287e-02
-7.952516525983810425e-02
-6.264448165893554688e-02
3.369202464818954468e-02
3.377869352698326111e-02
2.374735660851001740e-03
-1.587779447436332703e-02
-7.229200005531311035e-02
-6.113396957516670227e-02
-1.049439981579780579e-02
1.073905453085899353e-01
8.129817247390747070e-02
-9.751521795988082886e-02
-1.094458475708961487e-01
-7.239848375320434570e-02
-1.277751382440328598e-02
1.139154955744743347e-01
2.294851392507553101e-01
1.543652564287185669e-01
-1.518889963626861572e-01
-1.465625315904617310e-01
-3.119595535099506378e-02
6.532875448465347290e-02
2.089940607547760010e-01
2.651829421520233154e-01
1.784939467906951904e-01
-1.296273916959762573e-01
-1.431750208139419556e-01
-6.548228114843368530e-02
-2.127109328284859657e-03
1.263290047645568848e-01
1.873465776443481445e-01
1.348869651556015015e-01
-1.476545631885528564e-01
-1.820696741342544556e-01
-1.223050802946090698e-01
-1.068333834409713745e-01
-4.120995849370956421e-02
-1.354515552520751953e-02
2.206349745392799377e-03
-9.995681047439575195e-02
-1.222827881574630737e-01
-1.313261091709136963e-01
-1.062415614724159241e-01
-7.048185914754867554e-02
-1.293599512428045273e-02
-1.485757436603307724e-02
-8.763750642538070679e-02
-6.423327326774597168e-02
-4.510370269417762756e-02
-4.643119871616363525e-02
-5.017825961112976074e-02
-6.258524954319000244e-02
-6.932201236486434937e-02
-7.333853840827941895e-02
-6.036140769720077515e-02
-6.215126067399978638e-02
-6.079823523759841919e-02
-1.001721397042274475e-01
-1.074336618185043335e-01
-1.033206880092620850e-01
-1.647741720080375671e-02
-1.476415060460567474e-02
-7.666012644767761230e-02
-8.236722648143768311e-02
-1.343523561954498291e-01
-1.522253453731536865e-01
-1.334985643625259399e-01
-1.194747444242238998e-02
-1.320405770093202591e-02
-6.283486634492874146e-02
-9.046552330255508423e-02
-1.669157445430755615e-01
-2.320481985807418823e-01
-1.772350519895553589e-01
1.751842536032199860e-02
2.233202010393142700e-02
-1.256583817303180695e-02
-1.025094464421272278e-01
-1.688644438982009888e-01
-2.447643727064132690e-01
-1.849390715360641479e-01
2.771292068064212799e-02
4.992580786347389221e-02
3.263430297374725342e-02
-5.210993811488151550e-02
-9.846454858779907227e-02
-1.590642333030700684e-01
-1.333510577678680420e-01
-2.699527889490127563e-02
1.391035504639148712e-02
2.144702151417732239e-02
-8.849981240928173065e-03
-4.036669060587882996e-02
-5.212695524096488953e-02
-5.630516633391380310e-02
-6.022109836339950562e-02
-4.472580179572105408e-02
-4.000763967633247375e-02
-6.244195625185966492e-02
-1.220087856054306030e-01
-2.008813768625259399e-01
-1.847963035106658936e-01
-6.889256834983825684e-02
-6.886492669582366943e-02
-1.092089191079139709e-01
-5.806014314293861389e-02
-8.379810303449630737e-02
-1.288648545742034912e-01
-1.831560134887695312e-01
-4.596985131502151489e-02
-3.702653199434280396e-02
1.939792186021804810e-02
2.010841071605682373e-01
3.336903154850006104e-01
2.990966141223907471e-01
1.199538037180900574e-01
1.406694855540990829e-02
3.901239857077598572e-02
9.003677219152450562e-02
3.496371805667877197e-01
5.285772681236267090e-01
5.688658952713012695e-01
2.877435088157653809e-01
-8.063268847763538361e-03
5.384420976042747498e-02
1.566992700099945068e-01
3.521298766136169434e-01
4.866758882999420166e-01
5.006092190742492676e-01
2.815186679363250732e-01
-2.865916118025779724e-02
2.207953482866287231e-02
3.524339944124221802e-02
1.429640650749206543e-01
2.036781758069992065e-01
2.352078557014465332e-01
1.240407302975654602e-01
-6.612802296876907349e-02
-4.782209545373916626e-02
-5.255408212542533875e-02
-6.894785910844802856e-02
-5.000148341059684753e-02
-7.757325470447540283e-02
-4.974806681275367737e-02
-8.295374363660812378e-02
-9.978404641151428223e-02
-1.104450449347496033e-01
-1.004947796463966370e-01
-9.040381014347076416e-02
-2.888751402497291565e-02
-2.983636222779750824e-02
-8.619353175163269043e-02
-9.199123829603195190e-02
-6.032934039831161499e-02
3.100889176130294800e-02
4.910913482308387756e-02
7.278340309858322144e-02
-1.647674292325973511e-02
-8.412266522645950317e-02
-6.770003587007522583e-02
4.648266732692718506e-02
1.750387847423553467e-01
1.447875201702117920e-01
1.295338273048400879e-01
-1.215822715312242508e-02
-4.321762546896934509e-02
1.008014380931854248e-02
1.696090698242187500e-01
3.158433139324188232e-01
2.422517687082290649e-01
1.877634376287460327e-01
6.876433733850717545e-03
-2.202911861240863800e-02
2.176214382052421570e-02
1.029985770583152771e-01
1.782244592905044556e-01
6.549568474292755127e-02
6.394072622060775757e-02
-2.262440510094165802e-02
-4.369745776057243347e-02
4.091225564479827881e-03
1.612317934632301331e-02
9.051925688982009888e-02
1.144388504326343536e-02
3.140935301780700684e-02
-2.141940407454967499e-02
-4.259347915649414062e-02
-3.748485818505287170e-02
-7.145573943853378296e-02
-7.398479431867599487e-02
-1.193382218480110168e-01
-1.015482544898986816e-01
-8.685736358165740967e-02
-2.412341907620429993e-02
-2.439175546169281006e-02
-4.557880759239196777e-02
-2.171989344060420990e-02
-3.363018482923507690e-02
-5.641575157642364502e-02
-8.905309438705444336e-02
-4.185276851058006287e-02
-4.261561110615730286e-02
-8.532322198152542114e-02
-6.714919954538345337e-02
-5.538457632064819336e-02
-5.767693743109703064e-02
-7.998333126306533813e-02
-5.476357415318489075e-02
-5.162787064909934998e-02
-9.893935918807983398e-02
-4.598898068070411682e-02
-1.000740379095077515e-01
-1.280499994754791260e-01
-1.298516839742660522e-01
-4.410679265856742859e-02
-6.048679724335670471e-02
-1.196740865707397461e-01
-1.095156446099281311e-01
-1.451315134763717651e-01
-1.031292378902435303e-01
-6.570785492658615112e-02
-8.174668252468109131e-02
-9.746734797954559326e-02
-5.349472165107727051e-02
-6.965623050928115845e-02
-8.844742178916931152e-02
-1.214719265699386597e-01
-9.011877328157424927e-02
-1.129388436675071716e-01
-1.421951502561569214e-01
-1.215447634458541870e-01
-1.530129313468933105e-01
-1.238524615764617920e-01
-1.670200824737548828e-01
-1.438396722078323364e-01
-1.020597368478775024e-01
-1.268156468868255615e-01
-8.997693657875061035e-02
-1.212457641959190369e-01
-1.419153064489364624e-01
-2.108240276575088501e-01
-1.715817898511886597e-01
-8.813698776066303253e-03
1.493414398282766342e-02
5.004667863249778748e-02
9.923979640007019043e-02
8.823721110820770264e-02
7.892560213804244995e-02
2.126151137053966522e-02
7.530118804425001144e-03
7.026710361242294312e-02
1.573823988437652588e-01
2.613846957683563232e-01
2.975609600543975830e-01
2.922358810901641846e-01
1.513848155736923218e-01
3.270703554153442383e-02
9.772988408803939819e-02
1.967530548572540283e-01
3.081787824630737305e-01
3.575109243392944336e-01
3.575852811336517334e-01
1.972121596336364746e-01
1.193696819245815277e-02
5.631908029317855835e-02
1.251959055662155151e-01
2.130225002765655518e-01
2.327935248613357544e-01
2.547501623630523682e-01
1.185128912329673767e-01
-3.931569308042526245e-02
-5.994349718093872070e-03
3.238694742321968079e-02
7.302825152873992920e-02
7.324487715959548950e-02
8.415691554546356201e-02
1.939919020514935255e-04
-3.106456995010375977e-02
-1.539325807243585587e-02
2.512195147573947906e-03
-4.752801265567541122e-03
-9.786891750991344452e-03
-5.444705951958894730e-03
-4.229023307561874390e-02
-8.371397107839584351e-02
-9.273136407136917114e-02
-4.575299099087715149e-02
-5.538468435406684875e-02
-5.708535015583038330e-02
-4.979125410318374634e-02
-4.758944362401962280e-02
-5.166865140199661255e-02
-8.105713874101638794e-02
-6.017584353685379028e-02
-4.751211032271385193e-02
-5.766774713993072510e-02
-7.409054785966873169e-02
-4.958575963973999023e-02
-4.024355858564376831e-02
-7.138833403587341309e-02
-7.780955731868743896e-02
-4.551857337355613708e-02
-3.836402669548988342e-02
-4.765076562762260437e-02
-6.091533228754997253e-03
-1.094442419707775116e-02
-8.913912810385227203e-03
2.147596795111894608e-03
9.559732675552368164e-02
1.356621831655502319e-01
1.706492006778717041e-01
1.315456926822662354e-01
-2.719159238040447235e-02
1.186262164264917374e-02
8.603635430335998535e-02
2.919622361660003662e-01
3.497070074081420898e-01
3.446938991546630859e-01
2.085017561912536621e-01
-4.550933092832565308e-02
-1.543065160512924194e-02
5.761844664812088013e-02
2.587068378925323486e-01
3.017450273036956787e-01
3.333365917205810547e-01
1.886403411626815796e-01
1.173937343992292881e-03
8.521368354558944702e-02
1.826350837945938110e-01
2.983064353466033936e-01
3.215602338314056396e-01
2.816278934478759766e-01
1.592056155204772949e-01
-2.082891529425978661e-03
4.079817607998847961e-02
8.221259713172912598e-02
8.196301013231277466e-02
7.446645200252532959e-02
6.024670973420143127e-02
2.241265028715133667e-02
1.228486653417348862e-02
3.257827088236808777e-02
1.733905822038650513e-02
-1.140737626701593399e-02
-6.115227192640304565e-02
-5.894897133111953735e-02
-4.674840345978736877e-02
2.802604995667934418e-02
4.465238749980926514e-02
6.127106491476297379e-03
-4.421555623412132263e-02
-7.984780520200729370e-02
-7.477445155382156372e-02
-5.461132898926734924e-02
4.572530090808868408e-02
5.244250968098640442e-02
-6.948652118444442749e-02
-2.064516693353652954e-01
-2.224763929843902588e-01
-1.555265635251998901e-01
-4.964143782854080200e-02
1.479855179786682129e-02
-3.709217533469200134e-02
-2.081530094146728516e-01
-3.813864886760711670e-01
-3.479460477828979492e-01
-2.188284993171691895e-01
-6.094152107834815979e-02
4.874095693230628967e-02
2.504871226847171783e-02
-1.349227875471115112e-01
-3.292466700077056885e-01
-2.958215773105621338e-01
-2.066049426794052124e-01
-3.402287513017654419e-02
4.127270728349685669e-02
3.605757653713226318e-02
-5.828606337308883667e-02
-1.679302304983139038e-01
-1.276039779186248779e-01
-6.563552469015121460e-02
1.380610652267932892e-02
2.975037507712841034e-02
2.574994042515754700e-02
-3.700021281838417053e-02
-6.206041947007179260e-02
-5.312074720859527588e-02
-3.925332799553871155e-02
-1.288646459579467773e-02
3.557884693145751953e-02
6.820890307426452637e-02
1.089481264352798462e-01
1.943905353546142578e-01
2.100015878677368164e-01
2.447042763233184814e-01
1.545033156871795654e-01
1.602498292922973633e-01
2.022398859262466431e-01
1.951911896467208862e-01
3.017947673797607422e-01
3.190887272357940674e-01
3.472110033035278320e-01
2.257032990455627441e-01
2.318063378334045410e-01
2.744822204113006592e-01
2.480790764093399048e-01
3.083359003067016602e-01
3.071122765541076660e-01
2.861534953117370605e-01
1.966565102338790894e-01
2.247243970632553101e-01
2.804039716720581055e-01
2.703581452369689941e-01
3.173696100711822510e-01
2.719292342662811279e-01
1.792840361595153809e-01
1.058482751250267029e-01
1.841876059770584106e-01
2.378005981445312500e-01
2.215006649494171143e-01
2.456559687852859497e-01
2.591914236545562744e-01
1.708485484123229980e-01
9.342770278453826904e-02
9.439452737569808960e-02
1.599446833133697510e-01
1.257979422807693481e-01
1.290156096220016479e-01
1.037817075848579407e-01
7.657790929079055786e-02
3.924972563982009888e-02
5.638957396149635315e-02
1.180875673890113831e-01
1.322514265775680542e-01
1.513218879699707031e-01
1.151508688926696777e-01
5.214161798357963562e-02
-7.810064125806093216e-03
-8.575123548507690430e-02
-1.321121454238891602e-01
-1.275183558464050293e-01
-1.280900537967681885e-01
-1.421752274036407471e-01
-1.242997944355010986e-01
-1.146283298730850220e-01
-1.107435375452041626e-01
-1.670774966478347778e-01
-1.515315920114517212e-01
-1.195754706859588623e-01
-1.106220036745071411e-01
-1.275791376829147339e-01
-1.187449470162391663e-01
-1.047835648059844971e-01
-1.333995610475540161e-01
-6.761696934700012207e-02
2.208208665251731873e-02
-1.894004270434379578e-02
-1.582613289356231689e-01
-1.862606257200241089e-01
-1.361724883317947388e-01
-1.440771222114562988e-01
-7.090755552053451538e-02
2.150589600205421448e-02
1.395688764750957489e-02
-1.243380606174468994e-01
-1.635325849056243896e-01
-1.325915455818176270e-01
-1.325848102569580078e-01
-1.700665056705474854e-02
6.904393434524536133e-02
6.054061278700828552e-02
-1.158730015158653259e-01
-1.544463187456130981e-01
-1.066696867346763611e-01
-1.269781738519668579e-01
-1.067597195506095886e-01
-5.337198078632354736e-02
-3.610199317336082458e-03
-5.052703619003295898e-02
-7.138696312904357910e-02
-9.435585141181945801e-02
-1.129470169544219971e-01
-1.255354583263397217e-01
-1.027443781495094299e-01
-9.805832803249359131e-02
-1.138203069567680359e-01
-9.516386687755584717e-02
-1.309196949005126953e-01
-1.444167196750640869e-01
-9.731743484735488892e-02
-4.857563599944114685e-02
-1.453210506588220596e-02
2.864745073020458221e-02
-1.141866575926542282e-02
-1.506599187850952148e-01
-1.823935657739639282e-01
-1.105938181281089783e-01
1.809771358966827393e-02
5.622167512774467468e-02
1.091528609395027161e-01
9.092439897358417511e-03
-1.097957119345664978e-01
-1.549637317657470703e-01
-5.069756880402565002e-02
6.570908427238464355e-02
1.334039121866226196e-01
1.121954768896102905e-01
4.655176773667335510e-03
-1.071398854255676270e-01
-1.201847270131111145e-01
-3.745387867093086243e-02
9.367828071117401123e-02
1.242243051528930664e-01
1.092018932104110718e-01
7.676002569496631622e-03
-1.141566932201385498e-01
-9.118044376373291016e-02
-1.558081363327801228e-03
1.118114069104194641e-01
1.019126847386360168e-01
4.420919343829154968e-02
-1.946784369647502899e-02
-1.575786769390106201e-01
-1.285308152437210083e-01
-6.344006210565567017e-02
9.607260115444660187e-03
-1.751207187771797180e-02
5.189064890146255493e-03
-2.610603533685207367e-02
-1.510412693023681641e-01
-1.691308170557022095e-01
-8.953792601823806763e-02
-6.571453064680099487e-02
-8.313671499490737915e-02
-8.540573716163635254e-02
-5.628977343440055847e-02
1.446596719324588776e-02
3.053376637399196625e-02
-1.908065867610275745e-03
-7.173150032758712769e-02
-9.149058163166046143e-02
-8.686411380767822266e-02
-6.551261991262435913e-02
8.382533490657806396e-02
8.856958895921707153e-02
1.215037517249584198e-02
-6.018652021884918213e-02
-1.004113778471946716e-01
-1.021427735686302185e-01
-8.829163014888763428e-02
7.320141792297363281e-02
6.627584993839263916e-02
6.399558484554290771e-02
2.491321600973606110e-02
7.618129253387451172e-03
-1.933742314577102661e-02
-6.587302684783935547e-02
1.106913853436708450e-02
-3.776321560144424438e-02
7.399055641144514084e-03
4.951313510537147522e-02
1.089623421430587769e-01
9.517715871334075928e-02
-4.000813886523246765e-02
-3.203194960951805115e-02
-6.001691892743110657e-02
5.806409195065498352e-02
1.317649036645889282e-01
1.714668124914169312e-01
1.355716139078140259e-01
-2.172839455306529999e-02
-1.248157769441604614e-01
-1.345751732587814331e-01
-5.145888775587081909e-02
4.769693687558174133e-02
1.049553975462913513e-01
1.065383926033973694e-01
1.744349114596843719e-02
-1.149150356650352478e-01
-1.133815199136734009e-01
-8.011285960674285889e-02
2.513464540243148804e-03
3.190239146351814270e-02
3.150428831577301025e-02
-1.356846932321786880e-02
-3.617670759558677673e-02
-2.049981802701950073e-02
-1.975069381296634674e-02
-4.318041726946830750e-02
-5.014131963253021240e-02
-4.538498073816299438e-02
-6.811551749706268311e-02
-5.823185294866561890e-02
-3.981768712401390076e-02
2.158188633620738983e-02
7.671022415161132812e-02
8.398979902267456055e-02
1.007915660738945007e-01
-7.971622981131076813e-03
-9.692703932523727417e-02
-5.624369904398918152e-02
7.401100546121597290e-02
1.445403695106506348e-01
1.909741163253784180e-01
2.949001193046569824e-01
1.678606867790222168e-01
-1.291393339633941650e-01
-7.612757384777069092e-02
7.044374942779541016e-02
2.202683985233306885e-01
2.782220244407653809e-01
4.642257392406463623e-01
2.798938453197479248e-01
-7.120000571012496948e-02
-5.360393319278955460e-03
1.397602409124374390e-01
3.095876872539520264e-01
3.101346790790557861e-01
4.260608851909637451e-01
2.219497710466384888e-01
-3.830754756927490234e-02
1.022612676024436951e-02
8.231794834136962891e-02
1.756301820278167725e-01
1.514822393655776978e-01
2.168819010257720947e-01
1.020686402916908264e-01
-2.069007139652967453e-03
2.341069839894771576e-02
4.991063475608825684e-02
5.926635488867759705e-02
4.392716288566589355e-02
4.767991602420806885e-02
-3.022653050720691681e-03
-1.857406795024871826e-01
-2.040748149156570435e-01
-1.940084248781204224e-01
-1.986653506755828857e-01
-2.145529091358184814e-01
-2.496688812971115112e-01
-1.648317426443099976e-01
-1.079901829361915588e-01
-1.083613857626914978e-01
-1.682805716991424561e-01
-1.999105662107467651e-01
-2.317363023757934570e-01
-2.886183559894561768e-01
-1.949600577354431152e-01
-2.668286487460136414e-02
-4.615423455834388733e-02
-2.152548283338546753e-01
-2.341356426477432251e-01
-2.097103744745254517e-01
-1.700657159090042114e-01
-1.214851588010787964e-01
-2.506981231272220612e-02
-8.938945829868316650e-02
-2.523516714572906494e-01
-2.578758597373962402e-01
-1.671838313341140747e-01
-7.935680449008941650e-02
-5.380442738533020020e-02
-4.625884443521499634e-02
-1.045211032032966614e-01
-3.194654881954193115e-01
-3.231606483459472656e-01
-2.210658639669418335e-01
-1.053242608904838562e-01
-3.412720561027526855e-02
-3.062775917351245880e-02
-1.016527041792869568e-01
-2.678309082984924316e-01
-2.855002582073211670e-01
-1.732209622859954834e-01
-1.064817383885383606e-01
-1.855010911822319031e-02
-4.122733697295188904e-02
-8.021732419729232788e-02
-1.633232980966567993e-01
-1.723941862583160400e-01
-1.444188505411148071e-01
-1.477495729923248291e-01
-9.844347089529037476e-02
-2.286306768655776978e-02
-3.349136561155319214e-02
-4.949894174933433533e-02
-4.184135422110557556e-02
-5.347969755530357361e-02
-1.390476673841476440e-01
-1.467258185148239136e-01
1.787227019667625427e-02
-5.644355551339685917e-04
-5.073521658778190613e-02
-5.126994475722312927e-02
-7.937518507242202759e-02
-1.427702009677886963e-01
-1.631538569927215576e-01
5.999926850199699402e-02
5.540608987212181091e-02
-2.260255813598632812e-02
-9.327811747789382935e-02
-9.610714763402938843e-02
-9.885620325803756714e-02
-7.199181616306304932e-02
6.460159271955490112e-02
8.998291194438934326e-02
3.452883288264274597e-02
-2.955402806401252747e-02
3.082686336711049080e-03
6.455131620168685913e-02
8.488927781581878662e-02
6.558192521333694458e-02
9.605915844440460205e-02
7.177472114562988281e-02
-7.687292061746120453e-03
5.712910555303096771e-03
2.925238758325576782e-02
5.873557925224304199e-02
8.753550052642822266e-02
1.228847056627273560e-01
7.875818014144897461e-02
7.783269509673118591e-03
-8.445966988801956177e-03
-3.930482547730207443e-03
3.724817652255296707e-03
8.087196387350559235e-03
-2.627938811201602221e-04
-1.826988719403743744e-02
-7.065042108297348022e-02
-7.529844343662261963e-02
-7.805435359477996826e-02
-5.377905443310737610e-02
-2.068870887160301208e-02
3.603175980970263481e-03
1.943876268342137337e-03
1.499499077908694744e-03
-2.209626883268356323e-02
-5.786096304655075073e-02
-8.142608404159545898e-02
-3.615653514862060547e-02
-1.769627816975116730e-02
-1.542842201888561249e-02
-1.754304580390453339e-02
-2.381248399615287781e-02
-2.807675302028656006e-02
-4.721780493855476379e-02
-8.605811744928359985e-02
-5.180824175477027893e-02
5.102894082665443420e-02
5.517061799764633179e-02
7.567983120679855347e-02
4.154159873723983765e-02
-1.309489551931619644e-02
-7.049396634101867676e-02
-5.481380503624677658e-03
1.155686974525451660e-01
1.577735692262649536e-01
1.762579232454299927e-01
8.200399577617645264e-02
-9.404158219695091248e-03
-8.384060114622116089e-03
7.090551406145095825e-02
1.519901007413864136e-01
1.873366832733154297e-01
1.749466806650161743e-01
7.090113312005996704e-02
-2.035159617662429810e-02
-4.224866279400885105e-04
1.042250394821166992e-01
1.377722322940826416e-01
1.830352097749710083e-01
1.354036778211593628e-01
7.364620268344879150e-02
-2.882978692650794983e-02
-8.900676853954792023e-03
4.038796946406364441e-02
3.451037034392356873e-02
2.086821198463439941e-02
-2.449546707794070244e-03
-8.887542644515633583e-04
-2.892172522842884064e-02
-8.974227309226989746e-02
-1.103119552135467529e-01
-9.292019158601760864e-02
-8.129727840423583984e-02
-7.416194677352905273e-02
-1.076389700174331665e-01
-7.109132409095764160e-02
-9.392058849334716797e-02
-1.166709437966346741e-01
-4.796542227268218994e-02
6.581478565931320190e-02
1.542789489030838013e-01
1.084500178694725037e-01
3.543363139033317566e-02
-5.293269455432891846e-02
-4.962223023176193237e-02
1.302252262830734253e-01
2.739510834217071533e-01
3.515023887157440186e-01
2.971716523170471191e-01
1.510189771652221680e-01
-5.057213455438613892e-02
3.917959704995155334e-02
3.011385500431060791e-01
4.893015921115875244e-01
4.620920717716217041e-01
3.779419064521789551e-01
1.960494667291641235e-01
-1.056381687521934509e-01
-4.226915165781974792e-02
2.754784822463989258e-01
5.239052176475524902e-01
5.693081617355346680e-01
4.340809285640716553e-01
2.149465680122375488e-01
-1.697424948215484619e-01
-1.023655831813812256e-01
1.229541972279548645e-01
3.220458924770355225e-01
3.702132999897003174e-01
3.085894286632537842e-01
1.362023651599884033e-01
-1.740281134843826294e-01
-1.808573156595230103e-01
-7.524754852056503296e-02
-3.430700302124023438e-02
8.082074113190174103e-03
2.044345065951347351e-02
1.585172303020954132e-02
1.089660264551639557e-02
4.253706429153680801e-03
-1.773810386657714844e-02
-4.342634230852127075e-02
-6.901971995830535889e-02
-9.489174932241439819e-02
-7.791545987129211426e-02
-1.055274973623454571e-03
1.742982189171016216e-03
3.506714245304465294e-03
-4.879460856318473816e-02
-9.279897809028625488e-02
-1.597822457551956177e-01
-1.342066675424575806e-01
-7.552625983953475952e-02
-9.083071351051330566e-02
-3.262459486722946167e-02
2.837088890373706818e-02
-2.134856767952442169e-02
-4.428894072771072388e-02
-9.914544969797134399e-02
-7.769313454627990723e-02
-1.049465015530586243e-01
-9.192156605422496796e-03
4.346784204244613647e-02
2.838570997118949890e-02
-2.012433111667633057e-02
-1.078070029616355896e-01
-2.732450701296329498e-02
-4.028719663619995117e-02
1.132642012089490891e-02
6.961850076913833618e-02
2.733339928090572357e-02
2.104917727410793304e-02
-4.256077855825424194e-02
-4.747255146503448486e-02
-5.988388881087303162e-02
-5.220053717494010925e-02
-7.478222995996475220e-02
-1.455241888761520386e-01
-1.658026576042175293e-01
-1.256873905658721924e-01
-6.457037478685379028e-02
-5.790969356894493103e-02
-6.332539021968841553e-02
-6.576200574636459351e-02
-1.072437912225723267e-01
-1.132582724094390869e-01
-9.616341441869735718e-02
-3.911273553967475891e-02
-4.285046458244323730e-02
-6.797276437282562256e-02
-1.205499544739723206e-01
-1.745449900627136230e-01
-2.205817848443984985e-01
-1.337628662586212158e-01
-3.620843589305877686e-02
-4.395068809390068054e-02
-9.292990714311599731e-02
-1.785012483596801758e-01
-2.140592038631439209e-01
-2.380609363317489624e-01
-1.300226002931594849e-01
-3.487698361277580261e-02
-2.078491263091564178e-02
-1.166521459817886353e-01
-1.895721256732940674e-01
-2.632416784763336182e-01
-1.950681954622268677e-01
-9.921620041131973267e-02
-6.592985242605209351e-02
1.481369719840586185e-03
-1.730382256209850311e-02
-4.493911936879158020e-02
-1.555514484643936157e-01
-8.161000907421112061e-02
-2.182161808013916016e-02
-7.921643555164337158e-02
-3.633040189743041992e-02
-7.420570403337478638e-02
-7.170286774635314941e-02
-1.747762113809585571e-01
-7.864218950271606445e-02
-4.118868708610534668e-02
-1.070880442857742310e-01
-6.763228029012680054e-02
-1.311634760349988937e-02
1.505000516772270203e-02
-3.741538524627685547e-02
-3.635073080658912659e-02
-3.826660290360450745e-02
-1.010558381676673889e-01
-1.078986003994941711e-01
-7.997617870569229126e-02
-7.074747234582901001e-02
-7.909955084323883057e-02
-5.364947021007537842e-02
-5.426437780261039734e-02
3.933653235435485840e-02
-1.254303101450204849e-02
-1.573694944381713867e-01
-2.121290564537048340e-01
-2.420548200607299805e-01
-1.669204086065292358e-01
-1.283173114061355591e-01
3.918004035949707031e-02
-2.295351400971412659e-02
-1.543236672878265381e-01
-1.330962777137756348e-01
-1.401175707578659058e-01
-1.032662838697433472e-01
-1.415073573589324951e-01
-2.358650416135787964e-02
-8.886866271495819092e-02
-9.750396758317947388e-02
-5.660247430205345154e-02
-3.578150644898414612e-02
-4.477885365486145020e-02
-1.268597990274429321e-01
-2.382475323975086212e-02
-7.118929177522659302e-02
-5.901297554373741150e-02
-3.684427589178085327e-02
-3.741887398064136505e-03
-5.432744324207305908e-02
-1.230174750089645386e-01
-2.151001244783401489e-02
-1.791060715913772583e-02
-2.823700197041034698e-02
-8.031977713108062744e-02
-1.150618717074394226e-01
-1.935293972492218018e-01
-1.668503433465957642e-01
-2.909889817237854004e-02
-4.038762673735618591e-02
-9.871622174978256226e-02
-2.076770961284637451e-01
-2.362107485532760620e-01
-2.403543591499328613e-01
-1.868607997894287109e-01
-3.722734376788139343e-02
-4.996657744050025940e-02
-8.343568444252014160e-02
-1.577245295047760010e-01
-1.756328046321868896e-01
-1.842867881059646606e-01
-1.467838436365127563e-01
-5.562027543783187866e-02
-7.075371593236923218e-02
-9.622184932231903076e-02
-6.196992099285125732e-02
-4.600539058446884155e-02
-4.883595556020736694e-02
-7.768060266971588135e-02
-6.667478382587432861e-02
-8.871424198150634766e-02
-1.186403557658195496e-01
-1.070851087570190430e-01
-1.037329435348510742e-01
-8.325827866792678833e-02
-1.028740331530570984e-01
-2.893505990505218506e-02
-7.296878844499588013e-02
-3.470746800303459167e-02
-1.767886616289615631e-02
2.096496522426605225e-02
-4.972963780164718628e-02
-2.645918354392051697e-02
-2.952968887984752655e-02
-2.966530248522758484e-02
6.787794083356857300e-02
1.509101986885070801e-01
1.450195610523223877e-01
9.259149432182312012e-02
4.260801896452903748e-02
-5.320350755937397480e-04
4.420411959290504456e-02
7.033295184373855591e-02
1.354777067899703979e-01
1.394140571355819702e-01
1.376440972089767456e-01
7.438407093286514282e-02
-2.171259559690952301e-02
4.472919926047325134e-02
7.037816196680068970e-02
1.011736020445823669e-01
1.003703325986862183e-01
1.435834169387817383e-01
8.165173977613449097e-02
4.197165835648775101e-03
2.687298879027366638e-02
3.721811622381210327e-02
1.233765110373497009e-02
-8.290011435747146606e-03
-4.607493523508310318e-03
-2.070416510105133057e-02
-1.006690263748168945e-01
-1.171061620116233826e-01
-1.436452865600585938e-01
-1.477349251508712769e-01
-1.622521430253982544e-01
-2.023457288742065430e-01
-1.596613973379135132e-01
-6.841227412223815918e-02
-9.263009577989578247e-02
-1.648401021957397461e-01
-2.270940691232681274e-01
-2.310265153646469116e-01
-2.621183991432189941e-01
-1.690616607666015625e-01
-5.540234968066215515e-02
-4.856477305293083191e-02
-1.215943768620491028e-01
-1.732551455497741699e-01
-2.296202629804611206e-01
-3.014429211616516113e-01
-2.039765268564224243e-01
-8.404102176427841187e-02
-7.801463454961776733e-02
-1.153125613927841187e-01
-1.264951974153518677e-01
-2.019106596708297729e-01
-2.492067217826843262e-01
-1.428425163030624390e-01
-1.346295624971389771e-01
-1.456073075532913208e-01
-1.444199830293655396e-01
-1.662575602531433105e-01
-2.675609588623046875e-01
-3.342441916465759277e-01
-2.029407918453216553e-01
-7.460988312959671021e-02
-1.037874743342399597e-01
-1.350758671760559082e-01
-1.822175383567810059e-01
-2.156952768564224243e-01
-2.079426646232604980e-01
-9.097965061664581299e-02
-9.440686553716659546e-02
-1.163847967982292175e-01
-1.493460685014724731e-01
-1.642338186502456665e-01
-1.466795355081558228e-01
-1.117730811238288879e-01
-5.640159919857978821e-02
-4.529063776135444641e-02
-6.260674446821212769e-02
-5.212681740522384644e-02
-6.408311426639556885e-02
-8.540251106023788452e-02
-7.413212209939956665e-02
-8.090455085039138794e-02
-1.438631769269704819e-02
-4.269742965698242188e-02
-9.816710650920867920e-02
-1.456455290317535400e-01
-1.903598904609680176e-01
-1.316773891448974609e-01
-9.534696489572525024e-02
-1.702032424509525299e-02
-1.411603298038244247e-02
-1.612277328968048096e-01
-2.206037938594818115e-01
-1.950669437646865845e-01
-1.649250276386737823e-02
4.443133249878883362e-02
-6.038326397538185120e-02
-2.060797810554504395e-02
-1.121122986078262329e-01
-1.602970361709594727e-01
-2.497844249010086060e-01
-1.715189814567565918e-01
-7.784726470708847046e-02
-9.303679317235946655e-02
-6.984069943428039551e-02
-9.188935160636901855e-02
-1.339110732078552246e-01
-1.929046660661697388e-01
-2.044172734022140503e-01
-1.345969885587692261e-01
-8.065211027860641479e-02
-7.596547156572341919e-02
-1.532466616481542587e-02
2.320373663678765297e-03
-4.039490222930908203e-02
-1.302137672901153564e-01
-1.605545729398727417e-01
-1.062833145260810852e-01
-1.454517394304275513e-01
-1.168142482638359070e-01
-1.059849858283996582e-01
-9.930180013179779053e-02
-1.303871572017669678e-01
-1.186501458287239075e-01
-8.862765878438949585e-02
-1.414528340101242065e-01
-1.249983906745910645e-01
-1.015361845493316650e-01
-8.842536062002182007e-02
-7.753755152225494385e-02
-5.658022686839103699e-02
-1.064686626195907593e-01
-1.692451685667037964e-01
-1.364726275205612183e-01
-8.394067734479904175e-02
-5.301384627819061279e-02
-2.848559617996215820e-02
-2.942435629665851593e-02
-4.074858501553535461e-02
-5.660750344395637512e-02
3.870058432221412659e-02
7.127990573644638062e-02
1.417142450809478760e-01
1.469717472791671753e-01
1.067800670862197876e-01
-2.127554733306169510e-03
1.566116698086261749e-02
1.596166193485260010e-01
2.509082555770874023e-01
2.905294299125671387e-01
2.064205408096313477e-01
8.087435364723205566e-02
7.905593141913414001e-03
6.929100304841995239e-02
2.217225879430770874e-01
2.934616208076477051e-01
3.636277616024017334e-01
2.198859751224517822e-01
8.814123272895812988e-02
-4.685393720865249634e-02
3.232246730476617813e-03
8.157445490360260010e-02
1.653787344694137573e-01
1.647150218486785889e-01
8.302918821573257446e-02
-3.525467589497566223e-03
-4.222832620143890381e-02
-4.063493013381958008e-02
-3.070861846208572388e-02
-2.127554733306169510e-03
-1.122648827731609344e-02
-5.240694805979728699e-02
-3.966889530420303345e-02
-1.454338282346725464e-01
-1.548664569854736328e-01
-7.461541146039962769e-02
6.289741955697536469e-03
5.235602334141731262e-02
4.116450995206832886e-02
1.216468866914510727e-02
-1.317974179983139038e-01
-1.128165200352668762e-01
-2.860097959637641907e-02
5.897680297493934631e-02
9.063291549682617188e-02
7.208275794982910156e-02
2.213175594806671143e-02
-9.863368235528469086e-03
3.751510009169578552e-02
7.457951456308364868e-02
4.359345883131027222e-03
-6.041263788938522339e-02
-9.727762639522552490e-02
-6.683000922203063965e-02
4.968377575278282166e-02
1.068059653043746948e-01
7.426442205905914307e-02
-6.308487802743911743e-02
-1.459882259368896484e-01
-1.660579741001129150e-01
-1.259224712848663330e-01
6.006165593862533569e-02
1.283474415540695190e-01
5.318561568856239319e-02
-1.168009489774703979e-01
-1.651565879583358765e-01
-1.235254406929016113e-01
-3.489072248339653015e-02
3.758689388632774353e-02
1.032243669033050537e-01
2.712127193808555603e-02
-5.205689370632171631e-02
-6.659867614507675171e-02
4.124029073864221573e-03
1.991020515561103821e-02
1.648016273975372314e-02
3.676129132509231567e-02
-6.700550206005573273e-03
-3.090628609061241150e-02
-1.737356930971145630e-02
1.892107725143432617e-02
2.990120463073253632e-02
-6.228332594037055969e-02
-4.817809164524078369e-02
-5.969080328941345215e-02
-7.895511388778686523e-02
-9.308414906263351440e-02
-1.486026793718338013e-01
-1.362589746713638306e-01
-3.725400567054748535e-02
-1.965816691517829895e-02
-4.050006717443466187e-02
-7.964544743299484253e-02
-9.898333251476287842e-02
-1.085916832089424133e-01
-8.665261417627334595e-02
-4.755485057830810547e-02
-3.725616633892059326e-02
6.650104187428951263e-03
-3.016676194965839386e-02
1.480205566622316837e-03
4.393007606267929077e-02
6.861531734466552734e-02
-6.019069626927375793e-02
4.375911876559257507e-02
1.802734434604644775e-01
2.006890326738357544e-01
1.607386320829391479e-01
9.984678775072097778e-02
4.124449938535690308e-02
-5.718483775854110718e-02
3.417240828275680542e-02
1.635151058435440063e-01
2.381096631288528442e-01
2.713536918163299561e-01
1.997411847114562988e-01
9.444101154804229736e-02
-5.805262550711631775e-02
1.535821426659822464e-02
1.505957692861557007e-01
2.722063362598419189e-01
3.427043557167053223e-01
2.570125758647918701e-01
1.469969600439071655e-01
-5.668278038501739502e-02
-4.787296429276466370e-02
3.401659429073333740e-02
9.946375340223312378e-02
1.588299423456192017e-01
1.121255680918693542e-01
7.460322231054306030e-02
-2.051664888858795166e-02
-4.941283911466598511e-02
-9.432969987392425537e-02
-1.352168321609497070e-01
-1.729915589094161987e-01
-1.717440634965896606e-01
-1.221195459365844727e-01
-7.628785818815231323e-02
-1.016558185219764709e-01
-1.678075790405273438e-01
-2.166306972503662109e-01
-2.626287043094635010e-01
-2.265853434801101685e-01
-1.471598744392395020e-01
-1.144431233406066895e-01
-1.771347075700759888e-01
-2.845314443111419678e-01
-3.281100988388061523e-01
-2.851262092590332031e-01
-1.028100550174713135e-01
-3.120214119553565979e-02
-1.432939618825912476e-01
-2.046422809362411499e-01
-2.950001955032348633e-01
-3.435435891151428223e-01
-2.845188379287719727e-01
-8.368201553821563721e-02
1.988408621400594711e-03
-1.290877908468246460e-01
-2.014971077442169189e-01
-2.926715612411499023e-01
-3.350506424903869629e-01
-2.609275877475738525e-01
-1.223337501287460327e-01
-2.868701517581939697e-02
-1.059728562831878662e-01
-1.721094846725463867e-01
-2.092567086219787598e-01
-2.796700596809387207e-01
-1.964769512414932251e-01
-1.539895236492156982e-01
-5.227070301771163940e-02
-7.375256717205047607e-02
-1.199547275900840759e-01
-1.311971694231033325e-01
-1.607914417982101440e-01
-1.210887953639030457e-01
-1.417163312435150146e-01
-1.007183119654655457e-01
-3.399036079645156860e-02
-4.587553814053535461e-02
2.499454095959663391e-02
3.633751347661018372e-02
4.836005344986915588e-02
1.105596348643302917e-01
9.139924496412277222e-02
-2.608136460185050964e-02
-3.713275119662284851e-02
5.490991473197937012e-02
1.777523458003997803e-01
2.214638739824295044e-01
2.544469535350799561e-01
1.428944617509841919e-01
-9.856119286268949509e-04
-9.648876264691352844e-03
1.158925443887710571e-01
2.732796072959899902e-01
2.907989025115966797e-01
2.525817453861236572e-01
1.268836855888366699e-01
5.927889794111251831e-02
5.542320385575294495e-02
1.107668802142143250e-01
2.723831534385681152e-01
2.294692546129226685e-01
1.672142446041107178e-01
3.023828566074371338e-02
1.020168587565422058e-01
1.321732103824615479e-01
1.410220414400100708e-01
2.644572854042053223e-01
2.398290485143661499e-01
1.848974376916885376e-01
5.740406364202499390e-02
1.291633695363998413e-01
1.857095360755920410e-01
1.132827252149581909e-01
1.279078572988510132e-01
1.269680261611938477e-01
1.887579411268234253e-01
1.176372542977333069e-01
8.419150114059448242e-02
1.270234584808349609e-01
4.824196919798851013e-02
1.235750224441289902e-02
2.624764107167720795e-02
1.343155503273010254e-01
1.126826852560043335e-01
-6.285037845373153687e-02
-7.533147931098937988e-02
-4.984241351485252380e-02
-7.921864092350006104e-02
-1.366422176361083984e-01
-1.613175421953201294e-01
-1.401137411594390869e-01
-3.488500416278839111e-02
-5.450818687677383423e-02
-5.303878802806138992e-03
-7.577639073133468628e-02
-1.329248100519180298e-01
-1.560195088386535645e-01
-1.016518324613571167e-01
-5.170404165983200073e-02
-4.194513708353042603e-02
8.296531438827514648e-02
2.293664216995239258e-02
-5.835437774658203125e-02
-1.636533588171005249e-01
-1.362207084894180298e-01
-7.146771997213363647e-02
-9.232028573751449585e-02
7.663109805434942245e-03
-1.785522326827049255e-02
-4.246030375361442566e-02
-1.576235741376876831e-01
-1.574830710887908936e-01
-4.606647416949272156e-02
-3.473279625177383423e-02
2.858006395399570465e-02
2.644329145550727844e-02
2.550077065825462341e-02
-7.568272948265075684e-02
-1.008322462439537048e-01
-1.014996170997619629e-01
-1.083372905850410461e-01
-9.548739343881607056e-02
-9.902916103601455688e-02
-7.836978882551193237e-02
-1.219072639942169189e-01
-9.637721627950668335e-02
-7.183068245649337769e-02
-5.000047758221626282e-02
-1.611653342843055725e-02
-2.842200174927711487e-02
-4.992437362670898438e-02
-1.018567308783531189e-01
-8.031337708234786987e-02
-8.991856873035430908e-02
-1.138349473476409912e-01
-1.103360652923583984e-01
-8.860991895198822021e-02
-7.596711069345474243e-02
-3.671348467469215393e-02
-3.347357362508773804e-02
-1.216289177536964417e-01
-1.461210995912551880e-01
-8.722139149904251099e-02
-1.823001168668270111e-02
1.797930523753166199e-02
3.716255351901054382e-02
1.397624984383583069e-02
-6.948453187942504883e-02
-1.040931716561317444e-01
-7.318452745676040649e-02
1.126805879175662994e-02
8.341670036315917969e-02
1.677866429090499878e-01
1.276844590902328491e-01
-5.978683382272720337e-02
-9.639012068510055542e-02
-1.432310938835144043e-01
-1.266513317823410034e-01
-7.488989084959030151e-02
6.899689137935638428e-02
1.023244410753250122e-01
-7.104112207889556885e-02
-1.270342767238616943e-01
-1.917608827352523804e-01
-1.930364519357681274e-01
-1.465701758861541748e-01
-6.728877127170562744e-02
-2.189419791102409363e-02
-1.018643602728843689e-01
-1.479256451129913330e-01
-1.879616975784301758e-01
-2.178124040365219116e-01
-1.624115854501724243e-01
-8.314670622348785400e-02
-3.573269769549369812e-02
-1.144355386495590210e-01
-1.438261717557907104e-01
-1.231965348124504089e-01
-1.454874426126480103e-01
-1.219402328133583069e-01
-1.324065774679183960e-01
-8.698721230030059814e-02
-6.114172190427780151e-02
-7.429791986942291260e-02
-1.669751666486263275e-02
2.437037788331508636e-02
3.959234431385993958e-02
1.536793541163206100e-02
-3.033604286611080170e-02
-4.518673941493034363e-02
-4.046497866511344910e-02
5.100961029529571533e-02
1.435059756040573120e-01
1.902000159025192261e-01
1.616155803203582764e-01
3.650479391217231750e-02
2.561111003160476685e-02
8.838386833667755127e-02
1.078547909855842590e-01
1.950931102037429810e-01
1.458700299263000488e-01
9.525390714406967163e-02
-5.181878339499235153e-03
2.440845780074596405e-02
5.027024820446968079e-02
1.144265290349721909e-02
8.649580180644989014e-02
9.767190553247928619e-03
-6.688843667507171631e-02
-1.084354817867279053e-01
6.425783038139343262e-03
4.001438152045011520e-03
-7.806454598903656006e-02
-6.746596097946166992e-02
-1.206777989864349365e-01
-1.605811119079589844e-01
-1.407198905944824219e-01
-1.192815788090229034e-02
-1.711638271808624268e-02
-6.566991657018661499e-02
-7.528162002563476562e-02
-6.836715340614318848e-02
-9.867464005947113037e-02
-1.177711188793182373e-01
-3.013613075017929077e-02
-1.433663628995418549e-02
-4.552627727389335632e-02
-5.739097297191619873e-02
-5.424629896879196167e-02
-6.722797453403472900e-02
-7.577029615640640259e-02
-5.972298234701156616e-02
-5.390955880284309387e-02
-4.261835664510726929e-02
-7.923532277345657349e-02
-9.109935909509658813e-02
-8.979257196187973022e-02
-5.940075963735580444e-02
-4.524536058306694031e-02
-2.015231177210807800e-02
-2.986372821033000946e-02
-6.200986355543136597e-02
-8.132977038621902466e-02
-1.305760443210601807e-01
-9.455877542495727539e-02
-4.824381787329912186e-03
4.851233586668968201e-02
-1.302762050181627274e-02
-4.327175021171569824e-02
-1.000455021858215332e-01
-1.711670905351638794e-01
-1.458592265844345093e-01
3.428532928228378296e-02
1.353019773960113525e-01
9.072344005107879639e-02
1.400905549526214600e-01
3.936032950878143311e-02
-6.757266819477081299e-02
-1.481326818466186523e-01
6.297205388545989990e-02
1.821226477622985840e-01
1.206095442175865173e-01
1.587749570608139038e-01
7.109473645687103271e-02
-1.100478135049343109e-02
-9.687250852584838867e-02
8.627498149871826172e-02
1.835144758224487305e-01
1.375978142023086548e-01
1.562195569276809692e-01
9.736479818820953369e-02
1.661234162747859955e-02
-5.920384079217910767e-02
5.731078609824180603e-02
1.093765273690223694e-01
9.411124140024185181e-02
7.860878109931945801e-02
5.118856951594352722e-02
-4.417128395289182663e-03
-2.778718434274196625e-02
-1.436880379915237427e-01
-1.202949434518814087e-01
-7.034347206354141235e-02
2.374194934964179993e-02
5.232155323028564453e-02
7.108733803033828735e-02
7.382166385650634766e-02
-1.016368865966796875e-01
-5.512256920337677002e-02
-6.566485390067100525e-03
1.079212129116058350e-01
1.628078073263168335e-01
1.372805982828140259e-01
8.757024258375167847e-02
-2.626594156026840210e-02
3.426884859800338745e-02
6.130429729819297791e-02
1.254814267158508301e-01
1.091319173574447632e-01
9.710191190242767334e-02
6.622403115034103394e-02
5.232668481767177582e-03
4.347218573093414307e-02
3.961950913071632385e-02
1.033657193183898926e-01
1.136771515011787415e-01
1.154059842228889465e-01
8.892457932233810425e-02
-2.446528896689414978e-02
1.171194296330213547e-02
1.949938386678695679e-02
6.679860502481460571e-02
4.466749355196952820e-02
6.908147782087326050e-02
4.544726014137268066e-02
2.472692169249057770e-02
4.274884983897209167e-02
1.858110167086124420e-02
1.751404814422130585e-02
-1.769873127341270447e-02
4.293865989893674850e-03
-1.185045461170375347e-03
-5.253188777714967728e-03
-1.243015192449092865e-02
-2.015603147447109222e-02
-2.645062468945980072e-02
-2.154628280550241470e-03
1.859136298298835754e-02
1.654959656298160553e-02
-3.644838929176330566e-02
-4.317569732666015625e-02
-5.583148449659347534e-02
-7.536206394433975220e-02
-1.105200499296188354e-01
-1.053068116307258606e-01
-8.792936801910400391e-02
-2.322235889732837677e-02
-3.360704332590103149e-02
-3.171198815107345581e-02
-6.944094598293304443e-02
-1.526412963867187500e-01
-1.337325721979141235e-01
-1.110190004110336304e-01
-4.001973569393157959e-02
-2.289299853146076202e-02
-2.477084472775459290e-02
-8.124384284019470215e-02
-1.666489392518997192e-01
-8.414418250322341919e-02
-2.892225794494152069e-02
-4.876007139682769775e-02
-4.721650388091802597e-03
-4.227609839290380478e-03
-5.714647099375724792e-02
-1.603370159864425659e-01
-1.032667458057403564e-01
-3.446239233016967773e-02
-1.003811601549386978e-02
6.263007223606109619e-02
1.705791428685188293e-02
-6.951222568750381470e-02
-1.463539451360702515e-01
-1.109993383288383484e-01
-4.137896373867988586e-02
-2.507562562823295593e-02
3.591747954487800598e-02
5.737014114856719971e-02
6.483973935246467590e-03
-1.053707208484411240e-02
-1.752000115811824799e-02
5.825253319926559925e-04
-5.727428197860717773e-02
-1.628121361136436462e-02
4.339936375617980957e-02
-6.687980610877275467e-03
-4.787768423557281494e-02
-3.821071237325668335e-02
-3.071161918342113495e-02
-1.019756197929382324e-01
-1.018231436610221863e-01
-9.654387831687927246e-02
-7.942879945039749146e-02
-9.361429512500762939e-02
-1.259547322988510132e-01
-8.207841962575912476e-02
-8.699273318052291870e-02
-6.962518393993377686e-02
-8.344323188066482544e-02
1.052351575344800949e-02
1.772250048816204071e-03
6.774044595658779144e-03
-3.617490082979202271e-02
-6.668559461832046509e-02
-3.071067109704017639e-02
2.989578293636441231e-03
1.555880606174468994e-01
1.397102922201156616e-01
1.855938285589218140e-01
8.374818414449691772e-02
-4.050928726792335510e-02
-2.464402467012405396e-02
7.926382124423980713e-03
2.881593704223632812e-01
3.435215651988983154e-01
4.499365389347076416e-01
2.354342937469482422e-01
-4.046429321169853210e-02
-7.348963408730924129e-04
5.728192254900932312e-02
2.715992033481597900e-01
3.559997975826263428e-01
3.851431906223297119e-01
2.079231739044189453e-01
-1.031654477119445801e-01
-1.035978868603706360e-01
-4.092922806739807129e-02
1.278294771909713745e-01
2.544716298580169678e-01
2.736738920211791992e-01
1.595674902200698853e-01
-5.951160565018653870e-02
-2.749612182378768921e-02
-1.359808258712291718e-02
8.013869635760784149e-03
6.629065144807100296e-03
-1.322063524276018143e-02
-1.514786388725042343e-02
-1.997128427028656006e-01
-2.190111875534057617e-01
-1.205393970012664795e-01
-7.021030038595199585e-02
-8.551511913537979126e-02
-6.385467201471328735e-02
-9.589216858148574829e-02
-2.275727391242980957e-01
-2.614034116268157959e-01
-1.606838703155517578e-01
-8.905965834856033325e-02
-1.212477460503578186e-01
-6.696695089340209961e-02
-1.146857440471649170e-01
-1.984746158123016357e-01
-2.048776596784591675e-01
-1.257237344980239868e-01
-1.399799734354019165e-01
-2.024960219860076904e-01
-2.173072397708892822e-01
-1.990128606557846069e-01
-1.644487082958221436e-01
-1.420129984617233276e-01
-3.319483622908592224e-02
-2.198673412203788757e-02
-9.266833961009979248e-02
-2.333092540502548218e-01
-2.481678724288940430e-01
-1.393999159336090088e-01
-1.061743944883346558e-01
-6.391881406307220459e-02
-1.289141029119491577e-01
-1.339171677827835083e-01
-2.154833823442459106e-01
-1.665709763765335083e-01
-1.760974526405334473e-01
-1.539071500301361084e-01
-7.188914716243743896e-02
-1.061771810054779053e-01
-1.450918018817901611e-01
-2.705589830875396729e-01
-2.236823886632919312e-01
-1.859641373157501221e-01
-2.054855972528457642e-01
-1.783256828784942627e-01
-2.158598601818084717e-01
-2.181020379066467285e-01
-2.303838282823562622e-01
-1.474260091781616211e-01
-5.046058446168899536e-02
-6.935089081525802612e-02
-3.188090398907661438e-02
-5.154896900057792664e-02
-4.403301700949668884e-02
-4.112753644585609436e-02
-3.397826850414276123e-02
-6.286960840225219727e-02
-7.582516968250274658e-02
1.548267435282468796e-02
4.164370149374008179e-02
5.913498625159263611e-02
1.754967868328094482e-02
-7.240352220833301544e-03
-5.599360913038253784e-02
-7.496566325426101685e-02
3.941320627927780151e-02
1.007623448967933655e-01
1.882281303405761719e-01
1.019581705331802368e-01
3.663150966167449951e-02
-5.291062220931053162e-02
-8.623959869146347046e-02
-2.480638027191162109e-02
4.810629785060882568e-02
1.869972795248031616e-01
1.992684900760650635e-01
1.085375472903251648e-01
-1.893935911357402802e-02
-2.912256307899951935e-02
-6.364502944052219391e-03
8.370780944824218750e-02
2.083399593830108643e-01
3.099734783172607422e-01
1.813731491565704346e-01
2.380907908082008362e-02
5.438905581831932068e-02
2.997272275388240814e-02
1.300530731678009033e-01
1.930861771106719971e-01
3.095484077930450439e-01
1.756462603807449341e-01
1.477966085076332092e-02
4.300068318843841553e-02
5.043955892324447632e-02
1.194681376218795776e-01
1.467222273349761963e-01
2.150080949068069458e-01
1.141102835536003113e-01
-3.998130559921264648e-02
-6.721865385770797729e-02
-3.223879728466272354e-03
2.904955856502056122e-02
6.269568949937820435e-02
9.679649770259857178e-02
7.141900807619094849e-02
-6.629413366317749023e-02
-8.030902594327926636e-02
3.067557141184806824e-02
6.603432446718215942e-02
9.407493472099304199e-02
1.404953449964523315e-01
1.235596761107444763e-01
-6.829255074262619019e-02
-7.966814935207366943e-02
2.029810100793838501e-02
4.579901322722434998e-02
4.698550328612327576e-02
7.975042611360549927e-02
8.334670960903167725e-02
-4.218107834458351135e-02
-5.083727091550827026e-02
6.416798382997512817e-02
8.403521776199340820e-02
3.733551502227783203e-02
4.972439259290695190e-02
5.590367689728736877e-02
-2.584083564579486847e-02
-1.501951180398464203e-02
4.084086045622825623e-02
8.776790648698806763e-02
4.128038138151168823e-02
1.778871379792690277e-02
1.137126609683036804e-02
-8.134395815432071686e-03
-2.300235070288181305e-02
1.486795302480459213e-02
4.667589068412780762e-02
3.746758773922920227e-02
2.656615572050213814e-03
-1.614754647016525269e-02
-8.013148792088031769e-03
-1.997982710599899292e-02
-1.350392121821641922e-02
-1.164840301498770714e-03
-8.619385771453380585e-03
-3.177545592188835144e-02
-3.582208976149559021e-02
-5.582920089364051819e-02
-5.524221062660217285e-02
-3.857183456420898438e-02
-3.529507666826248169e-02
-3.710782527923583984e-02
-5.259732529520988464e-02
-2.615536935627460480e-02
-7.327992469072341919e-02
-6.791073828935623169e-02
-5.631260201334953308e-02
-3.044381737709045410e-02
-3.121725656092166901e-02
-5.264566838741302490e-02
-2.936307154595851898e-02
-5.590861663222312927e-02
-4.649958759546279907e-02
-8.570674806833267212e-02
-5.348816141486167908e-02
-6.836650893092155457e-03
6.658484041690826416e-02
1.154876127839088440e-01
-8.620395511388778687e-02
-7.014473527669906616e-02
-7.408789545297622681e-02
-6.301113963127136230e-02
-3.957316279411315918e-02
8.843449503183364868e-02
1.687927842140197754e-01
-5.136811360716819763e-02
-4.616811126470565796e-02
-6.706478446722030640e-02
-7.770648598670959473e-02
-3.756360337138175964e-02
1.014862880110740662e-01
1.251417994499206543e-01
-1.172900050878524780e-01
-1.051877513527870178e-01
-4.798431321978569031e-02
-5.089506879448890686e-02
-5.578776448965072632e-02
-2.325152046978473663e-02
1.720212027430534363e-02
-1.099423244595527649e-01
-1.054605245590209961e-01
-7.553809136152267456e-02
-4.779095575213432312e-02
-7.166053354740142822e-02
-1.007439270615577698e-01
-7.894951105117797852e-02
2.879846096038818359e-02
4.641208425164222717e-02
-3.041705489158630371e-02
4.412952437996864319e-02
9.989697486162185669e-02
2.030795812606811523e-01
1.124866828322410583e-01
4.777991399168968201e-02
6.443890184164047241e-02
-5.781919229775667191e-03
1.421286314725875854e-01
2.617223262786865234e-01
3.497505187988281250e-01
1.947500854730606079e-01
-1.345029938966035843e-02
3.288484364748001099e-02
6.054059788584709167e-02
2.273100763559341431e-01
2.820487916469573975e-01
3.045752048492431641e-01
1.741329431533813477e-01
-2.802335843443870544e-02
1.369536854326725006e-02
1.244979202747344971e-01
3.661787211894989014e-01
5.141804218292236328e-01
5.262885689735412598e-01
2.739102244377136230e-01
3.106962330639362335e-02
1.025385931134223938e-01
1.777548193931579590e-01
4.436490237712860107e-01
5.279356837272644043e-01
5.253766775131225586e-01
2.442226707935333252e-01
-3.024607710540294647e-02
2.188808470964431763e-02
7.014673203229904175e-02
2.915295660495758057e-01
3.557689785957336426e-01
3.506681025028228760e-01
1.339045763015747070e-01
-3.460602462291717529e-02
-1.215941272675991058e-02
3.684584284201264381e-03
1.004099100828170776e-01
1.213690117001533508e-01
8.923077583312988281e-02
2.638766309246420860e-03
-4.984290339052677155e-03
4.802369326353073120e-02
6.759496778249740601e-02
1.012824177742004395e-01
1.209841817617416382e-01
1.371933668851852417e-01
7.762239128351211548e-02
1.489146379753947258e-03
6.659963726997375488e-02
7.628932595252990723e-02
7.383556663990020752e-02
1.356683969497680664e-01
1.832929402589797974e-01
1.326261311769485474e-01
-3.794764727354049683e-02
2.911767456680536270e-03
7.172721624374389648e-02
9.276204556226730347e-02
2.351034581661224365e-01
2.469475418329238892e-01
1.999703496694564819e-01
-4.480232670903205872e-02
-3.621542826294898987e-02
2.665367349982261658e-02
3.048912063241004944e-02
1.951446980237960815e-01
1.821543276309967041e-01
1.743452697992324829e-01
8.264507167041301727e-03
1.576397009193897247e-02
1.257842499762773514e-02
2.815561369061470032e-02
1.850584149360656738e-01
1.940239965915679932e-01
1.806370317935943604e-01
9.846276789903640747e-02
1.873612105846405029e-01
1.284273564815521240e-01
1.760058403015136719e-01
2.288423925638198853e-01
2.063260823488235474e-01
1.190268024802207947e-01
9.756467491388320923e-02
1.794344633817672729e-01
9.524139761924743652e-02
9.913569688796997070e-02
9.569428116083145142e-02
1.030939668416976929e-01
5.942256748676300049e-02
-9.719161689281463623e-02
-1.040892377495765686e-01
-7.441008836030960083e-02
-5.431875959038734436e-02
-3.569785878062248230e-02
-4.803270474076271057e-02
-4.486795142292976379e-02
-7.141577452421188354e-02
-1.057267561554908752e-01
-5.583262816071510315e-02
-5.400462448596954346e-02
-6.390658766031265259e-02
-8.604982495307922363e-02
-6.603536009788513184e-02
-3.712818026542663574e-02
-7.375842332839965820e-02
-5.978606175631284714e-03
2.448922768235206604e-02
5.012805573642253876e-03
-1.027290970087051392e-01
-1.189171150326728821e-01
-6.382304430007934570e-02
-7.165304571390151978e-02
5.477325525134801865e-03
6.179452687501907349e-02
3.238272666931152344e-02
-5.122418701648712158e-02
-8.157505840063095093e-02
-6.469861418008804321e-02
-5.364036187529563904e-02
3.360584750771522522e-02
1.334442198276519775e-01
1.098205447196960449e-01
1.864429563283920288e-02
-7.460391521453857422e-02
-7.024946063756942749e-02
-7.518874108791351318e-02
-3.388656675815582275e-02
6.218552589416503906e-02
8.349328488111495972e-02
6.973814964294433594e-02
-1.185361389070749283e-02
-9.664689004421234131e-02
-1.373141109943389893e-01
-1.252365857362747192e-01
-8.994644135236740112e-02
-9.869211912155151367e-02
-1.303028762340545654e-01
-1.172862872481346130e-01
-5.052278563380241394e-02
-3.286307305097579956e-02
3.314018249511718750e-02
1.055066883563995361e-01
1.025508567690849304e-01
5.182280391454696655e-02
9.962239302694797516e-03
1.197384577244520187e-02
4.588719829916954041e-02
1.380755454301834106e-01
2.593329846858978271e-01
2.707526087760925293e-01
1.789268702268600464e-01
6.816197186708450317e-02
2.583955973386764526e-02
7.336204499006271362e-02
1.564810574054718018e-01
2.153171002864837646e-01
1.995219141244888306e-01
1.410963684320449829e-01
6.662932038307189941e-02
7.344073057174682617e-02
1.203371435403823853e-01
1.449827402830123901e-01
2.054130285978317261e-01
2.142428755760192871e-01
2.094875574111938477e-01
1.191568747162818909e-01
5.936974659562110901e-02
9.490127861499786377e-02
7.709788531064987183e-02
8.628353476524353027e-02
6.957830488681793213e-02
8.473035693168640137e-02
6.050213053822517395e-02
2.929828874766826630e-02
6.388217955827713013e-02
4.837433621287345886e-02
1.182571202516555786e-01
1.326359957456588745e-01
1.645959019660949707e-01
9.448733180761337280e-02
-1.338333729654550552e-02
1.136831101030111313e-02
-1.590810832567512989e-03
4.143634811043739319e-02
2.903144434094429016e-02
8.543851971626281738e-02
5.268834158778190613e-02
4.990931600332260132e-02
8.865905553102493286e-02
9.492923319339752197e-02
1.415959149599075317e-01
1.090955361723899841e-01
7.102577388286590576e-02
-1.436289120465517044e-02
5.934117361903190613e-02
1.267704367637634277e-01
1.374743878841400146e-01
1.487519145011901855e-01
1.064311116933822632e-01
9.509113430976867676e-02
3.387653082609176636e-02
2.220350550487637520e-03
3.861559554934501648e-02
8.415359258651733398e-02
8.849715441465377808e-02
7.236723601818084717e-02
2.054749429225921631e-02
-2.019593678414821625e-02
-3.304390236735343933e-02
-4.926402587443590164e-03
5.555039271712303162e-02
9.512119740247726440e-02
4.291752353310585022e-02
-5.080208182334899902e-02
-9.189706295728683472e-02
-1.957840286195278168e-02
-1.757546141743659973e-02
1.814674027264118195e-02
9.299105405807495117e-02
1.195982471108436584e-01
1.314863748848438263e-02
-8.688508719205856323e-02
-1.028993632644414902e-02
1.071319077163934708e-02
2.416712604463100433e-02
8.141516149044036865e-02
9.022255241870880127e-02
-2.674828283488750458e-02
-1.186384186148643494e-01
-3.187127877026796341e-03
1.954602263867855072e-02
-1.368290930986404419e-02
-3.794023767113685608e-02
-5.390594527125358582e-02
-9.293785691261291504e-02
-1.044906154274940491e-01
-9.372130781412124634e-02
-7.391539216041564941e-02
-3.636204823851585388e-02
-5.139012262225151062e-02
-8.743645250797271729e-02
-5.976290255784988403e-02
-3.914876654744148254e-02
-6.279799342155456543e-02
-6.435131281614303589e-02
-2.643593959510326385e-02
-4.020115360617637634e-02
-4.540415108203887939e-02
-5.278348177671432495e-02
-3.237140178680419922e-02
-7.101502269506454468e-03
-1.035968959331512451e-02
2.626755740493535995e-03
4.553464800119400024e-02
5.248881131410598755e-02
4.046635329723358154e-02
2.073200792074203491e-02
1.264968141913414001e-02
-8.810576982796192169e-03
-1.349159050732851028e-02
3.291864320635795593e-02
4.489058256149291992e-02
2.899113297462463379e-02
-9.513571276329457760e-04
5.333493463695049286e-03
9.934525005519390106e-03
1.536062918603420258e-02
8.001923561096191406e-02
1.015257984399795532e-01
5.859265476465225220e-02
-2.092143706977367401e-02
6.815253198146820068e-02
1.387802660465240479e-01
1.525875777006149292e-01
1.307821273803710938e-01
7.054354995489120483e-02
2.070675045251846313e-02
-3.981808573007583618e-02
5.683727562427520752e-02
1.242741867899894714e-01
1.650899350643157959e-01
1.294350922107696533e-01
6.701174378395080566e-02
1.770955510437488556e-02
-2.689899131655693054e-02
-8.413872122764587402e-02
-1.574023514986038208e-01
-1.990413963794708252e-01
-2.072174549102783203e-01
-2.155258953571319580e-01
-1.903917342424392700e-01
-1.328283697366714478e-01
-1.285124570131301880e-01
-2.030772268772125244e-01
-2.210691273212432861e-01
-2.184566408395767212e-01
-2.257287800312042236e-01
-2.084218412637710571e-01
-1.389342993497848511e-01
-1.085370182991027832e-01
-1.521010398864746094e-01
-1.051886826753616333e-01
-9.496543556451797485e-02
-1.128351092338562012e-01
-1.499392688274383545e-01
-1.442407071590423584e-01
-9.089650958776473999e-02
-1.032662540674209595e-01
-7.580988854169845581e-02
-1.075083240866661072e-01
-1.500105559825897217e-01
-1.072587892413139343e-01
-9.086594730615615845e-02
-1.249425932765007019e-01
-1.131355687975883484e-01
-4.353855177760124207e-02
1.925229653716087341e-02
-2.191059477627277374e-02
-2.349437028169631958e-02
-7.833069562911987305e-02
-2.009281814098358154e-01
-2.160708010196685791e-01
-1.656369715929031372e-01
-8.883148431777954102e-02
-6.973450630903244019e-02
4.252259619534015656e-03
-9.118168614804744720e-03
-1.757379919290542603e-01
-2.073294818401336670e-01
-1.501073092222213745e-01
-8.475236594676971436e-02
-5.302338302135467529e-02
-1.532341260462999344e-02
-1.888818107545375824e-02
-6.474508345127105713e-02
-8.322168886661529541e-02
-5.170277506113052368e-02
-2.630385570228099823e-02
4.132863134145736694e-03
5.818661674857139587e-02
4.743930324912071228e-02
-7.708770036697387695e-02
-8.631900697946548462e-02
-1.755300909280776978e-02
5.308350548148155212e-02
3.608092293143272400e-02
5.449689179658889771e-02
-3.139297012239694595e-03
-2.206370793282985687e-02
-1.338282786309719086e-02
1.104444786906242371e-01
2.722232341766357422e-01
2.194056063890457153e-01
1.617600917816162109e-01
1.008026860654354095e-02
3.800741583108901978e-02
3.980330005288124084e-02
1.399062871932983398e-01
3.473237752914428711e-01
3.187715709209442139e-01
2.670454978942871094e-01
4.033507034182548523e-02
1.811276376247406006e-02
1.674136146903038025e-02
1.201329231262207031e-01
2.888199687004089355e-01
2.902007102966308594e-01
2.110512554645538330e-01
3.300693258643150330e-02
2.110279165208339691e-02
2.342111431062221527e-02
4.814366251230239868e-02
9.372644126415252686e-02
1.244150474667549133e-01
8.523214608430862427e-02
1.838797703385353088e-02
8.554934523999691010e-03
1.255718804895877838e-02
-9.693103842437267303e-03
-2.658373489975929260e-02
1.623291755095124245e-03
3.685058618430048227e-04
-7.883227081038057804e-04
-4.133770614862442017e-02
-3.134269267320632935e-02
1.084102597087621689e-02
4.090664163231849670e-02
1.728682406246662140e-02
2.453431719914078712e-03
-3.442056104540824890e-02
6.888946518301963806e-03
2.359967678785324097e-02
1.102392524480819702e-01
2.102619260549545288e-01
1.892969608306884766e-01
1.433988511562347412e-01
3.239416331052780151e-02
-1.188443973660469055e-02
4.043126478791236877e-02
1.847647577524185181e-01
3.505506813526153564e-01
3.806485235691070557e-01
3.408376872539520264e-01
1.451553255319595337e-01
-1.756077073514461517e-02
6.400273740291595459e-02
2.322179228067398071e-01
4.689519107341766357e-01
4.722473621368408203e-01
4.075194299221038818e-01
1.492323130369186401e-01
-2.198419906198978424e-02
9.146184474229812622e-02
2.491099387407302856e-01
4.861259460449218750e-01
4.455133974552154541e-01
2.828375697135925293e-01
6.135996431112289429e-02
-3.123794868588447571e-02
4.600688070058822632e-02
1.244079247117042542e-01
2.718676328659057617e-01
2.190966904163360596e-01
7.827615737915039062e-02
-6.908686459064483643e-02
-3.555662930011749268e-02
-1.711359433829784393e-02
5.640072631649672985e-04
8.298964821733534336e-04
-3.536728769540786743e-02
-1.213663145899772644e-01
-1.209312230348587036e-01
-4.597754776477813721e-02
5.253510549664497375e-03
1.912679150700569153e-02
1.215632539242506027e-02
-3.357861191034317017e-02
2.801716886460781097e-02
3.005371987819671631e-02
-2.946118451654911041e-02
-2.381809288635849953e-03
-1.455446425825357437e-02
-5.251644179224967957e-02
-7.440762966871261597e-02
1.130717806518077850e-02
2.865869365632534027e-02
-2.310891449451446533e-02
-3.310271352529525757e-02
-2.013690210878849030e-02
-6.621009111404418945e-02
-5.405144020915031433e-02
-7.861603051424026489e-03
-3.317269962280988693e-03
-4.056074097752571106e-02
-5.817120149731636047e-02
1.840128377079963684e-02
2.853738702833652496e-02
3.389120846986770630e-02
2.991375140845775604e-02
-1.399458665400743484e-02
-2.450860664248466492e-02
6.949470844119787216e-03
1.077016294002532959e-01
1.335959434509277344e-01
4.779014736413955688e-02
-3.965793803217820823e-05
-4.077069461345672607e-02
-8.505928516387939453e-02
-5.738970637321472168e-02
4.659341275691986084e-02
1.156332194805145264e-01
1.664700359106063843e-02
-6.401491910219192505e-02
-1.090523302555084229e-01
-6.516265869140625000e-02
-3.875513747334480286e-02
2.882665582001209259e-02
3.938266634941101074e-02
-2.497050538659095764e-02
-6.695427000522613525e-02
-7.004758715629577637e-02
-9.608747065067291260e-02
-1.096390336751937866e-01
-7.495521754026412964e-02
-1.256671100854873657e-01
-1.815555840730667114e-01
-2.410427629947662354e-01
-1.907482445240020752e-01
-1.503384411334991455e-01
-1.607022732496261597e-01
-8.099634945392608643e-02
-1.005634889006614685e-01
-1.645607650279998779e-01
-2.089206278324127197e-01
-1.962676793336868286e-01
-1.076224818825721741e-01
-1.034530997276306152e-01
4.274363443255424500e-02
8.295753598213195801e-02
4.748370498418807983e-02
-2.948380261659622192e-02
-1.147027686238288879e-01
-7.066019624471664429e-02
-3.344237804412841797e-02
1.109422370791435242e-01
2.320289760828018188e-01
2.527715563774108887e-01
2.229001969099044800e-01
6.387589871883392334e-02
-4.856544360518455505e-02
3.107873164117336273e-02
1.869642734527587891e-01
3.517848253250122070e-01
2.985155284404754639e-01
1.414822340011596680e-01
-1.637941785156726837e-02
-1.057187914848327637e-01
-3.907040879130363464e-02
8.278717845678329468e-02
2.380658537149429321e-01
1.843025237321853638e-01
6.084574759006500244e-02
-6.130783259868621826e-02
-1.008467078208923340e-01
-6.077121943235397339e-02
4.251366108655929565e-02
1.343806385993957520e-01
9.621097892522811890e-02
8.268496952950954437e-03
-6.087555736303329468e-02
-7.544603198766708374e-02
-1.182745471596717834e-01
-1.463698595762252808e-01
-2.094881087541580200e-01
-2.063851207494735718e-01
-2.076960653066635132e-01
-1.355334371328353882e-01
-1.080515012145042419e-01
-1.418717205524444580e-01
-1.634904444217681885e-01
-1.893547326326370239e-01
-2.196329683065414429e-01
-2.495564073324203491e-01
-1.874183714389801025e-01
-1.176731958985328674e-01
-1.375900804996490479e-01
-1.440185606479644775e-01
-1.318471431732177734e-01
-1.716748923063278198e-01
-1.470373570919036865e-01
-1.249135062098503113e-01
-1.205055713653564453e-01
-6.608893722295761108e-02
-5.668374523520469666e-02
-9.826144576072692871e-02
-2.628643810749053955e-01
-2.538921833038330078e-01
-1.986877620220184326e-01
-9.723913669586181641e-02
-5.778422206640243530e-02
-8.805043250322341919e-02
-1.427316665649414062e-01
-2.944656312465667725e-01
-2.611806094646453857e-01
-1.802742630243301392e-01
-1.446860730648040771e-01
-1.417574733495712280e-01
-1.285156309604644775e-01
-2.020192742347717285e-01
-2.768519222736358643e-01
-2.972559034824371338e-01
-1.965529620647430420e-01
-9.764204919338226318e-02
-9.932583570480346680e-02
-1.170718371868133545e-01
-1.721439510583877563e-01
-1.946586966514587402e-01
-1.874364167451858521e-01
-9.692042320966720581e-02
4.509365931153297424e-02
3.502983972430229187e-02
-6.508305668830871582e-02
-8.672787249088287354e-02
-8.260834962129592896e-02
-1.886620745062828064e-02
-1.183674018830060959e-02
6.605765223503112793e-02
5.582448467612266541e-02
-6.134368851780891418e-02
-6.135405227541923523e-02
-5.113125964999198914e-02
7.124507427215576172e-02
2.997373417019844055e-02
-1.840310730040073395e-02
-4.690804705023765564e-02
-5.157362297177314758e-02
-9.500495158135890961e-03
9.235767275094985962e-02
2.129610776901245117e-01
1.618747562170028687e-01
-7.947722822427749634e-02
-5.332234874367713928e-02
7.244084775447845459e-02
2.460832148790359497e-01
3.188765943050384521e-01
3.922297954559326172e-01
2.462041825056076050e-01
-5.423473194241523743e-02
-1.351289101876318455e-03
1.135048270225524902e-01
3.428472876548767090e-01
4.923565387725830078e-01
5.291558504104614258e-01
3.223498463630676270e-01
-2.988388016819953918e-02
6.564293056726455688e-02
1.778068393468856812e-01
4.029018878936767578e-01
4.910570681095123291e-01
4.722911119461059570e-01
2.655991613864898682e-01
6.006496958434581757e-03
7.176002115011215210e-02
1.342925578355789185e-01
2.604048252105712891e-01
3.073785305023193359e-01
2.662385106086730957e-01
1.269797086715698242e-01
2.007279843091964722e-01
2.597820758819580078e-01
8.584761619567871094e-02
-6.110860034823417664e-02
-1.258444190025329590e-01
-1.700226664543151855e-01
-1.351159363985061646e-01
1.776515692472457886e-01
2.341169118881225586e-01
3.039827756583690643e-02
-9.903093427419662476e-02
-1.865211576223373413e-01
-2.204318344593048096e-01
-1.750154048204421997e-01
8.182097226381301880e-02
7.183299958705902100e-02
-8.036559075117111206e-02
-1.263961344957351685e-01
-1.550294756889343262e-01
-1.105341985821723938e-01
-1.002042293548583984e-01
-5.666756187565624714e-04
-3.479438275098800659e-02
-8.329632133245468140e-02
-9.208603948354721069e-02
-1.515819877386093140e-01
-1.792816817760467529e-01
-1.872925311326980591e-01
-7.004809565842151642e-03
-3.527368651703000069e-03
-4.436047002673149109e-02
-7.125134766101837158e-02
-1.752949804067611694e-01
-1.823397427797317505e-01
-1.975326389074325562e-01
-1.935434527695178986e-02
7.733749225735664368e-03
-8.315403014421463013e-03
-1.892247237265110016e-03
-9.206606447696685791e-02
-1.778687536716461182e-01
-1.954856216907501221e-01
-2.895537577569484711e-02
-2.169344108551740646e-03
-3.364605456590652466e-02
-2.440449781715869904e-02
-6.309071928262710571e-02
-1.111582964658737183e-01
-1.115577146410942078e-01
2.313003316521644592e-02
4.521637409925460815e-02
3.242490068078041077e-02
-7.709169760346412659e-03
-3.905509039759635925e-02
-1.102098673582077026e-01
-1.091787889599800110e-01
6.041539087891578674e-02
1.077090576291084290e-01
1.464112102985382080e-01
1.546346545219421387e-01
1.069527566432952881e-01
2.561824396252632141e-02
-4.539284482598304749e-02
5.433225631713867188e-02
1.129527017474174500e-01
1.850553750991821289e-01
1.911385059356689453e-01
9.805368632078170776e-02
1.200442314147949219e-01
6.696239113807678223e-02
5.158689990639686584e-02
1.268660128116607666e-01
2.266793549060821533e-01
2.028358727693557739e-01
6.620357185602188110e-02
3.807442635297775269e-02
9.095711633563041687e-03
4.996338859200477600e-02
1.607178002595901489e-01
2.544530332088470459e-01
2.595958411693572998e-01
1.795319020748138428e-01
1.750924587249755859e-01
5.714819580316543579e-02
-4.076179489493370056e-02
5.668433383107185364e-02
1.813268512487411499e-01
2.297524362802505493e-01
1.929939538240432739e-01
2.042249441146850586e-01
9.052351117134094238e-02
-4.955751076340675354e-02
3.223078325390815735e-02
1.492271572351455688e-01
1.969518959522247314e-01
1.516825854778289795e-01
1.146367266774177551e-01
2.433254197239875793e-02
-9.525245428085327148e-02
-1.185044050216674805e-01
-1.009798422455787659e-01
-5.115224048495292664e-02
-5.499816313385963440e-02
-2.518184110522270203e-02
-3.200213983654975891e-02
-1.176363155245780945e-01
-1.485732197761535645e-01
-1.280708163976669312e-01
-5.908619239926338196e-02
-4.465012624859809875e-02
1.724096760153770447e-02
-2.282655797898769379e-03
-7.054789364337921143e-02
-9.326723963022232056e-02
-6.871830672025680542e-02
-1.305263955146074295e-02
3.292557783424854279e-03
3.579618874937295914e-03
-1.847913488745689392e-02
-8.458276093006134033e-02
-6.104374304413795471e-02
2.632662840187549591e-02
5.431337282061576843e-02
7.123614847660064697e-02
9.699556976556777954e-02
7.221492379903793335e-02
-5.500162392854690552e-02
-1.370976772159337997e-02
9.662896394729614258e-02
1.603427231311798096e-01
1.700025051832199097e-01
1.539962440729141235e-01
8.339647948741912842e-02
-8.068841695785522461e-02
-4.805336147546768188e-02
-5.412660539150238037e-03
4.565657302737236023e-02
8.018000423908233643e-02
9.672580659389495850e-02
6.393856555223464966e-02
-8.593160659074783325e-02
-8.507043123245239258e-02
-5.659256875514984131e-02
-1.086682360619306564e-02
-8.207184262573719025e-03
-2.981286682188510895e-02
-4.967888444662094116e-02
-1.346073001623153687e-01
-1.591515392065048218e-01
-1.317986845970153809e-01
-1.506540775299072266e-01
-2.021141350269317627e-01
-2.137677967548370361e-01
-1.566010266542434692e-01
-1.186116561293601990e-01
-1.734988093376159668e-01
-1.244180351495742798e-01
-1.231734454631805420e-01
-1.470174193382263184e-01
-1.110572293400764465e-01
-9.437155723571777344e-02
-7.633906602859497070e-02
-1.368920505046844482e-01
-4.757806658744812012e-02
-1.338636223226785660e-02
3.536473214626312256e-02
5.767278373241424561e-02
-2.294950885698199272e-03
-3.584263473749160767e-02
-6.151133030652999878e-02
5.761911347508430481e-02
8.173399418592453003e-02
7.857012748718261719e-02
3.619275614619255066e-02
-4.350440204143524170e-02
-8.745092898607254028e-02
-9.507434815168380737e-02
2.454421855509281158e-02
3.820147737860679626e-02
2.645582705736160278e-02
-1.042669266462326050e-01
-1.205667108297348022e-01
-8.054050803184509277e-02
-1.267462074756622314e-01
-5.462136492133140564e-02
-2.238727174699306488e-02
-1.341191865503787994e-02
-9.070167690515518188e-02
-8.858306705951690674e-02
-1.019131988286972046e-01
-1.644723415374755859e-01
-1.264650821685791016e-01
-9.524302184581756592e-02
-5.971217155456542969e-02
-6.961010396480560303e-02
-6.027441099286079407e-02
-3.805135563015937805e-02
-2.634637244045734406e-02
7.402000948786735535e-03
1.020081527531147003e-02
-1.826577633619308472e-02
-8.027121424674987793e-02
-9.279551357030868530e-02
-1.882866583764553070e-02
4.231055267155170441e-03
3.892383351922035217e-02
6.632406264543533325e-02
2.770981565117835999e-02
-3.043044917285442352e-02
-8.535598963499069214e-02
-9.102867543697357178e-02
-7.250021398067474365e-02
6.840049475431442261e-02
1.001725047826766968e-01
7.048319280147552490e-02
-1.332485396414995193e-02
-5.846236646175384521e-02
-4.056246578693389893e-02
-3.882689401507377625e-02
9.184486418962478638e-02
2.075030952692031860e-01
1.504917293787002563e-01
1.748085580766201019e-02
-1.152923479676246643e-01
2.876992523670196533e-02
3.011460602283477783e-02
1.081717982888221741e-01
1.922018676996231079e-01
1.248646080493927002e-01
2.366951666772365570e-02
-7.881709188222885132e-02
6.958569586277008057e-02
7.815100252628326416e-02
8.284487575292587280e-02
1.428395509719848633e-01
1.028368473052978516e-01
3.087763488292694092e-02
-5.358085781335830688e-02
3.192523494362831116e-02
4.190402105450630188e-02
2.546451240777969360e-02
2.521746419370174408e-02
4.239498451352119446e-02
3.494295105338096619e-02
9.200121276080608368e-03
-8.440821617841720581e-02
-1.199184283614158630e-01
-1.270080953836441040e-01
-1.104434877634048462e-01
-6.247995421290397644e-02
-8.040147274732589722e-02
-5.321410670876502991e-02
-7.755749672651290894e-02
-1.313882023096084595e-01
-9.867715090513229370e-02
-4.396959021687507629e-02
5.480997264385223389e-02
2.988839708268642426e-02
2.223548293113708496e-02
-2.407883852720260620e-02
-5.230095982551574707e-02
-3.908597864210605621e-03
2.335131168365478516e-02
5.043627321720123291e-02
5.114033352583646774e-03
1.817754004150629044e-03
-3.424930199980735779e-02
-8.377029746770858765e-02
-5.386909842491149902e-02
-7.269949465990066528e-02
-9.190751612186431885e-02
-1.239550337195396423e-01
-9.008976072072982788e-02
-1.154871061444282532e-01
-1.519872695207595825e-01
-6.996432691812515259e-02
-6.057472899556159973e-02
-1.052889078855514526e-01
-1.664140969514846802e-01
-1.340700089931488037e-01
-1.230376213788986206e-01
-1.805955618619918823e-01
-1.689743101596832275e-01
-1.622388064861297607e-01
-1.599047482013702393e-01
-1.464913487434387207e-01
-1.046424582600593567e-01
-1.116723939776420593e-01
-1.357042938470840454e-01
-9.850861132144927979e-02
-7.713080197572708130e-02
-6.587864458560943604e-02
-5.656372010707855225e-02
-3.577902913093566895e-02
2.106423722580075264e-03
2.957063727080821991e-02
8.780263364315032959e-02
9.900999069213867188e-02
4.358656331896781921e-02
-7.919938303530216217e-03
-2.112880162894725800e-02
-1.267351489514112473e-02
-3.282039542682468891e-04
1.194178089499473572e-01
2.217017561197280884e-01
1.642849147319793701e-01
4.720487445592880249e-02
-5.506024882197380066e-02
-2.396964933723211288e-03
1.536909211426973343e-02
1.076939404010772705e-01
1.820509731769561768e-01
8.446678519248962402e-02
-9.795004501938819885e-03
-9.386902302503585815e-02
-2.461529569700360298e-03
-2.243892662227153778e-02
6.834713369607925415e-02
1.077154651284217834e-01
6.605508178472518921e-02
-6.860000547021627426e-03
-4.350585490465164185e-02
3.360324352979660034e-02
2.731894329190254211e-02
7.243353873491287231e-02
4.508500173687934875e-02
2.974011935293674469e-02
1.234262064099311829e-02
3.767888993024826050e-02
1.412191540002822876e-01
1.560529023408889771e-01
1.356531530618667603e-01
1.315210014581680298e-01
1.098407134413719177e-01
1.023592799901962280e-01
7.290163636207580566e-02
9.633324295282363892e-02
1.168702021241188049e-01
6.901967525482177734e-02
5.635692551732063293e-02
5.208758264780044556e-02
9.516300261020660400e-02
7.988538593053817749e-02
-1.145472377538681030e-01
-1.362678855657577515e-01
-7.806004583835601807e-02
6.609616801142692566e-03
1.482492685317993164e-02
-6.124989688396453857e-02
-1.035409420728683472e-01
-8.500247448682785034e-02
-1.314216107130050659e-01
-4.206332564353942871e-02
1.343293637037277222e-01
1.501001864671707153e-01
4.365733638405799866e-02
-9.283242374658584595e-02
-3.391807898879051208e-02
-4.022407159209251404e-02
1.180972680449485779e-01
2.757471501827239990e-01
2.758989632129669189e-01
2.147483378648757935e-01
3.965770080685615540e-02
1.961865229532122612e-03
4.864958673715591431e-02
2.090320438146591187e-01
3.460823297500610352e-01
2.777148485183715820e-01
2.765645980834960938e-01
8.493240922689437866e-02
-2.457586489617824554e-02
3.649302572011947632e-02
1.453765481710433960e-01
2.734933495521545410e-01
2.653831243515014648e-01
2.973218262195587158e-01
1.279825121164321899e-01
-7.567194290459156036e-03
6.037406250834465027e-02
1.092863976955413818e-01
1.745476126670837402e-01
1.997365653514862061e-01
2.486196905374526978e-01
1.459312438964843750e-01
-2.970824204385280609e-02
1.750497519969940186e-02
4.041091725230216980e-02
4.310264438390731812e-02
4.087803140282630920e-02
6.241767480969429016e-02
4.991662129759788513e-02
-1.367613822221755981e-01
-1.779121756553649902e-01
-1.384619623422622681e-01
-8.129194378852844238e-02
-6.340638548135757446e-02
-5.751422792673110962e-02
-7.431109994649887085e-02
-1.819864660501480103e-01
-2.277546077966690063e-01
-1.839394569396972656e-01
-1.933577507734298706e-01
-1.649754196405410767e-01
-1.546596735715866089e-01
-1.346885412931442261e-01
-1.610107868909835815e-01
-1.943240463733673096e-01
-2.100985199213027954e-01
-3.267969787120819092e-01
-2.905083000659942627e-01
-1.595626026391983032e-01
-5.696096271276473999e-02
-1.608169972896575928e-01
-1.885083764791488647e-01
-2.173598259687423706e-01
-3.003013730049133301e-01
-2.911354899406433105e-01
-1.663139760494232178e-01
-7.456351071596145630e-02
-1.497771739959716797e-01
-1.936509460210800171e-01
-1.995354741811752319e-01
-2.848864197731018066e-01
-3.140591084957122803e-01
-1.636470854282379150e-01
-6.217492744326591492e-02
-1.415725052356719971e-01
-1.674995422363281250e-01
-1.132896170020103455e-01
-1.045393422245979309e-01
-1.532038599252700806e-01
-1.296938359737396240e-01
-1.334978789091110229e-01
-1.429747939109802246e-01
-1.614492982625961304e-01
-1.258643120527267456e-01
-1.075835824012756348e-01
-1.153140142560005188e-01
-8.959858864545822144e-02
-8.488945662975311279e-02
-7.802721858024597168e-02
-8.301845192909240723e-02
-7.404819875955581665e-02
-6.505550444126129150e-02
-5.125358700752258301e-02
-7.464156299829483032e-02
-6.897220015525817871e-02
-1.228186264634132385e-01
-1.268500089645385742e-01
-2.814235351979732513e-02
3.516048938035964966e-02
9.068229794502258301e-02
-5.805482342839241028e-02
-5.927894636988639832e-02
-1.390438675880432129e-01
-1.793077737092971802e-01
-1.438530981540679932e-01
-1.347033381462097168e-01
-4.854605719447135925e-02
-1.132624968886375427e-01
-7.143042236566543579e-02
-1.215072497725486755e-01
-1.376227885484695435e-01
-7.704741507768630981e-02
-8.246248215436935425e-02
-4.208388738334178925e-03
-7.845105230808258057e-02
-4.118885472416877747e-02
-1.121231466531753540e-01
-1.191362962126731873e-01
-1.193482130765914917e-01
-1.398990154266357422e-01
-1.546857208013534546e-01
-1.651667952537536621e-01
-1.179695203900337219e-01
-1.428034901618957520e-01
-1.173387542366981506e-01
-4.647676646709442139e-02
-2.574397064745426178e-02
-8.906426280736923218e-02
-1.625939011573791504e-01
-1.539776623249053955e-01
-1.101610586047172546e-01
-9.104380011558532715e-02
-3.250282257795333862e-02
3.241057740524411201e-03
-3.223107382655143738e-02
-1.030706241726875305e-01
-1.133472695946693420e-01
-8.878971636295318604e-02
-8.016670495271682739e-02
-4.706405103206634521e-02
-4.831854999065399170e-02
-6.801962107419967651e-02
-2.010237798094749451e-02
-1.812957413494586945e-02
-6.580401211977005005e-02
-3.563526645302772522e-02
-2.958533354103565216e-02
-6.027678400278091431e-02
-9.425287693738937378e-02
-4.936059936881065369e-02
-3.793856129050254822e-02
-7.608620077371597290e-02
-3.912898898124694824e-02
2.172108925879001617e-02
-2.056101337075233459e-02
-4.371534287929534912e-02
-2.327235601842403412e-02
-1.061605289578437805e-02
-1.086290553212165833e-01
-1.020935103297233582e-01
-1.833528466522693634e-02
-3.525757044553756714e-02
-4.327019676566123962e-02
-1.283166464418172836e-02
-5.935276858508586884e-04
-7.141217589378356934e-02
-5.465850606560707092e-02
4.752605780959129333e-02
7.797470688819885254e-02
2.347806654870510101e-02
1.588023826479911804e-02
-4.487541317939758301e-02
-5.571741238236427307e-02
-5.390648171305656433e-02
2.525865100324153900e-03
3.742934018373489380e-02
1.535415742546319962e-02
9.355142712593078613e-02
3.849836438894271851e-02
-7.564780116081237793e-02
-5.149864777922630310e-02
2.755182562395930290e-03
4.633563011884689331e-02
1.518216915428638458e-02
1.626130938529968262e-02
-1.568801701068878174e-02
-1.019411813467741013e-02
4.305626731365919113e-03
-8.776627480983734131e-03
8.445879793725907803e-04
2.275662496685981750e-02
4.406623169779777527e-02
2.356577850878238678e-02
-2.686144225299358368e-02
8.682128041982650757e-03
-7.849352434277534485e-03
2.563885599374771118e-02
4.795842245221138000e-02
1.043036580085754395e-01
3.303933516144752502e-02
-9.922432713210582733e-03
2.469386346638202667e-02
1.943143084645271301e-02
7.707604020833969116e-02
1.403847038745880127e-01
1.516537368297576904e-01
5.873725563287734985e-02
-4.467456787824630737e-02
3.394298627972602844e-02
8.425208181142807007e-02
1.517895907163619995e-01
1.323286294937133789e-01
1.163759604096412659e-01
2.770012244582176208e-03
-4.482813179492950439e-02
2.452848851680755615e-02
6.584832817316055298e-02
1.186380311846733093e-01
9.754695743322372437e-02
5.074024945497512817e-02
1.476552430540323257e-02
-3.390755131840705872e-02
4.988384619355201721e-02
9.798402339220046997e-02
1.210241466760635376e-01
7.311297208070755005e-02
4.484585300087928772e-02
-1.313540991395711899e-02
-3.621097281575202942e-02
5.067527759820222855e-03
4.081191122531890869e-02
-5.102965515106916428e-03
5.658148787915706635e-03
1.708666421473026276e-02
2.110288664698600769e-02
-8.431457728147506714e-02
-1.005535051226615906e-01
-8.039947599172592163e-02
-1.286592334508895874e-01
-1.276923567056655884e-01
-1.052769795060157776e-01
-7.767052948474884033e-02
-1.032507419586181641e-01
-1.514787971973419189e-01
-1.139763146638870239e-01
-2.123344987630844116e-01
-2.155521661043167114e-01
-2.055425345897674561e-01
-1.446128636598587036e-01
-1.279195398092269897e-01
-1.319191753864288330e-01
-1.301597524434328079e-02
-6.382504012435674667e-03
-2.326866611838340759e-02
-7.518199086189270020e-02
-1.148560121655464172e-01
-1.593697667121887207e-01
-1.366399973630905151e-01
4.485716577619314194e-03
6.493193656206130981e-02
8.686387538909912109e-02
4.389556497335433960e-02
-3.551060706377029419e-02
-1.373638659715652466e-01
-9.999080747365951538e-02
6.259926408529281616e-02
1.912056654691696167e-01
2.822963595390319824e-01
2.062584459781646729e-01
6.517762690782546997e-02
-2.127994596958160400e-01
-2.111060917377471924e-01
-7.577902823686599731e-02
5.665000900626182556e-02
1.503534168004989624e-01
1.260729581117630005e-01
5.332666635513305664e-02
-1.897289305925369263e-01
-2.217893749475479126e-01
-1.854017078876495361e-01
-1.342571377754211426e-01
-8.786246180534362793e-02
-5.724704638123512268e-02
-3.754740580916404724e-02
-1.830823868513107300e-01
-1.556459814310073853e-01
-4.685940220952033997e-02
-2.465074509382247925e-02
-3.560058772563934326e-02
6.661361549049615860e-03
-3.873476758599281311e-02
-2.115692794322967529e-01
-1.661113649606704712e-01
-6.027110666036605835e-02
-1.354270800948143005e-02
-4.585587233304977417e-02
5.696143582463264465e-02
1.656071282923221588e-03
-1.982317417860031128e-01
-1.867282241582870483e-01
-1.181322634220123291e-01
4.775417502969503403e-03
-3.655962646007537842e-02
3.005892969667911530e-02
-4.856738075613975525e-02
-1.132752746343612671e-01
-7.154228538274765015e-02
-1.162858679890632629e-01
-5.427959188818931580e-02
-1.506406813859939575e-01
-9.159804135560989380e-02
-9.519691020250320435e-02
-1.144913770258426666e-02
1.827363483607769012e-02
-8.138972520828247070e-02
-1.343123167753219604e-01
-2.294251918792724609e-01
-1.599666029214859009e-01
-9.634874761104583740e-02
4.835728183388710022e-02
1.016086190938949585e-01
2.384001202881336212e-02
-7.795646041631698608e-02
-1.766014695167541504e-01
-1.381979137659072876e-01
-8.591797202825546265e-02
2.689756453037261963e-02
5.864717066287994385e-02
8.604154922068119049e-03
-4.221498966217041016e-02
-1.028667464852333069e-01
-8.277884870767593384e-02
-8.216338604688644409e-02
1.920366659760475159e-02
2.824020013213157654e-02
-2.630635164678096771e-02
-2.821819297969341278e-02
9.341876953840255737e-03
1.041855961084365845e-01
3.720796108245849609e-02
6.901050359010696411e-02
6.708216667175292969e-02
-1.131698582321405411e-02
-1.792452111840248108e-02
4.325432330369949341e-02
1.624980568885803223e-01
4.026965796947479248e-02
6.528586149215698242e-02
7.963427901268005371e-02
-3.727398114278912544e-03
3.182180225849151611e-02
2.910396549850702286e-03
3.011627867817878723e-02
-8.187071979045867920e-02
4.899259284138679504e-02
3.426730260252952576e-02
-1.047247648239135742e-02
5.437049642205238342e-02
1.277768611907958984e-02
-1.101989485323429108e-02
-1.052171662449836731e-01
4.192566499114036560e-02
-2.860881155356764793e-03
-3.593706712126731873e-02
4.732282832264900208e-02
3.963971138000488281e-02
2.832547575235366821e-02
-3.603610023856163025e-02
1.443727165460586548e-01
1.518000215291976929e-01
5.501969531178474426e-02
3.926284238696098328e-02
3.017679555341601372e-03
-2.106323838233947754e-02
-3.428380936384201050e-02
1.061909645795822144e-01
1.326843798160552979e-01
4.281693696975708008e-02
2.598450332880020142e-02
2.339870668947696686e-02
4.683592915534973145e-02
2.397088520228862762e-02
-1.108938753604888916e-01
-1.406922489404678345e-01
-8.503004908561706543e-02
-4.754928499460220337e-02
-1.097111683338880539e-02
7.011917978525161743e-02
6.864080578088760376e-02
-9.439828991889953613e-02
-1.116071194410324097e-01
-3.487155213952064514e-02
6.488002091646194458e-02
1.597140431404113770e-01
2.832986116409301758e-01
1.966734677553176880e-01
-1.181923821568489075e-01
-1.651347577571868896e-01
-8.553839288651943207e-03
1.930138468742370605e-01
4.157482683658599854e-01
4.912388622760772705e-01
3.156465291976928711e-01
-9.956482797861099243e-02
-1.300349682569503784e-01
1.310309302061796188e-02
2.548411488533020020e-01
4.488094449043273926e-01
5.487425923347473145e-01
3.310579955577850342e-01
-9.671441465616226196e-02
-1.449173092842102051e-01
-1.437657140195369720e-02
2.407836019992828369e-01
4.938843846321105957e-01
5.090416669845581055e-01
2.997060120105743408e-01
-5.556105449795722961e-02
-8.299403637647628784e-02
-4.200407117605209351e-02
1.627745330333709717e-01
3.901360332965850830e-01
4.417365789413452148e-01
2.643935382366180420e-01
-3.993434831500053406e-02
-5.002880841493606567e-02
-2.943786606192588806e-02
2.613097056746482849e-02
1.132022142410278320e-01
1.250136643648147583e-01
9.214960038661956787e-02
-3.311531618237495422e-02
-3.711263090372085571e-02
3.136880462989211082e-03
3.430624678730964661e-02
6.869512051343917847e-02
1.072522476315498352e-01
5.012170597910881042e-02
2.662502042949199677e-02
2.102934941649436951e-02
4.156865179538726807e-02
6.292849779129028320e-02
7.363548874855041504e-02
1.170475259423255920e-01
2.954821661114692688e-02
9.442552179098129272e-02
1.080414578318595886e-01
7.370671629905700684e-02
4.217551648616790771e-02
-7.949043065309524536e-04
-6.971795111894607544e-02
-1.231560334563255310e-01
1.542684137821197510e-01
1.777651160955429077e-01
6.890880316495895386e-02
-5.555783282034099102e-04
-4.760308563709259033e-02
-1.637160927057266235e-01
-1.471484601497650146e-01
8.322848379611968994e-02
1.084688305854797363e-01
1.784118637442588806e-02
-7.445318251848220825e-02
-1.186772212386131287e-01
-2.240034639835357666e-01
-1.703944355249404907e-01
4.295047745108604431e-02
8.070700615644454956e-02
3.422647342085838318e-02
-4.842363670468330383e-02
-4.039481282234191895e-02
-5.961782485246658325e-02
-3.746307268738746643e-02
1.565021276473999023e-02
4.116977751255035400e-02
2.986161969602108002e-02
-4.869144875556230545e-03
-2.735724486410617828e-02
-4.393342416733503342e-03
-1.309455279260873795e-02
-4.001609236001968384e-02
-7.613236457109451294e-02
-1.375028043985366821e-01
-1.448970735073089600e-01
-1.549454927444458008e-01
-1.075380668044090271e-01
-1.200541928410530090e-01
-2.223017625510692596e-02
-5.320684611797332764e-02
-1.167668625712394714e-01
-5.226000025868415833e-02
2.000212902203202248e-03
4.798439517617225647e-02
-5.198778212070465088e-02
-3.522564098238945007e-02
-3.110390156507492065e-02
3.308044513687491417e-03
1.189534887671470642e-01
1.528594642877578735e-01
1.235397681593894958e-01
3.775549586862325668e-03
-1.313453447073698044e-02
1.340675167739391327e-02
9.504561871290206909e-02
2.258435636758804321e-01
2.345219999551773071e-01
1.535814255475997925e-01
4.992247000336647034e-02
2.178338356316089630e-02
8.932902663946151733e-02
7.216152548789978027e-02
5.688179284334182739e-02
-3.290290944278240204e-03
6.985950283706188202e-03
2.151412516832351685e-02
6.849841214716434479e-03
6.483530253171920776e-02
1.893396861851215363e-02
-2.164727449417114258e-02
-6.899254769086837769e-02
-2.568024769425392151e-02
-1.177640073001384735e-02
-4.543382674455642700e-02
-2.424814365804195404e-02
-6.543891876935958862e-02
-7.930725812911987305e-02
-8.633167296648025513e-02
-3.290882706642150879e-02
-2.935815230011940002e-02
-2.598727494478225708e-02
-5.481486022472381592e-02
-1.060183197259902954e-01
-1.167534962296485901e-01
-1.100789383053779602e-01
-6.628930568695068359e-02
-6.654751300811767578e-02
-1.391505915671586990e-02
-5.632875487208366394e-02
-1.189040690660476685e-01
-1.613177657127380371e-01
-1.670939028263092041e-01
-9.665907919406890869e-02
-5.652683228254318237e-02
-5.359809473156929016e-02
-9.643624722957611084e-02
-1.115999072790145874e-01
-1.006772518157958984e-01
-1.305412203073501587e-01
-2.834654040634632111e-02
-3.089680708944797516e-02
-6.147527694702148438e-02
-7.173294574022293091e-02
-1.685441285371780396e-02
-5.022721015848219395e-04
-4.808370769023895264e-02
6.505130976438522339e-02
3.937884047627449036e-02
-4.707916826009750366e-02
-4.356680065393447876e-02
-2.444862574338912964e-02
-1.980791427195072174e-02
-3.809486329555511475e-02
8.375917375087738037e-02
5.553643777966499329e-02
-6.124535948038101196e-02
-6.480017304420471191e-02
2.043398469686508179e-02
9.452619403600692749e-02
1.586083322763442993e-01
2.480870336294174194e-01
1.711156070232391357e-01
-6.389466673135757446e-02
-9.670859575271606445e-02
-8.229480683803558350e-02
-5.257232487201690674e-02
-2.066743560135364532e-02
4.441924393177032471e-02
3.296956419944763184e-02
4.436830803751945496e-02
3.249771893024444580e-02
6.233387626707553864e-03
-6.611329969018697739e-03
1.423405483365058899e-02
1.931232213973999023e-02
9.182402864098548889e-03
5.630809068679809570e-02
4.718424007296562195e-02
-1.610247418284416199e-02
-1.043333858251571655e-02
-2.586509846150875092e-02
-3.135324642062187195e-02
-4.136605933308601379e-02
2.123929560184478760e-03
-2.204308845102787018e-02
-6.676272302865982056e-02
-7.405541092157363892e-02
-1.179712489247322083e-01
-1.835043281316757202e-01
-1.181415915489196777e-01
-3.713417053222656250e-02
-7.574816793203353882e-02
-1.350425332784652710e-01
-1.361231356859207153e-01
-1.196959391236305237e-01
-7.102122157812118530e-02
-1.097097434103488922e-02
-1.096991077065467834e-01
-1.302250921726226807e-01
-9.827566146850585938e-02
-4.812111333012580872e-02
-1.006071921437978745e-03
8.144392073154449463e-02
9.461867064237594604e-02
-1.398440003395080566e-01
-1.479032188653945923e-01
-1.405519694089889526e-01
-5.530733987689018250e-02
4.152042674832046032e-04
1.374539136886596680e-01
9.289397299289703369e-02
-1.440439522266387939e-01
-1.652512997388839722e-01
-1.200259774923324585e-01
-4.922299832105636597e-02
-5.850121844559907913e-03
6.011413037776947021e-02
2.565217204391956329e-02
-4.853785037994384766e-02
-1.595583558082580566e-02
-2.140961959958076477e-02
-2.347444370388984680e-02
-2.301099710166454315e-02
-1.297653093934059143e-02
-4.932405427098274231e-03
-4.305509850382804871e-02
-8.317227475345134735e-03
-9.603294730186462402e-02
-1.487583816051483154e-01
-1.452990621328353882e-01
-1.058481037616729736e-01
-5.031715705990791321e-02
1.427170075476169586e-02
3.054201789200305939e-02
-8.597365021705627441e-02
-1.209308356046676636e-01
-1.263018548488616943e-01
-2.627168036997318268e-02
-1.243446208536624908e-02
-3.304546326398849487e-02
-7.731297612190246582e-02
-1.429197639226913452e-01
-1.234135851263999939e-01
-1.069446504116058350e-01
-7.559987250715494156e-03
-4.301786050200462341e-02
-5.444680526852607727e-02
-8.105365931987762451e-02
-6.940126419067382812e-02
-3.466339036822319031e-02
-6.918195635080337524e-02
2.437237417325377464e-03
-4.070889949798583984e-02
-8.948674798011779785e-02
-9.271846711635589600e-02
-2.469513192772865295e-02
5.964817851781845093e-02
3.096822462975978851e-02
6.728264503180980682e-03
-5.692956224083900452e-02
-8.422330766916275024e-02
-5.001508817076683044e-02
-3.325235843658447266e-02
-3.620683681219816208e-03
-6.620264798402786255e-02
-6.686884909868240356e-02
-6.648816913366317749e-02
-1.323377192020416260e-01
-1.476545631885528564e-01
-5.854329466819763184e-02
3.768873959779739380e-02
2.709120884537696838e-02
-1.888021267950534821e-02
-7.136009633541107178e-02
-1.350229531526565552e-01
-1.533744782209396362e-01
-4.540092195384204388e-04
1.816843450069427490e-01
1.872997283935546875e-01
1.326155066490173340e-01
-3.156260028481483459e-02
-6.563420593738555908e-02
-8.108545094728469849e-02
8.014457672834396362e-02
1.590585559606552124e-01
1.777774840593338013e-01
1.017757281661033630e-01
-4.820861387997865677e-03
-1.822309568524360657e-02
-2.457026392221450806e-02
6.176915019750595093e-02
1.474783271551132202e-01
2.100808322429656982e-01
2.043668776750564575e-01
8.725341409444808960e-02
-5.921534821391105652e-02
-6.665871292352676392e-02
1.079765427857637405e-02
9.811378270387649536e-02
1.961708217859268188e-01
1.632611304521560669e-01
8.787170052528381348e-02
-9.735213220119476318e-02
-1.217700541019439697e-01
-1.270300000905990601e-01
-1.087322309613227844e-01
-4.858197271823883057e-02
-1.914305984973907471e-02
-8.064637950155884027e-05
-6.388387829065322876e-02
-5.170030146837234497e-02
-4.537404328584671021e-02
-7.484282553195953369e-02
-7.379740476608276367e-02
-4.822653532028198242e-02
-1.707015000283718109e-02
-1.536607891321182251e-01
-2.055717706680297852e-01
-1.810879409313201904e-01
-1.774166673421859741e-01
-1.581689417362213135e-01
-1.273513734340667725e-01
-9.365926682949066162e-02
-1.500525623559951782e-01
-2.170269638299942017e-01
-1.678873747587203979e-01
-1.429507434368133545e-01
-1.378034949302673340e-01
-1.443407237529754639e-01
-1.452262997627258301e-01
-1.235625818371772766e-01
-1.358374506235122681e-01
-9.300868958234786987e-02
-1.314869374036788940e-01
-1.321804970502853394e-01
-1.149847954511642456e-01
-7.135356962680816650e-02
-1.448594778776168823e-01
-1.455186456441879272e-01
-1.127178370952606201e-01
-1.360982507467269897e-01
-1.009588390588760376e-01
-8.850914239883422852e-02
-6.160647049546241760e-02
-1.640355437994003296e-01
-1.629779934883117676e-01
-1.588137745857238770e-01
-1.797552853822708130e-01
-1.276179105043411255e-01
-4.453973844647407532e-02
-2.562159672379493713e-03
-1.503850072622299194e-01
-1.662423163652420044e-01
-1.382161974906921387e-01
-1.567502915859222412e-01
-1.093044802546501160e-01
-1.707246713340282440e-02
1.404315844411030412e-04
-9.797538816928863525e-02
-9.932811558246612549e-02
-7.117874175310134888e-02
-5.886089056730270386e-02
-6.183288246393203735e-02
-5.554498732089996338e-02
-5.216889455914497375e-02
-2.611118927597999573e-02
-2.405215613543987274e-02
-2.075913175940513611e-02
-4.040791094303131104e-02
-3.603781759738922119e-02
-7.300766557455062866e-02
-7.156443595886230469e-02
-1.975814811885356903e-03
1.360720582306385040e-02
-5.301413312554359436e-02
-2.005249857902526855e-01
-2.365533113479614258e-01
-2.403479963541030884e-01
-1.362551450729370117e-01
-6.328789144754409790e-02
-5.481875687837600708e-02
-1.321133077144622803e-01
-2.656270265579223633e-01
-3.459221422672271729e-01
-3.311974406242370605e-01
-1.929284483194351196e-01
-6.821911036968231201e-02
-3.545291721820831299e-02
-3.808020800352096558e-02
-1.832776367664337158e-01
-3.183558285236358643e-01
-3.583976030349731445e-01
-1.882159858942031860e-01
-7.324780523777008057e-02
-7.795790582895278931e-02
-5.258140340447425842e-02
-1.640449315309524536e-01
-2.300290763378143311e-01
-2.459853738546371460e-01
-1.015131324529647827e-01
-7.095576077699661255e-02
-7.568012923002243042e-02
-5.932200234383344650e-03
-7.648852467536926270e-02
-8.912565559148788452e-02
-1.114754304289817810e-01
-4.234330356121063232e-02
-8.551403135061264038e-02
-1.128663495182991028e-01
-9.221182763576507568e-02
-1.732725352048873901e-01
-1.656474620103836060e-01
-1.250517219305038452e-01
-3.827041387557983398e-02
-1.041518375277519226e-01
-1.364491432905197144e-01
-8.076082915067672729e-02
-5.464934185147285461e-02
-4.504295438528060913e-02
-2.068651095032691956e-02
-2.283476479351520538e-02
-1.061913967132568359e-01
-1.397322565317153931e-01
-4.839959368109703064e-02
-1.779020763933658600e-02
2.397602074779570103e-04
-2.720479294657707214e-02
-3.517122566699981689e-02
-6.971267610788345337e-02
-9.475323557853698730e-02
-6.048351060599088669e-03
-1.898581348359584808e-02
5.597602110356092453e-03
1.856063678860664368e-02
1.061658281832933426e-02
-4.180139303207397461e-02
-3.777661919593811035e-02
2.305853925645351410e-02
3.277362138032913208e-02
3.645953536033630371e-02
-2.234884910285472870e-02
-6.044195219874382019e-02
-8.003835380077362061e-02
-8.677402138710021973e-02
-4.086153581738471985e-02
-4.893666133284568787e-02
-7.957801222801208496e-02
-5.541658028960227966e-02
-4.105334356427192688e-02
-7.543176412582397461e-02
-6.158320978283882141e-02
-4.009749740362167358e-02
1.285754144191741943e-02
-3.203835710883140564e-02
-3.436243534088134766e-02
-7.247791439294815063e-02
-8.510208874940872192e-02
-8.789929747581481934e-02
-7.346892356872558594e-02
-5.603675916790962219e-02
-7.979220151901245117e-02
-7.666253298521041870e-02
-7.517921179533004761e-02
-9.406910836696624756e-02
-9.785466641187667847e-02
-8.859326690435409546e-02
-9.900415688753128052e-02
-1.192657575011253357e-01
-1.303095966577529907e-01
-7.283505052328109741e-02
-8.070445805788040161e-02
-9.476026147603988647e-02
-1.092234775424003601e-01
-1.575918197631835938e-01
-1.858950108289718628e-01
-1.315172910690307617e-01
-4.441061243414878845e-02
-2.116858027875423431e-02
-5.625715851783752441e-02
-5.355318635702133179e-02
-9.101349860429763794e-03
1.283598318696022034e-02
1.967715099453926086e-02
-1.584308966994285583e-02
-6.079691927880048752e-03
-5.615772679448127747e-02
-8.136408030986785889e-02
5.298814270645380020e-03
9.134331345558166504e-02
1.591681391000747681e-01
6.070961430668830872e-02
-5.619895830750465393e-02
-8.004967868328094482e-02
-3.682978823781013489e-02
1.034978479146957397e-01
1.311147361993789673e-01
1.213319301605224609e-01
3.106535878032445908e-03
-1.011818870902061462e-01
-1.189262494444847107e-01
-8.756259828805923462e-02
4.607664595823734999e-04
-9.770673699676990509e-03
-1.412855461239814758e-02
-6.474011391401290894e-02
-1.187710389494895935e-01
-1.338308155536651611e-01
-8.009576052427291870e-02
-5.209328234195709229e-02
-8.710668236017227173e-02
-1.355259716510772705e-01
-1.131496876478195190e-01
3.901562094688415527e-02
4.324596375226974487e-02
-4.544028639793395996e-02
-3.180430456995964050e-02
-7.608288899064064026e-03
4.811926186084747314e-02
7.902976125478744507e-03
7.699374109506607056e-02
1.078019589185714722e-01
-6.811902858316898346e-03
3.479988500475883484e-02
4.908125847578048706e-02
1.127093508839607239e-01
1.836315542459487915e-02
7.024272531270980835e-02
1.242703348398208618e-01
3.789775446057319641e-02
6.152388080954551697e-02
-5.234960839152336121e-02
-1.535783242434263229e-02
-8.808957040309906006e-02
1.137346611358225346e-03
6.120483949780464172e-02
1.543820183724164963e-02
-1.446890085935592651e-02
-2.408715188503265381e-01
-1.925087124109268188e-01
-2.110179811716079712e-01
1.487561780959367752e-02
7.929766178131103516e-02
4.558884724974632263e-02
-1.023368444293737411e-02
-2.071992307901382446e-01
-1.826013773679733276e-01
-2.061787843704223633e-01
3.215743973851203918e-02
1.203639060258865356e-01
5.459263920783996582e-02
6.073967088013887405e-03
-7.943648099899291992e-02
-2.341180667281150818e-02
-5.135595425963401794e-02
-2.005821652710437775e-02
5.993841215968132019e-02
4.604670777916908264e-02
4.419090971350669861e-02
-1.485613407567143440e-03
-5.564962048083543777e-03
-2.151216939091682434e-02
-1.166336163878440857e-01
-9.890724718570709229e-02
-7.919225096702575684e-02
-3.482393920421600342e-02
-2.160648442804813385e-02
-2.759025059640407562e-02
-6.825992465019226074e-02
-1.335011422634124756e-01
-1.187832728028297424e-01
-1.131113395094871521e-01
-9.028816968202590942e-02
-1.156904175877571106e-01
-1.186938062310218811e-01
-1.226557195186614990e-01
-7.711672782897949219e-02
-5.667069554328918457e-02
-3.261293843388557434e-02
-1.373480260372161865e-01
-2.852245271205902100e-01
-3.014121055603027344e-01
-2.245995849370956421e-01
-9.525972604751586914e-02
-5.881779640913009644e-02
-5.877178534865379333e-02
-2.452092021703720093e-01
-4.440639913082122803e-01
-4.411628544330596924e-01
-2.935061752796173096e-01
-1.338666677474975586e-01
-1.035771891474723816e-01
-1.317221075296401978e-01
-2.988944053649902344e-01
-4.540224671363830566e-01
-4.609034061431884766e-01
-3.256769180297851562e-01
-1.563370972871780396e-01
-1.178298518061637878e-01
-1.169863492250442505e-01
-2.345427125692367554e-01
-3.113629221916198730e-01
-2.673780322074890137e-01
-1.790273636579513550e-01
-2.024946659803390503e-01
-2.137694954872131348e-01
-1.224154531955718994e-01
-1.377160996198654175e-01
-1.326090693473815918e-01
-1.100466176867485046e-01
-6.790719181299209595e-02
-9.154219925403594971e-02
-1.253755837678909302e-01
-1.044713631272315979e-01
-9.221974015235900879e-02
-8.919257670640945435e-02
-1.229637935757637024e-01
-1.015374362468719482e-01
-5.815015360713005066e-02
-9.455693513154983521e-02
-6.287426501512527466e-02
-6.003979966044425964e-02
-2.937033399939537048e-02
-5.021861195564270020e-02
-4.489154368638992310e-02
-5.001969635486602783e-02
-5.332036316394805908e-02
4.318837821483612061e-02
8.389037847518920898e-02
9.655225276947021484e-02
9.953590482473373413e-02
6.332803517580032349e-02
-4.876407980918884277e-02
-5.322712287306785583e-02
9.666413813829421997e-02
1.983258873224258423e-01
3.367362916469573975e-01
3.483663201332092285e-01
2.511613965034484863e-01
-3.616435825824737549e-02
-2.634938433766365051e-02
9.055386483669281006e-02
2.272921949625015259e-01
3.325964808464050293e-01
3.299298584461212158e-01
2.038953751325607300e-01
1.138760894536972046e-02
2.675963751971721649e-02
6.419204920530319214e-02
1.181029230356216431e-01
2.252844423055648804e-01
2.742101550102233887e-01
1.889771223068237305e-01
-1.767814345657825470e-02
-1.667737588286399841e-02
-3.746348991990089417e-02
-3.708431869745254517e-02
-1.218324992805719376e-02
2.104096859693527222e-02
3.009760007262229919e-02
-1.038389652967453003e-01
-1.420296132564544678e-01
-1.672411561012268066e-01
-2.131203114986419678e-01
-2.239837944507598877e-01
-1.915754675865173340e-01
-1.347660571336746216e-01
-1.180716753005981445e-01
-1.466645747423171997e-01
-1.320129930973052979e-01
-1.761468350887298584e-01
-1.799986809492111206e-01
-1.671409755945205688e-01
-1.428886204957962036e-01
-7.577421516180038452e-02
-1.016929894685745239e-01
-1.116762235760688782e-01
-9.899152815341949463e-02
-8.128943294286727905e-02
-7.150653749704360962e-02
-1.105683147907257080e-01
-8.088877052068710327e-02
-1.380988508462905884e-01
-1.190854832530021667e-01
-1.186726763844490051e-01
-6.593364477157592773e-02
-5.041395872831344604e-02
-7.253248244524002075e-02
-6.328683346509933472e-02
-7.251729816198348999e-02
-2.684454433619976044e-02
-2.210941351950168610e-02
-2.796761877834796906e-02
-1.716181077063083649e-02
-4.983724281191825867e-02
-1.083889454603195190e-01
-1.320615559816360474e-01
-7.273281365633010864e-02
-7.166437059640884399e-02
-5.172825977206230164e-02
-4.322020336985588074e-02
-3.845168650150299072e-02
-9.469348937273025513e-02
-7.558298856019973755e-02
-1.358921546489000320e-02
2.337818592786788940e-02
2.462267503142356873e-02
1.435715588741004467e-03
-2.726645581424236298e-02
-8.618358522653579712e-02
-1.176564469933509827e-01
-1.133050620555877686e-01
-7.917281240224838257e-02
-6.288400292396545410e-02
-7.729171961545944214e-02
-7.926437258720397949e-02
-7.330660521984100342e-02
-1.083883643150329590e-01
-1.352809220552444458e-01
-1.424708515405654907e-01
-1.288991570472717285e-01
-1.382249742746353149e-01
-1.121565103530883789e-01
-3.694691509008407593e-02
-6.935135275125503540e-02
-1.053607091307640076e-01
-1.731255799531936646e-01
-1.549278199672698975e-01
-1.265403479337692261e-01
-3.099511750042438507e-02
4.112511407583951950e-03
2.219482092186808586e-03
-5.573587492108345032e-03
-8.173666149377822876e-02
-7.752661406993865967e-02
-3.436116501688957214e-02
5.875556170940399170e-02
-3.352114930748939514e-02
-2.990229614078998566e-02
-2.078351005911827087e-02
-1.085814461112022400e-01
-8.988802880048751831e-02
-4.206067696213722229e-02
4.670069366693496704e-02
-6.270285695791244507e-02
-8.200538903474807739e-02
-9.297540038824081421e-02
-1.662740409374237061e-01
-1.228339001536369324e-01
-6.500992923974990845e-02
2.103232964873313904e-02
-7.151111960411071777e-02
-1.039454117417335510e-01
-1.094851642847061157e-01
-1.622690260410308838e-01
-1.430560648441314697e-01
-8.917142450809478760e-02
-2.903839200735092163e-02
-2.496141195297241211e-02
-1.124035101383924484e-02
-3.059939108788967133e-02
-6.667652726173400879e-02
-6.637385487556457520e-02
-1.263204123824834824e-02
1.902076229453086853e-02
-4.265576973557472229e-02
-2.406824007630348206e-02
-4.797327145934104919e-02
-9.537087380886077881e-02
-1.318604797124862671e-01
-7.458157092332839966e-02
-2.239464782178401947e-02
-9.743615239858627319e-02
-1.058990582823753357e-01
-4.377149417996406555e-02
-2.866467460989952087e-03
7.062311633490025997e-04
3.728188201785087585e-02
2.543915621936321259e-02
-5.917801335453987122e-02
-4.711570590734481812e-02
2.955785021185874939e-02
9.713348746299743652e-02
1.491097174584865570e-02
-1.513352431356906891e-02
-8.515426516532897949e-02
-6.731747835874557495e-02
-4.435309767723083496e-02
-5.608306266367435455e-03
1.381304953247308731e-02
-5.597623810172080994e-02
-3.136793896555900574e-02
-5.408009514212608337e-02
-1.880711130797863007e-02
2.219583606347441673e-03
-3.382787806913256645e-03
6.578632164746522903e-03
-4.921659454703330994e-02
-4.721659421920776367e-02
-6.130857765674591064e-02
-2.945102378726005554e-02
-6.655783392488956451e-03
-1.443916186690330505e-02
-4.986644536256790161e-02
-8.658749610185623169e-02
-1.203026100993156433e-01
-7.839462161064147949e-02
-1.391490995883941650e-01
-1.644326299428939819e-01
-1.521083414554595947e-01
-5.761908367276191711e-02
-2.582548372447490692e-02
7.148909568786621094e-02
1.404318772256374359e-02
-1.476282626390457153e-01
-1.947638541460037231e-01
-1.609114110469818115e-01
-2.494999021291732788e-02
2.804148010909557343e-02
1.261481791734695435e-01
3.790602460503578186e-02
-9.139136970043182373e-02
-1.290408372879028320e-01
-7.493335008621215820e-02
5.045798420906066895e-02
1.461209952831268311e-01
1.508287787437438965e-01
5.478735268115997314e-02
-8.973658829927444458e-02
-1.262988895177841187e-01
-7.585053145885467529e-02
-9.547059424221515656e-03
7.007803767919540405e-02
1.570598781108856201e-01
1.007748618721961975e-01
-5.788525566458702087e-02
-9.523968398571014404e-02
-2.851289883255958557e-02
5.909106507897377014e-02
1.225467771291732788e-01
1.665716469287872314e-01
1.005535945296287537e-01
-7.924988865852355957e-02
-1.425292193889617920e-01
-1.322990804910659790e-01
-6.705069541931152344e-02
-3.499733284115791321e-02
2.757968031801283360e-04
-1.233709603548049927e-02
-7.380450516939163208e-02
-1.424682885408401489e-01
-1.630151420831680298e-01
-1.271423250436782837e-01
-9.512102603912353516e-02
-1.056814864277839661e-01
-8.901502192020416260e-02
2.870901674032211304e-02
-2.337157912552356720e-02
-1.259561330080032349e-01
-2.125603556632995605e-01
-2.371494621038436890e-01
-2.632020711898803711e-01
-1.623195856809616089e-01
2.174329245463013649e-03
-6.683602929115295410e-02
-1.217034012079238892e-01
-1.875924617052078247e-01
-1.961667984724044800e-01
-2.400174140930175781e-01
-1.581922918558120728e-01
-9.297471493482589722e-03
-8.564004302024841309e-02
-4.563139751553535461e-02
-7.642127573490142822e-02
-5.328090488910675049e-02
-1.307057291269302368e-01
-1.267506033182144165e-01
-2.320924215018749237e-02
-3.211563080549240112e-02
2.214667387306690216e-02
1.839571073651313782e-02
1.343459915369749069e-02
-5.878559895791113377e-04
-5.557575449347496033e-02
-3.745798394083976746e-02
5.076714325696229935e-03
5.160342529416084290e-02
5.340880528092384338e-02
3.285352140665054321e-02
4.560680314898490906e-02
1.805627904832363129e-02
-7.302204519510269165e-02
-5.583648011088371277e-02
-3.470563888549804688e-02
-1.310746651142835617e-02
2.043229900300502777e-02
6.701804697513580322e-02
4.242893680930137634e-02
-7.235302031040191650e-02
-1.089329123497009277e-01
-7.621220499277114868e-02
-6.179128959774971008e-02
-2.306166291236877441e-02
-1.093313656747341156e-02
-6.906692869961261749e-03
-1.076031010597944260e-02
-1.968845352530479431e-02
1.906692795455455780e-02
1.011227630078792572e-02
1.012700516730546951e-02
-2.284909039735794067e-02
-3.696150332689285278e-02
6.830867845565080643e-03
5.634950473904609680e-03
9.768228977918624878e-02
1.277363449335098267e-01
1.269498616456985474e-01
4.456412419676780701e-02
-4.520921036601066589e-02
2.897006645798683167e-02
6.475921720266342163e-02
1.556106507778167725e-01
1.765774935483932495e-01
9.043904393911361694e-02
3.428689017891883850e-02
-3.451075777411460876e-02
1.496369484812021255e-03
6.429675966501235962e-02
1.560112386941909790e-01
1.962394416332244873e-01
9.182642400264739990e-02
3.489957749843597412e-02
-1.536135282367467880e-02
-3.261378780007362366e-02
4.512673243880271912e-02
1.152675822377204895e-01
1.923423856496810913e-01
1.426116675138473511e-01
1.343551278114318848e-01
5.317413806915283203e-02
-1.096768155694007874e-01
-7.773462682962417603e-02
6.047335453331470490e-03
1.202309355139732361e-01
1.169230118393898010e-01
1.143220439553260803e-01
2.290800400078296661e-02
-1.042097583413124084e-01
-1.005071327090263367e-01
-3.118222020566463470e-02
3.603953123092651367e-02
5.176908150315284729e-02
7.226463407278060913e-02
3.416317701339721680e-02
-7.781624794006347656e-02
-9.312317520380020142e-02
-9.874826669692993164e-02
-5.457784235477447510e-02
-3.005533851683139801e-02
-2.615318074822425842e-02
-2.591880224645137787e-02
-2.255272492766380310e-02
-2.183213457465171814e-02
1.000597886741161346e-02
1.351792067289352417e-01
1.376526504755020142e-01
7.896071672439575195e-02
-1.701490208506584167e-02
-5.573726817965507507e-02
-4.269932582974433899e-02
1.072731688618659973e-01
2.256519198417663574e-01
2.378271520137786865e-01
8.902154862880706787e-02
1.680545741692185402e-03
-2.716300450265407562e-02
1.212037540972232819e-02
1.915547847747802734e-01
3.543308377265930176e-01
3.896273076534271240e-01
1.990449428558349609e-01
6.549141556024551392e-02
4.652418568730354309e-02
5.766715109348297119e-02
1.098588183522224426e-01
2.154015749692916870e-01
3.338750898838043213e-01
2.715527713298797607e-01
1.478581130504608154e-01
1.026055440306663513e-01
1.265819966793060303e-01
9.189642965793609619e-02
1.040068343281745911e-01
2.184534966945648193e-01
2.753726243972778320e-01
1.827082335948944092e-01
6.747365742921829224e-02
8.771501481533050537e-02
4.342490434646606445e-02
5.481222271919250488e-02
1.170372962951660156e-01
1.639728844165802002e-01
1.029172167181968689e-01
-4.858951270580291748e-02
-3.933056443929672241e-02
-4.490455612540245056e-02
-2.328039519488811493e-02
-3.935051709413528442e-02
-8.643013238906860352e-02
-1.071696355938911438e-01
-2.697865106165409088e-02
-2.133149281144142151e-02
-4.074069112539291382e-02
1.784608513116836548e-02
-2.124502323567867279e-02
-5.877967178821563721e-02
-1.040301099419593811e-01
-5.542729794979095459e-02
-3.888491168618202209e-02
-3.296504169702529907e-02
-1.838486082851886749e-02
-3.880509361624717712e-02
-6.954851746559143066e-02
-9.463812410831451416e-02
-1.267318129539489746e-01
-1.242906972765922546e-01
-5.871980637311935425e-02
-2.984546683728694916e-02
-3.655022010207176208e-02
-8.700215816497802734e-02
-9.712581336498260498e-02
-1.150184571743011475e-01
-1.285277307033538818e-01
-7.341971248388290405e-02
-1.225879043340682983e-01
-1.451831907033920288e-01
-1.863229870796203613e-01
-1.579741090536117554e-01
-1.327913701534271240e-01
-1.277960687875747681e-01
-4.322171956300735474e-02
-8.114881068468093872e-02
-1.521473526954650879e-01
-2.052266597747802734e-01
-1.691952645778656006e-01
-1.078081876039505005e-01
-1.159164085984230042e-01
-7.341306656599044800e-02
-7.700489461421966553e-02
-1.257274299860000610e-01
-1.565506756305694580e-01
-1.283747553825378418e-01
1.431852206587791443e-02
4.926463589072227478e-02
8.715444058179855347e-02
9.126799553632736206e-02
4.930816590785980225e-02
-5.767673719674348831e-04
-7.459071278572082520e-02
2.400113828480243683e-02
6.721787899732589722e-02
8.399310708045959473e-02
7.827440649271011353e-02
3.661112487316131592e-02
1.940876618027687073e-02
-3.984591737389564514e-02
4.576594382524490356e-02
1.275036633014678955e-01
2.441956698894500732e-01
2.603451609611511230e-01
2.456539124250411987e-01
2.312510609626770020e-01
1.522556990385055542e-01
4.184827953577041626e-02
1.491868644952774048e-01
3.870163261890411377e-01
4.660960137844085693e-01
4.626000523567199707e-01
3.694575726985931396e-01
2.459069341421127319e-01
1.901699788868427277e-02
1.743143349885940552e-01
4.278960525989532471e-01
5.304681658744812012e-01
4.818074703216552734e-01
3.602891564369201660e-01
2.072580754756927490e-01
-1.202505547553300858e-03
1.246878430247306824e-01
2.908948063850402832e-01
3.739003241062164307e-01
3.062308132648468018e-01
1.908093392848968506e-01
8.338369429111480713e-02
-3.345794603228569031e-02
2.786711230874061584e-02
1.034671664237976074e-01
1.429730057716369629e-01
7.250672578811645508e-02
5.022228695452213287e-03
-4.169048368930816650e-02
-2.273618131875991821e-01
-2.923448085784912109e-01
-2.522437274456024170e-01
-2.426085472106933594e-01
-2.497969716787338257e-01
-2.495373934507369995e-01
-1.985805034637451172e-01
-2.655766904354095459e-01
-3.209079802036285400e-01
-2.614232599735260010e-01
-2.270000427961349487e-01
-2.044461220502853394e-01
-1.921156197786331177e-01
-1.705448329448699951e-01
-1.955013275146484375e-01
-2.564689815044403076e-01
-2.704840600490570068e-01
-2.949296832084655762e-01
-2.552980482578277588e-01
-2.260666191577911377e-01
-1.665156632661819458e-01
-1.414210945367813110e-01
-2.070503085851669312e-01
-3.138023912906646729e-01
-4.077213108539581299e-01
-3.508988320827484131e-01
-2.380353659391403198e-01
-1.158238947391510010e-01
-1.511501818895339966e-01
-2.023694068193435669e-01
-2.676037251949310303e-01
-3.539669811725616455e-01
-2.940901219844818115e-01
-2.670154869556427002e-01
-1.164038330316543579e-01
-2.055811285972595215e-01
-2.721575796604156494e-01
-2.797298431396484375e-01
-3.427797555923461914e-01
-2.756454646587371826e-01
-2.641462087631225586e-01
-1.475048661231994629e-01
-2.101570963859558105e-01
-2.456380277872085571e-01
-1.771975010633468628e-01
-1.607494652271270752e-01
-1.314683109521865845e-01
-1.730357855558395386e-01
-1.481704264879226685e-01
-1.160015240311622620e-01
-1.094391122460365295e-01
-3.148277103900909424e-02
-2.082015760242938995e-02
-5.229591205716133118e-02
-3.121269866824150085e-02
-2.946248650550842285e-02
-7.725484669208526611e-02
-7.164996117353439331e-02
2.017478831112384796e-02
-1.834390568546950817e-03
-2.175313606858253479e-02
-2.824540436267852783e-02
-5.032473430037498474e-02
-1.088253036141395569e-01
-1.032940745353698730e-01
-3.223336115479469299e-02
-5.299038812518119812e-02
-8.725807070732116699e-02
-4.855697974562644958e-02
-2.965188771486282349e-02
-4.340806230902671814e-02
-5.992459505796432495e-02
-8.032035082578659058e-02
-1.735129952430725098e-01
-1.992751359939575195e-01
-1.481051146984100342e-01
-4.800280928611755371e-02
3.487797453999519348e-02
4.381843283772468567e-02
-3.568819165229797363e-02
-1.325461119413375854e-01
-1.817975640296936035e-01
-1.465267688035964966e-01
-8.413995057344436646e-02
6.254465132951736450e-02
8.027475327253341675e-02
1.139917643740773201e-03
-4.626662656664848328e-02
-8.082542568445205688e-02
-7.832110673189163208e-02
-5.927221104502677917e-02
5.228889733552932739e-02
8.392950892448425293e-02
5.360418930649757385e-02
9.450793266296386719e-02
9.502353519201278687e-02
6.546634435653686523e-02
-8.323152549564838409e-03
-2.029200643301010132e-02
1.383098494261503220e-02
7.410489488393068314e-04
2.824380621314048767e-02
-4.298663232475519180e-03
4.257847368717193604e-02
-1.229967642575502396e-02
2.971722185611724854e-02
1.021576523780822754e-01
5.762234702706336975e-02
3.442114591598510742e-02
-3.700613230466842651e-02
2.557197958230972290e-02
-1.545781828463077545e-02
3.221536800265312195e-02
8.513958007097244263e-02
2.032095193862915039e-02
-2.987353596836328506e-03
-5.468999594449996948e-02
5.849944800138473511e-02
5.076764523983001709e-02
5.534709431231021881e-03
9.173375554382801056e-03
-2.791091427206993103e-02
-3.121958300471305847e-02
-3.549798205494880676e-02
1.110965535044670105e-01
9.923977404832839966e-02
-2.423751167953014374e-02
1.398150925524532795e-03
1.244151685386896133e-02
5.650498438626527786e-03
2.412172406911849976e-02
1.019231826066970825e-01
9.737846255302429199e-02
-7.883486896753311157e-02
-4.946212470531463623e-02
-2.067410945892333984e-02
3.898033127188682556e-02
9.898214042186737061e-02
1.571921259164810181e-01
9.970871359109878540e-02
-7.258516550064086914e-02
-5.093264579772949219e-02
-4.113690182566642761e-02
-1.946990378201007843e-02
3.439220041036605835e-02
7.708067446947097778e-02
3.644455969333648682e-02
-1.028764769434928894e-01
-1.322127282619476318e-01
-1.558571457862854004e-01
-1.891159862279891968e-01
-1.997102946043014526e-01
-2.122644037008285522e-01
-2.027467489242553711e-01
-6.107686087489128113e-02
-8.142774552106857300e-02
-1.181555241346359253e-01
-2.066905051469802856e-01
-2.138068079948425293e-01
-2.419333308935165405e-01
-2.197587490081787109e-01
-6.702274829149246216e-02
-5.539712309837341309e-02
-3.239689767360687256e-02
-1.170486137270927429e-01
-1.778290718793869019e-01
-2.389180511236190796e-01
-2.216520011425018311e-01
-5.326192453503608704e-02
-2.907615527510643005e-02
-9.662816300988197327e-03
-1.326028704643249512e-01
-2.124851793050765991e-01
-2.065271884202957153e-01
-1.490190774202346802e-01
-6.730400770902633667e-02
-3.717840462923049927e-02
1.490099914371967316e-02
-5.921687930822372437e-02
-9.913232177495956421e-02
-9.785000234842300415e-02
-8.958746492862701416e-02
-1.471953839063644409e-01
-1.286016553640365601e-01
-7.293535768985748291e-02
-6.588558852672576904e-02
4.407998546957969666e-02
1.247970089316368103e-01
1.047727465629577637e-01
-1.495120376348495483e-01
-1.096298620104789734e-01
-2.553463354706764221e-02
3.218216821551322937e-02
8.748250454664230347e-02
1.524849832057952881e-01
9.235776960849761963e-02
-7.676833122968673706e-02
3.440488874912261963e-02
3.235488533973693848e-01
5.295053124427795410e-01
5.167524814605712891e-01
3.731766045093536377e-01
2.038435637950897217e-01
2.175270393490791321e-02
1.209076046943664551e-01
4.387365281581878662e-01
6.537482142448425293e-01
6.514592766761779785e-01
4.555189311504364014e-01
2.491147220134735107e-01
1.949040144681930542e-01
2.783329784870147705e-01
3.845358788967132568e-01
4.436817169189453125e-01
4.554887413978576660e-01
3.768590688705444336e-01
2.315224260091781616e-01
2.869405150413513184e-01
3.561225533485412598e-01
3.042561411857604980e-01
3.124461174011230469e-01
2.829209566116333008e-01
2.515395283699035645e-01
1.535064727067947388e-01
2.862764596939086914e-01
3.529029190540313721e-01
1.944261044263839722e-01
1.539139747619628906e-01
1.632358282804489136e-01
2.059212327003479004e-01
1.426854580640792847e-01
2.962573468685150146e-01
3.892395794391632080e-01
2.666114866733551025e-01
2.685332000255584717e-01
2.581347525119781494e-01
2.418755739927291870e-01
1.339119374752044678e-01
1.839723289012908936e-01
2.568469047546386719e-01
1.835749149322509766e-01
1.964937299489974976e-01
1.959101706743240356e-01
1.837711036205291748e-01
8.548148721456527710e-02
6.832920014858245850e-03
-2.254752069711685181e-02
-5.019181594252586365e-02
2.988844364881515503e-02
5.326495692133903503e-02
3.859427571296691895e-02
-1.533220149576663971e-02
4.420742765069007874e-02
-3.963540308177471161e-03
1.511169504374265671e-02
1.617431342601776123e-01
2.111952900886535645e-01
2.330366224050521851e-01
1.056060120463371277e-01
7.077989727258682251e-02
5.413023754954338074e-02
1.311680674552917480e-01
2.528738677501678467e-01
3.070627152919769287e-01
3.321251273155212402e-01
1.764975637197494507e-01
6.615763157606124878e-02
7.179032266139984131e-02
1.706638932228088379e-01
2.256343066692352295e-01
2.600110471248626709e-01
2.743774652481079102e-01
1.504303067922592163e-01
4.937119781970977783e-02
8.601161837577819824e-02
1.666361689567565918e-01
1.780606508255004883e-01
1.539667993783950806e-01
1.138875856995582581e-01
6.208802014589309692e-02
-3.031271044164896011e-03
3.614357858896255493e-02
7.246300578117370605e-02
6.453871726989746094e-02
-7.139955181628465652e-03
-3.489311039447784424e-02
-3.698932379484176636e-02
-1.977862417697906494e-02
-7.368835504166781902e-04
2.013031765818595886e-02
-3.991452394984662533e-04
-6.178656965494155884e-02
-7.120137661695480347e-02
-5.298025161027908325e-02
-8.702882379293441772e-02
-9.655242413282394409e-02
-8.320091664791107178e-02
-5.598083138465881348e-02
-6.901312619447708130e-02
-2.761580236256122589e-02
-4.089871793985366821e-02
-6.539099663496017456e-02
-8.441708981990814209e-02
-1.366781741380691528e-01
-1.387016028165817261e-01
-1.924875378608703613e-01
-1.080941855907440186e-01
-8.803921937942504883e-02
-4.654164984822273254e-02
-6.032053008675575256e-02
-1.498291790485382080e-01
-2.090548872947692871e-01
-3.058605790138244629e-01
-2.371165454387664795e-01
-1.370686143636703491e-01
-1.141249202191829681e-02
-2.332095056772232056e-03
-9.457647800445556641e-02
-1.729074269533157349e-01
-3.421505093574523926e-01
-3.095143735408782959e-01
-2.397889494895935059e-01
-7.179634273052215576e-02
-7.695913314819335938e-02
-1.040684133768081665e-01
-1.271862238645553589e-01
-2.092738598585128784e-01
-1.770017892122268677e-01
-1.474469602108001709e-01
-1.082340031862258911e-01
-1.168210729956626892e-01
-4.298283159732818604e-02
-6.249697878956794739e-03
-4.892386868596076965e-02
-5.377536639571189880e-02
-9.676611423492431641e-02
-1.455264091491699219e-01
-1.802519410848617554e-01
-1.270727962255477905e-01
-6.978873163461685181e-02
-2.014465630054473877e-02
1.036779768764972687e-02
-2.031613327562808990e-02
-3.672828897833824158e-02
-3.245052695274353027e-02
-9.836484491825103760e-02
-1.102064847946166992e-01
-9.429016709327697754e-02
-8.152168244123458862e-02
-6.566586345434188843e-02
-4.052210599184036255e-02
-4.919646307826042175e-02
-1.586251705884933472e-01
-2.085086703300476074e-01
-1.747121512889862061e-01
-1.119780838489532471e-01
-5.571033805608749390e-02
-1.172712724655866623e-02
-5.373133346438407898e-03
-1.041095778346061707e-01
-1.863723248243331909e-01
-1.842939257621765137e-01
-1.062614247202873230e-01
-3.155608475208282471e-02
-5.711249262094497681e-02
-3.795976936817169189e-02
-2.235024608671665192e-02
-8.627691864967346191e-02
-1.392844766378402710e-01
-8.228866010904312134e-02
-3.042831085622310638e-02
-5.200726166367530823e-02
-8.546889759600162506e-03
7.392540574073791504e-02
4.594277217984199524e-02
-4.403074085712432861e-02
-5.518101528286933899e-02
-3.499773889780044556e-02
-6.341247260570526123e-02
-2.323820628225803375e-02
-1.443205866962671280e-03
6.781338900327682495e-02
2.706010825932025909e-02
3.810668364167213440e-02
6.697511707898229361e-05
-6.872295588254928589e-02
-4.854399710893630981e-02
-6.042452156543731689e-02
-3.778693033382296562e-03
5.543811712414026260e-03
2.783788554370403290e-02
-9.700589580461382866e-04
-1.026595756411552429e-02
-4.705626890063285828e-02
-7.262717932462692261e-02
-1.194818839430809021e-01
-1.151087209582328796e-01
-1.334936767816543579e-01
-1.253089904785156250e-01
-1.535477465949952602e-03
-4.141486063599586487e-02
-1.023085489869117737e-01
-1.725736260414123535e-01
-1.687802225351333618e-01
-1.407203972339630127e-01
-1.278183162212371826e-01
-2.500246511772274971e-03
-3.563530743122100830e-02
-1.668325662612915039e-01
-2.361827045679092407e-01
-2.760281264781951904e-01
-1.892804354429244995e-01
-1.462893337011337280e-01
-3.979785367846488953e-02
-7.160352170467376709e-02
-1.159625202417373657e-01
-1.511312872171401978e-01
-2.284622937440872192e-01
-2.026694267988204956e-01
-1.442171186208724976e-01
-1.869522966444492340e-02
-6.936825066804885864e-02
-1.344992220401763916e-01
-1.491021066904067993e-01
-1.610213071107864380e-01
-1.359418481588363647e-01
-7.206325978040695190e-02
6.238612905144691467e-02
1.501053664833307266e-02
-5.975905805826187134e-02
-1.120241805911064148e-01
-7.156275957822799683e-02
-8.637174218893051147e-02
-2.411469630897045135e-02
5.290376767516136169e-02
2.967910282313823700e-02
-3.471356630325317383e-02
-7.938735932111740112e-02
-2.516099624335765839e-02
2.441363874822854996e-03
2.143553830683231354e-02
-8.182212710380554199e-02
-1.244850456714630127e-01
-1.306680887937545776e-01
-1.450127214193344116e-01
-1.572374701499938965e-01
-1.544109284877777100e-01
-1.146216467022895813e-01
-1.059653982520103455e-01
-1.554532051086425781e-01
-1.479864567518234253e-01
-1.285599619150161743e-01
-1.191853061318397522e-01
-1.351552009582519531e-01
-1.524146944284439087e-01
-1.046699061989784241e-01
-1.450480520725250244e-01
-1.007716506719589233e-01
-9.740336984395980835e-02
-6.382656097412109375e-02
-1.359972655773162842e-01
-1.195150688290596008e-01
-1.334121674299240112e-01
-1.211403235793113708e-01
-2.989054471254348755e-02
1.727126911282539368e-02
3.084449842572212219e-02
-1.996825076639652252e-02
-6.024628877639770508e-02
-1.641447842121124268e-01
-1.310213953256607056e-01
-5.092463269829750061e-02
-2.612772770226001740e-02
-2.412560395896434784e-02
-8.183390647172927856e-02
-6.496305763721466064e-02
-2.033098787069320679e-01
-1.705633699893951416e-01
-9.652596712112426758e-02
-1.215996406972408295e-02
-5.521742254495620728e-02
-7.886604964733123779e-02
-9.775079786777496338e-02
-1.749974787235260010e-01
-1.827292144298553467e-01
-1.036511734127998352e-01
-7.450259476900100708e-02
-1.298966854810714722e-01
-1.441883146762847900e-01
-1.018139347434043884e-01
-3.426559269428253174e-02
-3.999494388699531555e-02
-3.951151296496391296e-02
-6.572176516056060791e-02
-5.995373800396919250e-02
-4.965527728199958801e-02
-2.740915864706039429e-02
3.983472008258104324e-03
-9.403424337506294250e-03
6.888478249311447144e-02
1.217113658785820007e-01
1.455956101417541504e-01
3.698661923408508301e-02
-4.409720003604888916e-02
-2.444779733195900917e-03
-7.812245748937129974e-03
1.704467386007308960e-01
3.025864064693450928e-01
3.853387534618377686e-01
2.458758056163787842e-01
3.713855519890785217e-02
-2.121571823954582214e-02
-3.171584010124206543e-02
1.432337164878845215e-01
3.010725677013397217e-01
3.878719210624694824e-01
2.507294416427612305e-01
1.525708474218845367e-02
-2.271297201514244080e-02
-2.326270192861557007e-02
8.128824084997177124e-02
1.280871331691741943e-01
1.069791465997695923e-01
2.204998210072517395e-02
-1.029570028185844421e-01
-2.729589864611625671e-02
-3.095892630517482758e-02
-3.203904628753662109e-02
-5.696751549839973450e-02
-1.282694488763809204e-01
-1.587200760841369629e-01
-1.812866479158401489e-01
-7.479645311832427979e-02
-8.200924843549728394e-02
-1.139737069606781006e-01
-2.056211829185485840e-01
-2.541631758213043213e-01
-2.528399825096130371e-01
-1.856181919574737549e-01
-1.976878941059112549e-02
-2.820711769163608551e-02
-7.502779364585876465e-02
-1.091950312256813049e-01
-1.185153424739837646e-01
-1.437681019306182861e-01
-1.202657818794250488e-01
1.222867518663406372e-03
5.987181328237056732e-03
-2.619696222245693207e-02
-1.365499347448348999e-01
-1.398046016693115234e-01
-2.117481827735900879e-01
-1.672109067440032959e-01
6.278829276561737061e-02
7.401594519615173340e-02
6.881876289844512939e-02
3.775738924741744995e-02
2.948138862848281860e-02
-1.146681755781173706e-01
-1.218322366476058960e-01
5.814031884074211121e-02
8.850909769535064697e-02
7.052861154079437256e-02
4.105534031987190247e-02
3.065285272896289825e-03
-1.153391376137733459e-01
-9.865456819534301758e-02
-1.676302589476108551e-02
4.130153730511665344e-02
6.233378127217292786e-02
1.078260764479637146e-01
2.494703792035579681e-02
-1.012409850955009460e-01
-1.096793189644813538e-01
-1.066492032259702682e-02
1.373020466417074203e-02
1.392770372331142426e-02
7.444611936807632446e-02
8.961833268404006958e-02
4.130965843796730042e-02
-3.240057826042175293e-02
-1.089217886328697205e-01
-1.112863570451736450e-01
-8.152901381254196167e-02
-4.574660584330558777e-02
1.592433266341686249e-02
4.414227232336997986e-02
7.699736859649419785e-03
-1.569411009550094604e-01
-1.982491314411163330e-01
-1.892728209495544434e-01
-1.866903752088546753e-01
-1.381078213453292847e-01
-3.378435969352722168e-02
-1.390620879828929901e-02
-2.191155254840850830e-01
-2.534209191799163818e-01
-2.238443642854690552e-01
-2.296690642833709717e-01
-1.842834651470184326e-01
-3.997716680169105530e-02
6.260767579078674316e-03
-2.085818201303482056e-01
-2.365159839391708374e-01
-1.938714236021041870e-01
-1.531382054090499878e-01
-6.775277853012084961e-02
-1.217607408761978149e-02
-4.655224736779928207e-03
-2.161762714385986328e-01
-2.061409354209899902e-01
-9.695269167423248291e-02
1.613471470773220062e-02
1.129401624202728271e-01
1.016758754849433899e-01
1.860390789806842804e-02
-2.038161456584930420e-01
-2.063703089952468872e-01
-8.075002580881118774e-02
3.900874033570289612e-02
1.195718720555305481e-01
7.788439840078353882e-02
-7.249011192470788956e-03
-1.425818204879760742e-01
-1.505189239978790283e-01
-1.031596586108207703e-01
-3.952693566679954529e-02
8.626607060432434082e-02
1.113487854599952698e-01
5.223252624273300171e-02
-1.614094376564025879e-01
-1.682223826646804810e-01
-1.438645720481872559e-01
-1.235305145382881165e-01
-6.498342752456665039e-02
-5.535866599529981613e-03
-2.197922952473163605e-02
-1.153827384114265442e-01
-9.993010759353637695e-02
-9.448208659887313843e-02
-5.960016697645187378e-02
-1.023028418421745300e-01
-1.344574391841888428e-01
-1.202640831470489502e-01
-7.390287518501281738e-02
-4.642416909337043762e-02
-1.674173027276992798e-01
-1.665424406528472900e-01
-2.070745229721069336e-01
-1.165193989872932434e-01
-9.058496356010437012e-02
-4.275570437312126160e-02
4.092643968760967255e-03
-8.501432836055755615e-02
-2.592118270695209503e-02
-5.457963421940803528e-02
9.241753816604614258e-02
4.024377837777137756e-02
-9.597001597285270691e-03
4.331574961543083191e-02
2.363791875541210175e-02
1.174240857362747192e-01
1.626718342304229736e-01
3.443288803100585938e-01
2.233854532241821289e-01
4.771989770233631134e-03
8.072284609079360962e-02
1.099479645490646362e-01
1.880561709403991699e-01
2.579393088817596436e-01
3.242964744567871094e-01
2.035286873579025269e-01
-6.293724477291107178e-02
-5.971615202724933624e-03
2.922512404620647430e-02
1.022266298532485962e-01
1.687660515308380127e-01
1.831615567207336426e-01
1.195549145340919495e-01
-8.393400162458419800e-02
-8.196555078029632568e-02
-8.170706778764724731e-02
-9.892931580543518066e-02
-1.091725230216979980e-01
-1.197007223963737488e-01
-6.506806612014770508e-02
-1.030381992459297180e-01
-1.088542342185974121e-01
-1.024099662899971008e-01
-1.228518486022949219e-01
-1.314731985330581665e-01
-1.260341107845306396e-01
-7.773956656455993652e-02
-7.434466481208801270e-02
-5.735325440764427185e-02
-9.553318470716476440e-02
-1.690756380558013916e-01
-2.232272922992706299e-01
-2.054771631956100464e-01
-1.278415024280548096e-01
-2.978087402880191803e-02
6.374194752424955368e-03
-8.998294360935688019e-03
-1.547155622392892838e-02
-5.204706266522407532e-02
-6.211094558238983154e-02
-5.041122809052467346e-02
6.968603935092687607e-03
7.833638787269592285e-02
6.405606865882873535e-02
-8.408717694692313671e-04
-1.851367577910423279e-02
-3.545917570590972900e-02
-7.082169875502586365e-03
-2.066659927368164062e-02
4.060105979442596436e-02
4.781370609998703003e-02
1.145083736628293991e-02
-4.946162458509206772e-03
-6.802362948656082153e-02
-6.096078827977180481e-02
-3.977951779961585999e-02
-4.735944676212966442e-04
3.232765197753906250e-02
6.690730154514312744e-02
1.105069816112518311e-01
8.359184116125106812e-02
1.619403064250946045e-02
-6.541644036769866943e-02
-3.527312353253364563e-02
-1.618919777683913708e-04
1.386955194175243378e-02
3.380401292815804482e-03
-3.749369829893112183e-02
-7.491007447242736816e-02
-1.203715708106756210e-02
5.466320086270570755e-03
-3.395573794841766357e-02
-5.174053087830543518e-02
-9.895934909582138062e-02
-1.398146152496337891e-01
-1.009492501616477966e-01
-1.772556453943252563e-02
-1.648483425378799438e-02
-2.027217112481594086e-02
4.283628985285758972e-02
2.715689316391944885e-02
-6.073656305670738220e-02
-7.451784610748291016e-02
9.150015539489686489e-04
-2.320965193212032318e-02
-8.179640769958496094e-02
-5.686335265636444092e-02
-3.388763219118118286e-02
-2.451552823185920715e-02
-1.380793657153844833e-02
-2.986340038478374481e-02
-5.887398868799209595e-02
-1.165072396397590637e-01
-1.358940154314041138e-01
-1.726687848567962646e-01
-1.350530534982681274e-01
-5.195669457316398621e-02
-5.531169846653938293e-02
-6.764497607946395874e-02
-1.325212419033050537e-01
-2.098226100206375122e-01
-2.977071702480316162e-01
-2.504587471485137939e-01
-8.993962407112121582e-02
-8.203329890966415405e-02
-8.659054338932037354e-02
-8.468058705329895020e-02
-9.785779565572738647e-02
-1.625475138425827026e-01
-1.861806213855743408e-01
-1.119707301259040833e-01
-1.048579961061477661e-01
-1.049201786518096924e-01
-6.700535863637924194e-02
-5.059159547090530396e-02
-5.476092174649238586e-02
-9.999575465917587280e-02
-6.902488321065902710e-02
-8.732519298791885376e-02
-1.006809473037719727e-01
-1.120753437280654907e-01
-1.131796538829803467e-01
-1.193784400820732117e-01
-8.022442460060119629e-03
-2.992609748616814613e-03
-9.515374898910522461e-02
-1.403744816780090332e-01
-1.110946685075759888e-01
-5.542369559407234192e-02
-1.610389351844787598e-02
1.355497688055038452e-01
6.045352667570114136e-02
-1.061912849545478821e-01
-1.478124409914016724e-01
-2.616917714476585388e-02
9.329917281866073608e-02
2.389198541641235352e-01
3.498093783855438232e-01
2.345840781927108765e-01
-8.376778662204742432e-02
-1.051768809556961060e-01
5.259968340396881104e-02
1.759879291057586670e-01
3.543812036514282227e-01
4.027856290340423584e-01
2.982606291770935059e-01
-7.997433841228485107e-02
-9.369819611310958862e-02
-5.145040806382894516e-03
4.366681352257728577e-02
2.273399978876113892e-01
2.945261895656585693e-01
2.728782296180725098e-01
-9.966093301773071289e-02
-1.211936697363853455e-01
-4.312168061733245850e-02
-3.613049536943435669e-02
3.089272417128086090e-02
3.508799895644187927e-02
4.305985942482948303e-02
-7.695642858743667603e-02
-7.117353379726409912e-02
-5.255472660064697266e-02
-1.120669096708297729e-01
-1.493719816207885742e-01
-1.298483461141586304e-01
-7.477872073650360107e-02
-8.709193021059036255e-02
-1.508565694093704224e-01
-1.456769257783889771e-01
-1.608466804027557373e-01
-1.779405921697616577e-01
-1.728795170783996582e-01
-1.125886291265487671e-01
-9.861813485622406006e-02
-1.847452819347381592e-01
-1.836457550525665283e-01
-2.465264648199081421e-01
-3.064858913421630859e-01
-2.769710719585418701e-01
-1.803741008043289185e-01
-1.140627488493919373e-01
-1.607819944620132446e-01
-1.899545788764953613e-01
-2.287130057811737061e-01
-2.811724245548248291e-01
-2.095197290182113647e-01
-1.630322635173797607e-01
-1.243277266621589661e-01
-1.308844834566116333e-01
-1.435991525650024414e-01
-2.327365279197692871e-01
-2.381371557712554932e-01
-1.561251729726791382e-01
-6.324452906847000122e-02
-9.278091788291931152e-02
-9.951823949813842773e-02
-1.260470896959304810e-01
-2.003758400678634644e-01
-1.775120943784713745e-01
-1.597417443990707397e-01
-7.009234279394149780e-02
-1.205548346042633057e-01
-1.562653034925460815e-01
-1.302808225154876709e-01
-1.923665255308151245e-01
-1.714134812355041504e-01
-1.644740402698516846e-01
-9.426582604646682739e-02
-1.026416569948196411e-01
-1.459518224000930786e-01
-1.082848310470581055e-01
-7.793457806110382080e-02
-4.582183063030242920e-02
-5.132756754755973816e-02
-6.824900954961776733e-02
-7.114450633525848389e-02
-8.203133195638656616e-02
-5.005542933940887451e-02
-3.160249441862106323e-02
-5.886180698871612549e-02
-1.021201908588409424e-01
-1.199729964137077332e-01
-8.514757454395294189e-02
-7.665682584047317505e-02
3.201147168874740601e-02
7.991531491279602051e-02
6.032435223460197449e-02
-6.159573793411254883e-02
-1.460453867912292480e-01
-5.549662187695503235e-02
-5.815054103732109070e-02
8.890395611524581909e-02
2.147804647684097290e-01
2.872541546821594238e-01
1.391461044549942017e-01
-1.931535080075263977e-02
-3.217150643467903137e-02
-4.510322958230972290e-02
1.338560432195663452e-01
3.332864940166473389e-01
4.474270641803741455e-01
2.949225008487701416e-01
8.897063881158828735e-02
-9.148675017058849335e-03
2.669474855065345764e-02
1.807196587324142456e-01
4.186385273933410645e-01
4.619058072566986084e-01
3.568116426467895508e-01
1.262410283088684082e-01
1.591015793383121490e-02
4.613012447953224182e-02
6.673908978700637817e-02
1.970432549715042114e-01
2.673608958721160889e-01
3.294189572334289551e-01
1.761453300714492798e-01
-2.120020799338817596e-02
1.022446621209383011e-02
2.193370275199413300e-02
6.755260378122329712e-02
7.284265011548995972e-02
1.017690077424049377e-01
3.013994917273521423e-02
-9.697540849447250366e-02
-9.629896283149719238e-02
-2.122147567570209503e-02
1.408068463206291199e-02
1.393827516585588455e-02
-7.003468461334705353e-03
-2.241669408977031708e-02
-1.132303699851036072e-01
-1.379561126232147217e-01
-5.883015319705009460e-02
-6.682030856609344482e-02
-6.638036668300628662e-02
-5.352796241641044617e-02
-3.318128734827041626e-02
-8.103322982788085938e-02
-1.023233681917190552e-01
-5.523432791233062744e-02
-1.129302978515625000e-01
-9.034576267004013062e-02
-1.022826805710792542e-01
-5.054754763841629028e-02
-1.008560508489608765e-01
-8.916579931974411011e-02
-6.129179149866104126e-02
-1.671219915151596069e-01
-1.819808334112167358e-01
-1.700210273265838623e-01
-4.697969555854797363e-02
-1.187639757990837097e-01
-1.129328384995460510e-01
-6.673639267683029175e-02
-1.131617128849029541e-01
-7.872417569160461426e-02
-9.492319077253341675e-02
-3.607778251171112061e-02
-1.116664111614227295e-01
-1.135609671473503113e-01
-3.960748761892318726e-02
-5.287186428904533386e-02
-6.575224548578262329e-02
-1.072415634989738464e-01
-5.724076926708221436e-02
-9.959217160940170288e-02
-1.024225503206253052e-01
-3.184874355792999268e-02
2.097988873720169067e-02
5.098748952150344849e-03
-2.588028274476528168e-02
-6.534790247678756714e-02
-6.493578851222991943e-02
-6.524838507175445557e-02
-4.575752094388008118e-02
-2.872778102755546570e-03
-2.454519039019942284e-03
-2.930233627557754517e-02
-4.899572208523750305e-02
-6.046702340245246887e-02
-6.965771317481994629e-02
-8.082742989063262939e-02
-4.999734461307525635e-02
-7.674390077590942383e-02
-7.837951183319091797e-02
-6.922404468059539795e-02
-6.934511661529541016e-02
-7.736468315124511719e-02
-4.173783212900161743e-02
-9.153265506029129028e-03
-1.866094954311847687e-02
-4.745256900787353516e-02
-3.722063824534416199e-02
-5.433622747659683228e-02
-5.455416440963745117e-02
-1.789707690477371216e-02
6.139600183814764023e-03
7.336921244859695435e-02
1.211123540997505188e-01
1.288127303123474121e-01
-5.901852995157241821e-02
-6.307783722877502441e-02
8.627139963209629059e-03
1.335258483886718750e-01
2.363977134227752686e-01
2.276275008916854858e-01
1.276217848062515259e-01
-1.141494512557983398e-01
-1.429674923419952393e-01
-1.089014038443565369e-01
2.489080466330051422e-02
1.197232976555824280e-01
1.644527912139892578e-01
7.633004337549209595e-02
-1.181559264659881592e-01
-1.269503831863403320e-01
-1.092514246702194214e-01
-5.644513294100761414e-02
-2.189255133271217346e-02
-2.711858600378036499e-02
-4.037078469991683960e-02
1.264779549092054367e-02
2.588548697531223297e-02
-9.718305431306362152e-03
4.884148389101028442e-02
9.266718477010726929e-02
1.090276613831520081e-01
3.187111020088195801e-02
4.285919480025768280e-03
4.373904317617416382e-02
8.890783041715621948e-02
2.626308798789978027e-01
3.220438659191131592e-01
3.038003742694854736e-01
1.124603897333145142e-01
9.818288497626781464e-03
4.881815612316131592e-02
1.964557468891143799e-01
3.279061615467071533e-01
3.785273432731628418e-01
2.671667635440826416e-01
1.219687387347221375e-01
-2.499230764806270599e-02
6.172257009893655777e-03
2.046276479959487915e-01
4.317314028739929199e-01
4.343675971031188965e-01
3.413605093955993652e-01
1.252115070819854736e-01
-6.021950021386146545e-02
-1.251115184277296066e-02
1.806685030460357666e-01
4.029797315597534180e-01
3.992604017257690430e-01
2.859468162059783936e-01
1.006824448704719543e-01
-5.228421837091445923e-02
-1.006491133011877537e-03
4.588200151920318604e-02
2.435342073440551758e-01
2.584815919399261475e-01
3.061732947826385498e-01
1.333467513322830200e-01
-5.193094536662101746e-02
-2.615544199943542480e-02
-4.959135316312313080e-03
6.337895244359970093e-02
9.842284023761749268e-02
1.484941095113754272e-01
1.002091988921165466e-01
-1.465356349945068359e-01
-2.007050663232803345e-01
-2.349025607109069824e-01
-2.457397133111953735e-01
-2.375090122222900391e-01
-2.423472404479980469e-01
-1.762614250183105469e-01
-1.580976992845535278e-01
-2.193615883588790894e-01
-2.585072517395019531e-01
-2.236703783273696899e-01
-1.462424099445343018e-01
-7.142905145883560181e-02
-6.229016557335853577e-02
-1.787579208612442017e-01
-2.305245250463485718e-01
-1.390217095613479614e-01
1.031992770731449127e-02
1.530110538005828857e-01
2.398263216018676758e-01
1.299194991588592529e-01
-2.050016671419143677e-01
-2.254175096750259399e-01
-5.386399477720260620e-02
9.645914286375045776e-02
2.005299627780914307e-01
2.866202890872955322e-01
1.696719974279403687e-01
-1.758785992860794067e-01
-1.851925998926162720e-01
-2.165799960494041443e-02
1.574297994375228882e-01
2.607431113719940186e-01
2.457111924886703491e-01
9.125031530857086182e-02
-2.039142847061157227e-01
-1.860234141349792480e-01
-1.398280858993530273e-01
-7.272005826234817505e-02
-3.025929816067218781e-02
-1.581791602075099945e-02
-6.283589452505111694e-02
-1.764243245124816895e-01
-1.567904055118560791e-01
-1.112629845738410950e-01
-1.113240793347358704e-01
-1.145821511745452881e-01
-1.345255821943283081e-01
-1.169361025094985962e-01
-1.165784522891044617e-01
-1.264062970876693726e-01
-5.829440429806709290e-02
-3.591009648516774178e-03
1.398113556206226349e-02
-8.078909479081630707e-03
-2.374688908457756042e-02
-4.874252155423164368e-02
-9.244520962238311768e-02
-8.889215439558029175e-02
-4.931515082716941833e-02
-6.211652979254722595e-02
-5.795979499816894531e-02
-9.249350428581237793e-02
5.466199293732643127e-02
2.902819029986858368e-02
-8.122374117374420166e-02
-1.265994757413864136e-01
-1.692741811275482178e-01
-1.091411709785461426e-01
-8.211027830839157104e-02
9.331795573234558105e-02
9.931677579879760742e-02
5.198512226343154907e-03
-3.846623376011848450e-02
-1.203522905707359314e-01
-1.251334100961685181e-01
-9.841988235712051392e-02
8.936128765344619751e-02
1.226876527070999146e-01
5.375820398330688477e-02
-1.785846054553985596e-02
-8.008538186550140381e-02
-8.028890192508697510e-02
-2.555446512997150421e-02
-9.065488353371620178e-03
2.798986621201038361e-02
4.357505589723587036e-02
6.156460195779800415e-02
1.311529148370027542e-02
-5.745960026979446411e-02
-7.448326796293258667e-02
-6.575928628444671631e-02
-5.039832368493080139e-02
1.330501865595579147e-02
6.782213598489761353e-02
3.104274347424507141e-02
-2.514741616323590279e-03
-3.958734497427940369e-02
-1.315141767263412476e-01
-1.546243876218795776e-01
-1.036650985479354858e-01
-7.566699385643005371e-02
-5.567729473114013672e-02
-1.566808670759201050e-02
-2.051127701997756958e-02
-1.319344192743301392e-01
-1.490718573331832886e-01
-3.686187788844108582e-02
5.641346052289009094e-02
6.357839703559875488e-02
5.837159976363182068e-02
-1.397222559899091721e-02
-1.344975829124450684e-01
-1.429440975189208984e-01
5.120367929339408875e-02
2.234453409910202026e-01
2.815546691417694092e-01
1.872302144765853882e-01
2.562270127236843109e-02
-8.423273265361785889e-02
-8.997303247451782227e-02
6.728902459144592285e-02
2.553060650825500488e-01
3.645088076591491699e-01
3.314767479896545410e-01
1.364974379539489746e-01
-8.427446335554122925e-02
-1.132113933563232422e-01
-4.354399070143699646e-02
4.734402894973754883e-02
2.194038927555084229e-01
2.128529250621795654e-01
1.084397360682487488e-01
-2.923497557640075684e-02
-7.404564321041107178e-02
-9.402342140674591064e-02
-1.331802308559417725e-01
1.481866650283336639e-02
7.308893650770187378e-02
6.940512359142303467e-02
-6.460962444543838501e-02
-1.068928912281990051e-01
-1.062252819538116455e-01
-1.925115287303924561e-01
-1.340177357196807861e-01
-1.409680843353271484e-01
-8.327601850032806396e-02
-4.702918231487274170e-02
-5.890397354960441589e-02
-6.655980646610260010e-02
8.351814933121204376e-03
2.744834125041961670e-02
3.432926163077354431e-02
-1.757899182848632336e-03
-1.661752909421920776e-02
-2.247240953147411346e-02
1.656012795865535736e-02
1.656837910413742065e-01
2.078877240419387817e-01
1.755639016628265381e-01
3.451581299304962158e-02
-3.061973303556442261e-02
-1.160213444381952286e-02
1.106794923543930054e-01
2.855438292026519775e-01
2.754412889480590820e-01
2.276730686426162720e-01
4.782920703291893005e-02
-1.569552905857563019e-02
7.282725418917834759e-04
1.035689562559127808e-01
2.903762459754943848e-01
3.412548899650573730e-01
3.289137184619903564e-01
1.077771633863449097e-01
-3.426109626889228821e-02
-3.432926163077354431e-02
7.303532958030700684e-02
2.175813019275665283e-01
2.886936664581298828e-01
2.693747282028198242e-01
1.137073785066604614e-01
-8.323114365339279175e-02
-1.182922720909118652e-01
-4.796194657683372498e-02
2.825912833213806152e-02
1.297724246978759766e-01
1.025429219007492065e-01
4.627938941121101379e-02
-4.319768399000167847e-02
-7.714666426181793213e-02
-3.761545568704605103e-02
-3.336421027779579163e-02
2.443838678300380707e-02
6.669254042208194733e-03
9.363504126667976379e-03
-1.350386887788772583e-01
-1.213329061865806580e-01
-1.041973903775215149e-01
-8.756883442401885986e-02
-9.879267215728759766e-02
-1.777783036231994629e-01
-1.755829155445098877e-01
-1.716329604387283325e-01
-1.761516034603118896e-01
-1.377234160900115967e-01
-1.350475102663040161e-01
-2.008519768714904785e-01
-2.920224964618682861e-01
-2.796216011047363281e-01
-1.204644590616226196e-01
-1.284789592027664185e-01
-1.381598412990570068e-01
-2.417312413454055786e-01
-3.272148966789245605e-01
-3.020031452178955078e-01
-2.048680484294891357e-01
-1.281306892633438110e-01
-8.212443441152572632e-02
-3.013595193624496460e-02
-1.359027326107025146e-01
-2.860402762889862061e-01
-2.379311770200729370e-01
-1.143103092908859253e-01
-1.625736802816390991e-01
-1.364802420139312744e-01
-6.913282722234725952e-02
-1.652760356664657593e-01
-2.670664191246032715e-01
-1.885613054037094116e-01
-8.388339728116989136e-02
-1.536025404930114746e-01
-1.294752657413482666e-01
-2.238595113158226013e-02
-6.512556970119476318e-02
-1.212094798684120178e-01
-8.079750090837478638e-02
-4.130247980356216431e-02
-1.778091639280319214e-01
-1.955839097499847412e-01
-1.091877222061157227e-01
-1.191110685467720032e-01
-1.345625668764114380e-01
-1.779722869396209717e-01
-1.469326019287109375e-01
9.982087463140487671e-02
1.395609676837921143e-01
6.695402413606643677e-02
2.457352355122566223e-02
-1.597374677658081055e-02
-6.713461130857467651e-02
-7.502024620771408081e-02
1.753418445587158203e-01
2.170492410659790039e-01
7.216642051935195923e-02
1.725427247583866119e-02
2.392778731882572174e-02
9.018409065902233124e-03
-3.870309144258499146e-02
6.418775767087936401e-02
9.987559914588928223e-02
3.189550712704658508e-02
3.930231183767318726e-02
7.766611874103546143e-02
1.492743641138076782e-01
6.314527988433837891e-02
4.996515810489654541e-02
9.504899382591247559e-02
7.442923635244369507e-02
1.635872572660446167e-01
2.873495817184448242e-01
3.772080838680267334e-01
2.257940322160720825e-01
9.227178245782852173e-02
1.567687243223190308e-01
1.970040798187255859e-01
3.066751360893249512e-01
4.130436778068542480e-01
4.259118735790252686e-01
2.572627067565917969e-01
1.315877735614776611e-01
2.232357263565063477e-01
2.410645931959152222e-01
3.248405754566192627e-01
4.389798045158386230e-01
3.773832023143768311e-01
2.216897904872894287e-01
1.059088483452796936e-01
1.750627458095550537e-01
1.540024578571319580e-01
1.600794941186904907e-01
1.527547687292098999e-01
9.433759003877639771e-02
3.387649357318878174e-02
6.635436322540044785e-03
2.229881100356578827e-02
-1.701430231332778931e-02
-4.076905176043510437e-02
-6.022126972675323486e-02
-9.657426178455352783e-02
-9.791667759418487549e-02
3.310623019933700562e-02
1.823467947542667389e-02
-8.810542523860931396e-02
-1.306709796190261841e-01
-1.091157495975494385e-01
-1.145251318812370300e-01
-9.577108919620513916e-02
-5.409384891390800476e-02
-5.888169258832931519e-02
-7.366809993982315063e-02
-1.459568887948989868e-01
-1.339234262704849243e-01
-7.740018516778945923e-02
-2.633456513285636902e-02
-1.054404303431510925e-01
-1.396081149578094482e-01
-1.355297714471817017e-01
-1.907957494258880615e-01
-1.821282505989074707e-01
-1.143463328480720520e-01
-6.987641751766204834e-02
-6.671480089426040649e-02
-1.032295599579811096e-01
-7.386960089206695557e-02
-7.884476333856582642e-02
-8.800893276929855347e-02
-1.073958724737167358e-01
-1.138184517621994019e-01
-1.210725866258144379e-02
-6.585770100355148315e-02
-1.134949102997779846e-01
-1.235559061169624329e-01
-8.726251125335693359e-02
-8.940810710191726685e-02
-1.060676500201225281e-01
-6.427405029535293579e-02
-7.521485537290573120e-02
-8.003391325473785400e-02
-6.090524420142173767e-02
-4.743854328989982605e-02
-4.377458244562149048e-02
-5.614294111728668213e-02
7.141716312617063522e-03
3.483422473073005676e-02
1.465979497879743576e-02
2.972349151968955994e-02
3.901093453168869019e-02
7.235807180404663086e-02
2.990937791764736176e-02
3.962596878409385681e-02
8.150093257427215576e-02
3.665637224912643433e-02
8.031217753887176514e-02
8.039938658475875854e-02
1.433805078268051147e-01
7.363632321357727051e-02
3.472177311778068542e-02
4.575563594698905945e-02
2.269192971289157867e-02
1.215514540672302246e-01
1.700219511985778809e-01
1.665474921464920044e-01
9.363175928592681885e-02
3.098109446000307798e-04
5.927716381847858429e-03
-1.573839597404003143e-02
9.294328838586807251e-02
2.080001831054687500e-01
2.194333672523498535e-01
9.948144108057022095e-02
4.263916984200477600e-03
3.348941728472709656e-02
3.666784614324569702e-02
3.379693254828453064e-02
2.667357586324214935e-02
-5.751009099185466766e-03
-1.836834661662578583e-02
3.421460092067718506e-02
7.287442684173583984e-02
5.447853356599807739e-02
5.652328953146934509e-02
5.216298624873161316e-02
6.579237431287765503e-02
2.142744325101375580e-02
-2.483765780925750732e-02
1.606427213118877262e-05
5.157549306750297546e-02
6.057837232947349548e-02
6.307291984558105469e-02
1.108205318450927734e-02
-3.403101488947868347e-02
-1.342076361179351807e-01
-1.678768545389175415e-01
-2.038841694593429565e-01
-1.974511295557022095e-01
-1.767887473106384277e-01
-1.865582168102264404e-01
-1.520679295063018799e-01
-1.498184502124786377e-01
-1.765828281641006470e-01
-2.198260277509689331e-01
-2.070928663015365601e-01
-1.852158308029174805e-01
-1.388629972934722900e-01
-1.130448132753372192e-01
-1.625255346298217773e-01
-1.828021407127380371e-01
-1.578310877084732056e-01
-1.034734547138214111e-01
-5.620831623673439026e-02
1.381227280944585800e-02
-6.680667400360107422e-03
-1.339078843593597412e-01
-1.851975917816162109e-01
-2.121209502220153809e-01
-2.066992819309234619e-01
-1.705381721258163452e-01
1.668211916694417596e-04
5.804856307804584503e-03
-1.661669313907623291e-01
-2.286962121725082397e-01
-1.979646086692810059e-01
-1.615819483995437622e-01
-7.561952620744705200e-02
6.062907632440328598e-03
-1.258457358926534653e-02
-2.063969075679779053e-01
-2.280132770538330078e-01
-1.872046440839767456e-01
-1.828933656215667725e-01
-1.076283380389213562e-01
-8.101253956556320190e-02
-6.487780809402465820e-02
-1.794057637453079224e-01
-1.482258439064025879e-01
-1.262966692447662354e-01
-1.240367665886878967e-01
-1.390819549560546875e-01
-1.461014747619628906e-01
-1.064631938934326172e-01
-1.331721395254135132e-01
-1.444923132658004761e-01
-1.161278598010540009e-02
4.112632945179939270e-02
5.610407888889312744e-02
8.308170735836029053e-02
3.569788485765457153e-02
-1.204072162508964539e-01
-1.254333257675170898e-01
2.791945263743400574e-02
1.284020543098449707e-01
1.736278980970382690e-01
2.055798470973968506e-01
1.008117794990539551e-01
-7.826896011829376221e-02
-7.120680063962936401e-02
8.919594436883926392e-02
2.061315178871154785e-01
3.369018435478210449e-01
3.972822427749633789e-01
2.615284621715545654e-01
7.839391939342021942e-03
5.187958851456642151e-02
1.429256647825241089e-01
2.890577912330627441e-01
4.191270768642425537e-01
4.722715616226196289e-01
2.917156219482421875e-01
2.373458445072174072e-02
8.242943882942199707e-02
2.231940776109695435e-01
4.376557171344757080e-01
5.603916049003601074e-01
5.856013894081115723e-01
3.172210752964019775e-01
5.540609359741210938e-02
1.443246752023696899e-01
1.964145749807357788e-01
3.565948307514190674e-01
3.853738009929656982e-01
3.887021839618682861e-01
1.971765607595443726e-01
6.426960229873657227e-02
1.205718070268630981e-01
1.352904736995697021e-01
1.890079975128173828e-01
1.972436308860778809e-01
1.608081310987472534e-01
6.652815639972686768e-02
-1.114094704389572144e-01
-1.194325163960456848e-01
-7.110866904258728027e-02
-3.866924718022346497e-02
-3.838784620165824890e-02
-8.026929944753646851e-02
-9.677341580390930176e-02
-1.483693420886993408e-01
-1.728755235671997070e-01
-1.318083405494689941e-01
-1.125201210379600525e-01
-9.689914435148239136e-02
-7.187804579734802246e-02
-7.576981186866760254e-02
-1.355983316898345947e-01
-1.448757201433181763e-01
-3.607972338795661926e-02
-2.387153357267379761e-02
4.932073131203651428e-02
7.563509792089462280e-02
3.369676321744918823e-02
-1.262670606374740601e-01
-1.030092313885688782e-01
2.263215370476245880e-03
4.264484718441963196e-02
1.158430948853492737e-01
1.840748488903045654e-01
9.629442542791366577e-02
-1.259736865758895874e-01
-9.398630261421203613e-02
8.072733134031295776e-02
1.705554276704788208e-01
2.560666501522064209e-01
2.434483170509338379e-01
1.272489875555038452e-01
-1.401038020849227905e-01
-1.228961870074272156e-01
-4.936563316732645035e-03
9.759967029094696045e-02
1.461450308561325073e-01
1.755039542913436890e-01
8.366412669420242310e-02
-1.416186094284057617e-01
-1.456660479307174683e-01
-4.900639504194259644e-02
2.835305780172348022e-02
5.161089077591896057e-02
2.220106497406959534e-02
-2.357516065239906311e-02
-1.151445358991622925e-01
-1.132420524954795837e-01
-4.802927002310752869e-02
-4.151244089007377625e-02
-4.398789256811141968e-02
-7.360983639955520630e-02
-7.060870528221130371e-02
-9.447591751813888550e-02
-8.225443959236145020e-02
-2.232354134321212769e-02
-6.377757992595434189e-03
1.674126647412776947e-02
-4.675817117094993591e-02
-4.185455664992332458e-02
-9.932947158813476562e-02
-6.566893309354782104e-02
4.887759685516357422e-02
1.194390207529067993e-01
1.602338552474975586e-01
1.186936050653457642e-01
7.749546319246292114e-02
-7.466398924589157104e-02
-6.364963203668594360e-02
-1.668007485568523407e-02
6.556880474090576172e-02
1.289792358875274658e-01
1.636688858270645142e-01
1.237946972250938416e-01
-2.122210524976253510e-02
1.236611884087324142e-02
1.931684650480747223e-02
1.282811015844345093e-01
1.796258091926574707e-01
2.575050890445709229e-01
1.848131120204925537e-01
-2.780012600123882294e-02
-2.390616200864315033e-02
-9.771626442670822144e-02
-1.502513978630304337e-02
6.967414915561676025e-02
1.860202550888061523e-01
1.253689676523208618e-01
-2.889043465256690979e-02
-2.278247289359569550e-02
-4.026915878057479858e-02
-7.801835890859365463e-03
4.104238376021385193e-02
9.716553986072540283e-02
6.713750958442687988e-02
1.598395965993404388e-02
-9.193065925501286983e-04
-4.271781817078590393e-02
-4.995251074433326721e-02
-2.261282876133918762e-02
1.892151311039924622e-02
1.143321581184864044e-02
4.192179068922996521e-02
2.423658594489097595e-02
1.262725703418254852e-02
5.982185155153274536e-02
1.525344550609588623e-01
1.619071364402770996e-01
9.344170987606048584e-02
-3.843828663229942322e-02
-6.583432853221893311e-02
-7.114939391613006592e-03
1.193689703941345215e-01
2.074392288923263550e-01
2.104542851448059082e-01
9.336774051189422607e-02
-1.300131976604461670e-01
-1.411611139774322510e-01
-5.211517587304115295e-02
1.276180744171142578e-01
1.627806723117828369e-01
2.168436497449874878e-01
1.104576811194419861e-01
-1.268960088491439819e-01
-1.605475544929504395e-01
-1.191505864262580872e-01
1.061253156512975693e-02
5.930760130286216736e-02
1.500653475522994995e-01
8.188168704509735107e-02
-1.051919236779212952e-01
-1.188054084777832031e-01
-4.421829059720039368e-02
3.190099447965621948e-02
1.227045282721519470e-01
2.207815051078796387e-01
1.506042480468750000e-01
-6.426692754030227661e-02
-4.829353466629981995e-02
6.012476049363613129e-03
4.445780441164970398e-02
1.215280964970588684e-01
1.910396665334701538e-01
1.293334066867828369e-01
-6.435254961252212524e-02
-3.955847769975662231e-02
5.630492814816534519e-04
1.384020596742630005e-02
-2.968805143609642982e-03
-2.993260882794857025e-02
-7.881551980972290039e-02
-9.057131409645080566e-02
-6.274302303791046143e-02
3.171559795737266541e-02
1.716731488704681396e-02
2.914490737020969391e-02
1.245533209294080734e-02
-2.606520056724548340e-02
-7.885533571243286133e-02
-8.795511908829212189e-03
9.729946404695510864e-02
6.792990118265151978e-02
7.479170709848403931e-02
1.032285466790199280e-01
8.056438714265823364e-02
-7.461539655923843384e-02
2.869560569524765015e-02
2.103358656167984009e-01
2.760818004608154297e-01
3.473672568798065186e-01
3.546670079231262207e-01
2.484838664531707764e-01
1.081168279051780701e-02
1.437595486640930176e-01
3.127056062221527100e-01
4.185418188571929932e-01
5.254301428794860840e-01
5.297383666038513184e-01
3.429737687110900879e-01
-2.765481732785701752e-02
6.295914947986602783e-02
1.951164752244949341e-01
2.959790825843811035e-01
3.812980949878692627e-01
4.285345077514648438e-01
2.795454561710357666e-01
-7.294047158211469650e-03
3.454221785068511963e-02
7.080771028995513916e-02
1.219229102134704590e-01
1.681043356657028198e-01
1.952416002750396729e-01
9.923885762691497803e-02
-5.877623334527015686e-02
-7.490319013595581055e-02
-3.248945623636245728e-02
-7.281469553709030151e-02
-1.151446774601936340e-01
-1.445982307195663452e-01
-9.376246482133865356e-02
-3.788604587316513062e-02
-6.422516703605651855e-02
-4.157100990414619446e-02
-1.113288551568984985e-01
-1.453362554311752319e-01
-2.033168822526931763e-01
-1.583644896745681763e-01
-4.358622431755065918e-02
-3.613777831196784973e-02
-1.918380148708820343e-02
-1.304498463869094849e-01
-1.672576218843460083e-01
-2.151621580123901367e-01
-1.507066786289215088e-01
-6.649163365364074707e-02
-4.032000526785850525e-02
-1.339987106621265411e-02
-4.608299583196640015e-02
-7.160556502640247345e-03
-5.998536571860313416e-02
-3.310187160968780518e-02
-7.911682128906250000e-02
-5.874482914805412292e-02
-4.219912737607955933e-02
-9.269989281892776489e-02
-4.042469337582588196e-02
-5.561470240354537964e-02
-3.042189776897430420e-02
-1.270841807126998901e-01
-1.386101543903350830e-01
-7.689747214317321777e-02
-9.145936369895935059e-02
-5.210770294070243835e-02
-7.144853472709655762e-02
-5.152146145701408386e-02
-1.210385337471961975e-01
-1.316014081239700317e-01
-9.327567368745803833e-02
-6.898840516805648804e-02
-7.688699662685394287e-02
-7.999619096517562866e-02
-7.852011173963546753e-02
-1.071691587567329407e-01
-1.069963052868843079e-01
-6.139621883630752563e-02
-4.346921294927597046e-02
-8.658956736326217651e-02
-8.386468142271041870e-02
-9.623507410287857056e-02
-9.870851784944534302e-02
-1.234053000807762146e-01
-9.828108549118041992e-02
-7.072429358959197998e-02
-9.879966080188751221e-02
-9.783794172108173370e-03
-5.978706106543540955e-02
-1.187192574143409729e-01
-1.311399340629577637e-01
-2.429134026169776917e-02
3.238112479448318481e-02
7.095058262348175049e-02
9.546821564435958862e-02
9.218075312674045563e-03
-1.058585792779922485e-01
-1.156800836324691772e-01
1.900186948478221893e-02
1.486897915601730347e-01
1.689236611127853394e-01
1.228112876415252686e-01
2.805651538074016571e-02
-1.366274058818817139e-01
-1.172641068696975708e-01
3.280540928244590759e-02
1.704071015119552612e-01
1.685559600591659546e-01
9.211789071559906006e-02
2.823880128562450409e-02
-2.009244859218597412e-01
-1.951855868101119995e-01
-3.463771194219589233e-02
1.047491431236267090e-01
7.690634578466415405e-02
5.180099233984947205e-02
-8.963502012193202972e-03
-1.421243101358413696e-01
-1.490354984998703003e-01
-5.120699107646942139e-02
3.796602413058280945e-02
4.598980769515037537e-02
8.581955730915069580e-02
4.110576584935188293e-02
-1.089580804109573364e-01
-1.466400325298309326e-01
-1.381332725286483765e-01
-1.270405948162078857e-01
-8.438633382320404053e-02
-7.368889451026916504e-02
-6.030768156051635742e-02
-9.049916267395019531e-02
-1.155225932598114014e-01
-1.006207019090652466e-01
-5.742441117763519287e-02
1.295587606728076935e-02
5.143956840038299561e-02
1.924560964107513428e-02
1.892190054059028625e-02
2.477500587701797485e-02
5.281344801187515259e-02
7.742659747600555420e-02
1.372938901185989380e-01
2.159776687622070312e-01
1.302814483642578125e-01
3.084266185760498047e-02
3.410986065864562988e-02
7.578170299530029297e-02
1.251133978366851807e-01
1.719269454479217529e-01
2.936527132987976074e-01
1.650989651679992676e-01
-3.843099577352404594e-03
-2.907731942832469940e-02
-7.347434293478727341e-03
5.568165704607963562e-02
1.655205339193344116e-01
3.323509693145751953e-01
2.120781242847442627e-01
-6.969146430492401123e-02
-7.507783174514770508e-02
-6.345818936824798584e-02
-1.998712867498397827e-02
3.985004499554634094e-02
1.579472571611404419e-01
1.092253401875495911e-01
-1.018252000212669373e-01
-1.123457252979278564e-01
-1.246391385793685913e-01
-1.167571991682052612e-01
-9.867469221353530884e-02
-3.945858404040336609e-02
-1.720549352467060089e-02
-8.737970888614654541e-02
-9.821125119924545288e-02
-9.507198631763458252e-02
-1.053493618965148926e-01
-1.307499557733535767e-01
-1.767682880163192749e-01
-1.402118206024169922e-01
-7.423071563243865967e-02
-1.185959652066230774e-01
-1.299564838409423828e-01
-1.789471954107284546e-01
-1.680180430412292480e-01
-1.787582635879516602e-01
-1.362696439027786255e-01
-6.729096919298171997e-02
-7.586174458265304565e-02
1.795076578855514526e-02
-6.644082069396972656e-02
-1.066970154643058777e-01
-1.933084428310394287e-01
-1.274784654378890991e-01
-9.405181556940078735e-02
-4.886790178716182709e-03
1.362664997577667236e-01
1.358980983495712280e-01
7.386861369013786316e-03
-1.032964065670967102e-01
-1.180134490132331848e-01
-1.306838393211364746e-01
-3.596450760960578918e-02
1.191816180944442749e-01
1.992972642183303833e-01
6.986975669860839844e-02
-5.566910281777381897e-02
-1.337853223085403442e-01
-1.456149965524673462e-01
-6.581107527017593384e-02
6.251438707113265991e-02
1.954779028892517090e-01
1.063915863633155823e-01
2.126005478203296661e-02
-8.646342903375625610e-02
-1.505616158246994019e-01
-1.566795408725738525e-01
-5.134907737374305725e-02
3.646514937281608582e-02
5.286675319075584412e-02
5.250465124845504761e-02
-1.158093661069869995e-02
8.338026702404022217e-03
-2.202599495649337769e-02
-2.993753738701343536e-02
-1.173100154846906662e-02
-2.257394604384899139e-02
3.534146770834922791e-02
7.288013119250535965e-03
1.025450415909290314e-02
-3.180542960762977600e-02
-5.931632965803146362e-02
-7.893998175859451294e-02
-1.429260373115539551e-01
-8.230865746736526489e-02
-8.028420805931091309e-02
-4.101531952619552612e-02
-4.290750250220298767e-02
-7.861606031656265259e-02
-1.563953608274459839e-01
-2.218147367238998413e-01
-1.370875239372253418e-01
-8.048665523529052734e-02
-9.315160661935806274e-02
-8.281611651182174683e-02
-7.994950562715530396e-02
-1.869969218969345093e-01
-2.323202639818191528e-01
-1.534612625837326050e-01
-8.576101809740066528e-02
-1.219095662236213684e-01
-1.056761890649795532e-01
-7.605446875095367432e-02
-1.543655246496200562e-01
-1.245386451482772827e-01
-6.902558356523513794e-02
-1.488914061337709427e-02
-1.481680124998092651e-01
-1.286361366510391235e-01
-1.220337301492691040e-02
2.781321853399276733e-02
5.581268295645713806e-02
1.833610050380229950e-02
1.916477573104202747e-03
-1.438599675893783569e-01
-1.813716441392898560e-01
-1.162681058049201965e-01
-6.259053945541381836e-02
-8.664637804031372070e-03
-2.743802033364772797e-02
-3.905835375189781189e-02
-1.018435657024383545e-01
-8.413176983594894409e-02
-7.829066365957260132e-02
-9.848362207412719727e-02
-1.119317263364791870e-01
-9.696998447179794312e-02
-1.089737564325332642e-01
-1.054058894515037537e-01
-7.844036817550659180e-02
-5.653971806168556213e-02
-6.891220062971115112e-02
-7.691840827465057373e-02
-7.073079049587249756e-02
-1.175233274698257446e-01
-3.574796393513679504e-02
-1.299346145242452621e-02
-2.035928703844547272e-02
-4.883844777941703796e-02
-6.316258758306503296e-02
-9.439735114574432373e-02
-1.111998632550239563e-01
-4.211578145623207092e-02
-9.051345288753509521e-03
5.296076461672782898e-02
-5.062100011855363846e-03
-2.092759683728218079e-02
-1.625166833400726318e-01
-1.280300915241241455e-01
-5.461301654577255249e-02
-4.332724958658218384e-02
-2.496951445937156677e-02
-7.288204133510589600e-02
-8.965405076742172241e-02
-2.590985596179962158e-01
-1.891634017229080200e-01
-7.439845055341720581e-02
-1.030910685658454895e-01
-1.248586624860763550e-01
-1.615491658449172974e-01
-1.004546806216239929e-01
-1.491572856903076172e-01
-9.841986000537872314e-02
-1.156298890709877014e-01
-9.580287337303161621e-02
-1.001275628805160522e-01
-1.103099733591079712e-01
-1.263279467821121216e-01
-1.302617490291595459e-01
-9.920440614223480225e-02
-1.666388213634490967e-01
-2.080136984586715698e-01
-1.873262673616409302e-01
-2.411680370569229126e-01
-2.630764842033386230e-01
-2.406625151634216309e-01
-1.734244674444198608e-01
-2.067032158374786377e-01
-2.190729081630706787e-01
-1.515121161937713623e-01
-1.646439731121063232e-01
-1.953795850276947021e-01
-2.003181278705596924e-01
-1.479268074035644531e-01
-2.258235663175582886e-01
-1.854091733694076538e-01
2.283783815801143646e-02
1.894533261656761169e-02
2.313337102532386780e-02
-8.699999004602432251e-02
-4.917931556701660156e-02
-2.152815163135528564e-01
-8.297916501760482788e-02
1.828271299600601196e-01
2.386676371097564697e-01
1.462158262729644775e-01
-3.131112828850746155e-02
-5.693321675062179565e-02
-1.782618910074234009e-01
-6.196897104382514954e-02
1.883606314659118652e-01
3.069089353084564209e-01
2.965730130672454834e-01
1.535147428512573242e-01
4.735166579484939575e-02
-1.566295325756072998e-01
-8.815101534128189087e-02
3.639743849635124207e-02
1.263799965381622314e-01
1.458580791950225830e-01
1.276671290397644043e-01
4.108321666717529297e-02
-1.149552389979362488e-01
-1.116382554173469543e-01
-6.216729432344436646e-02
-5.978357046842575073e-02
-2.875242196023464203e-02
-1.481562387198209763e-03
-5.860142875462770462e-03
-1.365229785442352295e-01
-1.415677368640899658e-01
-1.058147028088569641e-01
-7.477033138275146484e-02
-6.308266520500183105e-02
-3.507373481988906860e-02
-5.101601406931877136e-02
-1.144025772809982300e-01
-1.154322624206542969e-01
-1.079026758670806885e-01
-2.515226416289806366e-02
-2.091552875936031342e-02
1.048994250595569611e-02
-4.893518611788749695e-02
-6.671517342329025269e-02
-3.497004881501197815e-02
-1.038268301635980606e-02
8.906440436840057373e-02
1.413997113704681396e-01
2.017830163240432739e-01
1.044525057077407837e-01
-7.668311893939971924e-02
-5.232457816600799561e-02
-6.714778393507003784e-02
-6.381918210536241531e-03
4.478068277239799500e-02
1.051210984587669373e-01
4.943930730223655701e-02
-6.813456863164901733e-02
-5.876727402210235596e-02
-4.071556404232978821e-02
-2.600318565964698792e-02
5.520984902977943420e-02
9.472410380840301514e-02
8.057662844657897949e-02
-6.060140207409858704e-02
-3.967157378792762756e-02
-5.547084286808967590e-02
-1.208238303661346436e-01
-1.616502255201339722e-01
-1.844177544116973877e-01
-1.195367127656936646e-01
-8.403037488460540771e-02
-6.973273307085037231e-02
-8.105571568012237549e-02
-1.199335753917694092e-01
-1.384608000516891479e-01
-1.759371459484100342e-01
-1.165656372904777527e-01
-1.395356506109237671e-01
-1.477914005517959595e-01
-5.457122996449470520e-02
6.864694505929946899e-02
1.202722564339637756e-01
1.383285522460937500e-01
4.193254560232162476e-02
-1.527204066514968872e-01
-1.274143010377883911e-01
1.615940593183040619e-02
1.174125671386718750e-01
1.452837735414505005e-01
1.063115149736404419e-01
1.817843504250049591e-02
-9.784021228551864624e-02
-4.457668587565422058e-02
1.523755192756652832e-01
2.046906054019927979e-01
1.124619916081428528e-01
-2.697305940091609955e-02
-9.404645860195159912e-02
-6.974627077579498291e-02
-2.299248473718762398e-03
1.656967848539352417e-01
1.954936087131500244e-01
7.867740839719772339e-02
-6.398377567529678345e-02
-1.035811528563499451e-01
-4.767348244786262512e-02
6.545673590153455734e-03
1.120308861136436462e-01
1.388171315193176270e-01
-2.960282843559980392e-03
-1.292393356561660767e-01
-1.531587094068527222e-01
-7.932408154010772705e-02
-4.627956077456474304e-02
1.521815173327922821e-02
5.022421106696128845e-02
-1.714377291500568390e-02
-7.409328222274780273e-02
-8.903121203184127808e-02
-9.926287084817886353e-02
-1.045583263039588928e-01
-6.870442628860473633e-02
-5.155346915125846863e-02
-4.563289880752563477e-02
-5.445626750588417053e-02
-6.124623492360115051e-02
-7.846291363239288330e-02
-9.683895856142044067e-02
-9.453580528497695923e-02
-1.127643212676048279e-01
-1.322714388370513916e-01
-1.664690375328063965e-01
-1.605185419321060181e-01
-1.128298863768577576e-01
-1.048576459288597107e-01
-7.740559428930282593e-02
-9.311785548925399780e-02
-9.668869525194168091e-02
-1.492650657892227173e-01
-1.565815955400466919e-01
-1.247117519378662109e-01
-9.155236929655075073e-02
1.078629493713378906e-02
4.933882877230644226e-02
1.019206494092941284e-01
-1.484891399741172791e-02
-7.444947212934494019e-02
-1.190344691276550293e-01
-6.029451265931129456e-02
1.538768261671066284e-01
2.122042179107666016e-01
1.835609823465347290e-01
-5.136330728419125080e-04
-8.393529057502746582e-02
-6.517402827739715576e-02
-3.482596203684806824e-02
1.384350359439849854e-01
2.058876305818557739e-01
2.121605128049850464e-01
3.607726097106933594e-02
-9.383638948202133179e-02
-2.252335660159587860e-02
7.961313240230083466e-03
4.244029894471168518e-02
7.861317694187164307e-02
5.882465094327926636e-02
-2.024752460420131683e-02
-1.175427436828613281e-01
-7.150427997112274170e-02
-8.949236571788787842e-02
-1.016228571534156799e-01
-6.523413211107254028e-02
-1.949346810579299927e-02
-4.023550078272819519e-02
-7.970875501632690430e-02
-7.529272139072418213e-02
-1.262344121932983398e-01
-1.189864426851272583e-01
-1.143360808491706848e-01
-9.763851761817932129e-02
-6.191818788647651672e-02
-6.696452200412750244e-02
-1.057512983679771423e-01
-1.530690044164657593e-01
-1.265005171298980713e-01
-1.292121708393096924e-01
-1.198702678084373474e-01
-1.227656528353691101e-01
-1.193887591361999512e-01
-9.020998328924179077e-02
-1.322564482688903809e-01
-1.068695336580276489e-01
-1.109845340251922607e-01
-1.147827506065368652e-01
-2.044573724269866943e-01
-1.972569227218627930e-01
-7.950592041015625000e-02
-1.327157765626907349e-01
-1.695796847343444824e-01
-2.479578554630279541e-01
-2.851448655128479004e-01
-3.459321558475494385e-01
-2.624411284923553467e-01
-1.650655418634414673e-01
-2.345643192529678345e-01
-2.104350477457046509e-01
-2.548542022705078125e-01
-2.690808773040771484e-01
-3.235451877117156982e-01
-2.087180912494659424e-01
-2.458164095878601074e-01
-3.446998894214630127e-01
-2.977116107940673828e-01
-2.828450500965118408e-01
-2.201159000396728516e-01
-1.675744503736495972e-01
-7.331600040197372437e-02
-2.404184490442276001e-01
-3.095497488975524902e-01
-2.561086416244506836e-01
-2.139576524496078491e-01
-1.154289841651916504e-01
-2.943537384271621704e-02
1.476837228983640671e-02
-7.922264188528060913e-02
-1.133783906698226929e-01
-9.466579556465148926e-02
-1.076266691088676453e-01
-1.550238579511642456e-01
-2.317875921726226807e-01
-2.091664671897888184e-01
-7.196283340454101562e-02
-1.138070449233055115e-01
-1.748392581939697266e-01
-2.439612895250320435e-01
-3.030568063259124756e-01
-2.863004207611083984e-01
-2.199840992689132690e-01
2.223143912851810455e-02
3.066808544099330902e-02
-4.196890443563461304e-02
-1.079423055052757263e-01
-2.244420647621154785e-01
-2.615087330341339111e-01
-2.283856570720672607e-01
5.136027466505765915e-03
5.069001764059066772e-02
5.466868728399276733e-02
1.601209118962287903e-02
-5.579097941517829895e-02
-5.302812159061431885e-02
-5.713148415088653564e-02
-6.179599463939666748e-02
-1.045910269021987915e-02
1.159814745187759399e-01
1.280850321054458618e-01
8.438984304666519165e-02
-9.258877485990524292e-03
-5.970729142427444458e-02
-1.349084079265594482e-01
-1.137369051575660706e-01
1.645633019506931305e-02
6.704113632440567017e-02
7.782367616891860962e-02
3.612365573644638062e-02
4.874939564615488052e-03
-1.465170681476593018e-01
-1.865726262331008911e-01
-1.181559115648269653e-01
-6.758280098438262939e-02
-5.517138168215751648e-02
-7.418403029441833496e-02
-6.238052248954772949e-02
-1.434016227722167969e-01
-1.358906179666519165e-01
-4.174980893731117249e-02
-5.867018923163414001e-02
-9.363206475973129272e-02
-1.556915044784545898e-01
-1.518264859914779663e-01
-1.643895804882049561e-01
-1.517487615346908569e-01
-3.331788629293441772e-02
-5.015582963824272156e-02
-1.364558786153793335e-01
-2.371349632740020752e-01
-2.097524106502532959e-01
-5.908001214265823364e-02
2.498959191143512726e-03
1.199335455894470215e-01
6.292384117841720581e-02
-8.070860803127288818e-02
-1.829280555248260498e-01
-1.580232530832290649e-01
-4.068522155284881592e-02
3.859843686223030090e-02
9.809062629938125610e-02
6.993787735700607300e-02
-9.959328919649124146e-02
-1.812204718589782715e-01
-1.701812297105789185e-01
-4.404621571302413940e-02
5.172916129231452942e-02
1.703743636608123779e-01
2.305166125297546387e-01
5.839697644114494324e-02
-8.060261607170104980e-02
-1.663256436586380005e-01
-3.865731880068778992e-02
4.171683639287948608e-02
1.244721859693527222e-01
1.815407872200012207e-01
4.334198683500289917e-02
-6.549345701932907104e-02
-1.066944897174835205e-01
-4.193587601184844971e-02
7.536917109973728657e-05
6.013282388448715210e-02
1.291968971490859985e-01
6.526263803243637085e-02
-7.788932882249355316e-03
-5.314704403281211853e-02
-5.348521471023559570e-02
-7.146680355072021484e-02
-8.812655508518218994e-02
-1.568980664014816284e-01
-2.448103278875350952e-01
-4.020155966281890869e-01
-3.191764056682586670e-01
-6.059523671865463257e-02
-8.682021498680114746e-02
-1.274975836277008057e-01
-2.501725256443023682e-01
-3.448333740234375000e-01
-4.517263770103454590e-01
-3.068358302116394043e-01
-5.096288770437240601e-02
-4.765314236283302307e-02
-8.372216671705245972e-02
-1.489283293485641479e-01
-2.345067262649536133e-01
-2.582739293575286865e-01
-1.938293725252151489e-01
-6.000402569770812988e-02
-5.219952389597892761e-02
-3.324979916214942932e-02
-9.709281474351882935e-02
-1.751300692558288574e-01
-1.673255562782287598e-01
-1.211749762296676636e-01
-5.346198007464408875e-02
-3.239009156823158264e-02
1.658746600151062012e-02
-2.634889818727970123e-02
-1.193522959947586060e-01
-1.729640215635299683e-01
-1.786954104900360107e-01
-4.241743683815002441e-02
-4.108269885182380676e-02
2.318888902664184570e-02
-2.525941841304302216e-02
-7.444867491722106934e-02
-1.496357023715972900e-01
-1.387589871883392334e-01
-6.375782936811447144e-02
-8.503109216690063477e-02
-6.090245768427848816e-02
-8.841054141521453857e-02
-1.186991259455680847e-01
-1.561622768640518188e-01
-1.266275495290756226e-01
-2.892236225306987762e-02
-2.066311053931713104e-02
-1.544662006199359894e-02
-8.655731566250324249e-03
-3.164932131767272949e-03
-3.908564522862434387e-02
-4.870722070336341858e-02
-2.330017089843750000e-02
-1.178147736936807632e-02
3.086788579821586609e-02
5.379232019186019897e-02
4.257329180836677551e-02
-8.955397643148899078e-03
-5.206348001956939697e-02
-2.835299819707870483e-03
4.521957039833068848e-02
1.502201706171035767e-01
2.105890065431594849e-01
1.880564391613006592e-01
9.039073437452316284e-02
6.193862296640872955e-03
-2.711745165288448334e-02
4.172039777040481567e-02
1.834945976734161377e-01
2.018986940383911133e-01
1.270006895065307617e-01
6.921588629484176636e-02
2.500365674495697021e-02
-4.458336159586906433e-02
-9.706867858767509460e-03
1.159960329532623291e-01
2.399954497814178467e-01
2.465074211359024048e-01
1.697583794593811035e-01
2.122556045651435852e-02
-6.918592751026153564e-02
-4.351839423179626465e-02
2.071382291615009308e-02
9.338969737291336060e-02
1.258135437965393066e-01
1.433301717042922974e-01
8.241041004657745361e-02
-1.084167957305908203e-01
-9.141651540994644165e-02
-3.937608748674392700e-02
1.106919441372156143e-02
4.672481678426265717e-03
5.283338949084281921e-03
2.353529445827007294e-03
-9.455110132694244385e-02
-1.044526994228363037e-01
-2.591009438037872314e-02
2.189781516790390015e-02
6.828706711530685425e-02
1.141047924757003784e-01
6.061355024576187134e-02
-1.274500340223312378e-01
-1.994795799255371094e-01
-7.924468070268630981e-02
8.497443050146102905e-03
9.084054082632064819e-02
1.369251608848571777e-01
6.525246798992156982e-02
-7.784052938222885132e-02
-1.347348093986511230e-01
-4.824598319828510284e-03
4.171841312199831009e-03
9.011525660753250122e-02
8.088382333517074585e-02
7.130135595798492432e-02
-1.051257625222206116e-01
-1.405167877674102783e-01
-3.266975283622741699e-02
2.025286853313446045e-02
9.718823432922363281e-02
9.641653299331665039e-02
6.477378308773040771e-02
-6.664791703224182129e-02
-9.800055623054504395e-02
-2.749701775610446930e-02
6.858298555016517639e-03
5.043053999543190002e-02
4.930489882826805115e-02
5.262670572847127914e-03
-9.544465690851211548e-02
-1.282246559858322144e-01
-7.327122241258621216e-02
-3.364743664860725403e-02
-6.571085192263126373e-03
2.184559358283877373e-03
-6.256311386823654175e-02
-1.331768929958343506e-01
-1.938745826482772827e-01
-1.253089904785156250e-01
-7.888783514499664307e-02
-5.867558345198631287e-02
-7.228194177150726318e-02
-8.209069818258285522e-02
-5.380545929074287415e-02
-6.728660315275192261e-02
-2.794765494763851166e-02
-1.922010444104671478e-02
-1.759226061403751373e-02
-1.994559541344642639e-02
-3.972876816987991333e-02
-7.171534746885299683e-02
-9.550136327743530273e-02
-1.629287190735340118e-02
7.218818180263042450e-03
2.225200831890106201e-02
4.995422065258026123e-02
1.804704545065760612e-03
-4.883169755339622498e-02
-4.939476400613784790e-02
5.614435672760009766e-02
2.980650030076503754e-02
3.653082996606826782e-02
9.057451039552688599e-02
6.174255535006523132e-02
-3.249550983309745789e-02
9.129638969898223877e-02
2.455444782972335815e-01
2.375243753194808960e-01
1.041170209646224976e-01
4.439212381839752197e-02
1.101591624319553375e-02
2.916402649134397507e-03
1.455133259296417236e-01
2.466417551040649414e-01
2.668833434581756592e-01
1.692091077566146851e-01
7.764922082424163818e-02
1.630731113255023956e-02
-3.704336658120155334e-02
1.266036331653594971e-01
2.736184895038604736e-01
4.109817743301391602e-01
2.924776375293731689e-01
1.954819858074188232e-01
8.038514852523803711e-02
-4.522228613495826721e-02
5.002641119062900543e-03
9.500325471162796021e-02
1.935545653104782104e-01
1.864548623561859131e-01
1.649319529533386230e-01
7.964161038398742676e-02
1.669866964221000671e-02
-1.682511717081069946e-02
-6.182109564542770386e-02
-7.319749146699905396e-02
-8.079580962657928467e-02
-8.669283986091613770e-02
-9.032148867845535278e-02
3.805288672447204590e-02
-8.184569887816905975e-03
-1.975255645811557770e-02
4.394608363509178162e-02
8.732890337705612183e-02
5.211149528622627258e-02
-2.807890065014362335e-02
1.423870027065277100e-02
2.838926948606967926e-02
1.958242654800415039e-01
3.439052104949951172e-01
4.128916561603546143e-01
2.680561840534210205e-01
9.529507160186767578e-02
-4.385795444250106812e-02
1.135187670588493347e-01
4.636313617229461670e-01
7.640618681907653809e-01
7.818410396575927734e-01
4.623209238052368164e-01
1.847697347402572632e-01
-9.234463423490524292e-02
7.644297182559967041e-02
4.440320730209350586e-01
7.563217282295227051e-01
7.839484810829162598e-01
5.011861324310302734e-01
2.012385129928588867e-01
-1.525487303733825684e-01
1.136107183992862701e-02
2.683473825454711914e-01
4.990825355052947998e-01
4.823532104492187500e-01
3.428783118724822998e-01
1.536599397659301758e-01
-1.464447975158691406e-01
-1.495101749897003174e-01
-6.863390654325485229e-02
2.296354249119758606e-02
2.671097405254840851e-02
5.526883900165557861e-02
7.625137921422719955e-03
1.064488366246223450e-01
1.209222674369812012e-01
8.286008983850479126e-02
5.748150870203971863e-02
3.898441046476364136e-02
7.184334564954042435e-03
-1.795286685228347778e-02
1.937447637319564819e-01
2.351247221231460571e-01
1.921348422765731812e-01
1.639212369918823242e-01
1.156757548451423645e-01
4.309006780385971069e-02
-1.942161470651626587e-02
2.031857371330261230e-01
2.878698110580444336e-01
3.345486223697662354e-01
2.476215958595275879e-01
1.299169063568115234e-01
2.705226652324199677e-02
-3.953547403216362000e-02
1.868724077939987183e-01
2.893226146697998047e-01
3.603826165199279785e-01
3.378868997097015381e-01
2.484914660453796387e-01
1.263258755207061768e-01
-2.358875609934329987e-02
1.248616874217987061e-01
2.688603401184082031e-01
3.515473604202270508e-01
3.353843390941619873e-01
2.640533447265625000e-01
1.219332963228225708e-01
-1.161106955260038376e-02
8.183765411376953125e-02
2.293317168951034546e-01
2.606353461742401123e-01
2.808539569377899170e-01
2.176637053489685059e-01
1.398451775312423706e-01
2.525788918137550354e-02
1.033360138535499573e-02
7.989754527807235718e-02
8.538769930601119995e-02
7.484915852546691895e-02
3.450302407145500183e-02
9.343051351606845856e-03
-2.803142927587032318e-02
4.156593233346939087e-02
5.209952220320701599e-02
7.347858697175979614e-02
1.511374115943908691e-02
-9.134393930435180664e-02
-1.855526715517044067e-01
-1.718021780252456665e-01
1.389815211296081543e-01
1.478676795959472656e-01
1.121042668819427490e-01
7.709039375185966492e-03
-1.035073697566986084e-01
-2.026156783103942871e-01
-1.648426502943038940e-01
1.340618282556533813e-01
1.500131338834762573e-01
1.627122908830642700e-01
1.099839657545089722e-01
6.984917074441909790e-02
1.146169379353523254e-02
-5.696891807019710541e-03
1.766137182712554932e-01
2.256698608398437500e-01
2.771808207035064697e-01
2.929510474205017090e-01
2.722334563732147217e-01
2.407056242227554321e-01
1.404604613780975342e-01
1.924819946289062500e-01
2.840850055217742920e-01
3.728810548782348633e-01
3.680116534233093262e-01
3.188021183013916016e-01
2.413671314716339111e-01
1.129166781902313232e-01
1.598072499036788940e-01
2.673892378807067871e-01
3.194585442543029785e-01
3.740682303905487061e-01
3.162366151809692383e-01
2.426347881555557251e-01
1.032357290387153625e-01
1.063369512557983398e-01
1.699032038450241089e-01
1.560269296169281006e-01
1.431768387556076050e-01
8.813708275556564331e-02
5.633509531617164612e-02
-4.177720751613378525e-03
-9.483879804611206055e-02
-7.461643218994140625e-02
-4.739069379866123199e-03
2.973558939993381500e-02
-5.947755649685859680e-03
-7.479182630777359009e-02
-1.123599633574485779e-01
-6.175460666418075562e-02
-4.518380761146545410e-02
8.782267570495605469e-02
2.310918420553207397e-01
2.138640731573104858e-01
1.106442064046859741e-01
-4.895656928420066833e-02
-2.551634982228279114e-02
3.485735738649964333e-03
1.444108635187149048e-01
2.492540180683135986e-01
2.441450059413909912e-01
1.933578699827194214e-01
5.490432307124137878e-02
8.451234549283981323e-03
5.528064072132110596e-02
1.741687804460525513e-01
2.427673041820526123e-01
2.483865618705749512e-01
1.676756888628005981e-01
3.014379926025867462e-02
-2.310216613113880157e-02
4.475646093487739563e-02
1.397100687026977539e-01
2.121674418449401855e-01
2.316786348819732666e-01
1.687599867582321167e-01
5.377855524420738220e-02
-7.214803248643875122e-02
-1.822277531027793884e-02
2.548126876354217529e-02
8.984140306711196899e-02
1.243894174695014954e-01
8.670010417699813843e-02
1.563319005072116852e-02
-1.016986444592475891e-01
-8.709236979484558105e-02
-7.699234038591384888e-02
-5.312796682119369507e-02
-4.345529153943061829e-02
-2.314362674951553345e-02
-2.846630848944187164e-02
-1.423849761486053467e-01
-1.862205266952514648e-01
-1.978330165147781372e-01
-2.021544873714447021e-01
-1.939980089664459229e-01
-1.896974146366119385e-01
-1.691524833440780640e-01
-1.561969965696334839e-01
-1.920730322599411011e-01
-1.790817528963088989e-01
-1.895720660686492920e-01
-1.567103266716003418e-01
-1.540452092885971069e-01
-1.442234069108963013e-01
-1.222071349620819092e-01
-1.354610621929168701e-01
-6.970772892236709595e-02
-1.323035210371017456e-01
-1.622882485389709473e-01
-2.228725254535675049e-01
-1.905987113714218140e-01
-1.282506436109542847e-01
-1.214699745178222656e-01
-6.324639916419982910e-02
-1.882022172212600708e-01
-2.658396065235137939e-01
-3.050850927829742432e-01
-2.326495796442031860e-01
-9.835842251777648926e-02
-5.354396253824234009e-02
1.822004839777946472e-02
-8.681756444275379181e-03
-1.362996846437454224e-01
-2.487566322088241577e-01
-2.531885504722595215e-01
-1.710475981235504150e-01
-1.593217104673385620e-01
-8.934836834669113159e-02
-1.137939766049385071e-01
-2.106721103191375732e-01
-2.877573966979980469e-01
-2.611152231693267822e-01
-1.541944295167922974e-01
-1.725905686616897583e-01
-1.362250745296478271e-01
-1.085741817951202393e-01
-1.340852379798889160e-01
-1.771716922521591187e-01
-1.759122610092163086e-01
-4.691190272569656372e-02
-4.423633962869644165e-02
-7.909503579139709473e-02
-3.612801060080528259e-02
-6.046616286039352417e-02
-7.274583727121353149e-02
-8.843843638896942139e-02
-2.856743708252906799e-02
-3.480603173375129700e-02
-8.298197388648986816e-02
-9.253868833184242249e-03
-3.822948411107063293e-02
-7.157659623771905899e-03
-6.014224886894226074e-02
-2.115960046648979187e-02
-2.467522770166397095e-02
-5.443824455142021179e-02
-4.282481968402862549e-02
-1.507453769445419312e-01
-1.398508697748184204e-01
-1.464871168136596680e-01
-6.334450095891952515e-02
-8.653184026479721069e-02
-7.401251792907714844e-02
-1.107462197542190552e-01
-2.258481234312057495e-01
-2.303986847400665283e-01
-1.813063025474548340e-01
-8.907572925090789795e-02
-1.305785626173019409e-01
-1.201133206486701965e-01
-1.690661311149597168e-01
-1.992188990116119385e-01
-2.227670103311538696e-01
-1.626721620559692383e-01
-1.083418950438499451e-01
-1.607444882392883301e-01
-1.927643716335296631e-01
-2.529461085796356201e-01
-2.680856883525848389e-01
-2.542707324028015137e-01
-1.569734364748001099e-01
-1.231444031000137329e-01
-1.510719209909439087e-01
-1.404197067022323608e-01
-1.389660537242889404e-01
-1.252932846546173096e-01
-1.061666831374168396e-01
-6.310222297906875610e-02
-7.964007556438446045e-02
-7.627667486667633057e-02
-5.326642096042633057e-02
-3.515886515378952026e-02
-2.135920152068138123e-02
-8.716716431081295013e-03
-2.769666537642478943e-02
-6.459310650825500488e-02
-8.378213644027709961e-02
-2.718115923926234245e-03
6.248782575130462646e-02
9.553420543670654297e-02
8.509433269500732422e-02
1.089048851281404495e-02
-2.562383189797401428e-02
-4.953171685338020325e-02
-4.347543697804212570e-03
5.854403600096702576e-02
1.050548255443572998e-01
1.228307187557220459e-01
3.012999147176742554e-02
-2.155386656522750854e-02
-3.279763832688331604e-02
-5.075739230960607529e-03
-3.146020695567131042e-02
-5.266800522804260254e-02
-6.137390807271003723e-02
-6.021311879158020020e-02
-7.054844405502080917e-03
1.074268575757741928e-02
-3.817258775234222412e-02
-6.055919080972671509e-02
-1.270557045936584473e-01
-1.703689098358154297e-01
-1.552210003137588501e-01
-2.273628115653991699e-02
2.177376532927155495e-03
-5.746616050601005554e-02
-6.555922329425811768e-02
-7.160829752683639526e-02
-1.602606922388076782e-01
-1.446513533592224121e-01
-5.852961540222167969e-02
-5.364133045077323914e-02
-7.774748653173446655e-02
-8.070352673530578613e-02
-3.028139844536781311e-02
-6.519152224063873291e-02
-5.134859681129455566e-02
-1.282982714474201202e-02
2.289701625704765320e-02
-4.339341446757316589e-02
-5.633877962827682495e-02
-9.370369464159011841e-02
-9.529811888933181763e-02
-7.241906970739364624e-02
-2.705124206840991974e-02
2.627842314541339874e-02
-4.666698724031448364e-02
-5.490611493587493896e-02
-8.686642348766326904e-02
-8.688953518867492676e-02
-7.835000753402709961e-02
-6.433913111686706543e-02
-3.863326087594032288e-02
-7.649113237857818604e-02
-7.726395130157470703e-02
-5.181997269392013550e-02
-9.239169955253601074e-02
-8.903597295284271240e-02
-1.149138584733009338e-01
-9.585013240575790405e-02
-3.249178454279899597e-02
1.733580045402050018e-02
5.844413861632347107e-02
3.100776858627796173e-02
1.566692069172859192e-02
-1.020506620407104492e-01
-8.375974744558334351e-02
1.505585387349128723e-02
1.608696430921554565e-01
2.179709821939468384e-01
1.639095842838287354e-01
4.915233328938484192e-02
-1.543815732002258301e-01
-1.303574144840240479e-01
-1.962344720959663391e-02
1.266884356737136841e-01
1.979932188987731934e-01
1.988687366247177124e-01
1.139946952462196350e-01
-7.723828405141830444e-02
-4.861059039831161499e-02
-1.423425227403640747e-02
6.297064572572708130e-02
7.852459698915481567e-02
1.025975346565246582e-01
3.722370043396949768e-02
-8.806011080741882324e-02
-6.736343353986740112e-02
-5.404796823859214783e-02
-9.956625103950500488e-02
-9.654715657234191895e-02
8.796150796115398407e-03
3.354048728942871094e-02
-3.581613674759864807e-02
-7.607698440551757812e-03
-7.275410741567611694e-02
-1.535502672195434570e-01
-1.411487907171249390e-01
-1.167401950806379318e-02
5.164175108075141907e-02
-4.348779097199440002e-03
3.638105466961860657e-02
-8.320236951112747192e-02
-1.858037114143371582e-01
-2.467452436685562134e-01
-1.004322767257690430e-01
-3.819837048649787903e-02
-1.955085247755050659e-02
-1.624929718673229218e-02
-1.430060714483261108e-01
-2.165462821722030640e-01
-2.878321111202239990e-01
-1.740657389163970947e-01
-1.460544764995574951e-01
3.618652932345867157e-03
3.590140864253044128e-02
-3.716979920864105225e-02
-8.047106117010116577e-02
-2.310395389795303345e-01
-2.020263522863388062e-01
-2.128743231296539307e-01
-1.041095517575740814e-02
2.118431031703948975e-03
-2.368112467229366302e-02
-3.590140864253044128e-02
-1.294880956411361694e-01
-1.583440452814102173e-01
-1.869282126426696777e-01
2.705196291208267212e-02
3.716713935136795044e-02
1.774685643613338470e-02
4.649889096617698669e-02
2.190644107758998871e-02
-7.626350969076156616e-03
-5.502857267856597900e-02
-5.675569409504532814e-04
6.514566484838724136e-03
-1.112552545964717865e-02
-6.750401854515075684e-02
-7.389168441295623779e-02
-1.593530625104904175e-01
-1.267520189285278320e-01
1.120660547167062759e-02
-8.143207989633083344e-03
-1.756606251001358032e-02
1.407611556351184845e-02
9.237077087163925171e-02
-4.759017610922455788e-04
-5.989312008023262024e-02
-4.036352038383483887e-03
-6.010462995618581772e-03
5.010364204645156860e-02
8.054372668266296387e-02
1.229941621422767639e-01
1.187674552202224731e-01
6.388717144727706909e-02
9.035082533955574036e-03
-9.236019104719161987e-03
7.815011590719223022e-02
2.066435962915420532e-01
2.706224024295806885e-01
2.568459510803222656e-01
1.145477965474128723e-01
2.079514414072036743e-02
6.613271776586771011e-03
7.161439955234527588e-02
1.584365069866180420e-01
1.883830577135086060e-01
1.593389660120010376e-01
8.880679309368133545e-02
-1.420654822140932083e-03
-4.044459760189056396e-02
-7.411376386880874634e-02
-2.486674673855304718e-02
-1.685044728219509125e-02
1.198567333631217480e-04
-3.110634721815586090e-02
-5.396020784974098206e-02
-7.958839833736419678e-02
-7.153332233428955078e-02
-5.215178430080413818e-02
-7.021842151880264282e-02
-1.000803709030151367e-01
-7.570010423660278320e-02
-6.585168093442916870e-02
-7.069800794124603271e-02
-8.139291405677795410e-02
-1.063882857561111450e-01
-1.413554251194000244e-01
-1.481402814388275146e-01
-1.102577373385429382e-01
-5.011507496237754822e-02
-2.407178096473217010e-02
-3.322905302047729492e-02
-5.733128264546394348e-02
-1.187679842114448547e-01
-1.989404410123825073e-01
-1.642016619443893433e-01
-3.439115732908248901e-02
-4.661607742309570312e-02
-9.559696167707443237e-02
-1.517306268215179443e-01
-1.993362605571746826e-01
-2.566269338130950928e-01
-2.006861418485641479e-01
-3.942271322011947632e-02
-7.727988064289093018e-02
-6.740961223840713501e-02
-2.027642130851745605e-01
-2.949104011058807373e-01
-3.468574285507202148e-01
-2.452241182327270508e-01
-8.843150734901428223e-02
-1.158449649810791016e-01
-1.297191530466079712e-01
-2.616128325462341309e-01
-3.146966099739074707e-01
-3.252900242805480957e-01
-2.262118011713027954e-01
-1.554351300001144409e-01
-1.594872772693634033e-01
-1.308026164770126343e-01
-1.961341351270675659e-01
-2.677785754203796387e-01
-2.857201397418975830e-01
-2.091101109981536865e-01
-1.681649982929229736e-01
-1.801133602857589722e-01
-1.312796175479888916e-01
-8.318935334682464600e-02
-8.486907929182052612e-02
-9.907566010951995850e-02
-1.052972301840782166e-01
-1.470142276957631111e-03
2.618359401822090149e-02
5.738296732306480408e-02
7.920077443122863770e-02
8.357772231101989746e-02
4.909772798418998718e-02
-5.657397210597991943e-03
-8.773429319262504578e-03
2.288065664470195770e-02
1.174049377441406250e-01
2.071422040462493896e-01
2.564407587051391602e-01
1.925746649503707886e-01
6.325237452983856201e-02
1.687734387814998627e-03
5.589329823851585388e-02
2.563710510730743408e-01
3.683780133724212646e-01
4.236408770084381104e-01
2.748105823993682861e-01
9.629013389348983765e-02
-2.764257974922657013e-02
2.962880581617355347e-02
2.050025463104248047e-01
3.418596684932708740e-01
3.560282588005065918e-01
2.536790370941162109e-01
6.261355429887771606e-02
-1.122329384088516235e-01
-8.319554477930068970e-02
1.153099164366722107e-01
2.096891403198242188e-01
2.098565101623535156e-01
7.198396325111389160e-02
-2.093348465859889984e-02
-1.736776381731033325e-01
-1.447546035051345825e-01
-5.547764152288436890e-02
4.264807328581809998e-02
9.709633886814117432e-02
9.582425653934478760e-02
6.859733723104000092e-03
-1.465706527233123779e-01
-1.495276838541030884e-01
-7.543195784091949463e-02
-2.662435919046401978e-02
2.530206693336367607e-03
-8.751111105084419250e-03
-7.018743548542261124e-03
-5.595009401440620422e-02
-3.303372487425804138e-02
-6.759850680828094482e-02
-7.204939424991607666e-02
-8.995813131332397461e-02
-3.266874328255653381e-02
-5.302098020911216736e-02
-9.074994362890720367e-03
-4.488008562475442886e-03
-4.320674762129783630e-02
-9.485441446304321289e-02
-9.122627973556518555e-02
-4.182106629014015198e-02
-4.261288419365882874e-02
-5.087749660015106201e-02
-7.345672696828842163e-02
-9.671334177255630493e-02
-2.043698728084564209e-01
-1.834454089403152466e-01
-1.582958698272705078e-01
-7.739108055830001831e-02
-4.729266092181205750e-02
-7.169988006353378296e-02
-1.353145390748977661e-01
-3.059052526950836182e-01
-3.179248273372650146e-01
-2.688320279121398926e-01
-1.281943470239639282e-01
-1.953567378222942352e-02
-4.773187637329101562e-02
-1.066079959273338318e-01
-2.512882649898529053e-01
-2.604869902133941650e-01
-2.202619463205337524e-01
-1.320359110832214355e-01
5.490155424922704697e-03
-2.803226932883262634e-02
-1.170253604650497437e-01
-1.953876614570617676e-01
-1.846609711647033691e-01
-1.171800196170806885e-01
-9.974142909049987793e-02
-2.386284433305263519e-02
-9.424508549273014069e-03
-2.955714054405689240e-02
-4.216748476028442383e-02
-5.018156394362449646e-02
-3.982914239168167114e-02
-4.230976477265357971e-02
-7.839499413967132568e-02
-6.577081978321075439e-02
-5.661293864250183105e-02
-6.442445516586303711e-02
-7.475423067808151245e-02
-7.305235415697097778e-02
-5.641213804483413696e-02
-1.028269752860069275e-01
-1.047132015228271484e-01
-8.233860880136489868e-02
-6.986256688833236694e-02
-7.553768903017044067e-02
-1.070471107959747314e-01
-9.678316861391067505e-02
-9.170717000961303711e-02
-1.075244247913360596e-01
-1.280094981193542480e-01
-1.504663825035095215e-01
-2.003178894519805908e-01
-1.894252300262451172e-01
-1.222915947437286377e-01
-6.393726915121078491e-02
-1.032483354210853577e-01
-1.604834347963333130e-01
-2.296942174434661865e-01
-2.480889707803726196e-01
-2.052358984947204590e-01
-1.192729696631431580e-01
-6.619546562433242798e-02
-7.727248221635818481e-02
-1.380561739206314087e-01
-2.220077812671661377e-01
-2.732846736907958984e-01
-2.161779552698135376e-01
-1.096608266234397888e-01
-7.109371572732925415e-02
-1.079227328300476074e-01
-9.857722371816635132e-02
-1.807117462158203125e-01
-1.743716746568679810e-01
-8.509716391563415527e-02
-2.891875244677066803e-02
-4.335014522075653076e-02
-9.154587239027023315e-02
-9.603592753410339355e-02
-1.383195221424102783e-01
-1.137394011020660400e-01
-7.068552821874618530e-02
-3.767502680420875549e-02
1.776632852852344513e-02
2.695265598595142365e-02
-1.119085308164358139e-02
-5.929950624704360962e-03
-4.149397090077400208e-02
-4.395062848925590515e-02
-3.883608058094978333e-02
1.429042220115661621e-02
4.601787775754928589e-02
5.739951506257057190e-02
4.931868240237236023e-02
1.503787282854318619e-02
1.042772200889885426e-03
-5.302718840539455414e-03
-1.829163543879985809e-02
2.791963890194892883e-02
5.739428848028182983e-02
1.162965446710586548e-01
9.924891591072082520e-02
1.297271251678466797e-01
6.851980090141296387e-02
-1.463017240166664124e-02
1.505616772919893265e-02
1.776632852852344513e-02
-8.415355114266276360e-04
-5.916883051395416260e-02
-3.564242646098136902e-02
-4.297057911753654480e-02
-3.292703628540039062e-02
1.067077461630105972e-02
-4.280593246221542358e-02
-7.177095860242843628e-02
-1.447440981864929199e-01
-1.123057827353477478e-01
-9.448979049921035767e-02
8.415354415774345398e-03
6.126482784748077393e-02
-5.692125298082828522e-03
-1.037649810314178467e-01
-1.788733303546905518e-01
-1.591965556144714355e-01
-1.054977104067802429e-01
-2.067250199615955353e-03
2.214910835027694702e-02
-5.198180209845304489e-03
-4.027871042490005493e-02
-9.527644515037536621e-02
-1.260238587856292725e-01
-8.055742084980010986e-02
-9.922091662883758545e-02
-9.910703450441360474e-02
-5.500568449497222900e-02
-5.136141553521156311e-02
-4.321875423192977905e-02
-4.664790630340576172e-02
-7.434688508510589600e-02
-6.079159677028656006e-02
-4.611329361796379089e-02
-4.250381886959075928e-02
-7.406217604875564575e-02
-8.087303489446640015e-02
-6.290476769208908081e-02
-9.929684549570083618e-02
-3.672739863395690918e-02
4.545846022665500641e-03
-1.656687259674072266e-02
-9.582339972257614136e-02
-1.412818580865859985e-01
-9.737347811460494995e-02
-9.511162340641021729e-02
-4.347499087452888489e-02
1.619675010442733765e-02
-2.115384303033351898e-02
6.054801400750875473e-03
-1.128711178898811340e-02
1.929691061377525330e-04
-5.889986827969551086e-02
-7.563123852014541626e-02
-6.295221974141895771e-04
-1.053737848997116089e-02
6.850403547286987305e-02
8.843363076448440552e-02
9.448843449354171753e-02
1.966703124344348907e-02
-1.391971558332443237e-01
-9.978716820478439331e-02
-6.509701907634735107e-02
5.288619175553321838e-02
6.242708861827850342e-02
1.113843023777008057e-01
1.443155854940414429e-02
-1.427243798971176147e-01
-1.496712714433670044e-01
-9.987258911132812500e-02
-5.095333606004714966e-02
-3.572775796055793762e-02
-1.294474676251411438e-02
-3.190949931740760803e-02
-8.331887423992156982e-02
-6.598328799009323120e-02
-5.144160240888595581e-02
-5.508673936128616333e-02
-1.131898984313011169e-01
-1.559107303619384766e-01
-1.391685456037521362e-01
-6.372626870870590210e-02
-4.405596852302551270e-02
-6.910566985607147217e-02
-7.888960838317871094e-02
-1.350642293691635132e-01
-1.399915218353271484e-01
-1.361662596464157104e-01
-6.506846845149993896e-02
-6.044141575694084167e-02
-9.758152067661285400e-02
-8.587964624166488647e-02
-5.234582349658012390e-02
-2.504263818264007568e-02
-3.688932582736015320e-02
-3.233643993735313416e-02
-1.611700467765331268e-02
-3.871542215347290039e-02
-4.775408655405044556e-03
1.375261098146438599e-01
2.317309379577636719e-01
1.739986538887023926e-01
8.918570354580879211e-03
2.127034775912761688e-02
-2.222048491239547729e-02
1.867071725428104401e-02
2.232927232980728149e-01
3.514481782913208008e-01
2.729082405567169189e-01
3.191258758306503296e-02
6.028953194618225098e-02
4.746798425912857056e-02
6.736787408590316772e-02
1.529084444046020508e-01
1.882825046777725220e-01
1.504430323839187622e-01
9.582606144249439240e-03
2.400773018598556519e-02
1.173719111829996109e-02
1.462292275391519070e-03
1.812677271664142609e-02
3.312763199210166931e-02
3.745445981621742249e-02
3.465164452791213989e-02
7.898247241973876953e-02
1.179517060518264771e-01
1.230576857924461365e-01
1.208588480949401855e-01
1.714966893196105957e-01
1.091748550534248352e-01
8.841527998447418213e-02
1.521044671535491943e-01
2.061144560575485229e-01
2.928944826126098633e-01
3.290920555591583252e-01
3.630169332027435303e-01
1.837750673294067383e-01
1.074194833636283875e-01
1.578171104192733765e-01
2.138996869325637817e-01
2.640201449394226074e-01
2.757780849933624268e-01
2.539683580398559570e-01
1.153987273573875427e-01
1.114414334297180176e-01
1.601576060056686401e-01
1.631910204887390137e-01
1.636190712451934814e-01
1.169908791780471802e-01
9.195373952388763428e-02
2.897594310343265533e-02
2.188301235437393188e-01
2.570048272609710693e-01
1.597973108291625977e-01
1.065541207790374756e-01
7.179160416126251221e-02
5.023749545216560364e-02
1.466812938451766968e-02
2.404704540967941284e-01
2.920475900173187256e-01
8.350023627281188965e-02
1.330386660993099213e-02
-1.338085718452930450e-02
2.074109762907028198e-02
3.099924139678478241e-02
1.903038024902343750e-01
2.722827196121215820e-01
1.353021711111068726e-01
7.998025417327880859e-02
4.526086524128913879e-02
4.445092752575874329e-02
4.373030271381139755e-03
-4.124559927731752396e-03
-3.759864345192909241e-02
3.204567357897758484e-03
6.932517886161804199e-02
8.251540362834930420e-02
6.145022064447402954e-02
1.265539880841970444e-02
4.564747679978609085e-03
-2.136451564729213715e-02
9.753901511430740356e-02
2.300795763731002808e-01
3.001926839351654053e-01
2.718313634395599365e-01
1.561302095651626587e-01
-9.413416497409343719e-03
2.570696640759706497e-03
2.023763358592987061e-01
2.933719754219055176e-01
3.877460360527038574e-01
3.941573500633239746e-01
2.514088749885559082e-01
2.112901536747813225e-03
4.601503163576126099e-02
2.446189671754837036e-01
3.411741852760314941e-01
4.140824675559997559e-01
4.330325424671173096e-01
2.789382040500640869e-01
-7.474388461560010910e-03
5.444242805242538452e-02
2.377388179302215576e-01
3.260383009910583496e-01
3.259348571300506592e-01
3.756738901138305664e-01
2.438486516475677490e-01
-7.208956032991409302e-02
-3.180356929078698158e-03
8.066661655902862549e-02
1.610669195652008057e-01
1.236971691250801086e-01
2.272271364927291870e-01
1.485435664653778076e-01
-6.002621352672576904e-02
-1.031800173223018646e-02
4.947930946946144104e-02
1.084512695670127869e-01
8.290937542915344238e-02
1.056296676397323608e-01
3.528105095028877258e-02
-1.409925073385238647e-01
-1.354322731494903564e-01
-9.713014960289001465e-02
-6.653492897748947144e-02
-5.309073254466056824e-02
-7.047413289546966553e-02
-7.487807422876358032e-02
-1.110446080565452576e-01
-1.166657283902168274e-01
-7.914370298385620117e-02
-3.640997409820556641e-02
-1.556870806962251663e-02
2.439872128888964653e-03
-2.402803860604763031e-02
-8.983819186687469482e-02
-7.885047048330307007e-02
-1.619942300021648407e-02
1.834606751799583435e-02
3.418587148189544678e-02
1.626636683940887451e-01
1.206270530819892883e-01
-6.638554483652114868e-02
-5.704100057482719421e-02
-8.126267790794372559e-02
-1.239964067935943604e-01
-1.788188368082046509e-01
-4.367426410317420959e-02
-1.662543229758739471e-02
-8.967775106430053711e-02
-9.480092674493789673e-02
-1.106739267706871033e-01
-1.320297271013259888e-01
-1.888715624809265137e-01
-8.673440665006637573e-02
-5.634942650794982910e-02
-1.131525263190269470e-01
-1.250309944152832031e-01
-8.672334253787994385e-02
-8.090858906507492065e-02
-1.436536908149719238e-01
-1.350726485252380371e-01
-9.981345385313034058e-02
-1.352552175521850586e-01
-1.579554378986358643e-01
-1.130861341953277588e-01
-1.044497638940811157e-01
-1.347904950380325317e-01
-1.398915350437164307e-01
-1.044276356697082520e-01
-7.501936703920364380e-02
-7.154175639152526855e-02
-1.050862576812505722e-02
5.659994855523109436e-02
6.256298720836639404e-02
5.024589598178863525e-03
-4.150418564677238464e-02
-6.066899001598358154e-02
-5.137985199689865112e-02
3.527965769171714783e-02
1.055921465158462524e-01
1.073101833462715149e-01
1.410599797964096069e-02
-6.870197504758834839e-02
-1.490758615545928478e-03
2.741040661931037903e-02
1.252994835376739502e-01
1.708776056766510010e-01
1.720262169837951660e-01
5.407299101352691650e-02
-5.614783242344856262e-02
-1.951427385210990906e-02
3.896989673376083374e-02
1.603078693151473999e-01
1.956095248460769653e-01
1.618303954601287842e-01
2.171131223440170288e-02
-5.612095072865486145e-02
-5.267754197120666504e-02
7.365813944488763809e-03
1.214821562170982361e-01
1.830187141895294189e-01
1.325528770685195923e-01
2.098059467971324921e-02
-3.552648797631263733e-02
-6.110155582427978516e-02
-5.701540969312191010e-03
5.112080276012420654e-02
6.895369291305541992e-02
3.365448489785194397e-02
-5.275819078087806702e-02
-7.962606102228164673e-02
-1.155508980154991150e-01
-9.845604747533798218e-02
-5.003083869814872742e-02
-5.900960415601730347e-02
-7.994376122951507568e-02
-9.937983006238937378e-02
-8.467264473438262939e-02
-3.788691386580467224e-02
-4.882887378334999084e-02
-7.218517363071441650e-02
-5.722958594560623169e-02
-5.921279266476631165e-02
-1.248860284686088562e-01
-1.195073276758193970e-01
-5.773611739277839661e-02
-7.690709084272384644e-02
-7.636192440986633301e-02
-8.848436176776885986e-02
-5.057169124484062195e-02
-1.388671845197677612e-01
-1.020963490009307861e-01
-8.781471103429794312e-02
-1.115487590432167053e-01
-9.818574786186218262e-02
-2.651139907538890839e-02
2.381561324000358582e-02
-2.321464382112026215e-02
-5.382122844457626343e-02
-1.089989244937896729e-01
-1.427734792232513428e-01
-7.984755188226699829e-02
-2.117563411593437195e-02
4.410266876220703125e-02
2.579452469944953918e-02
2.687197877094149590e-03
-1.081661507487297058e-01
-1.133387982845306396e-01
-2.794514037668704987e-02
6.759203970432281494e-02
1.016842573881149292e-01
5.818684771656990051e-02
5.310005974024534225e-03
-1.035472676157951355e-01
-9.156218916177749634e-02
-1.585275121033191681e-02
3.119038417935371399e-02
4.585836455225944519e-02
-4.172454122453927994e-03
-3.071819245815277100e-02
-1.380386948585510254e-01
-1.418720334768295288e-01
-1.107117012143135071e-01
-1.020448356866836548e-01
-1.119136437773704529e-01
-1.317242085933685303e-01
-9.715121984481811523e-02
-2.696489170193672180e-02
-4.674775991588830948e-03
7.479641120880842209e-03
-3.863358171656727791e-03
1.116050127893686295e-02
7.015813142061233521e-02
3.479830175638198853e-02
-2.807673299685120583e-04
-3.908280748873949051e-03
-2.827607654035091400e-02
-3.157509118318557739e-02
-3.133363090455532074e-03
7.226108014583587646e-02
3.886100277304649353e-02
-4.597003385424613953e-02
-7.006547600030899048e-02
-1.068319603800773621e-01
-9.271778911352157593e-02
-5.314082652330398560e-02
2.978941053152084351e-02
5.449974164366722107e-02
-4.269066825509071350e-02
-3.598594665527343750e-02
-7.918760925531387329e-02
-2.194758132100105286e-02
1.758726499974727631e-02
8.441831171512603760e-02
7.534390687942504883e-02
8.001868263818323612e-04
3.251285478472709656e-02
2.676554583013057709e-02
4.921850934624671936e-02
1.598408259451389313e-02
4.782590270042419434e-02
6.242861226201057434e-02
-4.167709872126579285e-02
3.512399038299918175e-03
6.293679773807525635e-02
1.503172069787979126e-01
1.055263951420783997e-01
4.934766516089439392e-02
9.739818051457405090e-03
-6.971452385187149048e-02
-5.523816123604774475e-02
-6.112304050475358963e-03
6.892837584018707275e-03
-7.856991887092590332e-02
-1.408047974109649658e-01
-1.253569871187210083e-01
-7.649392634630203247e-02
-5.949921533465385437e-02
-7.291982322931289673e-02
-7.006205618381500244e-02
-9.821444749832153320e-02
-7.581555843353271484e-02
-8.961078524589538574e-02
-7.540296018123626709e-02
-5.577323213219642639e-02
-1.117439046502113342e-01
-1.183023378252983093e-01
-1.420073509216308594e-01
-6.564252078533172607e-02
-8.355100452899932861e-02
-9.058784693479537964e-02
-7.701536267995834351e-02
-6.633101403713226318e-02
-4.265637695789337158e-02
-6.163304299116134644e-02
7.216551341116428375e-03
-4.601026326417922974e-02
-7.851891964673995972e-02
-4.707591235637664795e-02
-2.448969893157482147e-02
-1.458497717976570129e-02
-2.737784013152122498e-02
-9.904722683131694794e-03
-5.333312228322029114e-02
-8.211327344179153442e-02
5.361156072467565536e-03
7.958709448575973511e-02
9.957119077444076538e-02
9.541491419076919556e-02
3.067350760102272034e-02
-2.800558507442474365e-02
-1.366512626409530640e-01
-5.610735714435577393e-02
4.099082201719284058e-02
7.135552167892456055e-02
1.009076833724975586e-01
6.681194901466369629e-02
1.982210204005241394e-02
-1.497478783130645752e-01
-1.142067983746528625e-01
-2.614512853324413300e-02
-5.361156072467565536e-03
-9.717411361634731293e-03
-1.693649590015411377e-02
-1.936648041009902954e-02
-1.097773015499114990e-01
-9.599341452121734619e-02
-7.028417289257049561e-02
-8.863125741481781006e-02
-4.426724091172218323e-02
-1.111643738113343716e-03
-1.266231760382652283e-02
-8.472561836242675781e-02
-6.647778302431106567e-02
-6.884498894214630127e-02
-6.871347874402999878e-02
-5.159714445471763611e-02
6.059946864843368530e-02
1.198242790997028351e-02
-6.757205724716186523e-02
-2.006913907825946808e-02
-1.284593623131513596e-02
1.365485601127147675e-02
-1.121321041136980057e-02
1.089237183332443237e-01
4.539377242326736450e-02
-3.996706753969192505e-02
-1.689797732979059219e-03
-1.563497260212898254e-02
-3.625000640749931335e-02
-5.906103551387786865e-02
6.113792583346366882e-02
1.642652228474617004e-02
-5.335145443677902222e-02
3.101436421275138855e-02
5.847543850541114807e-02
6.754972785711288452e-02
9.233093820512294769e-03
2.053563296794891357e-02
-2.823773771524429321e-03
-1.602007597684860229e-01
-1.386403292417526245e-01
-9.458649158477783203e-02
-2.958758920431137085e-02
-6.211061403155326843e-02
-9.762366116046905518e-02
-1.126904040575027466e-01
-1.380597054958343506e-01
-1.022290363907814026e-01
-6.033148616552352905e-02
-2.262989059090614319e-02
-8.355689793825149536e-02
-1.358413696289062500e-01
-1.250946521759033203e-01
-1.344284862279891968e-01
-1.605979502201080322e-01
-1.785155683755874634e-01
-1.728598028421401978e-01
-1.957783550024032593e-01
-2.877626121044158936e-01
-2.183289527893066406e-01
-1.884015351533889771e-01
-2.353483587503433228e-01
-1.482868343591690063e-01
5.758902803063392639e-02
1.181479096412658691e-01
-2.271283976733684540e-02
-1.475740671157836914e-01
-1.788980215787887573e-01
-2.313035726547241211e-01
-5.166381224989891052e-02
2.607442140579223633e-01
3.777939975261688232e-01
2.849839627742767334e-01
6.177869066596031189e-02
-1.431815773248672485e-01
-1.726801693439483643e-01
9.701415896415710449e-02
4.488675892353057861e-01
6.068288683891296387e-01
4.419717490673065186e-01
1.201789975166320801e-01
-1.148854121565818787e-01
-1.267358511686325073e-01
6.654204428195953369e-02
3.119415342807769775e-01
4.536106586456298828e-01
3.398088812828063965e-01
1.251741498708724976e-01
-1.394815742969512939e-01
-1.288770288228988647e-01
3.859357442706823349e-03
1.073550358414649963e-01
1.839945614337921143e-01
9.640860557556152344e-02
3.046052716672420502e-02
-1.073434501886367798e-01
-8.992998301982879639e-02
-5.395566672086715698e-02
-4.904454946517944336e-02
-2.185230702161788940e-02
-6.110648624598979950e-03
1.895489171147346497e-02
-1.536555737257003784e-01
-1.546702831983566284e-01
-1.118768677115440369e-01
-4.966467618942260742e-02
-5.949253682047128677e-03
1.431941520422697067e-03
-3.159027919173240662e-02
-2.041958868503570557e-01
-1.894489526748657227e-01
-8.344922214746475220e-02
7.705184817314147949e-02
1.597026884555816650e-01
1.579822897911071777e-01
4.908778239041566849e-03
-1.618506014347076416e-01
-1.302345693111419678e-01
9.301954507827758789e-02
1.862399578094482422e-01
2.498171329498291016e-01
1.586313098669052124e-01
4.406053200364112854e-02
-1.421897262334823608e-01
-1.141587048768997192e-01
1.129482537508010864e-01
3.328697681427001953e-01
4.680182635784149170e-01
4.129605889320373535e-01
1.832472980022430420e-01
-1.334796249866485596e-01
-8.342347294092178345e-02
1.499623954296112061e-01
3.642849028110504150e-01
4.714023768901824951e-01
3.502127230167388916e-01
1.362044215202331543e-01
-1.081270426511764526e-01
-7.587745040655136108e-02
-3.430478740483522415e-03
1.992768049240112305e-01
2.769055664539337158e-01
2.621792256832122803e-01
8.454120904207229614e-02
-8.080167323350906372e-02
-7.566111534833908081e-02
-5.096269398927688599e-02
-1.922304369509220123e-02
-3.424812853336334229e-02
-6.089872121810913086e-02
-9.253021329641342163e-02
2.197154797613620758e-02
5.823362618684768677e-02
-1.306989230215549469e-02
3.095169924199581146e-02
2.945631556212902069e-02
7.949869334697723389e-02
2.354935531911905855e-05
5.207547172904014587e-02
9.462915360927581787e-02
2.315686456859111786e-02
6.377165019512176514e-02
2.470719814300537109e-02
1.083191856741905212e-01
4.556800238788127899e-03
5.157308652997016907e-03
4.906900227069854736e-02
1.051753461360931396e-01
1.708662658929824829e-01
8.600616455078125000e-02
7.511458545923233032e-02
-2.796485833823680878e-02
-1.248900778591632843e-02
3.264725580811500549e-02
1.032128930091857910e-01
1.495933532714843750e-01
4.646287485957145691e-02
5.025824531912803650e-02
-4.972445964813232422e-02
5.118452012538909912e-02
7.492227107286453247e-02
1.051321700215339661e-01
1.501153558492660522e-01
1.466222107410430908e-01
1.639309823513031006e-01
4.957531765103340149e-02
-7.445521187037229538e-03
-9.973151609301567078e-03
-4.162348434329032898e-02
2.857321640476584435e-03
6.781821697950363159e-02
1.035936102271080017e-01
3.543785214424133301e-02
-1.456527598202228546e-02
-2.480139397084712982e-02
-7.586816698312759399e-02
-8.132377266883850098e-02
-3.512386232614517212e-02
3.563802456483244896e-03
-7.684939075261354446e-03
1.797962933778762817e-02
-3.305231919512152672e-03
-6.216035410761833191e-02
-6.159561127424240112e-02
-6.199687719345092773e-02
-3.528156876564025879e-02
-3.029994107782840729e-02
2.010187320411205292e-02
1.468628738075494766e-02
-4.830037243664264679e-03
7.267051935195922852e-02
9.530480951070785522e-02
8.049666881561279297e-02
-1.174070686101913452e-02
-1.131863612681627274e-02
-4.043261706829071045e-02
-2.318715304136276245e-02
-3.194958344101905823e-02
-4.492083564400672913e-02
-8.647104352712631226e-02
-8.396240323781967163e-02
-6.061474233865737915e-02
-5.511296167969703674e-02
-2.368056029081344604e-02
-5.274995416402816772e-02
-1.253164410591125488e-01
-1.514699757099151611e-01
-1.382312178611755371e-01
-1.099554374814033508e-01
-1.504534482955932617e-01
-9.876460582017898560e-02
-1.265261769294738770e-01
-1.866237521171569824e-01
-2.405834197998046875e-01
-2.090767323970794678e-01
-1.715748310089111328e-01
-2.048887014389038086e-01
-1.468925923109054565e-01
-1.174100413918495178e-01
-1.405704468488693237e-01
-1.350805461406707764e-01
-1.390307694673538208e-01
-1.893315315246582031e-01
-2.233647108078002930e-01
-1.375862210988998413e-01
-8.657508343458175659e-02
-7.942662388086318970e-02
-9.495111554861068726e-02
-8.745489269495010376e-02
-6.006705760955810547e-02
-8.320437371730804443e-02
-4.080035910010337830e-02
-2.617434412240982056e-02
-2.883269451558589935e-02
-5.353046208620071411e-02
-6.401646137237548828e-02
-1.298678480088710785e-02
-3.467039763927459717e-02
1.101208198815584183e-02
5.055188760161399841e-02
5.488251149654388428e-02
8.496051654219627380e-03
-6.887062638998031616e-02
4.295042599551379681e-04
2.754926681518554688e-03
1.033682003617286682e-01
1.352582573890686035e-01
1.909692883491516113e-01
2.114965170621871948e-01
1.037926152348518372e-01
1.580778858624398708e-03
1.862371154129505157e-02
9.158097207546234131e-02
1.160169765353202820e-01
1.640350371599197388e-01
2.498367577791213989e-01
1.456654667854309082e-01
-4.224644601345062256e-02
-7.870855741202831268e-03
9.722807258367538452e-02
1.498004049062728882e-01
1.681801378726959229e-01
2.230296134948730469e-01
1.134348660707473755e-01
-9.471711516380310059e-02
-8.774847537279129028e-02
-2.384129725396633148e-02
5.116183310747146606e-02
6.543458998203277588e-02
1.114322096109390259e-01
5.564240366220474243e-02
-9.508054703474044800e-02
-9.922056645154953003e-02
-5.033078044652938843e-02
-8.056380786001682281e-03
-1.315960381180047989e-02
-5.952826887369155884e-02
-7.327495515346527100e-02
-6.888961046934127808e-02
-7.482895255088806152e-02
-6.479956209659576416e-02
-6.988175213336944580e-02
-7.326987385749816895e-02
-7.603032141923904419e-02
-8.356923609972000122e-02
-8.980554342269897461e-02
-7.927671074867248535e-02
-2.115890569984912872e-02
-2.535018883645534515e-02
-4.266202077269554138e-02
-8.809123933315277100e-02
-1.007123365998268127e-01
-6.201887130737304688e-02
-4.079247638583183289e-02
4.659683257341384888e-02
1.336149424314498901e-01
1.444542407989501953e-01
1.177474483847618103e-01
1.289107091724872589e-02
-2.089568227529525757e-02
7.557812333106994629e-02
1.695681959390640259e-01
3.444075584411621094e-01
3.622593283653259277e-01
3.890673518180847168e-01
2.026732712984085083e-01
4.641460627317428589e-02
1.477411240339279175e-01
1.712757647037506104e-01
3.512445688247680664e-01
3.689680993556976318e-01
4.350297451019287109e-01
2.312428653240203857e-01
8.292131125926971436e-02
1.831746995449066162e-01
1.356194615364074707e-01
2.141740024089813232e-01
2.045968174934387207e-01
3.052956461906433105e-01
1.726593524217605591e-01
4.754848033189773560e-02
8.987303823232650757e-02
3.137727081775665283e-02
4.742024093866348267e-02
5.958914011716842651e-02
1.324135661125183105e-01
6.926757097244262695e-02
-4.391371831297874451e-02
-5.353339761495590210e-02
-4.869621619582176208e-02
-5.744469538331031799e-02
-5.670107528567314148e-02
-4.156985506415367126e-02
-2.640582434833049774e-02
-2.136086812242865562e-03
-3.040825203061103821e-02
-3.766220062971115112e-02
-8.018344640731811523e-02
-4.392100870609283447e-02
-4.343984276056289673e-02
-2.162696793675422668e-02
-4.095017164945602417e-02
-8.059535920619964600e-02
-7.749693840742111206e-02
-6.718467175960540771e-02
-3.976548090577125549e-02
-5.793680250644683838e-02
-7.779949158430099487e-02
-5.538880452513694763e-02
-1.150206252932548523e-01
-1.140838116407394409e-01
-4.764640331268310547e-02
9.805586189031600952e-03
-3.880679234862327576e-02
-8.615793287754058838e-02
-8.217009156942367554e-02
-1.632940024137496948e-01
-1.514325290918350220e-01
-1.306475847959518433e-01
-6.566826999187469482e-02
-1.016937717795372009e-01
-9.825999289751052856e-02
-1.163511201739311218e-01
-2.177204787731170654e-01
-2.152526676654815674e-01
-1.998043209314346313e-01
-1.301883012056350708e-01
-1.577132046222686768e-01
-1.357217133045196533e-01
-1.015953570604324341e-01
-1.402526944875717163e-01
-1.578225493431091309e-01
-1.842684745788574219e-01
-1.401907354593276978e-01
-1.166062802076339722e-01
-6.804129481315612793e-02
-6.026191636919975281e-02
-7.763250172138214111e-02
-8.382803201675415039e-02
-9.976655989885330200e-02
-1.070524603128433228e-01
-1.072534546256065369e-01
-5.187810584902763367e-02
-8.449129760265350342e-03
-4.373297840356826782e-02
-7.612758874893188477e-02
-1.491448432207107544e-01
-1.749897003173828125e-01
-2.053919881582260132e-01
-1.305808871984481812e-01
-1.609680987894535065e-02
-4.535346105694770813e-02
-5.549091100692749023e-02
-1.413991749286651611e-01
-1.454516500234603882e-01
-2.004199922084808350e-01
-1.245034337043762207e-01
-7.100484520196914673e-02
-6.627655774354934692e-02
-5.966899450868368149e-03
-4.920996353030204773e-02
-7.763249799609184265e-03
-9.790991246700286865e-02
-4.556952789425849915e-02
-7.761491835117340088e-02
-6.574643403291702271e-02
2.394548058509826660e-02
-3.190469741821289062e-02
-4.773519758600741625e-04
-8.609419316053390503e-02
-5.627728626132011414e-02
-1.096452325582504272e-01
-1.243803352117538452e-01
-4.892606288194656372e-02
-1.039069592952728271e-01
-6.241251155734062195e-02
-1.094417348504066467e-01
-6.556554883718490601e-02
-1.066580116748809814e-01
-1.380426585674285889e-01
-6.245020031929016113e-02
-9.839731454849243164e-02
-1.176371127367019653e-01
-1.767785102128982544e-01
-1.225588545203208923e-01
-9.257809817790985107e-02
-8.547649532556533813e-02
-6.261829286813735962e-02
-2.756288647651672363e-02
-2.552258782088756561e-02
4.709831625223159790e-02
-1.166570559144020081e-02
-6.705551594495773315e-02
-3.435587882995605469e-02
-2.031039819121360779e-02
2.345142886042594910e-02
3.001810237765312195e-02
6.962732225656509399e-02
-1.625723391771316528e-02
-1.048061773180961609e-01
-8.669724315404891968e-02
-1.458727475255727768e-02
-4.468081519007682800e-02
-2.098935283720493317e-02
-4.225989058613777161e-02
-4.288741201162338257e-02
-8.792484551668167114e-02
-4.617246612906455994e-02
5.130578577518463135e-02
3.957835584878921509e-02
2.101678587496280670e-02
-4.846651479601860046e-02
-6.141126155853271484e-02
-6.487119942903518677e-02
-3.617671551182866096e-03
1.082146763801574707e-01
6.892093271017074585e-02
8.836720138788223267e-03
-4.094655811786651611e-02
-3.398554027080535889e-02
-5.368556082248687744e-02
-3.478794172406196594e-02
4.385440796613693237e-02
9.178255498409271240e-02
8.549706637859344482e-02
1.190299689769744873e-01
3.417413681745529175e-02
-4.423161223530769348e-02
-3.385180607438087463e-02
7.454803679138422012e-03
8.953308686614036560e-03
2.232669107615947723e-02
9.957341104745864868e-02
4.685828089714050293e-02
1.052598655223846436e-02
-1.080215070396661758e-02
-4.206585884094238281e-02
-1.486462354660034180e-01
-1.913342475891113281e-01
-2.700156867504119873e-01
-2.038600444793701172e-01
2.761643007397651672e-02
-2.299464493989944458e-02
-8.294451981782913208e-03
-1.542520523071289062e-01
-1.847221702337265015e-01
-2.719805836677551270e-01
-2.124401926994323730e-01
2.153446897864341736e-02
2.538807131350040436e-02
1.059772595763206482e-01
2.365490235388278961e-02
-7.126626372337341309e-02
-1.506428718566894531e-01
-1.660318821668624878e-01
-3.577121347188949585e-02
6.302894651889801025e-02
2.437007278203964233e-01
2.303210347890853882e-01
5.382981896400451660e-02
-5.967053771018981934e-02
-1.640035063028335571e-01
-5.026825144886970520e-02
8.031302690505981445e-02
2.692157626152038574e-01
2.756913304328918457e-01
3.818685933947563171e-02
-8.077329397201538086e-02
-1.921944767236709595e-01
-1.162556484341621399e-01
-3.514905273914337158e-02
1.775577813386917114e-01
2.612831890583038330e-01
1.122718974947929382e-01
-2.762277796864509583e-02
-1.136590689420700073e-01
-9.450215846300125122e-02
-7.411044090986251831e-02
2.185507304966449738e-02
8.854717016220092773e-02
4.340223968029022217e-02
-8.907092735171318054e-03
-4.038347676396369934e-02
5.005192011594772339e-02
5.587501078844070435e-02
-6.060483306646347046e-02
-1.116345450282096863e-01
-1.240737363696098328e-01
-1.190051510930061340e-01
-9.315153956413269043e-02
5.169439688324928284e-02
6.092819571495056152e-02
-9.855888038873672485e-02
-1.557427495718002319e-01
-1.533354967832565308e-01
-1.119964048266410828e-01
-8.352508395910263062e-02
2.278167009353637695e-02
5.271067842841148376e-02
2.216573990881443024e-02
-1.120477262884378433e-02
3.076821193099021912e-02
2.389290742576122284e-02
1.681229285895824432e-02
-3.544927015900611877e-02
2.653626725077629089e-02
1.204910874366760254e-01
1.756475120782852173e-01
1.899036914110183716e-01
1.789761036634445190e-01
8.227782696485519409e-02
-3.449714928865432739e-02
-2.388264052569866180e-02
6.781633198261260986e-02
1.526066511869430542e-01
2.231304943561553955e-01
2.139146625995635986e-01
1.152582615613937378e-01
-1.631185039877891541e-02
-2.735750563442707062e-02
-1.798255741596221924e-02
3.199750557541847229e-02
4.238617047667503357e-02
3.937068954110145569e-02
-1.047079078853130341e-02
-2.488865889608860016e-02
-4.933590069413185120e-02
-6.084094196557998657e-02
-6.088456884026527405e-02
-5.363713949918746948e-02
-5.963474512100219727e-02
-5.995297431945800781e-02
-5.341049656271934509e-02
-5.800544098019599915e-02
-5.764060840010643005e-02
-1.096082031726837158e-01
-1.322476714849472046e-01
-1.733458191156387329e-01
-1.596464365720748901e-01
-5.100784823298454285e-02
-7.401544600725173950e-02
-9.323336929082870483e-02
-2.099016010761260986e-01
-2.634731531143188477e-01
-2.898168563842773438e-01
-2.151802182197570801e-01
-6.042124330997467041e-02
-7.547149807214736938e-02
-1.312977969646453857e-01
-2.619546651840209961e-01
-3.871127068996429443e-01
-3.515397012233734131e-01
-2.262172698974609375e-01
-1.261309385299682617e-01
-1.284645646810531616e-01
-1.600868701934814453e-01
-3.263167440891265869e-01
-5.125370025634765625e-01
-3.930453658103942871e-01
-2.484196126461029053e-01
-1.124775782227516174e-01
-1.144299358129501343e-01
-1.725701540708541870e-01
-2.922951281070709229e-01
-4.253678023815155029e-01
-2.632332444190979004e-01
-1.751305460929870605e-01
-9.719724953174591064e-02
-1.080995574593544006e-01
-1.269296407699584961e-01
-1.793935298919677734e-01
-2.310784608125686646e-01
-1.500785648822784424e-01
-1.157742366194725037e-01
-1.093222424387931824e-01
-9.893924742937088013e-02
-7.837374508380889893e-02
-5.556334927678108215e-02
-4.236684739589691162e-02
-1.260816399008035660e-02
-3.974069654941558838e-02
-2.918922901153564453e-02
-4.271950945258140564e-02
-8.652407675981521606e-02
-1.886071413755416870e-01
-2.007817029953002930e-01
-2.320703417062759399e-01
-1.658185273408889771e-01
-8.160841464996337891e-02
-1.074034869670867920e-01
-1.056015640497207642e-01
-1.937276273965835571e-01
-2.044538259506225586e-01
-2.641221582889556885e-01
-1.850764304399490356e-01
-6.350870430469512939e-02
-5.332136526703834534e-02
1.640507206320762634e-02
-4.827890370506793261e-04
-2.064532414078712463e-02
-1.666914373636245728e-01
-1.513299793004989624e-01
-9.249554574489593506e-02
-4.921278357505798340e-02
7.482254505157470703e-02
1.364464014768600464e-01
1.254958808422088623e-01
-5.832481384277343750e-02
-1.412035822868347168e-01
-6.013161316514015198e-02
-1.482991315424442291e-02
1.299702227115631104e-01
2.166357189416885376e-01
2.160797864198684692e-01
2.149386517703533173e-02
-9.807687997817993164e-02
-7.108946144580841064e-02
-8.124510198831558228e-02
-1.958953030407428741e-02
3.516069427132606506e-02
1.108951717615127563e-01
6.589582562446594238e-02
-1.097735390067100525e-02
-1.178614795207977295e-01
-1.477822065353393555e-01
-1.469361037015914917e-01
-1.209093928337097168e-01
-5.844185128808021545e-02
-2.460273168981075287e-02
-2.432720176875591278e-02
8.035939536057412624e-04
1.392971444875001907e-02
3.426109254360198975e-02
4.993794858455657959e-02
5.265346169471740723e-02
9.266160428524017334e-03
-4.896505549550056458e-02
2.961108461022377014e-02
7.071851938962936401e-02
1.218889430165290833e-01
9.276543557643890381e-02
6.278416514396667480e-02
-3.578476235270500183e-02
-9.255325794219970703e-02
3.406471014022827148e-02
9.456223994493484497e-02
9.569314122200012207e-02
1.002393215894699097e-01
5.575948953628540039e-02
-8.286498486995697021e-02
-1.413715779781341553e-01
5.160156637430191040e-02
1.424212306737899780e-01
1.120720058679580688e-01
1.199341490864753723e-01
3.346427157521247864e-02
-8.257153630256652832e-02
-1.040157601237297058e-01
1.525474060326814651e-02
7.276588678359985352e-02
3.059074468910694122e-02
1.737433299422264099e-02
-3.028601035475730896e-02
-1.163450554013252258e-01
-1.075935587286949158e-01
-2.208980545401573181e-02
4.776643589138984680e-02
5.032845586538314819e-02
1.478974055498838425e-02
-1.964064873754978180e-02
-6.686533987522125244e-02
-6.542067229747772217e-02
2.986389910802245140e-03
2.532901056110858917e-02
5.210494250059127808e-02
2.762918546795845032e-02
1.444889139384031296e-02
-5.036457255482673645e-02
-7.329183816909790039e-02
-1.214426197111606598e-02
-3.897507861256599426e-02
-1.666468232870101929e-01
-1.876671612262725830e-01
-1.560218632221221924e-01
-1.139372810721397400e-01
-6.961764395236968994e-02
2.424800768494606018e-02
-1.130020618438720703e-02
-2.415854036808013916e-01
-3.272535800933837891e-01
-2.502487599849700928e-01
-1.302579343318939209e-01
-4.984650760889053345e-02
-2.327565662562847137e-02
-6.023175641894340515e-02
-1.798039674758911133e-01
-2.673594653606414795e-01
-2.292588204145431519e-01
-2.214327454566955566e-01
-1.170231550931930542e-01
-1.001015305519104004e-01
-1.340392976999282837e-01
-1.650329828262329102e-01
-2.459272146224975586e-01
-2.521833479404449463e-01
-2.872960269451141357e-01
-1.596715599298477173e-01
-2.180869132280349731e-01
-2.719578742980957031e-01
-1.894531995058059692e-01
-1.425912529230117798e-01
-1.081268042325973511e-01
-1.340527981519699097e-01
-9.807243198156356812e-02
-2.874412238597869873e-01
-3.163045048713684082e-01
-1.795777529478073120e-01
-7.167376577854156494e-02
1.293767336755990982e-02
3.380608931183815002e-02
1.520649343729019165e-02
-2.582436501979827881e-01
-3.007401227951049805e-01
-1.543168723583221436e-01
-5.565022677183151245e-02
-4.324937239289283752e-03
-3.029819577932357788e-02
-2.465990930795669556e-02
-2.156037464737892151e-02
-6.402022205293178558e-03
-1.600616797804832458e-02
-7.149036228656768799e-02
-1.592961996793746948e-01
-2.354907095432281494e-01
-1.895283311605453491e-01
2.828283002600073814e-03
-2.053898759186267853e-03
-1.146222371608018875e-02
-5.912246182560920715e-02
-1.451903879642486572e-01
-2.175641655921936035e-01
-1.852603256702423096e-01
-2.131114527583122253e-02
-3.541473299264907837e-02
-7.716917991638183594e-02
-1.221969574689865112e-01
-1.717241853475570679e-01
-1.480809748172760010e-01
-1.149159669876098633e-01
-5.285395681858062744e-02
-5.986791849136352539e-02
-1.046843007206916809e-01
-1.381185799837112427e-01
-1.732262223958969116e-01
-8.090090751647949219e-02
-4.349680989980697632e-02
-8.017548173666000366e-02
-6.764513999223709106e-02
-7.405161857604980469e-02
-1.204991042613983154e-01
-1.392623484134674072e-01
-9.788173437118530273e-02
-3.122014924883842468e-02
-8.419204503297805786e-02
-5.165677517652511597e-02
-1.651129871606826782e-02
-2.541226707398891449e-02
-3.727280721068382263e-02
-2.509850822389125824e-02
-1.027839444577693939e-02
-8.932345360517501831e-02
-8.459480851888656616e-02
-2.995176054537296295e-02
-1.576584205031394958e-02
-2.493384107947349548e-02
-3.889278694987297058e-02
-4.524585232138633728e-02
-6.798499077558517456e-02
-8.422278612852096558e-02
-5.445406958460807800e-02
-4.420642927289009094e-02
-3.179464861750602722e-02
-6.261847168207168579e-02
-6.231171637773513794e-02
-3.814885765314102173e-02
-5.155169218778610229e-02
8.730718865990638733e-03
1.150061562657356262e-01
1.453479230403900146e-01
6.199484318494796753e-02
-5.463609844446182251e-02
-4.104785993695259094e-02
-1.957838423550128937e-02
1.436995416879653931e-01
2.969017624855041504e-01
3.459488451480865479e-01
2.931802272796630859e-01
1.091676950454711914e-01
-5.559344217181205750e-02
-3.109686635434627533e-02
1.622531563043594360e-01
3.617450296878814697e-01
3.876675069332122803e-01
3.531761169433593750e-01
1.164994761347770691e-01
-7.159864157438278198e-02
-6.014757603406906128e-02
6.219373270869255066e-02
2.000548243522644043e-01
2.296853363513946533e-01
2.365822494029998779e-01
9.168940037488937378e-02
-1.282909959554672241e-01
-1.664668321609497070e-01
-1.186804771423339844e-01
-3.402957692742347717e-02
1.812888309359550476e-02
8.016417920589447021e-02
2.758435159921646118e-02
-1.229986399412155151e-01
-1.574866622686386108e-01
-1.342069953680038452e-01
-9.332431107759475708e-02
-8.028553426265716553e-02
-3.887023776769638062e-02
-2.683263458311557770e-02
-2.196510136127471924e-02
-4.173085093498229980e-02
-9.666411578655242920e-02
-1.109835505485534668e-01
-1.131387278437614441e-01
-7.957419008016586304e-02
-7.909455895423889160e-02
-1.135962666012346745e-03
-4.320129007101058960e-02
-1.772827655076980591e-01
-2.095882743597030640e-01
-2.007435411214828491e-01
-1.058654114603996277e-01
-9.873724728822708130e-02
-2.606403315439820290e-03
-7.893678545951843262e-02
-1.931168138980865479e-01
-2.153217196464538574e-01
-2.125922590494155884e-01
-1.402977108955383301e-01
-1.098917722702026367e-01
-3.068676963448524475e-02
-8.647516369819641113e-02
-1.516951918601989746e-01
-1.465802043676376343e-01
-1.324911266565322876e-01
-6.485400348901748657e-02
-4.884324222803115845e-02
-4.411321878433227539e-02
-8.433891832828521729e-02
-9.732991456985473633e-02
-4.153836891055107117e-02
6.320685893297195435e-02
7.247442007064819336e-02
3.977447003126144409e-02
-5.700323730707168579e-02
-7.545632123947143555e-02
-8.553799241781234741e-02
-1.058748811483383179e-01
-5.511312186717987061e-02
-7.491043303161859512e-03
1.790403388440608978e-02
-3.838291764259338379e-02
-6.229493394494056702e-02
-6.079924851655960083e-02
-1.018706113100051880e-01
-1.064207702875137329e-01
-7.628620415925979614e-02
-4.950273036956787109e-02
-7.040968537330627441e-02
-8.403777331113815308e-02
-6.829151511192321777e-02
-3.850800171494483948e-02
-4.405995085835456848e-02
-8.065750449895858765e-02
-8.048440515995025635e-02
-3.024617023766040802e-02
-3.211255744099617004e-02
-3.640871122479438782e-02
2.559751458466053009e-02
6.524171680212020874e-02
2.892427844926714897e-03
-3.806737065315246582e-02
-3.439125046133995056e-02
-3.015804477035999298e-02
3.475005179643630981e-02
1.165028363466262817e-01
1.748895943164825439e-01
1.890212595462799072e-01
8.067639172077178955e-02
-3.291198983788490295e-02
-4.777384176850318909e-02
-2.722784876823425293e-02
8.477111160755157471e-02
2.019600719213485718e-01
2.531582415103912354e-01
9.037027508020401001e-02
-1.850020699203014374e-02
-3.703503683209419250e-02
-7.462400943040847778e-03
1.253343373537063599e-01
2.358918190002441406e-01
2.892648279666900635e-01
1.239652335643768311e-01
-1.207926943898200989e-01
-1.593038439750671387e-01
-1.363186389207839966e-01
-6.222339347004890442e-03
8.017281442880630493e-02
1.606635153293609619e-01
5.723796784877777100e-02
-1.364225000143051147e-01
-1.611009985208511353e-01
-1.365609914064407349e-01
-1.089019551873207092e-01
-1.059623137116432190e-01
-8.142545819282531738e-02
-7.920972257852554321e-02
-2.310080081224441528e-02
-1.383003685623407364e-02
-4.940561577677726746e-02
-9.769657999277114868e-02
-1.198275759816169739e-01
-1.649611741304397583e-01
-1.220667064189910889e-01
-5.244267173111438751e-03
-1.437999680638313293e-02
-1.042617261409759521e-01
-1.536157876253128052e-01
-1.530118137598037720e-01
-1.301786154508590698e-01
-7.238119840621948242e-02
1.063584536314010620e-02
-1.135766878724098206e-02
-1.939298510551452637e-01
-2.870843410491943359e-01
-2.578185796737670898e-01
-1.258697807788848877e-01
-4.417116940021514893e-02
-5.866410210728645325e-02
-4.979598894715309143e-02
-1.935836821794509888e-01
-3.732685744762420654e-01
-4.042259752750396729e-01
-2.162081748247146606e-01
-4.446824267506599426e-02
-7.802812010049819946e-02
-8.134261518716812134e-02
-1.862181276082992554e-01
-2.614178657531738281e-01
-2.144085317850112915e-01
-5.444364622235298157e-02
1.282095629721879959e-02
-6.328966468572616577e-02
-2.455917932093143463e-02
-6.220938265323638916e-02
-5.361133813858032227e-02
5.126418545842170715e-03
1.056587249040603638e-01
9.534205496311187744e-02
-4.075355455279350281e-02
-2.381034754216670990e-02
-1.437263097614049911e-02
8.289919793605804443e-02
1.302866637706756592e-01
1.208243891596794128e-01
3.136494010686874390e-02
-1.036853492259979248e-01
-8.170826733112335205e-02
5.591411888599395752e-02
1.103388443589210510e-01
1.280850172042846680e-01
2.036010921001434326e-01
1.064216196537017822e-01
-8.713597804307937622e-02
-2.838278748095035553e-02
1.919232159852981567e-01
3.319418132305145264e-01
3.655124008655548096e-01
4.219985604286193848e-01
1.995573341846466064e-01
-2.372745238244533539e-02
5.412157624959945679e-02
3.033982217311859131e-01
4.363046288490295410e-01
4.611972272396087646e-01
3.744329512119293213e-01
1.499988287687301636e-01
2.634508907794952393e-02
8.616062253713607788e-02
2.379941642284393311e-01
3.241337239742279053e-01
3.218745589256286621e-01
3.007489442825317383e-01
1.412364691495895386e-01
4.168713837862014771e-02
7.423231750726699829e-02
1.875657588243484497e-01
2.199501246213912964e-01
2.321763187646865845e-01
2.538449764251708984e-01
1.548782289028167725e-01
5.266381800174713135e-02
9.490453451871871948e-02
7.889555394649505615e-02
1.217636615037918091e-01
1.002689749002456665e-01
2.107027173042297363e-01
1.349045783281326294e-01
5.182026699185371399e-02
7.650726288557052612e-02
3.862136229872703552e-02
3.548441827297210693e-02
5.175963789224624634e-02
1.297035664319992065e-01
8.864381909370422363e-02
-5.390002578496932983e-02
-6.073058024048805237e-02
-9.184556454420089722e-02
-9.087787568569183350e-02
-1.146944090723991394e-01
-6.025559455156326294e-02
-6.683447211980819702e-02
-1.650391519069671631e-02
-4.001915920525789261e-03
-2.494373917579650879e-02
7.918760180473327637e-03
-1.026532147079706192e-02
6.914205104112625122e-02
1.030076853930950165e-02
2.534073963761329651e-02
5.111747235059738159e-02
1.397622227668762207e-01
1.613775193691253662e-01
1.545540690422058105e-01
1.100509092211723328e-01
9.308264590799808502e-03
3.096965327858924866e-02
4.547083750367164612e-02
1.234816089272499084e-01
1.466211229562759399e-01
7.744717597961425781e-02
4.440744221210479736e-02
-5.981960147619247437e-02
-1.754958741366863251e-02
1.623806543648242950e-02
1.348847597837448120e-01
1.783706098794937134e-01
7.160557806491851807e-02
3.027135506272315979e-03
-7.873033732175827026e-02
-1.104337349534034729e-01
-1.006292179226875305e-01
-4.565870389342308044e-02
4.856886714696884155e-02
-8.117260877043008804e-04
2.788225747644901276e-02
-3.330558165907859802e-02
-1.079737395048141479e-01
-1.005583256483078003e-01
-7.373946160078048706e-02
-1.518884766846895218e-02
-2.364994026720523834e-02
2.702799811959266663e-02
-1.019797287881374359e-02
-9.095397591590881348e-02
-1.074848324060440063e-01
-6.979200989007949829e-02
-8.582943677902221680e-02
-9.084776788949966431e-02
-1.456511616706848145e-01
-1.270824521780014038e-01
-4.246997088193893433e-02
-5.875300243496894836e-02
1.320963492617011070e-03
4.723606258630752563e-02
4.432197660207748413e-02
-4.120874777436256409e-02
-1.266332715749740601e-01
-3.796940296888351440e-02
-3.749367967247962952e-02
5.618852376937866211e-02
6.234195083379745483e-02
1.816822588443756104e-02
-1.029532849788665771e-01
-1.560838967561721802e-01
-5.664654448628425598e-02
-1.322954893112182617e-02
1.288769096136093140e-01
1.724620759487152100e-01
8.546876907348632812e-02
-1.234536617994308472e-01
-1.935178339481353760e-01
-6.373814493417739868e-02
-1.735396496951580048e-02
6.451700627803802490e-02
3.342015668749809265e-02
-4.800164699554443359e-02
-2.426590025424957275e-01
-2.087830305099487305e-01
-4.380421340465545654e-02
1.139303389936685562e-02
2.411145530641078949e-02
-7.142496295273303986e-03
-1.005304083228111267e-01
-2.061986476182937622e-01
-1.785247772932052612e-01
-2.690826915204524994e-02
-8.348400704562664032e-03
-3.581868857145309448e-02
-8.795802295207977295e-02
-1.077127382159233093e-01
-1.201125308871269226e-01
-9.180585294961929321e-02
1.733997836709022522e-02
7.912123575806617737e-03
-9.460864216089248657e-02
-7.786148786544799805e-02
-5.218835175037384033e-02
-1.002404373139142990e-02
-4.127507656812667847e-02
5.847695469856262207e-02
4.246071726083755493e-02
-1.132622584700584412e-01
-8.065380156040191650e-02
-4.764451831579208374e-02
2.374647418037056923e-03
-6.116821989417076111e-02
6.015773490071296692e-02
4.365309607237577438e-03
-1.544767022132873535e-01
-1.400637775659561157e-01
-3.706470876932144165e-02
1.548741664737462997e-02
-1.924980245530605316e-02
1.215617358684539795e-02
-7.009419798851013184e-02
-2.152407318353652954e-01
-2.573410570621490479e-01
-1.302351057529449463e-01
8.265794254839420319e-03
4.037574306130409241e-02
-7.005041092634201050e-02
-1.482453644275665283e-01
-1.932221949100494385e-01
-1.909789144992828369e-01
-9.429876506328582764e-02
2.748528122901916504e-02
4.238324239850044250e-02
-9.985981881618499756e-02
-1.527622491121292114e-01
-1.755083352327346802e-01
-1.156234368681907654e-01
-4.148728027939796448e-02
3.077273629605770111e-02
9.926362894475460052e-03
-1.064583137631416321e-01
-1.426607221364974976e-01
-1.575182825326919556e-01
-1.222286596894264221e-01
-9.762326627969741821e-02
-8.257373422384262085e-02
-8.317665755748748779e-02
-7.582536339759826660e-02
-9.077639132738113403e-02
5.943293217569589615e-03
1.040964759886264801e-02
-1.738758757710456848e-02
-4.337616264820098877e-02
-6.793913990259170532e-02
-6.262374669313430786e-02
-6.646616011857986450e-02
5.677917972207069397e-02
8.484099805355072021e-02
6.962143629789352417e-02
-5.836668889969587326e-03
-4.698953032493591309e-02
-3.656803444027900696e-02
-1.158251054584980011e-02
2.669545449316501617e-02
8.629424124956130981e-02
7.651249319314956665e-02
3.052601590752601624e-02
-1.252632867544889450e-02
-3.305339487269520760e-03
1.342670875601470470e-03
-3.542676568031311035e-02
1.777854189276695251e-02
6.539201736450195312e-02
7.305708527565002441e-02
6.308972835540771484e-02
-3.810421004891395569e-02
-3.302575275301933289e-02
-9.871789813041687012e-02
-1.259306818246841431e-01
-1.134003922343254089e-01
-6.235126405954360962e-02
1.423231139779090881e-02
-6.480361521244049072e-02
-7.346383482217788696e-02
-7.317556440830230713e-02
-1.303417533636093140e-01
-9.951560199260711670e-02
-1.028446406126022339e-01
-1.350174006074666977e-02
-6.451928615570068359e-02
-6.461010873317718506e-02
-4.354202374815940857e-02
-7.721146941184997559e-02
-8.227018266916275024e-02
-1.102688089013099670e-01
-6.566844880580902100e-02
-7.312601059675216675e-02
-6.444145739078521729e-02
2.642015926539897919e-02
5.715153366327285767e-02
7.947479188442230225e-02
1.984152197837829590e-02
-2.242265827953815460e-02
-7.735025137662887573e-02
-6.738600134849548340e-02
1.015216186642646790e-01
1.991482377052307129e-01
2.425896227359771729e-01
6.294433772563934326e-02
-3.348334506154060364e-02
-5.651168525218963623e-02
-2.831485681235790253e-02
3.187657892704010010e-01
5.757240653038024902e-01
6.976835131645202637e-01
4.355288445949554443e-01
1.555049717426300049e-01
-3.556751087307929993e-02
-2.719357050955295563e-02
3.101526796817779541e-01
6.396126151084899902e-01
8.120456337928771973e-01
6.204947829246520996e-01
2.374211251735687256e-01
-3.735660016536712646e-02
-2.245682477951049805e-02
3.330691754817962646e-01
6.870452761650085449e-01
8.455724120140075684e-01
7.474457621574401855e-01
3.341935873031616211e-01
-4.014274105429649353e-02
-2.947341836988925934e-02
1.340669393539428711e-01
3.523578345775604248e-01
4.707018733024597168e-01
4.793025553226470947e-01
2.226393967866897583e-01
-5.355160683393478394e-02
-6.442592293024063110e-02
-2.301591448485851288e-03
1.134954858571290970e-02
7.012555003166198730e-02
1.059695035219192505e-01
7.122509926557540894e-02
-1.413094848394393921e-01
-1.581303924322128296e-01
-1.375122517347335815e-01
-1.168970018625259399e-01
-1.471328884363174438e-01
-2.147498428821563721e-01
-2.137150168418884277e-01
-1.713714450597763062e-01
-2.025580853223800659e-01
-1.415645778179168701e-01
-6.135005503892898560e-02
-8.107831329107284546e-02
-1.686699092388153076e-01
-2.125700563192367554e-01
-1.014094874262809753e-01
-1.233812943100929260e-01
-4.934092611074447632e-02
2.256314083933830261e-02
3.024457767605781555e-02
2.330229803919792175e-02
-3.978985548019409180e-02
-9.000907093286514282e-02
-1.098619624972343445e-01
-4.619298502802848816e-02
5.285409465432167053e-02
9.491939842700958252e-02
1.715917587280273438e-01
7.593030482530593872e-02
-8.474510908126831055e-02
-7.448966056108474731e-02
2.130802161991596222e-02
1.394717395305633545e-01
1.894184947013854980e-01
2.253676205873489380e-01
9.147869050502777100e-02
-2.124135196208953857e-01
-2.186688184738159180e-01
-9.904708713293075562e-02
2.389941923320293427e-02
6.587485969066619873e-02
6.821117550134658813e-02
8.548136800527572632e-03
-1.930360198020935059e-01
-2.308373898267745972e-01
-1.517649441957473755e-01
-6.230371817946434021e-02
-3.249393403530120850e-02
-6.585457175970077515e-02
-8.192181587219238281e-02
-8.351426804438233376e-04
2.395995520055294037e-02
1.222236081957817078e-02
5.891595967113971710e-03
-1.763159036636352539e-02
-4.195151850581169128e-02
-7.638675719499588013e-02
2.690695226192474365e-02
6.390281766653060913e-02
8.233354985713958740e-02
1.384464949369430542e-01
8.341587334871292114e-02
1.992343366146087646e-02
-1.101740375161170959e-01
-1.515975967049598694e-02
2.523666806519031525e-02
1.309278160333633423e-01
2.601565420627593994e-01
2.223591357469558716e-01
1.703595072031021118e-01
1.144721452146768570e-02
-1.519095804542303085e-02
3.282494843006134033e-02
1.632775813341140747e-01
3.160007297992706299e-01
2.920215427875518799e-01
2.446536123752593994e-01
8.238154649734497070e-02
-1.239754911512136459e-02
5.734646692872047424e-02
1.306398361921310425e-01
2.011926025152206421e-01
2.166475355625152588e-01
1.994958966970443726e-01
9.743331372737884521e-02
-5.239080265164375305e-02
5.927593447268009186e-04
5.430107563734054565e-02
8.493737131357192993e-02
7.643715292215347290e-02
1.058975309133529663e-01
7.898098230361938477e-02
-6.801853328943252563e-02
-5.788882821798324585e-02
-3.927570208907127380e-02
-3.336010873317718506e-02
-3.610792383551597595e-02
6.937923375517129898e-03
5.622813943773508072e-03
-4.378126934170722961e-03
-1.198129355907440186e-02
-8.929216116666793823e-02
-1.086171790957450867e-01
-1.013959720730781555e-01
-9.230459481477737427e-02
-6.678174436092376709e-02
-3.540336713194847107e-02
-3.722308576107025146e-02
-7.117788493633270264e-02
-3.748973459005355835e-02
2.438418194651603699e-02
1.203894801437854767e-02
-2.230502292513847351e-02
-4.393260926008224487e-02
-6.678535044193267822e-02
-5.580579861998558044e-02
3.836175799369812012e-02
1.500922590494155884e-01
2.098546028137207031e-01
1.383451968431472778e-01
-4.369118064641952515e-02
-1.231640856713056564e-02
1.315455883741378784e-01
2.563924789428710938e-01
3.320745825767517090e-01
3.655501306056976318e-01
2.173280417919158936e-01
-3.739964962005615234e-02
4.440465196967124939e-02
1.861766874790191650e-01
3.752144575119018555e-01
4.264115393161773682e-01
4.404647648334503174e-01
2.289021462202072144e-01
-8.567435294389724731e-02
6.262702401727437973e-03
1.590250879526138306e-01
3.188645541667938232e-01
3.384706377983093262e-01
3.533706963062286377e-01
1.669381558895111084e-01
-6.965004652738571167e-02
-6.514580547809600830e-02
-4.270024597644805908e-03
8.684185147285461426e-02
1.228361800312995911e-01
1.281908303499221802e-01
2.806325256824493408e-02
-7.639605551958084106e-02
-8.490799367427825928e-02
-5.016017705202102661e-02
-6.359645724296569824e-02
-9.885942935943603516e-02
-1.041060760617256165e-01
-9.856883436441421509e-02
-1.249764263629913330e-01
-1.363388895988464355e-01
-7.747391611337661743e-02
-1.226648390293121338e-01
-1.599725782871246338e-01
-1.557535976171493530e-01
-1.203056946396827698e-01
-1.416964977979660034e-01
-1.810754090547561646e-01
-9.143591672182083130e-02
-9.383469074964523315e-02
-5.902875587344169617e-02
-2.898601442575454712e-02
-1.579278148710727692e-02
-1.472020298242568970e-01
-1.790491342544555664e-01
-6.345643848180770874e-02
-1.497910125181078911e-03
1.029278263449668884e-01
1.098863705992698669e-01
5.425235256552696228e-02
-1.259195655584335327e-01
-1.094610318541526794e-01
3.492481634020805359e-02
1.639088839292526245e-01
2.478790283203125000e-01
1.947996467351913452e-01
7.480040192604064941e-02
-1.511330455541610718e-01
-1.412209570407867432e-01
-3.204787895083427429e-02
9.778948873281478882e-02
1.296867877244949341e-01
8.994065225124359131e-02
7.801285013556480408e-03
-1.275178492069244385e-01
-1.084809228777885437e-01
-4.514601081609725952e-02
-6.102597108110785484e-04
-8.625532500445842743e-03
-6.512078456580638885e-03
-3.567245230078697205e-02
-8.674518018960952759e-02
-6.053480505943298340e-02
4.464048426598310471e-03
2.202968485653400421e-02
1.990691944956779480e-02
-2.709886431694030762e-02
-2.685393020510673523e-02
2.099471725523471832e-02
4.099048301577568054e-02
6.154816225171089172e-02
1.457767635583877563e-01
1.765376329421997070e-01
1.319379657506942749e-01
5.232950299978256226e-02
4.088722914457321167e-02
4.399693384766578674e-02
1.143699362874031067e-01
2.856990993022918701e-01
4.207035601139068604e-01
4.079789817333221436e-01
2.213198095560073853e-01
6.291211396455764771e-02
9.257078170776367188e-02
1.723593324422836304e-01
4.032339751720428467e-01
5.668669342994689941e-01
5.507997274398803711e-01
2.966178953647613525e-01
-2.574211917817592621e-03
2.708685770630836487e-02
1.570941656827926636e-01
3.575489223003387451e-01
4.903609752655029297e-01
4.508929252624511719e-01
2.379417270421981812e-01
-5.459154769778251648e-02
-5.719937849789857864e-03
8.981406688690185547e-02
2.022653520107269287e-01
2.640464603900909424e-01
2.180107980966567993e-01
1.042459756135940552e-01
-4.842496290802955627e-02
-4.771897569298744202e-02
-5.955266300588846207e-03
1.774573349393904209e-03
1.242441497743129730e-02
-9.802176617085933685e-03
-2.587899565696716309e-02
-3.778598457574844360e-02
-5.012854561209678650e-02
-9.982139617204666138e-02
-8.316887170076370239e-02
-4.391866177320480347e-02
-4.849059134721755981e-02
-4.261987656354904175e-02
-1.229843823239207268e-03
-1.852762512862682343e-02
-6.248212978243827820e-02
2.945282869040966034e-02
6.052706763148307800e-02
6.203817203640937805e-02
-2.114173211157321930e-02
4.604468867182731628e-02
6.762486696243286133e-02
8.900098502635955811e-02
1.570422351360321045e-01
1.672615259885787964e-01
1.514224559068679810e-01
3.597155213356018066e-02
-1.677385717630386353e-02
3.867390006780624390e-02
1.553298234939575195e-01
2.091864943504333496e-01
2.870499491691589355e-01
3.100805878639221191e-01
1.679343432188034058e-01
-3.420399874448776245e-02
3.965005651116371155e-02
2.012890279293060303e-01
2.407212406396865845e-01
3.299042284488677979e-01
3.105190396308898926e-01
1.566479057073593140e-01
-5.678514018654823303e-02
-1.379575952887535095e-02
1.004776880145072937e-01
1.498727351427078247e-01
2.362816631793975830e-01
2.685250937938690186e-01
1.525530219078063965e-01
-4.344988241791725159e-02
-3.155128285288810730e-02
6.124401930719614029e-03
2.103970386087894440e-03
1.127816387452185154e-03
-4.458873067051172256e-03
-1.395569369196891785e-02
-7.973126322031021118e-02
-7.264948636293411255e-02
-7.899256050586700439e-02
-9.486342966556549072e-02
-1.088498458266258240e-01
-1.707353293895721436e-01
-1.608344167470932007e-01
-4.888274520635604858e-02
-2.103050984442234039e-02
-7.318089902400970459e-02
-9.397396445274353027e-02
-8.803793787956237793e-02
-1.348025649785995483e-01
-1.357184052467346191e-01
1.579926535487174988e-02
5.019055679440498352e-02
-4.134492948651313782e-02
-5.686529353260993958e-02
-1.154605150222778320e-01
-1.675694584846496582e-01
-1.948827356100082397e-01
3.286488587036728859e-03
8.593111997470259666e-04
-9.416241198778152466e-02
-7.973503321409225464e-02
-1.064038276672363281e-01
-9.508956968784332275e-02
-1.529649347066879272e-01
-3.086736192926764488e-03
1.238840259611606598e-02
-4.774453863501548767e-02
-3.656972199678421021e-02
-7.733047008514404297e-02
-4.417914897203445435e-02
-9.530816227197647095e-02
-6.499106436967849731e-02
-1.061701588332653046e-02
-2.400041185319423676e-02
2.442629821598529816e-02
3.005327843129634857e-02
5.084257945418357849e-02
-3.837502747774124146e-02
-8.030413836240768433e-02
-1.415979024022817612e-02
2.728313207626342773e-02
5.724595487117767334e-02
1.259569358080625534e-02
-1.353415101766586304e-02
-7.095347344875335693e-02
-1.140339449048042297e-01
-1.833360791206359863e-01
-1.386812031269073486e-01
-1.117910444736480713e-01
-9.495238959789276123e-02
-1.497203260660171509e-01
-1.135632172226905823e-01
-1.295250058174133301e-01
-2.309999614953994751e-01
-1.290296614170074463e-01
-1.139016449451446533e-01
-1.211626008152961731e-01
-2.192870527505874634e-01
-1.709093749523162842e-01
-1.164152920246124268e-01
-1.888740956783294678e-01
-4.966063797473907471e-02
-3.862767666578292847e-02
-4.792846739292144775e-02
-1.758289933204650879e-01
-1.528769880533218384e-01
-1.398872584104537964e-01
-1.879326403141021729e-01
-5.417720228433609009e-02
-6.669311970472335815e-02
-3.657245263457298279e-02
-1.100034937262535095e-01
-9.929358214139938354e-02
-1.421209275722503662e-01
-1.832007169723510742e-01
-1.115387529134750366e-01
-1.242885068058967590e-01
-1.015364825725555420e-01
-1.164952814579010010e-01
-9.107270836830139160e-02
-1.497849225997924805e-01
-1.917507946491241455e-01
-1.200365349650382996e-01
-1.139939501881599426e-01
-7.218806445598602295e-02
-3.077907301485538483e-02
-7.642464712262153625e-03
-1.001550555229187012e-01
-1.274174749851226807e-01
-8.644537627696990967e-02
-4.111978039145469666e-02
-3.264046087861061096e-02
-1.805086247622966766e-02
-3.714779391884803772e-02
8.767638355493545532e-02
1.423618048429489136e-01
1.276123523712158203e-01
8.791353553533554077e-02
4.032325744628906250e-02
-3.530596941709518433e-02
-3.481859713792800903e-02
1.536757200956344604e-01
2.093837410211563110e-01
1.727549135684967041e-01
1.009919941425323486e-01
1.063900515437126160e-01
1.752570271492004395e-02
1.521722692996263504e-02
1.196512654423713684e-01
1.328450441360473633e-01
5.733766034245491028e-02
-2.911159768700599670e-02
-8.065739274024963379e-02
-1.381756514310836792e-01
-8.932560682296752930e-02
6.961327046155929565e-02
7.480026036500930786e-02
2.721433714032173157e-02
-8.024399727582931519e-02
-1.829504966735839844e-01
-1.937074363231658936e-01
-1.167945042252540588e-01
9.845941513776779175e-02
1.400250345468521118e-01
9.048963338136672974e-02
-2.000823803246021271e-02
-1.522418856620788574e-01
-1.502293199300765991e-01
-1.283738762140274048e-01
1.533406525850296021e-01
2.236697524785995483e-01
1.727483719587326050e-01
1.179411187767982483e-01
3.419198468327522278e-02
3.074558638036251068e-02
-1.546743977814912796e-02
8.656892180442810059e-02
1.348554491996765137e-01
1.357518583536148071e-01
1.436890065670013428e-01
1.071733161807060242e-01
9.124461561441421509e-02
1.485169958323240280e-02
-6.416855007410049438e-02
-9.836491197347640991e-02
-1.416587680578231812e-01
-1.638779491186141968e-01
-1.542389690876007080e-01
-1.413141936063766479e-01
-1.418741196393966675e-01
-8.626773953437805176e-02
-1.283340305089950562e-01
-1.303061246871948242e-01
-1.719355434179306030e-01
-1.175536364316940308e-01
-4.337076842784881592e-02
-4.584434628486633301e-02
-1.338134407997131348e-01
-1.566325575113296509e-01
-1.223315894603729248e-01
-2.115928679704666138e-01
-1.837650537490844727e-01
-1.007769629359245300e-01
-1.863493956625461578e-02
-1.503193825483322144e-01
-1.576232165098190308e-01
-7.969612628221511841e-02
-1.914411485195159912e-01
-2.186044156551361084e-01
-2.054673582315444946e-01
-6.335017830133438110e-02
-5.440036207437515259e-02
-5.880605056881904602e-02
-6.176265329122543335e-02
-1.819898486137390137e-01
-1.895305961370468140e-01
-2.308369576930999756e-01
-1.196611076593399048e-01
-2.208995446562767029e-02
2.972298860549926758e-02
-1.386621687561273575e-02
-1.295554339885711670e-01
-2.345688641071319580e-01
-3.226610422134399414e-01
-2.199212014675140381e-01
-4.315848276019096375e-02
2.864310517907142639e-03
-1.547527499496936798e-03
8.328343741595745087e-03
-3.470091894268989563e-02
-1.011123061180114746e-01
-1.018783897161483765e-01
9.419411420822143555e-02
9.581577032804489136e-02
5.363442935049533844e-03
-2.576483413577079773e-02
-2.429396472871303558e-02
-6.153958290815353394e-02
-6.378588825464248657e-02
8.611048758029937744e-02
9.404949098825454712e-02
6.268119905143976212e-03
-2.703569084405899048e-02
-2.940200641751289368e-02
-3.564858809113502502e-02
-5.893017724156379700e-02
9.744972735643386841e-02
9.590500593185424805e-02
-2.944816369563341141e-03
-2.303541824221611023e-02
-3.069440275430679321e-02
2.941123768687248230e-02
2.846040204167366028e-02
5.855168774724006653e-02
6.432130932807922363e-02
-1.893975399434566498e-02
-1.283595263957977295e-01
-1.248146668076515198e-01
-6.287506222724914551e-02
3.644556552171707153e-02
5.407138168811798096e-02
6.456748396158218384e-02
-9.708354249596595764e-03
-9.176010638475418091e-02
-7.325730472803115845e-02
-5.900402367115020752e-02
2.512786909937858582e-02
4.231673479080200195e-02
6.044104322791099548e-02
9.849903173744678497e-03
-6.736767292022705078e-02
-4.966800287365913391e-02
-5.665925145149230957e-02
-2.846347913146018982e-02
-2.704799734055995941e-02
2.846348099410533905e-03
-2.547866199165582657e-03
-1.756119728088378906e-02
-3.198679909110069275e-02
-4.015350714325904846e-02
-2.445090003311634064e-02
-3.074953332543373108e-02
-1.750214956700801849e-02
-3.884102776646614075e-02
-6.872427463531494141e-02
-7.821389287710189819e-02
-6.476678699254989624e-02
-7.080288976430892944e-02
-1.462925318628549576e-02
-6.967416993575170636e-05
-8.400382474064826965e-03
-1.960166543722152710e-02
-9.280598722398281097e-03
-1.524238660931587219e-02
-5.943671241402626038e-02
7.745444774627685547e-03
3.581484407186508179e-02
6.875911355018615723e-02
9.555348008871078491e-02
1.222131401300430298e-01
1.307900249958038330e-01
5.413450673222541809e-02
-6.770006380975246429e-03
2.665733546018600464e-02
7.581013441085815430e-02
7.780281454324722290e-02
1.110095307230949402e-01
1.799962371587753296e-01
1.459511220455169678e-01
-2.481097169220447540e-02
1.604363881051540375e-02
9.831721335649490356e-02
1.309224069118499756e-01
1.398523002862930298e-01
1.459232568740844727e-01
7.957022637128829956e-02
-9.143573045730590820e-02
-5.904653295874595642e-02
-1.181673817336559296e-02
3.009924199432134628e-03
3.653248772025108337e-03
3.543163463473320007e-02
-9.152863174676895142e-03
-1.088751703500747681e-01
-7.199664413928985596e-02
-2.550074644386768341e-02
-6.526146898977458477e-04
-3.973285481333732605e-02
-5.492182075977325439e-02
-7.945641875267028809e-02
2.964820154011249542e-02
1.830943860113620758e-02
4.686235915869474411e-03
5.456583574414253235e-02
8.405235409736633301e-02
1.031519547104835510e-01
6.833247095346450806e-02
8.764591813087463379e-02
4.642164334654808044e-02
3.217777609825134277e-02
9.706271439790725708e-02
1.588391512632369995e-01
1.560253202915191650e-01
1.057597696781158447e-01
5.186414346098899841e-02
-1.493232510983943939e-02
2.025747485458850861e-02
6.502837687730789185e-02
1.682011932134628296e-01
1.001216843724250793e-01
5.146253854036331177e-02
6.125747784972190857e-02
4.153199493885040283e-02
1.033136397600173950e-01
1.252948790788650513e-01
1.997035443782806396e-01
9.511729329824447632e-02
7.314126938581466675e-02
7.311780005693435669e-02
6.209458410739898682e-02
8.328565955162048340e-02
9.906812757253646851e-02
1.606333255767822266e-01
5.166333913803100586e-02
3.734906762838363647e-02
9.193836897611618042e-02
1.168716549873352051e-01
1.012586876749992371e-01
7.148009538650512695e-02
6.199809536337852478e-02
1.816601119935512543e-02
1.001920923590660095e-02
7.453905791044235229e-02
8.612556755542755127e-02
7.176956534385681152e-02
4.291674122214317322e-02
2.128234505653381348e-02
2.340510301291942596e-02
1.642138510942459106e-02
-4.042883589863777161e-02
-4.900190606713294983e-02
-8.700588345527648926e-02
-1.009101346135139465e-01
-9.910973161458969116e-02
-7.250052690505981445e-02
-3.163399547338485718e-02
-5.141216889023780823e-02
-6.450229883193969727e-02
-1.489607840776443481e-01
-1.784909069538116455e-01
-1.673762500286102295e-01
-1.561769843101501465e-01
-7.303451746702194214e-02
-1.875104196369647980e-02
-6.970509141683578491e-02
-1.812250614166259766e-01
-3.057417869567871094e-01
-3.366900384426116943e-01
-2.937283813953399658e-01
-1.400112807750701904e-01
-1.738833636045455933e-02
-7.639897614717483521e-02
-1.617795228958129883e-01
-3.161006867885589600e-01
-3.490477800369262695e-01
-3.401157855987548828e-01
-1.783128976821899414e-01
-6.762164086103439331e-02
-7.565779983997344971e-02
-7.627058029174804688e-02
-2.420798540115356445e-01
-3.444139659404754639e-01
-3.194738924503326416e-01
-1.492934376001358032e-01
-1.281146109104156494e-01
-1.487302631139755249e-01
-1.021532043814659119e-01
-1.923396885395050049e-01
-2.419222891330718994e-01
-2.447206377983093262e-01
-1.305657178163528442e-01
-1.231248378753662109e-01
-1.422318816184997559e-01
-1.245809197425842285e-01
-1.411055177450180054e-01
-1.654241085052490234e-01
-1.628416776657104492e-01
-1.141024008393287659e-01
6.944947689771652222e-02
9.562392532825469971e-02
4.758548457175493240e-03
-8.156502246856689453e-02
-1.062198504805564880e-01
-1.474516838788986206e-01
-1.294037848711013794e-01
1.219712793827056885e-01
1.602125763893127441e-01
5.983496550470590591e-03
-1.598740667104721069e-01
-2.205419093370437622e-01
-2.555954158306121826e-01
-1.811511665582656860e-01
3.727935254573822021e-02
7.557665556669235229e-02
-4.780709370970726013e-02
-2.213699072599411011e-01
-2.432972043752670288e-01
-2.701438069343566895e-01
-1.522857248783111572e-01
-4.419312998652458191e-02
3.593264147639274597e-02
2.322044782340526581e-02
-6.333690881729125977e-02
-1.358012706041336060e-01
-1.403065472841262817e-01
-7.887646555900573730e-02
-4.142177477478981018e-02
1.926554553210735321e-02
1.485524233430624008e-02
-9.967137128114700317e-02
-1.859316229820251465e-01
-1.641577333211898804e-01
-9.753806143999099731e-02
-1.026472914963960648e-02
5.111664906144142151e-02
9.206110239028930664e-02
4.980402439832687378e-02
-3.062615171074867249e-02
-8.778961747884750366e-02
-1.101845055818557739e-01
-1.590241678059101105e-02
1.472130138427019119e-02
5.043476354330778122e-03
-3.432778641581535339e-02
-8.397595584392547607e-02
-9.649332612752914429e-02
-1.032220199704170227e-01
-4.475646838545799255e-02
-6.460091471672058105e-02
-7.081381231546401978e-02
-1.159357503056526184e-01
-1.242378428578376770e-01
-1.558663696050643921e-01
-1.211241930723190308e-01
-6.149877980351448059e-02
-8.613167703151702881e-02
-8.303529769182205200e-02
-7.484255731105804443e-02
-7.248862087726593018e-02
-8.422377705574035645e-02
-9.824668616056442261e-02
-7.818929105997085571e-02
-1.068595647811889648e-01
-6.822966039180755615e-02
8.089142851531505585e-03
8.080798387527465820e-02
8.097776025533676147e-02
4.444856196641921997e-02
-1.093861609697341919e-01
-1.239500716328620911e-01
-8.500650525093078613e-02
-2.324873395264148712e-02
2.187320217490196228e-02
3.418677300214767456e-02
3.593064099550247192e-02
-4.197663441300392151e-02
-6.699514389038085938e-02
-6.971742212772369385e-02
-9.744957089424133301e-02
-3.378389868885278702e-03
5.686284974217414856e-03
4.895787686109542847e-02
-2.289765514433383942e-02
-3.925723582506179810e-02
-5.544703081250190735e-02
-1.068854629993438721e-01
-4.942981526255607605e-02
-1.492361910641193390e-02
3.833062481135129929e-03
-2.917098626494407654e-02
-4.489747807383537292e-02
-6.079950556159019470e-02
-1.190522685647010803e-01
-1.149659752845764160e-01
-9.827258437871932983e-02
-6.289733201265335083e-02
-1.033869665116071701e-02
4.221390560269355774e-02
1.140022650361061096e-01
2.341322600841522217e-01
2.622227966785430908e-01
3.136917352676391602e-01
1.697993427515029907e-01
2.574098063632845879e-03
9.658887237310409546e-02
1.949773430824279785e-01
3.014688491821289062e-01
3.062558174133300781e-01
3.557722270488739014e-01
2.072718292474746704e-01
-2.551969140768051147e-02
8.662766963243484497e-02
2.411679178476333618e-01
2.641753256320953369e-01
2.044439166784286499e-01
1.513218134641647339e-01
8.073100447654724121e-02
-1.055022142827510834e-02
1.205758228898048401e-01
2.177081555128097534e-01
2.256387174129486084e-01
2.084954231977462769e-01
1.542506217956542969e-01
9.421979635953903198e-02
1.038653403520584106e-01
2.263156026601791382e-01
1.696919649839401245e-01
1.455748379230499268e-01
1.474004685878753662e-01
1.485622227191925049e-01
1.082910895347595215e-01
1.932460814714431763e-01
3.079024553298950195e-01
1.606093943119049072e-01
9.757491201162338257e-02
1.226259842514991760e-01
1.892010718584060669e-01
1.462191790342330933e-01
1.696594059467315674e-01
2.342819720506668091e-01
8.583363890647888184e-02
-1.547387521713972092e-02
-1.528838463127613068e-02
4.574149101972579956e-02
4.643464088439941406e-02
-1.005021259188652039e-01
-7.942116260528564453e-02
-5.115553736686706543e-02
2.841903083026409149e-02
3.778337687253952026e-02
-1.706036739051342010e-02
-9.000638127326965332e-02
-1.325710117816925049e-02
2.748579159379005432e-02
1.691974326968193054e-02
4.471235349774360657e-02
4.924431443214416504e-02
-1.082173176109790802e-02
-8.418962359428405762e-02
2.433451451361179352e-02
6.924502551555633545e-02
7.148862630128860474e-02
1.382343620061874390e-01
1.429389119148254395e-01
6.397158652544021606e-02
-2.019886113703250885e-02
1.514914631843566895e-02
9.168749302625656128e-02
1.629843711853027344e-01
2.398614734411239624e-01
2.571391761302947998e-01
2.158465683460235596e-01
1.264538317918777466e-01
-5.183309316635131836e-02
3.303408995270729065e-02
1.662442982196807861e-01
3.724644482135772705e-01
4.184232652187347412e-01
3.004772663116455078e-01
1.071242839097976685e-01
-3.281676024198532104e-02
7.554119080305099487e-02
1.683345139026641846e-01
2.918607592582702637e-01
2.780731320381164551e-01
1.665958762168884277e-01
2.712144702672958374e-02
-2.436647564172744751e-02
3.070738352835178375e-02
8.532101660966873169e-02
1.659822165966033936e-01
1.537798196077346802e-01
4.254545271396636963e-02
-6.802414357662200928e-02
-1.252506226301193237e-01
-1.325287073850631714e-01
-4.967586323618888855e-02
-4.405133426189422607e-02
-5.253089219331741333e-02
-8.165544271469116211e-02
-8.280804008245468140e-02
-1.678276062011718750e-01
-1.659785509109497070e-01
-3.779144957661628723e-02
3.982377424836158752e-02
1.073181070387363434e-02
-3.894812241196632385e-02
-1.136472374200820923e-01
-1.459119021892547607e-01
-1.264480203390121460e-01
8.274286985397338867e-02
2.455935180187225342e-01
2.609886825084686279e-01
1.711184233427047729e-01
-1.092730462551116943e-02
-1.113664656877517700e-01
-6.442751735448837280e-02
1.236703768372535706e-01
3.283078968524932861e-01
3.392921984195709229e-01
3.064288496971130371e-01
4.618955031037330627e-02
-1.060921922326087952e-01
-9.384938329458236694e-02
1.159279942512512207e-01
2.825093269348144531e-01
3.650974333286285400e-01
3.208791017532348633e-01
1.120221838355064392e-01
-7.601054757833480835e-02
-8.436384797096252441e-02
4.614067822694778442e-02
1.893197447061538696e-01
2.407387495040893555e-01
2.778785526752471924e-01
1.189662963151931763e-01
-7.245092839002609253e-02
-8.402987569570541382e-02
-1.399819180369377136e-02
3.481831029057502747e-02
2.939335070550441742e-02
1.688172854483127594e-02
-3.443546965718269348e-02


==> plotdata/rn18_t4_ft_last_conv_x.dat <==
-5.975555256009101868e-02
-4.532611742615699768e-02
-6.937238574028015137e-02
5.278788041323423386e-03
4.383264482021331787e-02
7.896129041910171509e-02
2.041447907686233521e-02
-2.838988788425922394e-03
9.968562982976436615e-03
-2.065175771713256836e-02
1.041995435953140259e-01
1.718718856573104858e-01
1.630422621965408325e-01
5.127487331628799438e-02
-3.216125071048736572e-02
-2.068804949522018433e-02
2.727048471570014954e-02
1.421197354793548584e-01
1.845286786556243896e-01
1.493079215288162231e-01
7.066764682531356812e-02
-8.556047827005386353e-02
-5.365326255559921265e-02
2.430029213428497314e-02
1.053971052169799805e-01
1.564542353153228760e-01
1.907203048467636108e-01
1.098803132772445679e-01
-7.326656579971313477e-02
-9.673498570919036865e-02
-1.560466829687356949e-03
5.921120196580886841e-02
1.535203456878662109e-01
1.183191165328025818e-01
8.000812679529190063e-02
-1.153824254870414734e-01
-1.279582828283309937e-01
-1.002523154020309448e-01
-9.782089293003082275e-02
-2.383131533861160278e-02
2.345166541635990143e-02
6.878894567489624023e-02
-1.231763809919357300e-01
-1.120549142360687256e-01
-7.422406226396560669e-02
-8.817614614963531494e-02
-3.840311616659164429e-02
-3.896700590848922729e-02
-1.497378200292587280e-02
-1.747539937496185303e-01
-1.556879431009292603e-01
-6.851700693368911743e-02
-7.217452675104141235e-02
-1.039732173085212708e-01
-1.627654582262039185e-01
-1.546919941902160645e-01
-1.863533109426498413e-01
-1.676564514636993408e-01
-3.071402758359909058e-02
-1.542569953016936779e-03
-1.384306233376264572e-02
-1.056989505887031555e-01
-1.436593234539031982e-01
-2.012667357921600342e-01
-1.665174216032028198e-01
-1.683089695870876312e-02
1.123901009559631348e-01
1.364158391952514648e-01
1.220318675041198730e-02
-5.719814822077751160e-02
-1.392519921064376831e-01
-9.133502095937728882e-02
4.851225018501281738e-02
1.477718949317932129e-01
1.862674653530120850e-01
8.249457925558090210e-02
-1.072071772068738937e-02
-4.853228479623794556e-02
-1.105842366814613342e-02
3.482373058795928955e-02
8.067154139280319214e-02
1.337456852197647095e-01
4.052179306745529175e-02
-5.196085199713706970e-02
5.693771317601203918e-02
9.264863282442092896e-02
-7.695677690207958221e-03
-7.634718716144561768e-02
-5.594463273882865906e-02
-1.287001185119152069e-02
-4.672069102525711060e-02
4.123440757393836975e-02
6.029473617672920227e-02
-8.099207654595375061e-03
-6.867441534996032715e-02
-7.405194640159606934e-02
-4.084518924355506897e-02
-5.228138715028762817e-02
-1.575246751308441162e-01
-1.511221826076507568e-01
-9.584103524684906006e-02
-8.021756261587142944e-02
-7.377529889345169067e-02
-2.473757974803447723e-02
-2.077081799507141113e-02
-1.224327608942985535e-01
-1.081688180565834045e-01
-8.075193315744400024e-02
-8.164420723915100098e-02
-9.427023679018020630e-02
-6.952271610498428345e-02
-5.149333551526069641e-02
-1.023330017924308777e-01
-1.151007115840911865e-01
-1.005211174488067627e-01
-1.337663531303405762e-01
-1.015848889946937561e-01
-8.597135543823242188e-02
-8.213631808757781982e-02
-9.374332427978515625e-02
-1.336222141981124878e-01
-1.366494745016098022e-01
-1.992651522159576416e-01
-9.088507294654846191e-02
-3.740835189819335938e-02
-1.570300757884979248e-02
-7.767993211746215820e-02
-1.095233783125877380e-01
-1.697455793619155884e-01
-2.138621360063552856e-01
-6.249886751174926758e-02
-2.845579758286476135e-02
4.143227636814117432e-02
-1.320215761661529541e-01
-1.695094704627990723e-01
-1.875040531158447266e-01
-1.991831213235855103e-01
-9.358425438404083252e-02
-5.775912851095199585e-02
7.110842503607273102e-03
-1.531378775835037231e-01
-1.801173239946365356e-01
-1.688930690288543701e-01
-1.734787076711654663e-01
-1.560458391904830933e-01
-1.271575838327407837e-01
-6.854841858148574829e-02
6.597040593624114990e-02
7.742005586624145508e-02
-1.020987890660762787e-02
-5.415903404355049133e-02
-9.671672433614730835e-02
-6.099965423345565796e-02
-4.496430605649948120e-02
1.394144445657730103e-01
1.463571637868881226e-01
4.041361808776855469e-02
-4.740301053971052170e-03
-7.368615269660949707e-02
1.017779111862182617e-02
1.385918166488409042e-02
6.553284078836441040e-02
7.119202613830566406e-02
5.802711844444274902e-02
1.045695841312408447e-01
1.326584219932556152e-01
2.685198187828063965e-01
1.658638566732406616e-01
-7.987041957676410675e-03
4.016274958848953247e-02
1.329297125339508057e-01
2.553344964981079102e-01
3.142367303371429443e-01
3.580225408077239990e-01
1.987892687320709229e-01
-1.123961899429559708e-02
2.780587598681449890e-02
8.758617192506790161e-02
1.137818098068237305e-01
1.648778766393661499e-01
2.640129029750823975e-01
1.860589981079101562e-01
-1.057014241814613342e-01
-3.805367648601531982e-02
1.011740639805793762e-01
1.825526505708694458e-01
1.992472559213638306e-01
1.978587061166763306e-01
1.096365973353385925e-01
-1.010165363550186157e-01
-7.424624264240264893e-02
2.673529833555221558e-02
8.632890135049819946e-02
8.005712181329727173e-02
9.329203516244888306e-02
6.078086793422698975e-02
-4.199828952550888062e-02
-4.728639125823974609e-02
-2.017156966030597687e-02
-5.404573678970336914e-02
-6.688365340232849121e-02
-2.926684357225894928e-02
-3.589068353176116943e-02
-8.403529971837997437e-02
-7.732757925987243652e-02
-2.254298701882362366e-02
-5.301973596215248108e-02
-6.578344851732254028e-02
1.548035722225904465e-02
-2.170734293758869171e-02
-1.271563768386840820e-01
-1.036938726902008057e-01
5.523628555238246918e-03
2.482083812355995178e-02
4.615069180727005005e-02
1.388069838285446167e-01
8.644866198301315308e-02
-9.416948258876800537e-02
-8.890397101640701294e-02
2.253008261322975159e-02
5.137426406145095825e-02
8.933953009545803070e-03
3.067678771913051605e-02
-1.903264410793781281e-02
-9.108825773000717163e-02
-1.130020841956138611e-01
-4.881571512669324875e-03
3.836857154965400696e-02
8.711330010555684566e-04
3.284816816449165344e-02
-3.199316561222076416e-02
-1.430303603410720825e-01
-1.713454276323318481e-01
-1.005029380321502686e-01
3.933972492814064026e-02
2.128145657479763031e-02
7.677585631608963013e-02
-1.083108689635992050e-02
-1.034615635871887207e-01
-1.282243281602859497e-01
-1.098982766270637512e-01
-7.114898413419723511e-02
-5.507174134254455566e-02
-1.034389808773994446e-02
-3.145435452461242676e-02
-1.227832511067390442e-01
-1.071606874465942383e-01
-6.472779810428619385e-02
-8.637429028749465942e-02
-1.171860024333000183e-01
-1.017079129815101624e-01
-7.639264315366744995e-02
-1.759133934974670410e-01
-1.673999428749084473e-01
-4.345759749412536621e-02
4.528862889856100082e-03
1.033776812255382538e-02
-1.724193245172500610e-02
-5.900624394416809082e-02
-1.474400162696838379e-01
-1.734272390604019165e-01
-6.181830540299415588e-02
2.762001566588878632e-02
1.030383482575416565e-01
1.557518839836120605e-01
5.998391285538673401e-02
-1.431026607751846313e-01
-1.800122112035751343e-01
-7.386951148509979248e-02
-1.589133637025952339e-03
4.471412301063537598e-02
9.898655861616134644e-02
2.012454671785235405e-03
-1.226723790168762207e-01
-1.322810947895050049e-01
-7.234085351228713989e-02
-1.605932018719613552e-03
3.546489402651786804e-02
1.224573552608489990e-01
2.895717136561870575e-02
-1.378480941057205200e-01
-1.324188411235809326e-01
-9.001954644918441772e-02
-6.481850892305374146e-02
-5.496117472648620605e-02
8.399226935580372810e-04
-4.691135883331298828e-02
-8.962310105562210083e-02
-9.535473585128784180e-02
-9.770651906728744507e-02
-9.296263754367828369e-02
-1.004211455583572388e-01
-4.372636973857879639e-02
-5.767916515469551086e-02
-4.206365719437599182e-02
-2.967989258468151093e-02
-4.001485556364059448e-02
-8.767908811569213867e-02
-1.215831413865089417e-01
-1.430401504039764404e-01
-1.264599263668060303e-01
-1.963366009294986725e-02
-1.684919372200965881e-02
-3.005564026534557343e-02
-3.548218682408332825e-02
-7.321488857269287109e-02
-1.351218223571777344e-01
-1.385707706212997437e-01
-8.036986738443374634e-02
-8.492231369018554688e-02
2.198305726051330566e-02
1.297229826450347900e-01
1.715690940618515015e-01
1.473236531019210815e-01
3.473069891333580017e-02
-9.021042287349700928e-02
-7.582136988639831543e-02
4.599908832460641861e-03
1.777748167514801025e-01
1.717272996902465820e-01
2.320600748062133789e-01
9.945374727249145508e-02
-7.012587040662765503e-02
-2.616371214389801025e-02
4.944012314081192017e-02
1.959766894578933716e-01
2.123829126358032227e-01
2.350699752569198608e-01
9.533637762069702148e-02
-1.674438118934631348e-01
-1.286708861589431763e-01
-3.156653046607971191e-02
7.241988927125930786e-02
6.018247455358505249e-02
7.793740928173065186e-02
1.301264041103422642e-03
-1.284691691398620605e-01
-1.092705726623535156e-01
-3.459621965885162354e-02
-9.662576951086521149e-03
-2.726721577346324921e-02
-7.826568931341171265e-02
-8.006926625967025757e-02
4.236973822116851807e-02
9.106753766536712646e-02
1.319287121295928955e-01
1.965653002262115479e-01
2.031532526016235352e-01
1.730271875858306885e-01
9.603957831859588623e-02
4.447155818343162537e-02
1.238039359450340271e-01
2.331889420747756958e-01
3.681178092956542969e-01
3.615467846393585205e-01
3.691404759883880615e-01
2.368840575218200684e-01
-3.197929123416543007e-03
7.798200845718383789e-02
2.445342391729354858e-01
3.807174265384674072e-01
4.792091548442840576e-01
5.217709541320800781e-01
3.589364886283874512e-01
-8.089744299650192261e-02
-2.306916005909442902e-02
1.905027925968170166e-01
3.573149144649505615e-01
5.036173462867736816e-01
5.977132916450500488e-01
4.307655692100524902e-01
-8.177319914102554321e-02
-5.723502486944198608e-03
1.963957995176315308e-01
4.275224506855010986e-01
5.480098128318786621e-01
5.332462787628173828e-01
3.218043446540832520e-01
3.224484622478485107e-02
1.362340450286865234e-01
1.887173801660537720e-01
3.613660037517547607e-01
4.396418333053588867e-01
4.075551927089691162e-01
1.931300759315490723e-01
-1.000059186480939388e-03
7.388572394847869873e-02
1.006952300667762756e-01
1.938137263059616089e-01
2.052607238292694092e-01
1.574386954307556152e-01
5.438175052404403687e-02
3.259791806340217590e-02
6.652744859457015991e-02
2.239635027945041656e-02
5.225814878940582275e-02
6.102437153458595276e-02
1.012475341558456421e-01
8.910881727933883667e-02
6.643493473529815674e-02
9.313169121742248535e-02
-1.015671249479055405e-02
-1.334417611360549927e-02
-1.462813280522823334e-02
9.205799549818038940e-02
8.854252845048904419e-02
5.272911861538887024e-02
7.281827181577682495e-02
1.087157893925905228e-02
-4.770262539386749268e-02
-6.155421584844589233e-02
9.045725315809249878e-02
1.019091382622718811e-01
7.520676404237747192e-02
7.545626908540725708e-02
9.439042769372463226e-03
-1.139469295740127563e-01
-5.464103817939758301e-02
8.152563124895095825e-02
9.869924932718276978e-02
1.253819912672042847e-01
1.171400025486946106e-01
4.518236964941024780e-02
-5.457095056772232056e-02
-1.223963685333728790e-02
3.665723651647567749e-02
6.053097546100616455e-02
1.078355163335800171e-01
8.002861589193344116e-02
8.171905763447284698e-03
-7.243701070547103882e-02
5.107791628688573837e-03
1.657649315893650055e-02
3.535645827651023865e-02
6.728155910968780518e-02
5.574837699532508850e-02
3.360714018344879150e-02
4.012223705649375916e-02
8.449162542819976807e-02
5.776682868599891663e-02
3.629840165376663208e-02
-3.811480104923248291e-02
-6.322962045669555664e-02
-9.138836711645126343e-02
-1.287768185138702393e-01
-1.141281872987747192e-01
-1.016383394598960876e-01
-7.918230444192886353e-02
-6.790529191493988037e-02
-1.072092801332473755e-01
-1.001451089978218079e-01
-9.096606075763702393e-02
-7.761473208665847778e-02
-7.755392789840698242e-02
-9.260795265436172485e-02
-3.648980334401130676e-02
-9.282755106687545776e-02
-7.790527772158384323e-03
4.642222076654434204e-02
1.921686083078384399e-01
1.120977923274040222e-01
2.717563137412071228e-02
-6.454043090343475342e-02
-1.038950979709625244e-01
7.519919425249099731e-02
2.356854081153869629e-01
3.580940067768096924e-01
2.199523299932479858e-01
8.370594680309295654e-02
-7.455055415630340576e-02
-1.051045581698417664e-01
2.407766133546829224e-02
1.866550892591476440e-01
3.041751682758331299e-01
2.699725031852722168e-01
1.071417108178138733e-01
-9.377349913120269775e-02
-9.372957795858383179e-02
1.226687245070934296e-02
1.561754196882247925e-01
1.568375825881958008e-01
1.651483774185180664e-01
3.212832612916827202e-03
-9.938497096300125122e-02
-1.457125991582870483e-01
-1.478409618139266968e-01
-6.007084622979164124e-02
-6.209449376910924911e-03
5.307085439562797546e-02
-1.210133172571659088e-02
-1.270404458045959473e-01
-1.486143320798873901e-01
-9.222374856472015381e-02
-1.070780977606773376e-01
-1.178505644202232361e-01
-9.953512996435165405e-02
-8.946067094802856445e-02
-7.478965818881988525e-02
-7.653306424617767334e-02
-5.735556781291961670e-02
-1.145599633455276489e-01
-1.829067319631576538e-01
-1.053153946995735168e-01
-1.191790327429771423e-01
-7.320386171340942383e-02
-6.447395682334899902e-02
-1.633400283753871918e-02
-1.230357587337493896e-02
-6.289780884981155396e-02
-3.264548629522323608e-02
-1.081846207380294800e-01
-5.517148599028587341e-02
-2.808431908488273621e-02
2.685878658667206764e-03
9.519911557435989380e-02
3.985393792390823364e-03
1.436542998999357224e-02
-5.912471190094947815e-02
-9.463299065828323364e-03
3.475559130311012268e-02
6.877779215574264526e-02
1.489102542400360107e-01
1.254224926233291626e-01
9.355220943689346313e-02
-1.019025500863790512e-02
-5.590487737208604813e-03
6.154682859778404236e-02
1.034368872642517090e-01
1.251555085182189941e-01
7.690297812223434448e-02
2.661754004657268524e-02
-4.796303808689117432e-02
5.873550195246934891e-03
6.332883983850479126e-02
8.430121093988418579e-02
9.085989743471145630e-02
4.964211583137512207e-02
-2.685556933283805847e-02
-9.381275624036788940e-02
-2.419460564851760864e-02
-4.765551537275314331e-02
-6.708398461341857910e-02
-1.399094611406326294e-01
-1.635770797729492188e-01
-1.195784211158752441e-01
-1.012039184570312500e-01
-5.460236594080924988e-02
-1.402675807476043701e-01
-1.164252609014511108e-01
-1.812586486339569092e-01
-1.526734977960586548e-01
-1.135545223951339722e-01
-1.040339022874832153e-01
-1.217125579714775085e-01
-2.156726419925689697e-01
-1.607849448919296265e-01
-2.121351659297943115e-01
-2.115208357572555542e-01
-1.735548228025436401e-01
-1.099326089024543762e-01
-1.798494905233383179e-01
-2.759233415126800537e-01
-1.729899942874908447e-01
-1.658655256032943726e-01
-2.293683737516403198e-01
-2.242790460586547852e-01
-1.865750551223754883e-01
-1.688964068889617920e-01
-2.798858880996704102e-01
-1.906249672174453735e-01
-1.545019149780273438e-01
-1.828628927469253540e-01
-1.044677123427391052e-01
-1.390098035335540771e-01
-1.949077993631362915e-01
-2.727032005786895752e-01
-1.646485179662704468e-01
-3.845224529504776001e-02
-5.367941781878471375e-02
3.907239530235528946e-03
-7.953067123889923096e-02
-1.354053616523742676e-01
-1.731646656990051270e-01
-7.148326933383941650e-02
2.555719017982482910e-02
3.194794431328773499e-02
-5.534770898520946503e-03
-6.180834025144577026e-02
-7.314529269933700562e-02
-8.093737810850143433e-02
-1.170415282249450684e-01
-9.070922434329986572e-02
-1.091950312256813049e-01
-1.022160127758979797e-01
-9.227187186479568481e-02
-1.115284338593482971e-01
-1.275780797004699707e-01
-7.272516191005706787e-02
-4.954535141587257385e-02
-7.645798474550247192e-02
-9.566920250654220581e-02
-1.155332848429679871e-01
-1.481010764837265015e-01
-1.863874942064285278e-01
2.311330661177635193e-02
2.368758805096149445e-02
-6.005771923810243607e-03
-9.198473393917083740e-02
-9.255599230527877808e-02
-1.926925033330917358e-01
-1.920063793659210205e-01
1.564553529024124146e-01
2.225853502750396729e-01
1.837488263845443726e-01
-5.782105028629302979e-03
-1.051176413893699646e-01
-1.537985503673553467e-01
-1.072515472769737244e-01
1.736414730548858643e-01
2.966766655445098877e-01
2.407416999340057373e-01
1.043015569448471069e-01
-3.419391065835952759e-02
-1.789430081844329834e-01
-1.308514922857284546e-01
6.718485802412033081e-02
2.164042741060256958e-01
1.558296978473663330e-01
1.033796817064285278e-01
-2.778009697794914246e-02
-1.351948678493499756e-01
-1.311688423156738281e-01
-2.459736913442611694e-02
2.692774310708045959e-02
-7.900900207459926605e-03
-1.795081980526447296e-02
-3.479539602994918823e-02
-3.787968307733535767e-02
-7.473145425319671631e-02
-5.266200006008148193e-02
-5.700613930821418762e-02
-3.965405002236366272e-02
-2.791875228285789490e-02
-2.186754904687404633e-02
-5.209297686815261841e-02
-1.010410338640213013e-01
-7.252879440784454346e-02
-2.841435000300407410e-02
1.122134365141391754e-02
4.133664071559906006e-02
6.418314762413501740e-03
-6.076290085911750793e-02
-9.033365547657012939e-02
-5.716522037982940674e-02
-1.098272111266851425e-02
2.104766666889190674e-03
1.197086051106452942e-01
5.999197065830230713e-02
-3.045793250203132629e-02
-3.286862373352050781e-02
-3.916456922888755798e-02
-1.300794817507266998e-02
2.833481132984161377e-02
9.101280570030212402e-02
1.064620446413755417e-02
-3.452673926949501038e-02
-3.481431165710091591e-03
1.018119696527719498e-02
-6.214568391442298889e-02
-9.544872492551803589e-02
-9.572406113147735596e-02
-6.467875093221664429e-02
-5.958815291523933411e-02
-5.653501022607088089e-03
8.403158932924270630e-02
6.586574018001556396e-02
1.174753531813621521e-02
-2.171458490192890167e-02
-7.326913625001907349e-02
-4.531978815793991089e-02
-3.959898278117179871e-02
4.970675706863403320e-02
4.943754523992538452e-02
2.548970282077789307e-02
-1.324045099318027496e-02
-3.136958926916122437e-02
-4.841752722859382629e-02
-7.031187415122985840e-02
-9.207653254270553589e-02
-1.224055793136358261e-02
-9.026556275784969330e-03
-2.137794345617294312e-02
-7.688136398792266846e-02
-3.884154558181762695e-02
-5.328451097011566162e-02
-2.236595936119556427e-02
9.745285660028457642e-02
9.000382572412490845e-02
6.125938147306442261e-02
-6.638103723526000977e-02
-4.265448823571205139e-02
-2.379257045686244965e-02
7.433468103408813477e-02
1.676515489816665649e-01
1.056965515017509460e-01
8.673559129238128662e-02
-2.399536035954952240e-02
-8.447187393903732300e-02
-3.834636136889457703e-02
7.877486944198608398e-02
1.732518821954727173e-01
1.717828363180160522e-01
1.668427437543869019e-01
8.185210078954696655e-02
-4.029881209135055542e-02
-2.987629966810345650e-03
2.940705046057701111e-02
1.582217663526535034e-01
1.982517689466476440e-01
1.813140064477920532e-01
8.838386088609695435e-02
-9.318953007459640503e-02
-7.858622074127197266e-02
-6.203989312052726746e-02
1.540032494813203812e-02
5.715876072645187378e-02
4.074212536215782166e-02
8.708221837878227234e-03
-1.512396186590194702e-01
-1.619521826505661011e-01
-1.527322679758071899e-01
-1.143859103322029114e-01
-8.294858783483505249e-02
-1.457689851522445679e-01
-1.257209777832031250e-01
-1.286521404981613159e-01
-1.772376149892807007e-01
-1.215099394321441650e-01
-1.782607436180114746e-01
-1.944316029548645020e-01
-1.871240139007568359e-01
-1.739636361598968506e-01
-1.695488244295120239e-01
-2.100334465503692627e-01
-1.179024055600166321e-01
-1.944007724523544312e-01
-2.104146629571914673e-01
-1.980419605970382690e-01
-1.901905685663223267e-01
-1.743392497301101685e-01
-2.124440968036651611e-01
-8.480104058980941772e-02
-1.443689167499542236e-01
-1.945016831159591675e-01
-2.147622108459472656e-01
-1.797884106636047363e-01
-1.393430233001708984e-01
-1.691227555274963379e-01
-1.055661290884017944e-01
-2.019970715045928955e-01
-2.429105639457702637e-01
-2.739012241363525391e-01
-2.032920867204666138e-01
-1.385609656572341919e-01
-2.007357031106948853e-01
-1.885311603546142578e-01
-3.017664551734924316e-01
-3.222960829734802246e-01
-2.881043553352355957e-01
-1.932795345783233643e-01
-1.699889004230499268e-01
-2.183641493320465088e-01
-2.143417596817016602e-01
-2.742347717285156250e-01
-3.135589361190795898e-01
-2.668431103229522705e-01
-1.785242259502410889e-01
-1.475139558315277100e-01
-1.859411299228668213e-01
-1.613162159919738770e-01
-1.759257763624191284e-01
-1.896664053201675415e-01
-1.622832864522933960e-01
-1.210838779807090759e-01
-1.199343502521514893e-01
-9.855264425277709961e-02
-1.091196686029434204e-01
-1.057460755109786987e-01
-8.171368390321731567e-02
-9.622549265623092651e-02
-1.053846180438995361e-01
-1.494510620832443237e-01
-1.525479704141616821e-01
-1.472667008638381958e-01
-1.618097424507141113e-01
-1.505108773708343506e-01
-1.538286954164505005e-01
-1.390692144632339478e-01
-1.188455224037170410e-01
-1.426882445812225342e-01
-1.110474318265914917e-01
-1.714508086442947388e-01
-1.501449644565582275e-01
-2.100039273500442505e-01
-1.142693087458610535e-01
-1.037357524037361145e-01
-1.248385533690452576e-01
-5.252273753285408020e-02
-1.260233372449874878e-01
-1.232945546507835388e-01
-2.122552245855331421e-01
-1.246444433927536011e-01
-1.441452354192733765e-01
-1.642439812421798706e-01
-1.241669617593288422e-02
-1.300796680152416229e-02
-1.522579230368137360e-02
-8.940690010786056519e-02
-7.022294402122497559e-02
-1.209651753306388855e-01
-1.265610605478286743e-01
-7.033450156450271606e-02
-2.088191546499729156e-02
-3.437851741909980774e-02
-6.247171014547348022e-02
-9.294337779283523560e-02
-1.194702535867691040e-01
-1.385493576526641846e-01
-1.017678156495094299e-01
-6.688281893730163574e-02
-8.469904959201812744e-02
-1.028164848685264587e-01
-9.693054854869842529e-02
-8.212236315011978149e-02
-7.663130015134811401e-02
-3.140891343355178833e-02
-4.784436896443367004e-02
-9.889072179794311523e-02
-8.352944999933242798e-02
-1.198013946413993835e-01
-7.175797224044799805e-02
-3.737015649676322937e-02
4.324902966618537903e-02
7.986073382198810577e-03
-4.362310841679573059e-02
-1.479156687855720520e-02
-4.483457654714584351e-02
-5.832887813448905945e-02
-3.700293973088264465e-02
4.614556953310966492e-02
5.043890327215194702e-02
2.360816299915313721e-02
1.622954010963439941e-01
1.104425564408302307e-01
-1.089531034231185913e-01
-1.017941161990165710e-01
-4.761099815368652344e-02
-4.929263889789581299e-02
-1.331790089607238770e-01
2.217705547809600830e-02
4.336914792656898499e-02
-7.043668627738952637e-02
-7.896156609058380127e-02
-7.143536955118179321e-02
-6.482549756765365601e-02
-1.440856456756591797e-01
-6.036743987351655960e-03
-3.120986185967922211e-02
-1.351249068975448608e-01
-1.510387063026428223e-01
-1.659092158079147339e-01
-1.031531542539596558e-01
-1.381484270095825195e-01
-3.500899672508239746e-02
-6.250895559787750244e-02
-1.396310180425643921e-01
-1.477852612733840942e-01
-1.923899054527282715e-01
-1.580432653427124023e-01
-1.820563822984695435e-01
-1.346753388643264771e-01
-1.177147850394248962e-01
-4.819509014487266541e-02
-1.969095505774021149e-02
-2.554593235254287720e-02
-2.304344996809959412e-02
-7.240358740091323853e-02
-9.857366234064102173e-02
-8.162097632884979248e-02
-3.311678767204284668e-02
-9.659227915108203888e-03
-1.005946658551692963e-02
2.950473129749298096e-02
2.474743640050292015e-03
-2.820890769362449646e-02
-3.699236735701560974e-02
-1.388947363011538982e-03
1.303946226835250854e-02
1.024254709482192993e-01
2.211180627346038818e-01
1.703630238771438599e-01
1.501093506813049316e-01
3.714691475033760071e-02
2.527448534965515137e-02
2.455128170549869537e-02
1.044187322258949280e-01
2.375635057687759399e-01
1.835471242666244507e-01
1.798895001411437988e-01
3.340606763958930969e-02
-2.468205057084560394e-02
2.085006237030029297e-02
1.443732529878616333e-01
2.958180606365203857e-01
2.095170766115188599e-01
2.210348397493362427e-01
4.365178570151329041e-02
-1.223898585885763168e-02
4.538350924849510193e-02
1.126216426491737366e-01
1.954730600118637085e-01
1.190056577324867249e-01
1.030436456203460693e-01
-1.094316225498914719e-02
1.064001116901636124e-03
4.276610910892486572e-02
9.950887411832809448e-02
1.655720472335815430e-01
1.236143410205841064e-01
7.675074040889739990e-02
-3.073120489716529846e-03
-1.095405817031860352e-01
-1.266835182905197144e-01
-9.861879050731658936e-02
-5.053152143955230713e-02
-5.825987085700035095e-02
-9.253246337175369263e-02
-1.077195480465888977e-01
-6.116380542516708374e-02
-6.497604399919509888e-02
1.336162630468606949e-02
6.351082026958465576e-02
6.085219979286193848e-02
2.464364841580390930e-02
-3.578643873333930969e-02
-2.978630550205707550e-02
2.086234744638204575e-03
1.123229637742042542e-01
1.968839764595031738e-01
1.510177552700042725e-01
5.008068308234214783e-02
-2.642490342259407043e-02
-4.392142966389656067e-02
7.089662365615367889e-03
8.454554527997970581e-02
1.312051713466644287e-01
1.146987080574035645e-01
6.931426376104354858e-02
-2.417733892798423767e-03
-6.906232796609401703e-03
3.242724761366844177e-02
5.136469006538391113e-02
9.123519808053970337e-02
7.957305759191513062e-02
1.868329197168350220e-02
-3.911910951137542725e-02
-1.919159106910228729e-02
-1.794515550136566162e-02
-1.728878542780876160e-02
-2.413092926144599915e-02
3.000509366393089294e-02
1.255276799201965332e-02
6.625562906265258789e-03
-4.612258449196815491e-02
-6.784019619226455688e-02
-6.243012845516204834e-02
-7.396630197763442993e-02
-3.258857876062393188e-02
-5.738029628992080688e-02
-4.922541603446006775e-02
-1.267405152320861816e-01
-1.401254683732986450e-01
-1.436346769332885742e-01
-1.228955835103988647e-01
-9.043056517839431763e-02
-3.694954514503479004e-02
-1.955056749284267426e-02
-1.087043955922126770e-01
-9.299629926681518555e-02
-1.333521306514739990e-01
-1.401818394660949707e-01
-1.374274045228958130e-01
-8.242458850145339966e-02
-7.453133165836334229e-02
-5.780380964279174805e-02
-3.595951944589614868e-02
-1.155635118484497070e-01
-1.251451969146728516e-01
-1.597274988889694214e-01
-1.214571148157119751e-01
-1.032151356339454651e-01
-4.382826760411262512e-02
-2.190310508012771606e-02
-8.498542755842208862e-02
-1.306467056274414062e-01
-1.693631112575531006e-01
-1.490332484245300293e-01
-1.035508662462234497e-01
-7.543313503265380859e-02
-6.175411120057106018e-02
-7.186512649059295654e-02
-1.205185428261756897e-01
-1.823094040155410767e-01
-1.926507800817489624e-01
-1.096846163272857666e-01
-1.039527580142021179e-01
-9.032028913497924805e-02
-5.440243333578109741e-02
-1.612860560417175293e-01
-2.005758881568908691e-01
-2.609919905662536621e-01
-1.564609110355377197e-01
-1.058127284049987793e-01
-1.018918305635452271e-01
-5.956821516156196594e-02
-9.376823157072067261e-02
-1.181218922138214111e-01
-1.588183343410491943e-01
-1.074129492044448853e-01
-1.474371701478958130e-01
-1.130039691925048828e-01
2.775743836537003517e-03
7.076264172792434692e-02
6.513045728206634521e-02
2.151739317923784256e-03
-4.120849817991256714e-02
-7.448783516883850098e-02
-4.692674428224563599e-02
5.979952216148376465e-02
1.547988206148147583e-01
1.655252277851104736e-01
8.040780574083328247e-02
-5.309416446834802628e-03
-2.365030348300933838e-02
-8.555852808058261871e-03
6.652639806270599365e-02
1.597827821969985962e-01
2.145310938358306885e-01
1.569102108478546143e-01
7.492624968290328979e-02
2.756915986537933350e-02
1.502451952546834946e-02
2.877951366826891899e-03
2.042538486421108246e-02
1.032539010047912598e-01
8.036746084690093994e-02
5.025118216872215271e-02
2.028014278039336205e-03
-2.305050753057003021e-02
-7.073842734098434448e-02
-3.220615908503532410e-02
9.700041264295578003e-02
9.834793210029602051e-02
4.673846811056137085e-02
-5.774461477994918823e-02
-6.244885176420211792e-02
-3.921006992459297180e-02
-3.330354392528533936e-02
8.735254406929016113e-02
5.055242404341697693e-02
4.171684384346008301e-03
-1.004378125071525574e-01
-1.091227680444717407e-01
-7.524631917476654053e-02
-7.192188501358032227e-02
-2.404299750924110413e-02
-4.216333106160163879e-02
-4.468086734414100647e-02
-4.930474981665611267e-02
-8.889586478471755981e-02
-5.672556161880493164e-02
-4.620223864912986755e-02
-3.787337243556976318e-02
-2.161922864615917206e-02
-4.093553125858306885e-02
-4.121299088001251221e-02
-1.087569966912269592e-01
-1.014496982097625732e-01
-1.380745023488998413e-01
-1.341925710439682007e-01
-1.012478992342948914e-01
-7.957822829484939575e-02
-4.221437498927116394e-02
-8.308684080839157104e-02
-8.347781002521514893e-02
-1.645215302705764771e-01
-1.877349019050598145e-01
-2.312029004096984863e-01
-1.621883511543273926e-01
-2.154103480279445648e-02
-2.882059104740619659e-02
-2.384647913277149200e-02
-1.848821043968200684e-01
-2.510867118835449219e-01
-3.299309313297271729e-01
-2.063424289226531982e-01
2.200767211616039276e-02
8.893873542547225952e-03
-4.109696298837661743e-02
-2.777380943298339844e-01
-3.506093323230743408e-01
-3.721251487731933594e-01
-2.063525170087814331e-01
5.220043286681175232e-02
5.707112699747085571e-02
-1.574715226888656616e-02
-2.025235444307327271e-01
-1.900378316640853882e-01
-1.381022483110427856e-01
-4.983445256948471069e-02
-3.221569955348968506e-02
-5.125454440712928772e-02
-7.802697271108627319e-02
-1.941820830106735229e-01
-1.785887926816940308e-01
-1.063733622431755066e-01
-4.544048383831977844e-02
-1.094317287206649780e-01
-1.416297852993011475e-01
-1.065943837165832520e-01
-1.122810542583465576e-01
-8.359371870756149292e-02
-3.277559950947761536e-02
-2.259807847440242767e-02
-3.939685970544815063e-02
-9.166239947080612183e-02
-6.598734855651855469e-02
-8.540060371160507202e-02
-8.123326301574707031e-02
-2.673666551709175110e-02
-1.105939876288175583e-02
-4.384218901395797729e-02
-6.264436244964599609e-02
-1.500148139894008636e-02
-6.361251324415206909e-02
-4.385177046060562134e-02
5.290298536419868469e-02
7.778962701559066772e-02
-8.261598646640777588e-02
-4.715401679277420044e-02
-2.034785412251949310e-02
-4.511947184801101685e-02
-1.276803389191627502e-02
5.915040895342826843e-02
6.786612421274185181e-02
-7.711863517761230469e-02
-4.182201996445655823e-02
-1.624521426856517792e-02
-1.487926393747329712e-02
7.059802301228046417e-03
5.983338505029678345e-02
5.419704318046569824e-02
2.077681245282292366e-03
2.794924564659595490e-02
-9.197394363582134247e-03
-2.952368231490254402e-03
4.019007086753845215e-02
4.780104383826255798e-02
3.198478743433952332e-02
-2.058030664920806885e-02
-1.682753860950469971e-02
-5.410358309745788574e-02
-5.810797587037086487e-02
-6.018326058983802795e-02
-5.975190922617912292e-02
-5.293413996696472168e-02
-8.849229663610458374e-02
-1.103307381272315979e-01
-1.252537220716476440e-01
-1.345479190349578857e-01
-1.020850539207458496e-01
-2.535280771553516388e-02
-2.079284377396106720e-02
-7.660735398530960083e-02
-1.342690885066986084e-01
-1.226542517542839050e-01
-1.375452876091003418e-01
-1.046845242381095886e-01
-3.854184225201606750e-02
-3.721741959452629089e-02
-9.427212923765182495e-02
-1.134268715977668762e-01
-4.637219756841659546e-02
-2.223344333469867706e-02
3.111810795962810516e-02
7.180923223495483398e-02
5.859986320137977600e-02
-1.072665676474571228e-01
-7.235236465930938721e-02
1.188203971832990646e-02
4.570417851209640503e-02
7.259052246809005737e-02
1.599994599819183350e-01
1.347163766622543335e-01
-1.725292056798934937e-01
-1.407285481691360474e-01
3.914596512913703918e-02
9.341531991958618164e-02
1.373216509819030762e-01
1.503422260284423828e-01
1.398862749338150024e-01
-1.518409103155136108e-01
-1.319774836301803589e-01
-2.364209387451410294e-03
5.555891990661621094e-02
4.416192322969436646e-02
9.012168645858764648e-02
5.084212124347686768e-02
-1.252246797084808350e-01
-1.288261860609054565e-01
-1.172229647636413574e-02
4.756301641464233398e-02
2.944225072860717773e-02
4.240474198013544083e-03
-4.211139306426048279e-02
-6.065768003463745117e-02
-5.783002078533172607e-02
-7.604439742863178253e-03
-1.082690153270959854e-02
-2.743004634976387024e-02
-5.916381999850273132e-02
-7.276502251625061035e-02
-2.059743180871009827e-02
-1.995365135371685028e-02
7.387118786573410034e-02
5.096894875168800354e-02
2.444233372807502747e-02
-5.451152473688125610e-02
-8.901249617338180542e-02
-2.080016955733299255e-02
-5.155582353472709656e-02
3.411327302455902100e-02
2.216953784227371216e-02
-1.487098261713981628e-02
-8.455581963062286377e-02
-1.258004754781723022e-01
-5.886504892259836197e-03
-6.116274371743202209e-02
-4.473387822508811951e-02
-4.779984429478645325e-02
-8.635200560092926025e-02
-5.530113726854324341e-02
-1.127754747867584229e-01
-5.312437191605567932e-02
-9.287872910499572754e-02
-5.464668571949005127e-02
-4.179596155881881714e-02
-1.555389016866683960e-01
-9.587356448173522949e-02
-1.242176964879035950e-01
-6.334661692380905151e-02
-7.574206590652465820e-02
-8.532764762639999390e-02
-2.649105153977870941e-02
-8.076070994138717651e-02
-3.014388307929039001e-02
-5.949104577302932739e-02
-6.076438352465629578e-02
-3.665994480252265930e-02
-3.740687295794487000e-02
-2.742293290793895721e-03
-6.435319036245346069e-02
-4.281320795416831970e-02
-5.837776884436607361e-02
-9.424164146184921265e-02
-1.197689920663833618e-01
-1.192632690072059631e-01
-1.343506425619125366e-01
-1.808189749717712402e-01
-2.003968209028244019e-01
-1.492723673582077026e-01
-9.807525575160980225e-02
-1.401432156562805176e-01
-1.656095236539840698e-01
-1.346732676029205322e-01
-1.828970760107040405e-01
-1.650602072477340698e-01
-1.324788928031921387e-01
-1.533908098936080933e-01
-1.643539369106292725e-01
-8.220312744379043579e-02
-3.383107716217637062e-03
9.710449725389480591e-03
8.905653655529022217e-02
8.239495009183883667e-02
-9.638369083404541016e-02
-9.255880862474441528e-02
2.753861434757709503e-02
1.206380277872085571e-01
1.738376766443252563e-01
1.515161544084548950e-01
1.306420266628265381e-01
-1.849083416163921356e-02
5.017985776066780090e-02
2.153970003128051758e-01
2.343150973320007324e-01
2.699888646602630615e-01
2.024139016866683960e-01
1.163306608796119690e-01
4.774425551295280457e-02
1.228323876857757568e-01
2.151441574096679688e-01
2.496146559715270996e-01
2.294961959123611450e-01
1.317784488201141357e-01
3.408394008874893188e-02
5.164761561900377274e-03
5.612936615943908691e-02
1.368530988693237305e-01
1.368647366762161255e-01
9.613374620676040649e-02
2.361200004816055298e-02
-2.987249381840229034e-02
-6.104284897446632385e-02
-5.133711919188499451e-02
-5.656496807932853699e-02
-5.059342086315155029e-02
-7.579442113637924194e-02
-9.353961050510406494e-02
-1.100610122084617615e-01
-2.263100817799568176e-02
-2.385795302689075470e-02
-6.808757781982421875e-02
-8.681496232748031616e-02
-9.348940849304199219e-02
-1.275300681591033936e-01
-1.193682178854942322e-01
-3.225200995802879333e-02
-2.506293170154094696e-02
-7.618666440248489380e-02
-1.074972897768020630e-01
-1.057211980223655701e-01
-1.589756160974502563e-01
-1.460817158222198486e-01
6.294758990406990051e-03
2.934939414262771606e-02
-4.024441167712211609e-02
-8.799482882022857666e-02
-8.304626494646072388e-02
-1.644105613231658936e-01
-9.089118242263793945e-02
4.019733984023332596e-03
1.246086135506629944e-02
-3.666712716221809387e-02
-5.793625861406326294e-02
-6.999546289443969727e-02
-1.635821610689163208e-01
-1.118873059749603271e-01
4.815522208809852600e-02
2.636204846203327179e-02
-5.369687080383300781e-02
-9.491404145956039429e-02
-1.192113198339939117e-02
-6.719011813402175903e-02
-4.215228930115699768e-02
-9.906557388603687286e-03
-2.219796739518642426e-02
-8.508908003568649292e-02
-1.044911146163940430e-01
-5.930755287408828735e-02
-4.038248211145401001e-02
-5.530036985874176025e-02
-1.277054399251937866e-01
-1.864482611417770386e-01
-1.441369652748107910e-01
-7.134444266557693481e-02
-3.388386219739913940e-02
3.541504219174385071e-02
-3.325872495770454407e-02
-1.836826503276824951e-01
-2.444195747375488281e-01
-1.543725579977035522e-01
-6.840868294239044189e-02
-3.915793821215629578e-02
5.286340788006782532e-02
-2.826952002942562103e-02
-2.269158214330673218e-01
-2.540339827537536621e-01
-8.135054260492324829e-02
4.083155654370784760e-03
-4.498988389968872070e-02
2.521902322769165039e-02
-2.423780038952827454e-02
-1.962961107492446899e-01
-2.094516158103942871e-01
-1.404573768377304077e-02
8.040492236614227295e-02
-1.048484630882740021e-02
-2.899752557277679443e-02
-5.844214186072349548e-02
-1.203620806336402893e-01
-8.218932896852493286e-02
2.536145970225334167e-03
8.065023273229598999e-02
5.141927301883697510e-02
7.123760879039764404e-02
3.956546061090193689e-05
-7.058082520961761475e-02
-1.676784083247184753e-02
6.109698489308357239e-02
1.325601190328598022e-01
1.271198540925979614e-01
1.633459925651550293e-01
3.977911546826362610e-02
-6.519596278667449951e-02
-3.507478162646293640e-02
1.335334312170743942e-02
7.689151167869567871e-02
6.650953739881515503e-02
7.411798089742660522e-02
4.043589811772108078e-03
-1.259942948818206787e-01
-1.104115024209022522e-01
-1.540740393102169037e-02
-5.540307238698005676e-02
-8.223859220743179321e-02
-1.074462234973907471e-01
-1.027817949652671814e-01
-1.170381680130958557e-01
-8.496270328760147095e-02
-6.703399121761322021e-03
-6.693533062934875488e-02
-9.387499094009399414e-02
-1.558608710765838623e-01
-1.347914785146713257e-01
-6.667223572731018066e-02
-5.489332973957061768e-02
-8.358694612979888916e-03
-9.175927937030792236e-02
-8.732505887746810913e-02
-1.690703481435775757e-01
-1.089864149689674377e-01
-6.834945827722549438e-02
-9.606743603944778442e-02
-1.141331791877746582e-01
-2.205982655286788940e-01
-1.353834420442581177e-01
-1.409412920475006104e-01
-6.572948396205902100e-02
-7.480072230100631714e-02
-8.899132162332534790e-02
-1.525776833295822144e-01
-2.431256324052810669e-01
-2.392504960298538208e-01
-1.489053517580032349e-01
-7.292070239782333374e-02
-8.603151887655258179e-02
-1.373621225357055664e-01
-1.850477904081344604e-01
-2.550909221172332764e-01
-2.575848102569580078e-01
-1.750283241271972656e-01
-9.756378084421157837e-02
-7.891155034303665161e-02
-8.975867927074432373e-02
-1.042452529072761536e-01
-1.261477768421173096e-01
-1.125326901674270630e-01
-9.459301829338073730e-02
-7.794140279293060303e-02
-5.234377086162567139e-02
-5.254203453660011292e-02
-9.799481183290481567e-02
-6.597847491502761841e-02
-5.628916621208190918e-02
-4.622316360473632812e-02
-6.370696425437927246e-02
-6.772316992282867432e-02
-6.790726631879806519e-02
-9.373503178358078003e-02
-9.672877192497253418e-02
-8.781834691762924194e-02
-4.917159304022789001e-02
-5.296404287219047546e-02
-7.877480983734130859e-02
-4.045093804597854614e-02
-2.815308049321174622e-02
-6.230497360229492188e-02
-6.030820310115814209e-02
2.270656265318393707e-02
4.058688413351774216e-03
-7.137400656938552856e-02
-3.219477459788322449e-02
6.442636996507644653e-02
5.651858076453208923e-02
5.448782071471214294e-02
6.107009202241897583e-02
2.003287151455879211e-02
-1.687202230095863342e-02
6.111257895827293396e-02
1.403320580720901489e-01
1.471494138240814209e-01
1.571445912122726440e-01
1.406209617853164673e-01
5.610789731144905090e-02
-5.694059655070304871e-02
-2.208912186324596405e-02
7.295159995555877686e-02
1.550147086381912231e-01
1.272864788770675659e-01
5.135812610387802124e-02
-5.719267204403877258e-02
-1.452687662094831467e-02
-2.803412266075611115e-02
-1.618093997240066528e-02
2.613648027181625366e-02
2.856942825019359589e-02
-1.585239358246326447e-02
-7.689699530601501465e-02
-6.459419429302215576e-02
-1.057437807321548462e-01
-1.302484571933746338e-01
-8.214104175567626953e-02
-7.335590571165084839e-02
-8.872989565134048462e-03
-5.258198082447052002e-02
-6.636293232440948486e-02
-1.301313191652297974e-01
-1.453823298215866089e-01
-1.425652205944061279e-01
-9.079147875308990479e-02
1.765227131545543671e-02
8.902273257263004780e-04
-1.482579857110977173e-01
-2.017536163330078125e-01
-1.274489164352416992e-01
-6.939673423767089844e-02
-7.007611542940139771e-02
-2.207412384450435638e-02
-2.355002798140048981e-02
-1.405095010995864868e-01
-1.698459982872009277e-01
-1.557897892780601978e-03
6.544928252696990967e-02
4.126672074198722839e-02
-2.025852724909782410e-02
-1.060190498828887939e-01
-1.401463747024536133e-01
-1.656818538904190063e-01
5.751337390393018723e-03
6.209921464323997498e-02
5.712682753801345825e-02
-4.118472710251808167e-02
-8.847220242023468018e-02
-1.714331805706024170e-01
-1.911060363054275513e-01
-3.736026585102081299e-02
-5.107094068080186844e-03
-2.403613738715648651e-02
-1.206023767590522766e-01
-1.478831619024276733e-01
-1.301254630088806152e-01
-1.371887177228927612e-01
-4.647923633456230164e-02
-5.846216529607772827e-02
-9.353829175233840942e-02
-1.267226934432983398e-01
-9.672437608242034912e-02
-3.729791566729545593e-02
-2.216353081166744232e-02
1.454637944698333740e-02
3.552621603012084961e-02
6.418085098266601562e-02
3.508809208869934082e-02
-4.841234907507896423e-02
-3.097590990364551544e-02
-3.605657443404197693e-02
-1.089537236839532852e-02
1.603368483483791351e-02
-1.709439605474472046e-02
5.933846812695264816e-03
-6.425771862268447876e-02
-3.768992051482200623e-02
-5.123322829604148865e-02
3.762074187397956848e-02
7.017234712839126587e-02
6.891947984695434570e-02
1.206984370946884155e-01
3.998813033103942871e-02
-1.117208041250705719e-02
7.567191496491432190e-03
1.560171246528625488e-01
2.122925817966461182e-01
2.924879193305969238e-01
3.419532775878906250e-01
1.827578693628311157e-01
1.483845897018909454e-02
4.498424381017684937e-02
2.074079215526580811e-01
3.166537284851074219e-01
4.196505248546600342e-01
4.388048648834228516e-01
2.076807916164398193e-01
-4.659068956971168518e-02
-2.204055152833461761e-02
1.482500880956649780e-01
3.192670643329620361e-01
4.141279160976409912e-01
3.840551376342773438e-01
1.676657497882843018e-01
-4.473059624433517456e-02
-2.801282890141010284e-02
2.803588658571243286e-02
1.173548772931098938e-01
1.141958013176918030e-01
1.031467095017433167e-01
1.287460234016180038e-02
-7.927918434143066406e-02
-7.625485211610794067e-02
-1.040407866239547729e-01
-9.286433458328247070e-02
-9.439574927091598511e-02
-5.188315734267234802e-02
-4.196620732545852661e-02
-2.864013984799385071e-02
-2.373296581208705902e-02
-9.271556138992309570e-02
-1.417924165725708008e-01
-1.666514873504638672e-01
-1.210324838757514954e-01
-6.513996422290802002e-02
-3.682047128677368164e-02
-2.181934751570224762e-02
2.938403934240341187e-02
1.049155183136463165e-02
2.458716928958892822e-02
-1.698143547400832176e-03
-8.329112082719802856e-03
-6.808221340179443359e-02
-7.768108695745468140e-02
3.038189187645912170e-02
-1.359540969133377075e-03
1.084067150950431824e-01
1.182313188910484314e-01
9.192292392253875732e-02
-1.129393726587295532e-01
-1.162792220711708069e-01
6.619682163000106812e-02
1.468560695648193359e-01
2.537749707698822021e-01
1.820425242185592651e-01
8.489947766065597534e-02
-1.241209506988525391e-01
-1.401943117380142212e-01
-3.337287902832031250e-02
5.201654508709907532e-02
1.189239174127578735e-01
7.324077934026718140e-02
3.318305686116218567e-02
-1.304697394371032715e-01
-1.482848674058914185e-01
-9.726617485284805298e-02
-4.291018843650817871e-02
-2.362779527902603149e-02
-2.344823256134986877e-02
-3.197999298572540283e-02
-3.148464113473892212e-02
-6.323376297950744629e-02
-1.065430492162704468e-01
-1.219713017344474792e-01
-1.191280931234359741e-01
-1.268018186092376709e-01
-9.193764626979827881e-02
-2.541987039148807526e-02
-8.290477842092514038e-02
-8.422352373600006104e-02
-8.827894926071166992e-02
-9.478452801704406738e-02
-1.198297068476676941e-01
-9.013769030570983887e-02
3.271522745490074158e-02
2.354644006118178368e-03
3.881305828690528870e-02
-9.290006943047046661e-03
-2.437662892043590546e-02
-9.982441365718841553e-02
-1.036741361021995544e-01
-1.971509307622909546e-02
-2.499008178710937500e-02
9.177234023809432983e-02
7.999178022146224976e-02
4.277664422988891602e-02
-1.040047407150268555e-01
-1.649132519960403442e-01
-8.551655337214469910e-03
-2.624638378620147705e-02
2.643739990890026093e-02
-1.005774643272161484e-02
-1.970407366752624512e-02
-1.635577678680419922e-01
-1.211227402091026306e-01
-1.716208644211292267e-02
-8.107176050543785095e-03
2.119546988978981972e-03
-3.334704786539077759e-02
-8.507942408323287964e-02
-1.998031139373779297e-01
-1.513437330722808838e-01
-8.499493449926376343e-02
-1.133314818143844604e-01
-1.121302843093872070e-01
-1.121559962630271912e-01
-1.091805547475814819e-01
-1.116270273923873901e-01
-9.635306894779205322e-02
-1.243089213967323303e-01
-1.664450317621231079e-01
-8.452367782592773438e-02
-1.177352517843246460e-01
-1.627890020608901978e-01
-1.907640099525451660e-01
-1.546228229999542236e-01
-1.444450169801712036e-01
-1.984073221683502197e-01
-1.127780675888061523e-01
-1.119917780160903931e-01
-1.897182762622833252e-01
-1.973336637020111084e-01
-1.926239430904388428e-01
-1.101797372102737427e-01
-1.654990911483764648e-01
-8.668297529220581055e-02
-3.079284913837909698e-02
-5.681610107421875000e-02
3.306788951158523560e-02
-2.120575681328773499e-02
-9.777478128671646118e-02
-9.927950799465179443e-02
2.081061899662017822e-02
1.178988963365554810e-01
3.372246026992797852e-02
9.450192004442214966e-02
-3.213791921734809875e-02
-5.689991638064384460e-02
-1.874312758445739746e-02
4.528923705220222473e-02
1.600988656282424927e-01
1.345306187868118286e-01
2.080303579568862915e-01
1.128219664096832275e-01
-1.386935412883758545e-01
-1.179547756910324097e-01
-3.393799066543579102e-02
9.233863651752471924e-02
9.426244348287582397e-02
1.335048675537109375e-01
4.331753775477409363e-02
-7.086545974016189575e-02
-5.829288437962532043e-02
-8.875844627618789673e-02
-4.671812057495117188e-02
-3.254503011703491211e-02
7.611401844769716263e-03
-1.476380415260791779e-02
-3.235415741801261902e-02
-9.261739440262317657e-03
4.138686507940292358e-02
4.114380851387977600e-02
6.891968194395303726e-03
-1.270655542612075806e-02
-2.586649917066097260e-02
1.423732470721006393e-02
5.007368698716163635e-02
8.977553993463516235e-02
8.874489367008209229e-02
3.847489506006240845e-02
-1.712592132389545441e-02
-3.257383778691291809e-02
-1.973173581063747406e-02
1.139546837657690048e-02
6.851770728826522827e-02
3.936531394720077515e-02
-2.080444246530532837e-02
-6.483685225248336792e-02
-5.918585509061813354e-02
-1.448949277400970459e-01
-1.202226579189300537e-01
-1.654633320868015289e-02
-5.667352583259344101e-03
-7.993888854980468750e-02
-1.588447988033294678e-01
-1.639068424701690674e-01
-2.009444534778594971e-01
-1.904300600290298462e-01
-1.367035657167434692e-01
-1.249084547162055969e-01
-1.928395479917526245e-01
-1.804251372814178467e-01
-1.523337662220001221e-01
-1.898598223924636841e-01
-1.711119860410690308e-01
-1.632898747920989990e-01
-1.254389584064483643e-01
-1.731709241867065430e-01
-1.903529316186904907e-01
-1.495269536972045898e-01
-1.480499505996704102e-01
-1.484542638063430786e-01
-1.502163857221603394e-01
-1.514643728733062744e-01
-1.923815011978149414e-01
-1.741384714841842651e-01
-1.150694563984870911e-01
-9.265960752964019775e-02
-1.149988174438476562e-01
-5.478237196803092957e-02
-1.045722588896751404e-01
-1.072033643722534180e-01
-1.017111092805862427e-01
-7.971301674842834473e-02
-1.261208206415176392e-01
-1.364918500185012817e-01
6.647819187492132187e-03
4.086531698703765869e-02
3.738010302186012268e-02
-2.479314245283603668e-02
-6.643059849739074707e-02
-1.814294159412384033e-01
-2.026897519826889038e-01
-5.552013590931892395e-02
7.274523377418518066e-03
1.013091728091239929e-01
1.016159132122993469e-01
5.121782794594764709e-02
-1.467465311288833618e-01
-2.050590515136718750e-01
-7.661387324333190918e-02
-1.128331199288368225e-02
1.366029083728790283e-01
1.039059013128280640e-01
7.435826584696769714e-03
-1.297356039285659790e-01
-1.851605474948883057e-01
-1.633078902959823608e-01
-1.590029448270797729e-01
-8.461822755634784698e-03
5.634251981973648071e-02
3.787194564938545227e-02
-1.235769912600517273e-01
-1.421797722578048706e-01
-1.003466397523880005e-01
-1.153875291347503662e-01
-1.049318909645080566e-01
-1.318061053752899170e-01
-1.046515926718711853e-01
-1.198537871241569519e-01
-1.100750938057899475e-01
-1.176801547408103943e-01
-1.224478632211685181e-01
-1.306029558181762695e-01
-9.070016443729400635e-02
-6.439182907342910767e-02
-1.198968216776847839e-01
-1.156510412693023682e-01
-9.912400692701339722e-02
-6.098852306604385376e-02
-5.081101879477500916e-02
-1.228126604110002518e-02
-1.178107038140296936e-02
-1.308893412351608276e-01
-1.145005971193313599e-01
-1.271055191755294800e-01
-1.381539404392242432e-01
-1.103460341691970825e-01
-3.730574622750282288e-02
3.286577528342604637e-03
-6.214191205799579620e-03
-4.434084519743919373e-03
-5.425648018717765808e-02
-1.052940562367439270e-01
-5.257052928209304810e-02
-9.561380743980407715e-02
-2.097289450466632843e-02
4.972530063241720200e-03
-1.894563436508178711e-02
-5.016076564788818359e-02
-1.730793416500091553e-01
-1.270143091678619385e-01
-1.360001713037490845e-01
-2.708999067544937134e-02
2.434774301946163177e-02
6.101500242948532104e-02
4.725374747067689896e-03
-1.026665642857551575e-01
-1.340729445219039917e-01
-1.355235129594802856e-01
-7.511167973279953003e-02
1.312277093529701233e-02
2.834342233836650848e-02
-3.492246195673942566e-02
-1.286178827285766602e-01
-2.163697779178619385e-01
-2.045651674270629883e-01
-1.182079315185546875e-01
-2.283538691699504852e-02
2.566296420991420746e-02
1.148389652371406555e-02
-1.519416831433773041e-02
-9.064716100692749023e-02
-5.801089107990264893e-02
-6.572272628545761108e-02
-1.358860880136489868e-01
-1.431091129779815674e-01
-8.790023624897003174e-02
-3.268384188413619995e-02
-5.910571664571762085e-02
-8.833571523427963257e-02
-1.202612146735191345e-01
-1.120020374655723572e-01
-8.630095422267913818e-02
-7.886768877506256104e-02
3.682844713330268860e-02
2.246497757732868195e-02
-2.427448891103267670e-02
-9.441747516393661499e-02
-8.341024816036224365e-02
-5.488602444529533386e-02
3.003339406859595329e-05
1.192626059055328369e-01
6.025449559092521667e-02
2.546831779181957245e-02
-2.866687439382076263e-02
-5.448808148503303528e-02
-3.192549943923950195e-02
1.173554919660091400e-02
5.291133001446723938e-02
6.966245919466018677e-02
3.817994892597198486e-02
-8.003898896276950836e-03
-1.992715708911418915e-02
3.794719278812408447e-02
4.864659160375595093e-02
2.035513333976268768e-02
1.585763134062290192e-02
-4.845888167619705200e-02
-1.449111290276050568e-02
-1.168299000710248947e-02
6.020193547010421753e-02
2.612154372036457062e-02
-7.325895130634307861e-02
-9.829930216073989868e-02
-1.270562708377838135e-01
-1.177083700895309448e-01
2.327587921172380447e-03
5.342189967632293701e-02
4.908958449959754944e-02
-9.235268225893378258e-04
-4.252728819847106934e-02
-6.838603317737579346e-02
-7.367942482233047485e-02
-1.737724393606185913e-01
-1.318868994712829590e-01
-8.399765193462371826e-02
3.327148407697677612e-02
6.956920772790908813e-02
5.105891823768615723e-02
-2.620068378746509552e-02
-1.563435494899749756e-01
-6.298892199993133545e-02
-3.999232500791549683e-02
5.882101878523826599e-02
7.358220964670181274e-02
7.009126991033554077e-02
-6.273362319916486740e-03
-6.977000087499618530e-02
-7.328962907195091248e-03
-9.994065761566162109e-02
-9.666772186756134033e-02
-8.207003772258758545e-02
3.958500456064939499e-03
1.708465814590454102e-02
-6.810628622770309448e-02
-2.945353649556636810e-02
-1.286942958831787109e-01
-1.499267667531967163e-01
-9.645259380340576172e-02
1.905530318617820740e-02
5.612751841545104980e-02
-6.083182245492935181e-02
-7.216518372297286987e-02
-2.253763526678085327e-01
-2.490470409393310547e-01
-1.768646538257598877e-01
-1.336137298494577408e-02
3.538555279374122620e-02
3.124346770346164703e-02
7.523158937692642212e-02
-5.538458377122879028e-02
-8.286461234092712402e-02
-8.583061397075653076e-02
-2.923840098083019257e-02
-1.918725296854972839e-02
2.591957151889801025e-02
4.798677936196327209e-02
-5.643157660961151123e-02
-5.899026244878768921e-02
-6.976713240146636963e-02
-4.868381842970848083e-02
-6.837592273950576782e-02
-7.054898422211408615e-03
3.079261444509029388e-02
5.654250457882881165e-02
1.095452606678009033e-01
8.306724578142166138e-02
3.475053980946540833e-02
-9.150705300271511078e-03
2.422968856990337372e-03
4.576090350747108459e-02
9.062641859054565430e-02
1.514712274074554443e-01
1.359224170446395874e-01
7.285879552364349365e-02
3.519823402166366577e-02
1.491909287869930267e-02
4.824537038803100586e-02
3.744901344180107117e-02
6.764879822731018066e-02
1.131932362914085388e-01
4.600935056805610657e-02
2.117453515529632568e-02
-2.705853665247559547e-03
-2.233559032902121544e-03
-1.333247870206832886e-03
9.891125373542308807e-03
4.675960913300514221e-02
-3.409375622868537903e-02
-3.082459047436714172e-02
1.591780036687850952e-02
-1.162779051810503006e-02
-7.571716606616973877e-02
-7.950290292501449585e-02
-7.495952397584915161e-02
-1.170183271169662476e-01
-9.646613895893096924e-02
2.983818575739860535e-02
3.040395490825176239e-02
-2.556293830275535583e-02
-5.225003510713577271e-02
-7.253655791282653809e-02
-1.030192226171493530e-01
-8.322959393262863159e-02
4.925391450524330139e-02
5.318970605731010437e-02
2.206500619649887085e-02
-4.890707507729530334e-02
-6.395161896944046021e-02
-1.081037744879722595e-01
-7.928150892257690430e-02
-7.146447151899337769e-02
-4.981885105371475220e-02
-6.130852550268173218e-02
-7.496131956577301025e-02
-1.093538552522659302e-01
-1.130801737308502197e-01
-1.149636432528495789e-01
-9.063383936882019043e-02
-6.990844756364822388e-02
-8.178294450044631958e-02
-9.861470758914947510e-02
-1.221198886632919312e-01
-1.301294416189193726e-01
-1.309659928083419800e-01
-1.054076403379440308e-01
-9.929830580949783325e-02
-1.285686492919921875e-01
-1.645793318748474121e-01
-1.730095446109771729e-01
-1.703755557537078857e-01
-1.309397071599960327e-01
-1.261378228664398193e-01
-1.346373409032821655e-01
-1.783038377761840820e-01
-1.915263980627059937e-01
-1.875562816858291626e-01
-9.785701334476470947e-02
-1.062537655234336853e-01
-8.048985153436660767e-02
-6.387081742286682129e-02
-1.274189651012420654e-01
-1.400678604841232300e-01
-1.973847746849060059e-01
-1.309420913457870483e-01
-9.230219572782516479e-02
-1.254183650016784668e-01
-1.062681153416633606e-01
-5.680300667881965637e-02
-5.044030398130416870e-02
-1.016191765666007996e-01
-1.181139275431632996e-01
-1.209773719310760498e-01
-1.272874921560287476e-01
-1.173538342118263245e-01
-5.082273855805397034e-02
-6.179851293563842773e-02
-1.082137301564216614e-01
-1.444395482540130615e-01
-1.213430762290954590e-01
-1.295113936066627502e-02
-4.616903141140937805e-02
-6.743694096803665161e-02
-1.074341982603073120e-01
-1.075055375695228577e-01
-1.122530549764633179e-01
-8.409016579389572144e-02
2.294553443789482117e-02
-7.182778790593147278e-03
-6.527473032474517822e-02
-1.012722626328468323e-01
-9.943474829196929932e-02
-6.967049092054367065e-02
-6.868901103734970093e-02
1.595954410731792450e-02
9.603276848793029785e-03
-1.375059317797422409e-02
-4.920449107885360718e-02
-9.346713870763778687e-02
-2.457395754754543304e-02
-3.787439689040184021e-02
3.404686227440834045e-02
8.024049922823905945e-03
-8.516021072864532471e-02
-1.695381700992584229e-01
-2.363207936286926270e-01
-1.858174949884414673e-01
-1.004309877753257751e-01
1.344065181910991669e-02
-4.413226991891860962e-02
-1.410874724388122559e-01
-2.010243386030197144e-01
-2.528042793273925781e-01
-1.916301399469375610e-01
-9.787028282880783081e-02
2.390979789197444916e-03
-6.715159863233566284e-02
-1.053507030010223389e-01
-1.350829750299453735e-01
-9.802771359682083130e-02
-8.318985998630523682e-02
-3.849182277917861938e-02
-3.835407271981239319e-02
-6.498938798904418945e-02
-3.473316133022308350e-02
-9.167882613837718964e-03
1.857929117977619171e-02
3.471348434686660767e-02
4.823776893317699432e-03
-1.126417070627212524e-01
-1.164753586053848267e-01
-9.071306139230728149e-02
-8.632264286279678345e-02
-9.321852028369903564e-02
-6.165040284395217896e-02
-5.785699561238288879e-02
-9.157504886388778687e-02
-1.039279401302337646e-01
-1.308540850877761841e-01
-1.534266918897628784e-01
-1.805775612592697144e-01
-1.063528954982757568e-01
-9.685764461755752563e-02
-6.723486632108688354e-02
-7.577757537364959717e-02
-7.484851032495498657e-02
-4.213331267237663269e-02
-5.034397356212139130e-03
-5.926568992435932159e-03
-5.201092734932899475e-02
-7.281932234764099121e-02
-7.131671905517578125e-02
3.997331485152244568e-02
1.332522034645080566e-01
1.363781690597534180e-01
2.268329821527004242e-02
-9.262150526046752930e-02
-4.948869720101356506e-02
9.240348823368549347e-03
1.533025950193405151e-01
2.671785950660705566e-01
2.901570498943328857e-01
1.827979236841201782e-01
-1.325176842510700226e-02
-1.363915801048278809e-01
-1.242634132504463196e-01
-1.274195592850446701e-02
2.379012666642665863e-02
-3.214501217007637024e-02
-7.102826982736587524e-02
-1.267420351505279541e-01
-1.349493563175201416e-01
-1.159420683979988098e-01
-5.714258924126625061e-02
-5.031043291091918945e-02
-1.112799718976020813e-01
-1.052695438265800476e-01
-9.920211136341094971e-02
-1.067847833037376404e-01
-1.425854414701461792e-01
-1.417691409587860107e-01
-1.114137470722198486e-01
-9.817722439765930176e-02
-9.189908206462860107e-02
-9.325293451547622681e-02
-1.349003612995147705e-01
-1.879493147134780884e-01
-2.228009402751922607e-01
-1.729640662670135498e-01
-1.933381557464599609e-01
-1.432557255029678345e-01
-1.149078682065010071e-01
-8.233586698770523071e-02
-1.097313910722732544e-01
-1.624120175838470459e-01
-9.164357185363769531e-02
-1.067648679018020630e-01
-6.095635145902633667e-02
-7.764717936515808105e-02
-6.998200714588165283e-02
-1.087359115481376648e-01
-1.429504454135894775e-01
-7.950208336114883423e-02
-1.908328756690025330e-02
7.223510742187500000e-02
3.289718553423881531e-02
-1.035328879952430725e-01
-1.631918102502822876e-01
-1.545809209346771240e-01
-1.528985798358917236e-01
-2.952915616333484650e-02
3.071709163486957550e-02
3.275781869888305664e-02
-4.528423026204109192e-02
-5.464502796530723572e-02
-9.027314186096191406e-02
-1.425456106662750244e-01
-2.966520562767982483e-02
1.510469894856214523e-02
1.835327222943305969e-02
-9.367103129625320435e-02
-1.075147911906242371e-01
-5.178137496113777161e-02
-3.387274965643882751e-02
-4.084772430360317230e-03
-5.221606791019439697e-02
-8.310571312904357910e-02
3.053981997072696686e-02
8.696313202381134033e-02
6.573291867971420288e-02
2.433157563209533691e-01
3.413984477519989014e-01
3.635947704315185547e-01
2.072818875312805176e-01
1.127915754914283752e-01
1.790045052766799927e-01
1.478593349456787109e-01
3.727882206439971924e-01
5.060181617736816406e-01
4.910035133361816406e-01
2.440800964832305908e-01
1.470399647951126099e-01
1.949607878923416138e-01
1.694502979516983032e-01
3.040713071823120117e-01
3.638393580913543701e-01
2.727090716361999512e-01
1.087925657629966736e-01
1.154239550232887268e-01
1.506201028823852539e-01
1.756108403205871582e-01
2.932605445384979248e-01
2.443002313375473022e-01
8.997461199760437012e-02
-2.242562733590602875e-02
1.056221053004264832e-01
1.138616502285003662e-01
1.491250693798065186e-01
1.794722676277160645e-01
1.797260344028472900e-01
5.048899725079536438e-02
-1.186861377209424973e-02
1.267697513103485107e-01
1.640265733003616333e-01
1.077072173357009888e-01
1.759838610887527466e-01
1.299983114004135132e-01
7.073779404163360596e-02
-3.519310057163238525e-02
1.006875485181808472e-01
1.571689397096633911e-01
1.106697842478752136e-01
9.771580994129180908e-02
7.993122935295104980e-02
4.401354119181632996e-02
-2.262741141021251678e-02
-3.960071876645088196e-02
-5.362892150878906250e-02
-9.142463654279708862e-02
-8.069434762001037598e-02
-4.497068747878074646e-02
-2.606156980618834496e-03
3.356794640421867371e-02
-5.964239314198493958e-02
-7.210689783096313477e-02
-9.253466874361038208e-02
-1.013183817267417908e-01
-9.454236924648284912e-02
-6.236115843057632446e-02
1.712985336780548096e-02
-6.755416840314865112e-02
-5.369327217340469360e-02
-4.944619908928871155e-02
-1.324378252029418945e-01
-1.894129216670989990e-01
-2.179165780544281006e-01
-9.298189729452133179e-02
5.276664160192012787e-03
4.348742961883544922e-02
1.226502563804388046e-02
-8.961319178342819214e-02
-1.875017434358596802e-01
-2.636111974716186523e-01
-1.331681907176971436e-01
6.421764194965362549e-02
1.096291244029998779e-01
6.925621628761291504e-02
-3.868051990866661072e-02
-1.802945882081985474e-01
-2.066232115030288696e-01
-1.152725815773010254e-01
1.015114337205886841e-01
1.434480398893356323e-01
7.115130871534347534e-02
1.360993133857846260e-03
-8.185907453298568726e-02
-1.555972266942262650e-02
-3.342959564179182053e-03
1.345098763704299927e-01
2.000692039728164673e-01
9.847091138362884521e-02
3.660524636507034302e-02
-1.076246332377195358e-02
5.884767044335603714e-03
-3.137041116133332253e-03
-9.593170136213302612e-02
-8.693534135818481445e-02
-6.763011217117309570e-02
-6.766248494386672974e-02
-1.306163668632507324e-01
-1.523524224758148193e-01
-1.649949848651885986e-01
-4.708004742860794067e-02
-3.061468340456485748e-02
-8.784764260053634644e-02
-4.960503056645393372e-02
-1.208489909768104553e-01
-7.871884852647781372e-02
-1.366051137447357178e-01
-1.766311004757881165e-02
-1.360489148646593094e-02
-3.409021720290184021e-02
6.843940168619155884e-02
7.099087536334991455e-02
1.438122093677520752e-01
2.604734897613525391e-02
-9.084641933441162109e-03
-2.837810292840003967e-02
-4.023787379264831543e-02
-3.846331965178251266e-03
2.356356754899024963e-02
1.331766694784164429e-01
6.221523135900497437e-02
-4.144739359617233276e-02
-7.756818830966949463e-02
-3.305432572960853577e-02
5.052614584565162659e-02
1.655894517898559570e-01
1.743856817483901978e-01
6.465192884206771851e-02
-3.773349151015281677e-02
-5.953133106231689453e-02
-7.499612122774124146e-02
-7.870707660913467407e-02
-3.837209194898605347e-02
1.991440542042255402e-02
-1.318111829459667206e-02
-3.275709599256515503e-02
-1.355486363172531128e-02
-7.939865812659263611e-03
-4.249505698680877686e-03
-1.456426735967397690e-02
-6.768602877855300903e-03
-6.320697814226150513e-02
1.505984179675579071e-02
4.156912118196487427e-02
3.670776030048727989e-03
-1.068389043211936951e-02
-3.988587856292724609e-02
-4.802196100354194641e-02
-4.929948598146438599e-02
-1.284047123044729233e-02
-1.016708323732018471e-03
-5.289056897163391113e-02
-1.030715275555849075e-02
-2.931790985167026520e-02
-1.171991880983114243e-02
-4.733610525727272034e-02
-4.646671190857887268e-02
-3.054472059011459351e-02
7.727949414402246475e-03
7.962685823440551758e-02
3.371076658368110657e-02
4.577361047267913818e-02
-1.242992375046014786e-02
-1.156077086925506592e-01
-1.087177619338035583e-01
-4.808716848492622375e-02
5.792580917477607727e-02
1.195030808448791504e-01
1.822588592767715454e-01
1.032888740301132202e-01
-1.341475397348403931e-01
-1.056386530399322510e-01
6.553784012794494629e-02
1.848356425762176514e-01
3.096227049827575684e-01
3.283726572990417480e-01
1.655882298946380615e-01
-9.350818395614624023e-02
-4.515296220779418945e-02
5.071225389838218689e-02
1.007217466831207275e-01
1.985817253589630127e-01
2.490355968475341797e-01
1.541822552680969238e-01
-9.278852492570877075e-02
-4.047030583024024963e-02
7.444671541452407837e-02
1.062327399849891663e-01
1.015621572732925415e-01
5.517273023724555969e-02
1.878374814987182617e-02
-1.054944247007369995e-01
-1.488652676343917847e-01
-4.896462336182594299e-02
-1.530217123217880726e-03
3.889398649334907532e-02
5.411720648407936096e-02
1.920550316572189331e-02
-1.563050597906112671e-01
-2.047495543956756592e-01
-6.756407767534255981e-02
1.075099408626556396e-02
5.179750174283981323e-02
5.194146558642387390e-02
-4.179652314633131027e-04
-2.100971713662147522e-02
-5.735179781913757324e-02
5.164192616939544678e-02
1.186858713626861572e-01
1.130665540695190430e-01
6.937757879495620728e-02
-1.931231468915939331e-02
4.466422647237777710e-02
3.542023152112960815e-02
5.993389338254928589e-02
1.802289336919784546e-01
1.593747884035110474e-01
1.516354680061340332e-01
2.261191979050636292e-02
3.886147961020469666e-02
3.547131642699241638e-02
8.252259343862533569e-02
2.305890917778015137e-01
1.918623000383377075e-01
1.891060471534729004e-01
4.827962443232536316e-02
6.042616441845893860e-02
5.947645008563995361e-02
2.450669370591640472e-02
1.120053902268409729e-01
1.290746331214904785e-01
1.525735706090927124e-01
5.647638812661170959e-02
2.604852057993412018e-02
4.653345793485641479e-03
-9.088421240448951721e-03
6.973053328692913055e-03
2.006929740309715271e-02
1.293137948960065842e-02
-1.808164082467556000e-02
-6.605747342109680176e-02
-1.031547263264656067e-01
-1.104567497968673706e-01
-1.471104025840759277e-01
-1.372207105159759521e-01
-1.053596884012222290e-01
-7.027168571949005127e-02
-1.074124276638031006e-01
-1.508157849311828613e-01
-1.363813579082489014e-01
-1.873041838407516479e-01
-2.177561223506927490e-01
-1.477584242820739746e-01
-1.015194877982139587e-01
-6.883650273084640503e-02
-9.787065535783767700e-02
-1.288314163684844971e-01
-1.775797307491302490e-01
-2.505869865417480469e-01
-1.779798418283462524e-01
-1.074733138084411621e-01
-9.622236341238021851e-02
-1.089780777692794800e-01
-9.817508608102798462e-02
-1.111786961555480957e-01
-2.138767838478088379e-01
-1.242214441299438477e-01
-1.178892552852630615e-01
-1.284139156341552734e-01
-1.225340217351913452e-01
-5.770732462406158447e-02
-2.309771627187728882e-02
-4.299454763531684875e-02
-3.521847352385520935e-02
-4.441668093204498291e-02
-5.378449708223342896e-02
-4.787851125001907349e-02
-1.069427374750375748e-02
8.754605427384376526e-03
5.606338754296302795e-02
6.477884948253631592e-02
1.515203341841697693e-02
-1.289053540676832199e-02
-3.684501349925994873e-02
-6.553993560373783112e-03
1.618275418877601624e-02
8.337097615003585815e-02
8.363191783428192139e-02
3.233071789145469666e-02
-3.378590568900108337e-02
-3.207459673285484314e-02
-9.817213565111160278e-02
-5.734044313430786133e-02
-2.560966834425926208e-02
-2.600298263132572174e-02
-2.744339592754840851e-02
-2.268716692924499512e-03
2.776638139039278030e-03
-1.159884631633758545e-01
-4.750760272145271301e-02
-2.099148929119110107e-02
2.053566277027130127e-02
-4.948980174958705902e-03
1.573254726827144623e-02
1.417231559753417969e-02
-4.099318385124206543e-02
-1.060436144471168518e-01
-7.697226852178573608e-02
-1.183222904801368713e-01
-4.012320190668106079e-02
-3.697148337960243225e-02
-5.253732949495315552e-02
-5.831982195377349854e-02
-1.183275058865547180e-01
-4.823692515492439270e-02
-4.871879890561103821e-02
-4.740601871162652969e-04
-1.479484513401985168e-02
-4.485598951578140259e-02
-6.878560781478881836e-02
-1.396445780992507935e-01
-3.070972301065921783e-02
-3.037110716104507446e-02
3.068627975881099701e-02
-1.621963083744049072e-02
-6.089068576693534851e-02
-1.097553521394729614e-01
-1.020193099975585938e-01
2.620354527607560158e-03
9.255113452672958374e-02
6.079691648483276367e-02
-2.045752108097076416e-02
-2.542473375797271729e-02
-2.827430330216884613e-02
-5.313641577959060669e-02
-4.205591231584548950e-02
-2.691724151372909546e-02
-2.181718870997428894e-02
-9.108576178550720215e-02
-9.891626238822937012e-02
-7.565738260746002197e-02
-1.414168477058410645e-01
-1.538709104061126709e-01
-1.912696510553359985e-01
-1.400342434644699097e-01
-1.308760046958923340e-01
-1.232624277472496033e-01
-2.454218920320272446e-03
-4.127478599548339844e-02
-1.152515858411788940e-01
-2.332762628793716431e-01
-1.903208941221237183e-01
-1.151548847556114197e-01
-8.439743518829345703e-02
9.276634454727172852e-02
1.349977254867553711e-01
1.448224391788244247e-02
-1.351859122514724731e-01
-1.431235671043395996e-01
-1.117911115288734436e-01
-5.501475557684898376e-02
1.844610869884490967e-01
3.031966686248779297e-01
1.488317847251892090e-01
-1.476451847702264786e-02
-9.637579321861267090e-02
-8.611720800399780273e-02
1.671430282294750214e-02
2.054748535156250000e-01
3.374694883823394775e-01
1.702036112546920776e-01
2.024534530937671661e-02
-5.233053490519523621e-02
-1.186702400445938110e-01
-3.105018287897109985e-02
1.089108660817146301e-01
2.620212137699127197e-01
1.932089775800704956e-01
9.602817893028259277e-02
-2.336604520678520203e-03
-1.375826299190521240e-01
-1.007797941565513611e-01
-3.105279617011547089e-02
6.461992859840393066e-02
2.579151466488838196e-02
-5.266508553177118301e-03
-3.488440811634063721e-02
-7.912202924489974976e-02
-7.378370314836502075e-02
-8.643370121717453003e-02
-1.072930321097373962e-01
-1.151513233780860901e-01
-1.007711961865425110e-01
-7.692551612854003906e-02
-3.329870104789733887e-02
-1.704803295433521271e-02
-5.724718421697616577e-02
-1.285660862922668457e-01
-1.386459618806838989e-01
-1.249202713370323181e-01
-9.532254934310913086e-02
-6.787619739770889282e-02
-3.170397132635116577e-02
-5.901743099093437195e-02
-1.357749551534652710e-01
-1.729952841997146606e-01
-1.275505721569061279e-01
-3.281727433204650879e-02
-1.275681257247924805e-01
-1.042841151356697083e-01
-1.309606879949569702e-01
-1.818239390850067139e-01
-1.620829254388809204e-01
-1.334129571914672852e-01
-3.016440942883491516e-02
-1.233431026339530945e-01
-1.202288717031478882e-01
-1.616366207599639893e-01
-1.777694225311279297e-01
-2.003488540649414062e-01
-1.730604767799377441e-01
-6.623382866382598877e-02
-1.879195123910903931e-01
-2.276873886585235596e-01
-2.308517694473266602e-01
-2.307564914226531982e-01
-1.848930418491363525e-01
-1.307300031185150146e-01
-4.724504053592681885e-02
-1.262191385030746460e-01
-1.574968397617340088e-01
-1.594877392053604126e-01
-1.888196915388107300e-01
-1.736045777797698975e-01
-1.412787735462188721e-01
-6.898698955774307251e-02
7.233506534248590469e-03
-1.187896635383367538e-02
-3.095043636858463287e-02
-6.877258419990539551e-02
-1.015657633543014526e-01
-1.545302718877792358e-01
-1.386160850524902344e-01
-4.879421088844537735e-03
-2.953943051397800446e-02
-4.657519608736038208e-02
1.553310547024011612e-03
-1.219011098146438599e-02
-3.956358879804611206e-02
-1.236883848905563354e-01
-5.199972167611122131e-02
-1.197158545255661011e-01
5.996164400130510330e-03
1.374125182628631592e-01
1.904686689376831055e-01
8.756667375564575195e-02
-3.346612304449081421e-02
-7.123520970344543457e-02
-1.062088087201118469e-01
1.407434344291687012e-01
4.013450443744659424e-01
4.202886819839477539e-01
3.164339661598205566e-01
6.892935931682586670e-02
-7.463609427213668823e-02
-1.019420325756072998e-01
2.051093429327011108e-01
3.518706560134887695e-01
3.693936467170715332e-01
2.852712571620941162e-01
7.724343240261077881e-02
-4.522207751870155334e-02
-3.901607170701026917e-02
9.934674948453903198e-02
1.928348094224929810e-01
1.765515953302383423e-01
2.141204774379730225e-01
8.963856101036071777e-02
-3.071888536214828491e-02
-2.486502751708030701e-02
3.040291555225849152e-02
-2.194895350839942694e-04
-2.520994096994400024e-02
-3.593115881085395813e-02
-2.710575051605701447e-02
-1.222262904047966003e-02
-1.327750645577907562e-02
-3.830396384000778198e-02
-1.189134549349546432e-02
1.838625222444534302e-02
7.183918356895446777e-02
6.489094346761703491e-03
3.382872790098190308e-02
5.167736858129501343e-02
1.103698182851076126e-02
7.644809782505035400e-02
1.132729128003120422e-01
1.634304374456405640e-01
5.396148189902305603e-02
-4.001269116997718811e-02
-2.793826721608638763e-02
-6.711112707853317261e-02
4.955308511853218079e-02
6.627710163593292236e-02
1.303485482931137085e-01
1.858386024832725525e-02
-8.577635139226913452e-02
-5.100027471780776978e-02
-2.205071412026882172e-02
1.020673811435699463e-01
6.856412440538406372e-02
8.540438115596771240e-02
6.276956410147249699e-04
-1.080944165587425232e-01
-1.036656796932220459e-01
-6.814856827259063721e-02
1.039272174239158630e-01
1.297324746847152710e-01
9.381724894046783447e-02
1.000244636088609695e-02
-6.397555768489837646e-02
-2.218148484826087952e-02
1.708145812153816223e-02
1.237519383430480957e-01
1.524806469678878784e-01
8.519515395164489746e-02
-2.096096612513065338e-02
-3.789131343364715576e-02
-3.512189537286758423e-02
-3.538634255528450012e-02
4.196261521428823471e-03
2.134165354073047638e-02
-1.820317283272743225e-02
-4.642913863062858582e-02
-1.577375642955303192e-02
-4.968622699379920959e-02
-9.617410600185394287e-02
-9.574085474014282227e-02
-8.916752785444259644e-02
-9.411821514368057251e-02
-9.863013029098510742e-02
2.787727117538452148e-02
-2.451886422932147980e-02
-7.136824727058410645e-02
8.057972299866378307e-04
1.152676250785589218e-02
-5.820504948496818542e-02
-1.337871700525283813e-01
6.857554893940687180e-03
-2.952473983168601990e-02
1.965924352407455444e-02
1.010558009147644043e-01
9.315512329339981079e-02
-3.912255913019180298e-02
-1.422894299030303955e-01
9.550904855132102966e-03
-3.090729005634784698e-04
4.622571542859077454e-02
9.753181785345077515e-02
1.273214817047119141e-01
2.240778412669897079e-03
-7.998917251825332642e-02
6.576906144618988037e-02
6.129302084445953369e-02
5.675075203180313110e-02
-1.724737230688333511e-03
2.433949150145053864e-03
-5.253687500953674316e-02
-7.232306152582168579e-02
1.844751238822937012e-01
2.169526219367980957e-01
1.137609034776687622e-01
-4.721640609204769135e-03
-4.437679797410964966e-02
-1.523563731461763382e-02
-2.355577051639556885e-02
1.695899665355682373e-01
1.896300315856933594e-01
1.048474609851837158e-01
9.421204216778278351e-03
-2.872170321643352509e-02
-3.863411024212837219e-03
-1.512249582447111607e-03
-2.628662623465061188e-04
-2.040246687829494476e-02
-3.316159173846244812e-02
-5.850459635257720947e-02
-9.179088473320007324e-02
-1.172552108764648438e-01
-1.249996498227119446e-01
4.423567280173301697e-02
4.246301017701625824e-03
-3.065762110054492950e-02
-1.309478431940078735e-01
-1.669537872076034546e-01
-2.499588727951049805e-01
-2.036775499582290649e-01
3.100810945034027100e-02
-5.482783913612365723e-02
-1.017562076449394226e-01
-1.705530285835266113e-01
-1.637319922447204590e-01
-1.911172568798065186e-01
-1.640285551548004150e-01
-2.791437692940235138e-02
-8.577191829681396484e-02
-9.342200309038162231e-02
-1.436766386032104492e-01
-1.845826655626296997e-01
-2.554588317871093750e-01
-2.328422218561172485e-01
-1.468040794134140015e-01
-1.888963878154754639e-01
-1.749981641769409180e-01
-1.695655882358551025e-01
-2.428277879953384399e-01
-2.444622665643692017e-01
-1.972137242555618286e-01
-3.018243908882141113e-01
-3.041160702705383301e-01
-1.553000360727310181e-01
-1.211746111512184143e-01
-2.070611119270324707e-01
-2.175858765840530396e-01
-1.445697098970413208e-01
-2.717565298080444336e-01
-3.182535469532012939e-01
-1.762316077947616577e-01
-1.341224610805511475e-01
-1.465715318918228149e-01
-1.324509084224700928e-01
-9.283223748207092285e-02
-4.716216772794723511e-02
-4.366867616772651672e-02
-4.115669056773185730e-02
2.086115069687366486e-03
3.534750640392303467e-02
5.385969579219818115e-02
-1.101282425224781036e-02
-6.488583236932754517e-02
-8.610631525516510010e-02
-3.920032829046249390e-02
2.509659528732299805e-02
1.122908815741539001e-01
1.294722110033035278e-01
3.488836064934730530e-02
-8.780315518379211426e-03
-1.701498031616210938e-02
3.976926952600479126e-02
1.110931113362312317e-01
1.731741577386856079e-01
1.563787758350372314e-01
7.672710716724395752e-02
-8.635251969099044800e-02
-8.159804344177246094e-02
1.311757117509841919e-01
2.925119102001190186e-01
3.361140489578247070e-01
3.040903508663177490e-01
7.440476864576339722e-02
-9.826699644327163696e-02
-5.726002901792526245e-02
1.673416942358016968e-01
3.326504826545715332e-01
3.881870806217193604e-01
2.640183269977569580e-01
4.152267053723335266e-02
-1.627302914857864380e-01
-9.943814575672149658e-02
1.614160686731338501e-01
3.051583766937255859e-01
3.305444419384002686e-01
1.591802239418029785e-01
-4.162913933396339417e-02
-1.069242060184478760e-01
-8.751368522644042969e-02
3.789609298110008240e-02
8.170451223850250244e-02
7.886312901973724365e-02
-1.276289857923984528e-02
-6.952718645334243774e-02
-1.289964467287063599e-01
-1.260174959897994995e-01
-9.036637097597122192e-02
-7.933178544044494629e-02
-7.559604197740554810e-02
-4.415239393711090088e-02
-4.682221263647079468e-02
-1.688851565122604370e-01
-1.801686584949493408e-01
-5.764602124691009521e-02
2.135454118251800537e-02
5.144320800900459290e-02
6.724131107330322266e-02
-2.162754535675048828e-02
-1.136319339275360107e-01
-1.290867775678634644e-01
3.940292447805404663e-02
1.001603901386260986e-01
1.299198418855667114e-01
9.112114459276199341e-02
1.354180648922920227e-02
-7.904472947120666504e-02
-7.809121906757354736e-02
1.853477060794830322e-01
3.723113536834716797e-01
3.343718349933624268e-01
2.280086129903793335e-01
-8.330639684572815895e-04
-5.675072968006134033e-02
-5.084300041198730469e-02
1.748852282762527466e-01
3.745636343955993652e-01
3.889586031436920166e-01
2.858332991600036621e-01
2.729238010942935944e-02
-5.971162021160125732e-02
-3.069891035556793213e-02
1.458283513784408569e-01
3.444067239761352539e-01
3.095445036888122559e-01
2.306623607873916626e-01
-1.097034849226474762e-02
-4.081812873482704163e-02
1.515574287623167038e-03
1.016659289598464966e-01
1.888184696435928345e-01
1.601108908653259277e-01
1.052711904048919678e-01
-1.436282694339752197e-02
-1.140975728631019592e-01
-1.327844262123107910e-01
-1.494701802730560303e-01
-1.508635431528091431e-01
-1.474147289991378784e-01
-1.285598874092102051e-01
-1.123731583356857300e-01
-1.251703500747680664e-01
-1.308426260948181152e-01
-1.388717442750930786e-01
-9.947715699672698975e-02
-6.534966826438903809e-02
-7.532554119825363159e-02
-9.150238335132598877e-02
-1.831826418638229370e-01
-1.710870712995529175e-01
-5.797769501805305481e-02
6.898129731416702271e-02
1.284907013177871704e-01
8.284080773591995239e-02
2.376621123403310776e-03
-1.751831620931625366e-01
-1.440153270959854126e-01
6.536942720413208008e-02
3.324107229709625244e-01
3.984274268150329590e-01
2.543873786926269531e-01
6.154015287756919861e-02
-2.138563543558120728e-01
-1.684831678867340088e-01
5.538861081004142761e-02
2.412838488817214966e-01
2.498120367527008057e-01
1.624452620744705200e-01
5.479569081217050552e-03
-2.334474325180053711e-01
-2.098294496536254883e-01
6.729641929268836975e-03
1.354624629020690918e-01
9.122074395418167114e-02
5.550225451588630676e-02
-5.745394900441169739e-02
-2.160551100969314575e-01
-2.572087049484252930e-01
-1.463277041912078857e-01
-2.838604524731636047e-02
-3.726502135396003723e-02
-3.853979986160993576e-03
-5.329856649041175842e-02
-3.784837201237678528e-02
-6.234948709607124329e-02
-7.247821241617202759e-02
-7.716873288154602051e-02
-1.015413478016853333e-01
-1.584905982017517090e-01
-1.467730551958084106e-01
-2.256766520440578461e-02
-3.292712196707725525e-02
-4.482866451144218445e-02
-2.496841922402381897e-02
-3.902538493275642395e-02
-9.489400684833526611e-02
-9.796066582202911377e-02
-1.191527172923088074e-01
-1.116554662585258484e-01
-2.592054009437561035e-02
7.154653966426849365e-02
6.682388484477996826e-02
1.023386791348457336e-02
-1.993618160486221313e-02
-1.118569895625114441e-01
-1.232970803976058960e-01
8.761873323237523437e-05
1.572405844926834106e-01
2.412465065717697144e-01
2.201858758926391602e-01
7.215402275323867798e-02
-9.104461967945098877e-02
-7.995209097862243652e-02
2.157757431268692017e-02
2.176186442375183105e-01
2.882802188396453857e-01
2.830815315246582031e-01
8.872564882040023804e-02
-8.067056536674499512e-02
-8.830799907445907593e-02
-1.405696570873260498e-02
1.296786367893218994e-01
1.827814429998397827e-01
1.688354462385177612e-01
3.725548461079597473e-02
-2.789780311286449432e-02
-3.333308547735214233e-02
1.875624991953372955e-02
7.759515196084976196e-02
8.933313935995101929e-02
4.013521969318389893e-02
-4.066385328769683838e-02
-1.711084395647048950e-01
-1.664905697107315063e-01
-1.216773167252540588e-01
-8.746843039989471436e-02
-8.493545651435852051e-02
-6.394620239734649658e-02
-5.738058313727378845e-02
-1.689869761466979980e-01
-2.071949541568756104e-01
-1.702580302953720093e-01
-1.298066228628158569e-01
-1.010142192244529724e-01
-9.731686115264892578e-02
-8.281701803207397461e-02
-1.245151013135910034e-01
-1.653231382369995117e-01
-1.221619695425033569e-01
-1.560904234647750854e-01
-2.056709080934524536e-01
-1.938320696353912354e-01
-1.314282119274139404e-01
-1.155384406447410583e-01
-1.823559552431106567e-01
-1.714650839567184448e-01
-1.682432293891906738e-01
-1.830112934112548828e-01
-2.299978435039520264e-01
-1.906376630067825317e-01
-1.188151538372039795e-01
-1.546974331140518188e-01
-1.354303807020187378e-01
-1.324767470359802246e-01
-1.444497108459472656e-01
-1.619763225317001343e-01
-1.497320830821990967e-01
-1.434224992990493774e-01
-1.743943095207214355e-01
-1.481927931308746338e-01
-1.533715128898620605e-01
-1.477294713258743286e-01
-1.214669942855834961e-01
-9.568917751312255859e-02
-1.260056346654891968e-01
-1.464889049530029297e-01
-1.121367514133453369e-01
-8.368268609046936035e-02
-7.777545601129531860e-02
-5.845656245946884155e-02
-5.400328338146209717e-02
-1.633064448833465576e-01
-1.912081688642501831e-01
-8.939930051565170288e-02
-7.988109439611434937e-02
-7.531086355447769165e-02
-4.169635474681854248e-02
-3.838060796260833740e-02
-1.736267805099487305e-01
-1.968370229005813599e-01
-1.378996968269348145e-01
-1.327232122421264648e-01
-1.255321055650711060e-01
-3.476173058152198792e-02
-5.316390190273523331e-03
-1.081698834896087646e-01
-1.520860642194747925e-01
-1.093171089887619019e-01
-1.230138093233108521e-01
-5.096739158034324646e-02
3.643126040697097778e-02
5.395203083753585815e-02
-4.725991189479827881e-02
-1.009647827595472336e-02
1.199918538331985474e-01
2.374654412269592285e-01
2.687994837760925293e-01
1.844647377729415894e-01
6.868869066238403320e-02
-5.032382905483245850e-02
-3.887493908405303955e-02
1.123297289013862610e-01
2.029834985733032227e-01
1.872488558292388916e-01
8.367252349853515625e-02
1.824361272156238556e-02
-3.989158198237419128e-02
1.532426103949546814e-02
2.017523348331451416e-01
2.636276781558990479e-01
2.526031732559204102e-01
1.032638847827911377e-01
1.341222599148750305e-02
-3.776502236723899841e-02
-3.451456502079963684e-02
8.513686060905456543e-02
1.106601953506469727e-01
7.950334995985031128e-02
-2.539742179214954376e-02
-4.568831250071525574e-02
2.207742035388946533e-01
2.576083838939666748e-01
1.361427456140518188e-01
1.360272765159606934e-01
1.178434789180755615e-01
7.512478530406951904e-02
-1.613822951912879944e-02
2.705863714218139648e-01
3.236318528652191162e-01
2.624936699867248535e-01
3.838344216346740723e-01
3.867260217666625977e-01
2.598401010036468506e-01
6.282787024974822998e-02
1.361898779869079590e-01
1.732833087444305420e-01
2.803805470466613770e-01
4.506449997425079346e-01
4.627156555652618408e-01
3.585783839225769043e-01
1.520429700613021851e-01
4.252782091498374939e-02
4.933141916990280151e-02
2.281457483768463135e-01
4.435444474220275879e-01
4.121705889701843262e-01
3.470709323883056641e-01
1.629683226346969604e-01
2.999995276331901550e-02
2.735580876469612122e-02
1.274609118700027466e-01
2.573444545269012451e-01
2.653829157352447510e-01
2.828078866004943848e-01
1.513289064168930054e-01
2.667474187910556793e-02
5.283809453248977661e-02
4.302506893873214722e-02
7.553955167531967163e-02
2.899602614343166351e-02
1.046392694115638733e-01
3.977527096867561340e-02
2.802509441971778870e-02
4.311462119221687317e-02
-4.913582000881433487e-03
-3.240371821448206902e-03
-3.277606517076492310e-02
4.355531185865402222e-02
4.241941496729850769e-03
-5.950782820582389832e-02
-1.880653016269207001e-02
4.119291901588439941e-02
8.918353170156478882e-02
7.586522400379180908e-02
5.061406176537275314e-03
-3.740747692063450813e-03
-5.010680109262466431e-02
-2.116628549993038177e-02
9.583375602960586548e-02
2.231309115886688232e-01
2.562546432018280029e-01
1.646711081266403198e-01
8.959247171878814697e-02
-3.271478228271007538e-03
7.561941631138324738e-03
8.573552221059799194e-02
2.564736008644104004e-01
3.353466391563415527e-01
2.883057296276092529e-01
1.662420481443405151e-01
-1.635739114135503769e-03
-1.240658946335315704e-02
9.528627246618270874e-02
3.146026730537414551e-01
3.644011318683624268e-01
2.965447604656219482e-01
1.376925855875015259e-01
-3.174049034714698792e-02
-1.278647407889366150e-02
4.922412708401679993e-02
2.295330911874771118e-01
1.918663829565048218e-01
1.613884568214416504e-01
1.604231074452400208e-02
-3.268796950578689575e-02
8.511653169989585876e-03
2.096740528941154480e-02
1.347741782665252686e-01
5.015596374869346619e-02
3.585665300488471985e-02
-5.389447510242462158e-02
-2.103220857679843903e-02
3.611586987972259521e-02
2.247130125761032104e-02
4.947887361049652100e-02
-3.894265741109848022e-02
-3.344326838850975037e-02
-5.182969197630882263e-02
-1.035504192113876343e-01
-1.202216371893882751e-01
-1.070974916219711304e-01
-9.921245276927947998e-02
-9.117882698774337769e-02
-8.391691744327545166e-02
-1.074905395507812500e-01
-5.262123420834541321e-02
-5.306701734662055969e-02
-8.650053292512893677e-02
-7.825598865747451782e-02
-5.702151730656623840e-02
-2.203496173024177551e-02
-7.492941617965698242e-02
-2.876001177355647087e-03
5.454815458506345749e-03
3.377383947372436523e-02
2.287523299455642700e-01
3.801162838935852051e-01
4.047923684120178223e-01
1.531997919082641602e-01
1.305225118994712830e-02
1.668559946119785309e-02
6.446556001901626587e-02
2.920722961425781250e-01
4.051614403724670410e-01
4.821040630340576172e-01
1.730106472969055176e-01
6.521332263946533203e-02
9.837841242551803589e-02
1.193300783634185791e-01
3.155596256256103516e-01
3.718334138393402100e-01
4.378855526447296143e-01
1.142970770597457886e-01
1.636444590985774994e-02
4.560378938913345337e-02
8.234950155019760132e-02
1.716157793998718262e-01
1.854829043149948120e-01
1.945183426141738892e-01
-4.045574925839900970e-03
-1.332067884504795074e-02
1.438000588677823544e-03
-1.155673153698444366e-02
-4.012021701782941818e-03
-1.860293373465538025e-02
-6.123006716370582581e-02
-1.149154156446456909e-01
2.347469562664628029e-03
3.744981810450553894e-02
-4.789276421070098877e-02
-4.866062849760055542e-02
-4.968445003032684326e-02
3.743518888950347900e-02
-1.077934633940458298e-02
2.160257101058959961e-02
7.469486445188522339e-02
-7.927279919385910034e-02
-1.138998046517372131e-01
-1.473859846591949463e-01
-5.694624781608581543e-02
-6.725025177001953125e-02
3.275487571954727173e-02
7.093599438667297363e-02
-6.467607617378234863e-02
-6.578765064477920532e-02
-9.716037660837173462e-02
-1.277213543653488159e-01
-1.533826291561126709e-01
1.316338032484054565e-02
3.649181686341762543e-03
-2.589529380202293396e-02
-3.576051443815231323e-02
-1.348515134304761887e-02
-6.292826682329177856e-02
-1.148504987359046936e-01
8.914534002542495728e-03
1.556935347616672516e-02
6.274544447660446167e-02
8.627133071422576904e-02
6.442743539810180664e-02
2.185121178627014160e-02
-6.028096750378608704e-02
-1.749998331069946289e-02
1.297324337065219879e-02
6.665789335966110229e-02
1.342079788446426392e-01
1.521321088075637817e-01
1.311511397361755371e-01
1.474298629909753799e-02
-4.640822857618331909e-02
-2.016922459006309509e-02
-1.668092794716358185e-02
9.879848919808864594e-03
1.107186544686555862e-02
2.672897465527057648e-02
-3.089737892150878906e-02
2.125071547925472260e-02
7.067921012639999390e-02
5.045832321047782898e-02
8.823945187032222748e-03
-2.569242566823959351e-02
-7.378433644771575928e-02
-6.471937149763107300e-02
4.952239990234375000e-02
1.118753626942634583e-01
1.505830287933349609e-01
2.392043769359588623e-01
2.558161616325378418e-01
1.752988547086715698e-01
2.311316505074501038e-02
4.616999067366123199e-03
3.171486780047416687e-02
1.584178358316421509e-01
4.534456431865692139e-01
6.398941278457641602e-01
6.417253017425537109e-01
3.120026886463165283e-01
-5.285916104912757874e-02
-2.898223139345645905e-02
1.907775253057479858e-01
5.502993464469909668e-01
7.486768364906311035e-01
7.178791761398315430e-01
3.399895131587982178e-01
-6.845679134130477905e-03
-2.210525237023830414e-02
9.345745295286178589e-02
3.578314781188964844e-01
5.836669206619262695e-01
6.293423175811767578e-01
3.243355751037597656e-01
-1.412958186119794846e-02
1.044850330799818039e-02
7.688007503747940063e-02
1.780064254999160767e-01
2.849486470222473145e-01
3.158183693885803223e-01
1.609595417976379395e-01
-4.620129242539405823e-03
1.780439913272857666e-02
-9.593967348337173462e-03
-6.496664881706237793e-02
-7.585963606834411621e-02
-7.899920642375946045e-02
-4.188165441155433655e-02
-1.221913173794746399e-01
-1.338877975940704346e-01
-1.172101721167564392e-01
-1.059005632996559143e-01
-8.597066998481750488e-02
-1.373214926570653915e-02
-2.342496067285537720e-03
-1.687450855970382690e-01
-1.989467442035675049e-01
-1.426708251237869263e-01
-1.384793967008590698e-01
-9.027947485446929932e-02
-1.224341057240962982e-02
5.864243954420089722e-03
-1.172341853380203247e-01
-1.461232006549835205e-01
-9.798730164766311646e-02
-1.081710234284400940e-01
-9.609837085008621216e-02
-1.910548284649848938e-02
-1.651486381888389587e-03
-1.038862317800521851e-01
-1.440901756286621094e-01
-1.420998573303222656e-01
-1.465020477771759033e-01
-1.324710845947265625e-01
-1.058498695492744446e-01
-1.110311076045036316e-01
-6.157723069190979004e-02
-7.812944799661636353e-02
-1.574114710092544556e-01
-1.593297421932220459e-01
-1.533907949924468994e-01
-6.818851083517074585e-02
-7.193170487880706787e-02
-1.039662733674049377e-01
-9.189628064632415771e-02
-1.432631164789199829e-01
-1.910708397626876831e-01
-2.709478437900543213e-01
-2.265577912330627441e-01
-1.622832119464874268e-01
-1.355632841587066650e-01
-1.249580234289169312e-01
-1.014050021767616272e-01
-1.125145182013511658e-01
-1.507415026426315308e-01
-1.293548643589019775e-01
-9.639451652765274048e-02
-1.170739307999610901e-01
-9.831297397613525391e-02
-4.537796974182128906e-02
-4.507895931601524353e-02
-4.779816418886184692e-02
-1.148939728736877441e-01
-1.151112020015716553e-01
-1.229723542928695679e-01
-1.454083323478698730e-01
-6.700891256332397461e-02
-8.395282179117202759e-02
-6.203563883900642395e-02
-1.157015562057495117e-01
-1.010040566325187683e-01
-6.075270846486091614e-02
-8.763039112091064453e-02
-4.262810107320547104e-03
-4.112027119845151901e-03
4.106915742158889771e-02
7.889009267091751099e-02
3.665556386113166809e-02
-3.958688303828239441e-02
-3.878441452980041504e-02
3.859018534421920776e-02
4.439149424433708191e-02
2.860529348254203796e-02
-1.444959640502929688e-02
-3.898375481367111206e-02
8.658513426780700684e-03
2.478205412626266479e-02
4.651267547160387039e-03
-3.154172375798225403e-02
2.098181657493114471e-02
-2.914453484117984772e-02
-2.328189276158809662e-02
5.005479231476783752e-02
6.863175332546234131e-02
1.135982573032379150e-02
-6.907131522893905640e-02
-1.090645566582679749e-01
-2.077455371618270874e-01
-1.622781157493591309e-01
-1.678545400500297546e-02
-2.566630765795707703e-02
-8.712948113679885864e-02
-1.552782207727432251e-01
-1.529755890369415283e-01
-1.770829558372497559e-01
-1.132634729146957397e-01
-1.736653596162796021e-01
-2.380689680576324463e-01
-1.855593323707580566e-01
-1.460137367248535156e-01
-9.327682107686996460e-02
-3.748749941587448120e-02
-2.709289267659187317e-02
-1.441797763109207153e-01
-2.215821743011474609e-01
-1.886811852455139160e-01
-1.974280625581741333e-01
-1.650131791830062866e-01
-1.569828540086746216e-01
-9.542014449834823608e-02
-8.857984095811843872e-02
-1.335042268037796021e-01
-1.304612904787063599e-01
-9.246874600648880005e-02
-7.841882109642028809e-02
-1.354202777147293091e-01
-1.389966756105422974e-01
-7.848510891199111938e-02
-8.839360624551773071e-02
-8.939107507467269897e-02
5.506015941500663757e-02
3.719078004360198975e-02
2.162254601716995239e-02
-9.902810305356979370e-02
-8.336833864450454712e-02
-5.626281350851058960e-02
3.153735399246215820e-02
2.294925600290298462e-01
1.963453590869903564e-01
1.356791257858276367e-01
-4.408474639058113098e-02
-2.481384575366973877e-02
1.366797485388815403e-03
6.345033645629882812e-02
1.940473765134811401e-01
2.240001112222671509e-01
1.501015126705169678e-01
1.497795432806015015e-02
-3.125641867518424988e-02
-2.164779976010322571e-02
4.515798017382621765e-02
6.768961995840072632e-02
8.414169400930404663e-02
-1.156253833323717117e-02
-4.586189612746238708e-02
-1.122568845748901367e-01
-1.564369499683380127e-01
-9.900654107332229614e-02
-1.253033280372619629e-01
-1.386506110429763794e-01
-1.371798366308212280e-01
-1.099003031849861145e-01
-1.134201288223266602e-01
-1.669864207506179810e-01
-1.207238659262657166e-01
-1.411776542663574219e-01
-1.904285550117492676e-01
-2.009379118680953979e-01
-1.697006672620773315e-01
-1.515132039785385132e-01
-1.573294401168823242e-01
-6.030510738492012024e-02
-1.413113772869110107e-01
-2.129381000995635986e-01
-2.887465059757232666e-01
-1.961579024791717529e-01
-1.376444548368453979e-01
-8.995793014764785767e-02
-2.540429122745990753e-03
-4.365526884794235229e-02
-1.320488303899765015e-01
-2.049190402030944824e-01
-1.888207346200942993e-01
-1.494541168212890625e-01
-1.024227514863014221e-01
-2.981327287852764130e-02
9.309335611760616302e-03
-9.397916495800018311e-02
-1.214859932661056519e-01
-1.664917021989822388e-01
-1.240431368350982666e-01
-8.651832491159439087e-02
-5.816245824098587036e-02
-2.683161199092864990e-02
-9.122814983129501343e-02
-6.476423144340515137e-02
-1.120563298463821411e-01
-1.428790837526321411e-01
-1.233244687318801880e-01
-8.804257959127426147e-02
-1.005976572632789612e-01
-1.226425543427467346e-01
-8.633113652467727661e-02
-8.079902082681655884e-02
-1.023006513714790344e-01
-1.130208596587181091e-01
-7.143852114677429199e-02
-6.089911237359046936e-02
-9.064352512359619141e-02
-8.886503428220748901e-02
-8.840151876211166382e-02
-4.953128099441528320e-02
-7.061009854078292847e-02
-7.531437277793884277e-02
-7.335836440324783325e-02
-8.904255926609039307e-02
-4.527738317847251892e-02
-2.653919346630573273e-02
-8.294443041086196899e-02
-1.253453344106674194e-01
-1.415193527936935425e-01
-1.428178846836090088e-01
-1.127315685153007507e-01
-4.015889763832092285e-02
2.494480274617671967e-02
-9.128456562757492065e-02
-1.327518522739410400e-01
-9.568969160318374634e-02
-1.148289367556571960e-01
-1.065348237752914429e-01
-1.045755371451377869e-01
-6.486043334007263184e-02
-6.591568887233734131e-02
-9.350355714559555054e-02
-2.718681097030639648e-02
-1.282086595892906189e-04
5.697066709399223328e-02
7.616252452135086060e-02
-1.962249912321567535e-02
-1.435279473662376404e-02
-4.052708670496940613e-02
-4.280196968466043472e-03
-3.142098337411880493e-02
-4.315372183918952942e-02
-4.381120204925537109e-02
-6.240803003311157227e-02
-4.029039293527603149e-02
-6.829905509948730469e-02
-8.780649863183498383e-03
-1.506616175174713135e-02
-1.587815000675618649e-03
2.126291394233703613e-02
-6.522204726934432983e-03
-1.722405254840850830e-01
-1.824077069759368896e-01
-4.004087671637535095e-02
1.999754831194877625e-02
4.407636076211929321e-02
6.319421529769897461e-02
1.453950814902782440e-02
-1.366406381130218506e-01
-1.435670256614685059e-01
-7.488860865123569965e-04
6.328904628753662109e-02
4.391611739993095398e-02
4.547602683305740356e-02
-5.254302546381950378e-02
-6.530679017305374146e-02
-5.810571089386940002e-02
-1.555982511490583420e-02
-6.170297786593437195e-02
-1.032776087522506714e-01
-8.250173181295394897e-02
-1.055144518613815308e-01
-5.092097818851470947e-02
-3.098883852362632751e-02
-2.787229605019092560e-02
-7.411682605743408203e-02
-1.722666919231414795e-01
-1.866851896047592163e-01
-1.973690837621688843e-01
-7.202060520648956299e-02
-4.834403097629547119e-02
-7.375383377075195312e-02
-1.871593892574310303e-01
-2.272296994924545288e-01
-2.384793311357498169e-01
-1.630118936300277710e-01
-2.603769116103649139e-02
1.402608025819063187e-02
2.004659967496991158e-03
-4.422351717948913574e-02
-7.658585906028747559e-02
-8.005886524915695190e-02
-7.436536997556686401e-02
-4.281731694936752319e-02
-2.573682740330696106e-02
-5.419776961207389832e-02
-6.599353998899459839e-02
-8.570003509521484375e-02
-6.062053143978118896e-02
-4.867432639002799988e-02
-1.767107248306274414e-01
-1.402255445718765259e-01
3.790961951017379761e-02
1.660221964120864868e-01
2.416533678770065308e-01
2.668370604515075684e-01
1.555252224206924438e-01
-3.206209838390350342e-02
4.423427581787109375e-02
1.610244661569595337e-01
3.194090127944946289e-01
4.246121048927307129e-01
4.635073840618133545e-01
2.400791645050048828e-01
1.071952432394027710e-01
1.821646988391876221e-01
2.128824591636657715e-01
3.768359124660491943e-01
5.023085474967956543e-01
5.107054710388183594e-01
2.817187905311584473e-01
2.371049225330352783e-01
2.910595238208770752e-01
2.760523855686187744e-01
4.449025690555572510e-01
5.261444449424743652e-01
4.899552762508392334e-01
2.016123086214065552e-01
3.216205537319183350e-01
3.626437783241271973e-01
2.859712541103363037e-01
3.260122835636138916e-01
3.716918826103210449e-01
3.697450757026672363e-01
1.552535593509674072e-01
4.418447315692901611e-01
5.745928287506103516e-01
4.210423231124877930e-01
3.564340174198150635e-01
3.052412271499633789e-01
2.977742254734039307e-01
1.168041229248046875e-01
3.845536708831787109e-01
5.244832038879394531e-01
3.594430983066558838e-01
2.636573314666748047e-01
1.967295110225677490e-01
1.886739283800125122e-01
7.246536761522293091e-02
3.877889364957809448e-02
4.383411630988121033e-02
5.184099450707435608e-02
6.235469505190849304e-02
-1.479983446188271046e-03
5.342075135558843613e-03
-5.556173995137214661e-02
4.243727773427963257e-02
5.630588904023170471e-02
2.961629815399646759e-02
6.499870866537094116e-02
4.047089442610740662e-02
9.369625151157379150e-02
-1.294154021888971329e-02
4.126493260264396667e-02
4.022977501153945923e-02
-5.058134347200393677e-02
-2.650666981935501099e-02
2.448208630084991455e-02
1.705680936574935913e-01
8.641274273395538330e-02
9.969102218747138977e-03
-3.550713136792182922e-02
-1.263016313314437866e-01
-1.142913028597831726e-01
-7.566623389720916748e-02
1.178291365504264832e-01
8.846642822027206421e-02
5.038595292717218399e-03
-2.631959319114685059e-02
-5.888754501938819885e-02
-4.995775595307350159e-02
-5.344569310545921326e-02
3.710351884365081787e-02
2.610757481306791306e-03
2.914237091317772865e-03
3.076370107010006905e-03
-4.683565720915794373e-02
-3.521196544170379639e-02
-5.940720066428184509e-02
-4.489837214350700378e-03
-4.582960158586502075e-02
1.283761020749807358e-02
9.133493527770042419e-03
-5.389883741736412048e-02
-7.387445773929357529e-03
1.509084249846637249e-03
4.600004479289054871e-02
-7.354187313467264175e-03
-8.593889325857162476e-02
-8.789094537496566772e-02
-1.132722645998001099e-01
-1.140115112066268921e-01
-1.306074410676956177e-01
-1.513846665620803833e-01
-1.244879141449928284e-01
-7.131119072437286377e-02
-8.281329274177551270e-02
-9.167724102735519409e-02
-6.432306766510009766e-02
-8.639629185199737549e-02
-1.069656312465667725e-01
-1.049581319093704224e-01
-9.159868955612182617e-02
-9.144622832536697388e-02
-5.756827071309089661e-02
-3.471883758902549744e-02
-8.096288889646530151e-02
-1.223880127072334290e-01
-1.090978756546974182e-01
-1.034912019968032837e-01
-1.175021082162857056e-01
-4.463620111346244812e-02
2.716011926531791687e-02
-7.930652797222137451e-02
-1.038515865802764893e-01
-1.603618264198303223e-01
-9.071622043848037720e-02
-5.615678429603576660e-02
-1.095460355281829834e-02
1.020057946443557739e-01
-3.315258026123046875e-02
-6.241259723901748657e-02
-1.439368426799774170e-01
-2.058111727237701416e-01
-1.974878162145614624e-01
-1.346316635608673096e-01
-1.800972037017345428e-02
-1.091463863849639893e-01
-9.508928656578063965e-02
-1.259271204471588135e-01
-1.850916892290115356e-01
-1.611010581254959106e-01
-1.194426119327545166e-01
-5.854775756597518921e-02
-1.073329448699951172e-01
-1.238826662302017212e-01
-1.002477928996086121e-01
-8.206948637962341309e-02
-8.457556366920471191e-02
-2.066510915756225586e-02
1.664152368903160095e-02
3.470570966601371765e-02
1.086441203951835632e-01
4.988079518079757690e-02
-1.098004984669387341e-03
-4.979324527084827423e-03
2.348855137825012207e-02
3.230177238583564758e-02
4.730905592441558838e-02
1.481175869703292847e-01
5.882899090647697449e-02
1.137474700808525085e-01
1.251616179943084717e-01
7.604322582483291626e-02
5.180686339735984802e-02
6.949167698621749878e-02
1.353902071714401245e-01
7.759720832109451294e-02
1.401105374097824097e-01
1.343906968832015991e-01
-8.313465863466262817e-03
-1.521156281232833862e-01
-1.649560928344726562e-01
-1.238082647323608398e-01
-4.744402319192886353e-02
1.372980326414108276e-01
7.651379704475402832e-02
-1.023114472627639771e-01
-2.931016683578491211e-01
-3.118370473384857178e-01
-3.050082623958587646e-01
-1.315198242664337158e-01
2.125423848628997803e-01
1.577442735433578491e-01
-8.354321867227554321e-02
-2.954764068126678467e-01
-2.976396083831787109e-01
-2.537704706192016602e-01
-1.173880398273468018e-01
1.777746528387069702e-01
1.799670159816741943e-01
2.370377443730831146e-02
-1.113289371132850647e-01
-1.229838430881500244e-01
-8.417065441608428955e-02
-5.511546880006790161e-02
-7.409969717264175415e-02
-8.075088262557983398e-02
-2.537454850971698761e-02
-1.672952063381671906e-02
1.661666110157966614e-02
-1.856912858784198761e-02
-4.368410259485244751e-02
-9.577246010303497314e-02
-9.339489042758941650e-02
1.452123932540416718e-02
3.480583056807518005e-02
2.707120031118392944e-02
-2.655580826103687286e-02
-5.840096250176429749e-02
-1.075512170791625977e-01
-1.104479432106018066e-01
-1.083826087415218353e-02
-2.259820699691772461e-02
-5.730998516082763672e-02
-1.333734393119812012e-01
-1.233703419566154480e-01
-1.459045857191085815e-01
-1.579617410898208618e-01
6.884421454742550850e-04
7.037533819675445557e-02
4.368410259485244751e-02
-6.075595971196889877e-03
-9.194652736186981201e-02
-1.359579265117645264e-01
-1.788407117128372192e-01
-2.988139912486076355e-02
4.696830734610557556e-02
5.977784842252731323e-02
7.900156080722808838e-03
-8.421190083026885986e-02
-9.997082501649856567e-02
-1.098385006189346313e-01
-2.800040878355503082e-02
2.067207358777523041e-02
1.605236530303955078e-02
-2.017173171043395996e-02
-5.116291344165802002e-02
-6.894202530384063721e-02
-8.964796364307403564e-02
-3.893648087978363037e-02
-3.429796174168586731e-02
-4.333423450589179993e-02
-8.644651621580123901e-02
-6.840030103921890259e-02
-7.000344246625900269e-02
-1.703218184411525726e-02
-3.429224342107772827e-02
-9.958541020750999451e-03
-4.402995109558105469e-02
-4.656246304512023926e-02
-5.868937447667121887e-02
-6.076377630233764648e-02
1.094288378953933716e-02
3.268064931035041809e-02
-1.731174439191818237e-02
-1.015916839241981506e-01
-1.412825435400009155e-01
-1.050451025366783142e-01
-1.052118986845016479e-01
-4.405579343438148499e-02
5.038471892476081848e-02
1.105094887316226959e-02
-2.079570665955543518e-02
-1.108877286314964294e-01
-7.500033080577850342e-02
-1.200992092490196228e-01
-7.684920728206634521e-02
5.187180358916521072e-03
-4.231498762965202332e-02
-2.666652388870716095e-02
-1.234727501869201660e-01
-5.293602123856544495e-02
-8.173803240060806274e-02
-3.153420239686965942e-02
5.374652147293090820e-02
4.965174943208694458e-02
1.093630567193031311e-01
-2.302281209267675877e-04
1.963516883552074432e-02
-9.837318211793899536e-02
-9.044206142425537109e-02
3.134626150131225586e-02
8.713429793715476990e-03
1.118720695376396179e-02
-9.392837435007095337e-02
-5.673713609576225281e-02
-4.243714734911918640e-02
-6.106213480234146118e-02
2.924836706370115280e-03
-1.128822565078735352e-02
-1.007365528494119644e-02
-5.215136706829071045e-02
-4.715682938694953918e-02
-2.243794687092304230e-02
1.450674794614315033e-02
-2.738333307206630707e-02
1.001324504613876343e-02
-2.748469077050685883e-02
-5.909546092152595520e-02
-6.584416329860687256e-02
7.065862417221069336e-02
1.017795130610466003e-01
-1.761503517627716064e-02
9.624709375202655792e-03
-4.472386091947555542e-03
-3.218090534210205078e-02
-5.116004124283790588e-02
1.056690812110900879e-01
1.837352365255355835e-01
6.131265312433242798e-02
6.304417550563812256e-02
1.180853471159934998e-01
2.396590560674667358e-01
1.844574064016342163e-01
3.415737301111221313e-02
9.033881872892379761e-02
7.664293050765991211e-02
1.365914791822433472e-01
1.963161975145339966e-01
3.209981918334960938e-01
2.440976649522781372e-01
-1.380991563200950623e-02
6.931986659765243530e-02
1.775608956813812256e-01
2.779087424278259277e-01
3.163315355777740479e-01
3.943597078323364258e-01
2.771908044815063477e-01
-6.699287891387939453e-02
1.892845332622528076e-02
1.283055394887924194e-01
2.170353084802627563e-01
2.085762023925781250e-01
2.318503409624099731e-01
1.169155165553092957e-01
-9.038949012756347656e-02
-7.153706252574920654e-02
-9.654272347688674927e-03
6.752923130989074707e-03
-3.694047033786773682e-02
-4.352868720889091492e-02
-7.092891633510589600e-02
-1.285260766744613647e-01
-1.489122211933135986e-01
-1.379223763942718506e-01
-1.050221249461174011e-01
-5.890503153204917908e-02
-3.681977093219757080e-02
-1.439798250794410706e-02
-1.163682937622070312e-01
-1.378168016672134399e-01
-1.563784480094909668e-01
-1.018449366092681885e-01
-2.999359741806983948e-02
-1.308157667517662048e-02
-1.130327396094799042e-02
-6.070643290877342224e-02
-1.114622876048088074e-01
-1.977083086967468262e-01
-1.288263052701950073e-01
-2.093381993472576141e-02
2.902361378073692322e-02
-9.963773190975189209e-04
4.825501516461372375e-02
3.029053099453449249e-02
-8.312821388244628906e-02
2.671083062887191772e-02
1.391859948635101318e-01
1.465400457382202148e-01
7.886557281017303467e-02
1.336531192064285278e-01
1.439336240291595459e-01
-1.403506286442279816e-02
3.511404991149902344e-02
9.262349456548690796e-02
9.517382830381393433e-02
2.118126489222049713e-02
1.919214129447937012e-01
2.560557723045349121e-01
1.504628658294677734e-01
8.615034818649291992e-02
1.287966072559356689e-01
1.051870882511138916e-01
4.235263541340827942e-02
1.711558401584625244e-01
1.743330359458923340e-01
1.113798096776008606e-01
3.965383768081665039e-02
6.992457062005996704e-02
3.044559434056282043e-02
2.325980225577950478e-03
-9.633174538612365723e-02
-1.018338054418563843e-01
-4.494209960103034973e-02
-6.928623467683792114e-02
-1.726097799837589264e-02
-3.004879690706729889e-02
-5.691156908869743347e-02
-6.166677922010421753e-02
-5.649841949343681335e-02
5.660965107381343842e-03
1.635919511318206787e-02
1.023105159401893616e-01
3.360825404524803162e-02
-3.121277131140232086e-02
-4.126346856355667114e-02
-5.276416614651679993e-02
1.688358024694025517e-03
2.128920145332813263e-02
1.643467545509338379e-01
1.417068541049957275e-01
7.151487469673156738e-02
-4.742497950792312622e-02
-6.024855747818946838e-02
1.726097799837589264e-02
1.024416238069534302e-01
2.007715702056884766e-01
2.009304910898208618e-01
7.302843779325485229e-02
-1.150109395384788513e-01
-1.356128901243209839e-01
6.042335182428359985e-03
1.942445784807205200e-01
2.929002940654754639e-01
2.914662063121795654e-01
9.928338974714279175e-02
-3.352880245074629784e-03
1.519124861806631088e-02
7.536035031080245972e-02
1.083210706710815430e-01
1.622809916734695435e-01
2.141791284084320068e-01
6.557185202836990356e-02
-3.695715963840484619e-02
-1.707823760807514191e-02
2.528564445674419403e-02
4.991580545902252197e-02
5.387649312615394592e-02
5.244238674640655518e-02
-2.974290959537029266e-02
-7.438196241855621338e-02
-5.610787123441696167e-02
-7.282050698995590210e-02
-7.895876467227935791e-02
-8.025538921356201172e-02
2.235155738890171051e-02
-3.098099026829004288e-03
-5.030893534421920776e-02
-4.276921600103378296e-02
-4.138155654072761536e-02
-4.511693120002746582e-02
-3.437427803874015808e-03
5.273941159248352051e-02
1.410559285432100296e-02
-6.516767293214797974e-02
-7.291154563426971436e-02
-4.278025403618812561e-02
1.517323689768090844e-04
3.544743731617927551e-02
1.251433342695236206e-01
5.864593759179115295e-02
-7.650897651910781860e-02
-1.164118275046348572e-01
-1.064416393637657166e-01
-1.044608354568481445e-01
-2.796013839542865753e-02
5.643892288208007812e-02
6.767539680004119873e-02
-8.565706014633178711e-02
-1.113605201244354248e-01
-1.333010196685791016e-01
-1.426449865102767944e-01
-1.009489223361015320e-01
-4.873092100024223328e-02
1.951554045081138611e-02
-1.101742535829544067e-01
-1.589575856924057007e-01
-1.379771381616592407e-01
-2.150075286626815796e-01
-1.899137496948242188e-01
-1.990121752023696899e-01
-8.753302693367004395e-02
-9.059802442789077759e-02
-1.323188990354537964e-01
-1.017765551805496216e-01
-1.399110257625579834e-01
-1.095093935728073120e-01
-1.048112064599990845e-01
-7.955190539360046387e-02
-5.219503492116928101e-02
-6.024175882339477539e-02
-4.170583188533782959e-02
1.096269115805625916e-02
3.096048161387443542e-02
2.092406898736953735e-02
2.939253579825162888e-03
-6.794436369091272354e-03
-8.931605145335197449e-03
5.192853976041078568e-03
6.086014211177825928e-02
9.936281293630599976e-02
9.927742183208465576e-02
3.682087734341621399e-02
1.915948279201984406e-02
1.150086428970098495e-02
-2.018925733864307404e-02
8.019815385341644287e-02
1.205818429589271545e-01
2.188760638236999512e-01
1.082452535629272461e-01
2.428247779607772827e-02
1.269881706684827805e-02
-4.468389600515365601e-02
7.042306661605834961e-02
1.102323532104492188e-01
2.033984065055847168e-01
1.125532314181327820e-01
1.779335178434848785e-02
3.106139041483402252e-02
-4.219226166605949402e-02
9.203019738197326660e-02
8.649063855409622192e-02
2.054010331630706787e-01
9.478316456079483032e-02
9.881170466542243958e-03
1.432886067777872086e-02
7.164430338889360428e-03
7.548654824495315552e-02
8.630175888538360596e-02
1.200100332498550415e-01
4.077437892556190491e-02
-1.622281735762953758e-03
-2.320871921256184578e-03
-2.140790782868862152e-02
-4.016634821891784668e-02
-5.762592703104019165e-02
-1.610897108912467957e-02
-9.707815945148468018e-03
-8.570295572280883789e-02
-6.624550372362136841e-02
-7.411866635084152222e-02
-1.103322505950927734e-01
-1.398243457078933716e-01
-1.249777376651763916e-01
-9.036884456872940063e-02
-7.155708968639373779e-02
-5.904766917228698730e-02
-5.424205586314201355e-02
-6.660328060388565063e-02
-9.609112143516540527e-02
-6.353149563074111938e-02
-6.532248854637145996e-02
-7.268333435058593750e-02
-5.998761951923370361e-02
-2.790220547467470169e-03
2.169089391827583313e-02
-3.891277685761451721e-02
-5.963619798421859741e-02
-9.195871651172637939e-02
-6.375589966773986816e-02
-6.040678918361663818e-02
8.465927094221115112e-03
6.203265488147735596e-02
1.673073694109916687e-02
8.468043233733624220e-06
-6.236925721168518066e-02
-4.695106670260429382e-02
-4.060426726937294006e-02
1.085814926773309708e-02
7.402128726243972778e-02
2.369993738830089569e-02
9.649335406720638275e-03
-4.445511102676391602e-02
-4.785715043544769287e-02
-3.446282073855400085e-02
4.350457340478897095e-03
2.689662389457225800e-02
1.511334069073200226e-02
-3.412621794268488884e-03
-8.908381685614585876e-03
-4.215180501341819763e-02
-3.351651877164840698e-02
1.354887033812701702e-03
3.404788672924041748e-02
3.210446983575820923e-02
2.952595055103302002e-02
6.577553227543830872e-03
-1.308246552944183350e-01
-1.208909079432487488e-01
-8.969492465257644653e-02
-8.310123533010482788e-02
-1.227053403854370117e-01
-1.085477918386459351e-01
-1.116755381226539612e-01
-1.425308585166931152e-01
-1.040869951248168945e-01
-8.527608960866928101e-02
-4.877257347106933594e-02
-9.527647495269775391e-02
-3.945352509617805481e-02
-7.813436537981033325e-02
-1.367394626140594482e-01
-1.042128950357437134e-01
-7.014590501785278320e-02
1.940337195992469788e-02
3.923134878277778625e-02
7.546085119247436523e-02
2.158810384571552277e-02
-1.094513088464736938e-01
-9.432606399059295654e-02
-4.390691593289375305e-02
1.075504720211029053e-01
1.745982617139816284e-01
1.670047640800476074e-01
2.368643134832382202e-02
-4.594846442341804504e-02
-3.540991619229316711e-02
-3.453602781519293785e-03
1.155142486095428467e-01
1.630895286798477173e-01
1.512450873851776123e-01
-4.542265087366104126e-03
-2.695241943001747131e-02
-3.904373198747634888e-02
-3.892276808619499207e-02
3.258828446269035339e-02
3.520502150058746338e-02
2.844099886715412140e-02
-8.231621235609054565e-02
4.381804727017879486e-03
9.948548395186662674e-04
-1.432788372039794922e-02
-3.279811888933181763e-02
-5.997271090745925903e-02
-6.828456372022628784e-02
-8.339500427246093750e-02
2.736783353611826897e-04
9.448029100894927979e-03
-3.699967637658119202e-02
-1.179308518767356873e-01
-1.307937353849411011e-01
-2.169452160596847534e-01
-1.688554435968399048e-01
4.649672284722328186e-02
6.628733873367309570e-02
-1.149040553718805313e-02
-1.268151849508285522e-01
-1.541503369808197021e-01
-2.406408637762069702e-01
-2.063820660114288330e-01
5.091642588376998901e-02
4.419292509555816650e-02
-1.881436444818973541e-02
-7.774098217487335205e-02
-9.140856564044952393e-02
-1.941645592451095581e-01
-1.745005846023559570e-01
7.507773116230964661e-03
1.573037728667259216e-02
-5.490722507238388062e-02
-1.321212798357009888e-01
-1.801375299692153931e-01
-1.909171938896179199e-01
-1.504127979278564453e-01
-3.967927396297454834e-02
-3.261265531182289124e-02
-6.399580091238021851e-02
-6.599324196577072144e-02
-7.533507049083709717e-02
-4.358021169900894165e-02
-8.004070073366165161e-02
-1.556290313601493835e-03
3.356440365314483643e-02
2.543983049690723419e-02
7.012292742729187012e-02
5.604278668761253357e-02
8.844712376594543457e-02
2.348732016980648041e-02
-4.770172387361526489e-02
-2.009289152920246124e-02
-2.728613791987299919e-03
2.722078189253807068e-02
1.633492112159729004e-02
1.264230534434318542e-02
9.027300402522087097e-03
-6.988197565078735352e-02
-5.947986990213394165e-02
-7.411461556330323219e-04
1.049474440515041351e-02
-1.163830980658531189e-02
7.289866916835308075e-03
-2.685786224901676178e-02
-2.358060516417026520e-02
-2.385274693369865417e-02
3.146686404943466187e-02
-2.576640807092189789e-03
-5.975780263543128967e-02
-5.317723378539085388e-02
-7.489339262247085571e-02
-3.373951837420463562e-02
-5.410077422857284546e-02
1.300769392400979996e-02
-1.466948166489601135e-02
-1.010680198669433594e-02
9.339598938822746277e-03
2.339242491871118546e-03
-4.586710035800933838e-02
-5.094511061906814575e-02
5.954645946621894836e-02
1.743430458009243011e-02
-6.971695274114608765e-02
-1.309657245874404907e-01
-1.255229413509368896e-01
-7.504394650459289551e-02
-7.705024629831314087e-02
8.773896098136901855e-02
7.998587936162948608e-02
1.191044971346855164e-02
-1.043394729495048523e-01
-1.506176739931106567e-01
-1.158996224403381348e-01
-1.038038805127143860e-01
-8.627404458820819855e-03
2.593142911791801453e-02
-5.365782231092453003e-02
-1.160906925797462463e-01
-1.354531347751617432e-01
-1.203204393386840820e-01
-1.113137826323509216e-01
-1.638917252421379089e-02
-7.779139559715986252e-03
-5.251425504684448242e-02
-1.048519164323806763e-01
-9.918329864740371704e-02
-1.328526288270950317e-01
-1.677214950323104858e-01
-9.028190374374389648e-02
-8.320979028940200806e-02
-6.788744032382965088e-02
-1.846394129097461700e-02
-9.661816991865634918e-03
-1.758195906877517700e-01
-2.222324013710021973e-01
-4.875484853982925415e-02
-2.211144426837563515e-03
2.759508090093731880e-03
8.575348556041717529e-02
6.253116577863693237e-02
-8.338668197393417358e-02
-1.194831728935241699e-01
3.748331964015960693e-02
2.950197272002696991e-02
7.606336730532348156e-04
3.155745193362236023e-02
4.996478930115699768e-02
-8.094911277294158936e-02
-4.264855384826660156e-02
4.873008280992507935e-02
5.020182579755783081e-02
-2.066093264147639275e-03
-7.321187853813171387e-02
-3.221195191144943237e-02
4.411675501614809036e-03
7.203023880720138550e-02
5.902517214417457581e-02
4.797652736306190491e-02
6.555601488798856735e-03
-4.611208662390708923e-02
-5.905701592564582825e-02
-1.488719321787357330e-02
6.514561921358108521e-02
9.026068449020385742e-02
1.342429965734481812e-01
1.123968958854675293e-01
1.150502637028694153e-01
-1.920334622263908386e-02
-2.825311757624149323e-02
1.731768436729907990e-02
6.979786604642868042e-02
1.716732531785964966e-01
1.456454247236251831e-01
9.706039726734161377e-02
-9.191284887492656708e-03
-9.534492343664169312e-02
-1.281318813562393188e-01
-1.324964016675949097e-01
-9.842468053102493286e-02
-5.825722962617874146e-02
-4.132463410496711731e-02
-2.521513402462005615e-02
-6.168019026517868042e-02
-1.072144359350204468e-01
-8.672828227281570435e-02
-2.557656727731227875e-02
9.312166832387447357e-03
-4.239981621503829956e-02
-7.557858526706695557e-02
3.301475662738084793e-03
-3.826310113072395325e-02
1.029015611857175827e-02
6.805535405874252319e-02
8.336909860372543335e-02
3.008078783750534058e-02
-4.484175518155097961e-02
-8.894849568605422974e-02
-1.604328900575637817e-01
-6.058071181178092957e-02
2.369044232182204723e-04
1.258569955825805664e-01
1.068408563733100891e-01
-1.259238179773092270e-02
-1.120011284947395325e-01
-1.707625240087509155e-01
-6.863546371459960938e-02
2.919695153832435608e-02
1.754945367574691772e-01
1.642901748418807983e-01
4.882357269525527954e-02
-1.062637791037559509e-01
-1.581974774599075317e-01
-9.951200336217880249e-02
-5.952375754714012146e-02
6.496344506740570068e-02
6.369084119796752930e-02
3.077631443738937378e-02
-8.194462954998016357e-02
-9.948466718196868896e-02
-5.625568702816963196e-02
-4.949480295181274414e-02
-3.487050905823707581e-02
-8.155890554189682007e-02
-6.374551355838775635e-02
-1.386834830045700073e-01
-1.169674843549728394e-01
-1.019622161984443665e-01
-5.922224000096321106e-02
-7.892541587352752686e-02
-1.788214221596717834e-02
-4.303854331374168396e-02
-1.062824875116348267e-01
-7.187458872795104980e-02
-1.021718010306358337e-01
-7.728035748004913330e-02
-1.070615127682685852e-01
-4.480619356036186218e-02
-5.361874401569366455e-02
-6.064189225435256958e-02
-4.935186356306076050e-02
-1.003211140632629395e-01
-1.238976940512657166e-01
-2.084167152643203735e-01
-2.100103795528411865e-01
-1.740879118442535400e-01
4.842256195843219757e-03
-1.697063446044921875e-02
-9.675812721252441406e-02
-2.105738967657089233e-01
-2.321732491254806519e-01
-2.642776370048522949e-01
-1.665921956300735474e-01
2.804910019040107727e-02
-4.310379445087164640e-04
-1.301299482583999634e-01
-2.168832570314407349e-01
-2.438389509916305542e-01
-2.137275934219360352e-01
-1.514999419450759888e-01
2.254842408001422882e-02
4.508300498127937317e-02
-6.838278472423553467e-02
-1.263000369071960449e-01
-1.201804950833320618e-01
-1.589699462056159973e-02
-2.066807076334953308e-02
2.479456830769777298e-03
3.656111285090446472e-02
-1.882330887019634247e-02
-2.843268401920795441e-02
-5.212395265698432922e-02
1.284809410572052002e-02
-1.331274490803480148e-02
-6.105944886803627014e-02
-5.520318448543548584e-02
-7.923704385757446289e-02
-1.276227086782455444e-01
-1.586244255304336548e-01
-1.631743609905242920e-01
-1.209456697106361389e-01
-3.131721541285514832e-02
-1.746281050145626068e-02
-8.600526303052902222e-02
-1.290695071220397949e-01
-1.526769697666168213e-01
-2.155825197696685791e-01
-1.405873298645019531e-01
-3.182002343237400055e-03
4.559802473522722721e-04
-6.637100130319595337e-02
-1.072859838604927063e-01
-1.398528367280960083e-01
-1.666003912687301636e-01
-1.089792773127555847e-01
-4.163961857557296753e-02
-1.582867465913295746e-02
-2.714684419333934784e-02
-4.226320609450340271e-02
-9.437065571546554565e-02
-9.959347546100616455e-02
-6.001439318060874939e-02
-6.267139315605163574e-02
-7.064489275217056274e-02
-3.468160703778266907e-02
-6.319146603345870972e-02
-1.149193346500396729e-01
-1.099898293614387512e-01
-6.948399543762207031e-02
-1.162404492497444153e-01
-1.510132551193237305e-01
-1.075028851628303528e-01
-1.294959187507629395e-01
-1.304892152547836304e-01
-1.122845113277435303e-01
-6.101262196898460388e-02
-1.094106063246726990e-01
-1.659669429063796997e-01
-1.397493034601211548e-01
-1.618483364582061768e-01
-1.395767778158187866e-01
-1.353497207164764404e-01
-8.227854967117309570e-02
-7.117304205894470215e-02
-7.200752198696136475e-02
-9.051791578531265259e-02
-1.299994885921478271e-01
-1.075750738382339478e-01
-4.990315064787864685e-02
-3.511001169681549072e-02
-4.722189530730247498e-02
-2.501795440912246704e-02
-1.002448797225952148e-01
-1.478650569915771484e-01
-1.382305324077606201e-01
-6.035317853093147278e-02
-5.597924441099166870e-02
-2.029078640043735504e-02
-1.392783876508474350e-02
-9.748776257038116455e-02
-1.670605838298797607e-01
-1.214317902922630310e-01
-4.014536365866661072e-02
1.374055352061986923e-02
-4.652253910899162292e-02
-7.094544917345046997e-02
-9.164161980152130127e-02
-1.101733520627021790e-01
-6.664974987506866455e-02
-3.761109337210655212e-02
2.282031998038291931e-02
-2.136945351958274841e-02
-5.200121924281120300e-02
1.726103760302066803e-02
1.058278698474168777e-02
6.213120371103286743e-02
4.514516517519950867e-02
6.920061260461807251e-02
4.468762129545211792e-02
5.808916315436363220e-02
1.299070268869400024e-01
9.493214637041091919e-02
9.286490082740783691e-02
5.796588957309722900e-02
1.977160386741161346e-02
1.345607079565525055e-02
3.815397992730140686e-02
1.036776453256607056e-01
1.051427423954010010e-01
1.129352226853370667e-01
7.725860923528671265e-02
-1.206684275530278683e-03
3.018773905932903290e-02
7.410166412591934204e-02
2.768719755113124847e-02
1.910832710564136505e-02
3.164192289113998413e-02
1.035334840416908264e-01
5.048454180359840393e-02
1.494556665420532227e-02
9.502463787794113159e-02
2.133904024958610535e-02
-5.559272691607475281e-02
-7.021079957485198975e-02
5.284090340137481689e-02
6.825197488069534302e-02
6.525296717882156372e-03
6.395120918750762939e-02
1.050474005751311779e-03
-1.049835458397865295e-01
-1.837876290082931519e-01
-1.691530793905258179e-01
-1.033831238746643066e-01
-2.460580691695213318e-02
-1.669223792850971222e-02
-5.303863808512687683e-02
-1.452578902244567871e-01
-1.911574304103851318e-01
-1.938021481037139893e-01
-1.061287671327590942e-01
-4.730634391307830811e-02
-6.516234576702117920e-02
-7.422731816768646240e-02
-5.909225344657897949e-02
-5.891099572181701660e-02
-1.223246082663536072e-01
-1.216325238347053528e-01
-5.780284479260444641e-02
-1.009979173541069031e-01
-1.062338203191757202e-01
-1.145222634077072144e-01
-3.237519413232803345e-02
1.020195614546537399e-02
-1.531220320612192154e-02
-7.872581481933593750e-02
-9.137887507677078247e-02
-7.497912645339965820e-02
-7.631590962409973145e-02
-2.102389745414257050e-02
1.366234105080366135e-02
-1.232556067407131195e-02
-1.642685532569885254e-01
-2.133851647377014160e-01
-1.710040718317031860e-01
-1.719091385602951050e-01
-1.496609151363372803e-01
-1.347312480211257935e-01
-1.010747402906417847e-01
-1.706146746873855591e-01
-2.328234165906906128e-01
-1.650662869215011597e-01
-1.582571119070053101e-01
-1.967863291501998901e-01
-2.062686681747436523e-01
-1.868409216403961182e-01
-1.207571625709533691e-01
-1.817177236080169678e-01
-1.785415112972259521e-01
-2.554273605346679688e-01
-3.068929612636566162e-01
-3.422754406929016113e-01
-2.347598820924758911e-01
-9.582945704460144043e-02
-1.626415103673934937e-01
-1.745612472295761108e-01
-2.579110860824584961e-01
-3.150829076766967773e-01
-3.119908869266510010e-01
-2.197628319263458252e-01
-1.402690857648849487e-01
-2.080535739660263062e-01
-2.180010825395584106e-01
-2.662588953971862793e-01
-2.364921718835830688e-01
-2.459239810705184937e-01
-1.852096617221832275e-01
-1.495809257030487061e-01
-2.147869765758514404e-01
-1.914989501237869263e-01
-1.792634725570678711e-01
-1.130471080541610718e-01
-8.103659749031066895e-02
-7.964950799942016602e-02
-1.521825194358825684e-01
-2.234526276588439941e-01
-1.835952550172805786e-01
-1.558196991682052612e-01
-1.038468182086944580e-01
-6.650263071060180664e-02
-6.244027614593505859e-02
4.459896311163902283e-02
8.554746955633163452e-02
3.380988910794258118e-02
4.868994932621717453e-03
-1.267999690026044846e-02
-3.107397817075252533e-02
-5.092608183622360229e-02
8.325465768575668335e-02
1.217068433761596680e-01
2.620240673422813416e-02
2.245920524001121521e-02
5.639275163412094116e-02
7.839854806661605835e-02
-4.142510239034891129e-03
3.928428888320922852e-02
5.187927186489105225e-02
-2.116080746054649353e-02
6.004063412547111511e-02
5.998137965798377991e-02
9.424210339784622192e-02
-9.397933259606361389e-03
-5.301794409751892090e-02
-3.688585758209228516e-02
-1.904060319066047668e-02
1.018830761313438416e-01
-1.313082966953516006e-02
-2.461805194616317749e-02
-1.241155788302421570e-01
-1.976451277732849121e-02
1.052630413323640823e-02
1.399900484830141068e-02
8.702104538679122925e-02
-2.988377772271633148e-02
-7.480992376804351807e-02
-1.457787454128265381e-01
-6.987909972667694092e-02
3.828215179964900017e-03
1.707239635288715363e-02
5.377276614308357239e-02
-8.325465768575668335e-02
-6.690875440835952759e-02
-9.621030837297439575e-02
-7.049738615751266479e-02
-7.053086906671524048e-02
-8.910260349512100220e-02
-8.106490224599838257e-02
-1.032381504774093628e-01
-5.314417928457260132e-02
-4.051570594310760498e-02
-2.519010193645954132e-02
-1.097239088267087936e-02
-1.354544609785079956e-02
-4.184377565979957581e-02
-3.957653418183326721e-02
-2.023907937109470367e-02
-1.183974277228116989e-02
-5.687874928116798401e-02
-4.192550107836723328e-02
-2.631317637860774994e-02
-8.671405911445617676e-02
-7.037147134542465210e-02
-4.546081647276878357e-02
1.795338466763496399e-03
-2.124879509210586548e-03
-3.332316875457763672e-03
-3.076065890491008759e-02
-4.178841412067413330e-02
-5.016929656267166138e-02
-5.624603107571601868e-02
-2.544582448899745941e-02
-2.751006931066513062e-02
-2.019426226615905762e-02
-4.910422116518020630e-02
-6.283421069383621216e-02
-8.099850267171859741e-02
-4.198613762855529785e-02
-3.615985438227653503e-02
-1.152812913060188293e-01
-1.250910609960556030e-01
-1.306273490190505981e-01
-1.080234870314598083e-01
-1.591629385948181152e-01
-6.918776035308837891e-02
-6.677024811506271362e-02
-6.459791213274002075e-02
-2.768670208752155304e-02
1.911336742341518402e-02
-2.903913892805576324e-02
-1.308356225490570068e-01
-1.127583310008049011e-01
-8.632651716470718384e-02
-1.001751422882080078e-01
-6.249939650297164917e-02
-1.829874329268932343e-02
-3.791301697492599487e-02
-8.281493186950683594e-02
-5.302444100379943848e-02
-3.547177463769912720e-02
-1.746586412191390991e-01
-1.671386063098907471e-01
-7.241607457399368286e-02
5.026936531066894531e-03
1.327675022184848785e-02
-1.315146870911121368e-02
-3.537648171186447144e-02
-1.548296511173248291e-01
-1.374091953039169312e-01
-3.850539773702621460e-02
9.959598630666732788e-02
9.520485997200012207e-02
5.067966505885124207e-02
-4.892571642994880676e-02
-9.298110008239746094e-02
-8.186233043670654297e-02
1.543473172932863235e-02
8.434918522834777832e-02
5.806503072381019592e-02
3.013029880821704865e-02
-3.239477053284645081e-02
-5.661802738904953003e-02
-1.030161827802658081e-01
5.972815211862325668e-03
5.473566427826881409e-02
4.070722311735153198e-02
-6.317340303212404251e-03
-6.441995501518249512e-02
-8.942309767007827759e-02
-1.360154449939727783e-01
-2.104423008859157562e-02
-2.483713999390602112e-02
-1.578865200281143188e-02
-7.082185894250869751e-02
-9.803622961044311523e-02
-9.982775896787643433e-02
-1.377693861722946167e-01
-1.137403175234794617e-01
-1.025495082139968872e-01
-6.521236896514892578e-02
-1.004604324698448181e-01
-9.109874069690704346e-02
-7.818531244993209839e-02
-9.581560641527175903e-02
-8.192184567451477051e-02
-8.310262113809585571e-02
-7.883990556001663208e-02
-1.087353080511093140e-01
-8.926962316036224365e-02
-1.693246327340602875e-02
-6.350775808095932007e-02
-1.242579221725463867e-01
-1.333437561988830566e-01
-1.181427389383316040e-01
-9.813676774501800537e-02
-1.115720495581626892e-01
-5.386844649910926819e-02
-1.257003992795944214e-01
-1.385821849107742310e-01
-9.094157814979553223e-02
-7.905652374029159546e-02
-5.849217996001243591e-02
-1.176970228552818298e-01
-1.025890782475471497e-01
-1.737059056758880615e-01
-1.598445028066635132e-01
-1.452581882476806641e-01
-1.056331917643547058e-01
4.475567862391471863e-02
4.971737414598464966e-02
-2.228257209062576294e-01
-2.327662557363510132e-01
-1.004070043563842773e-01
8.968278765678405762e-03
6.554778665304183960e-02
2.139456123113632202e-01
1.770438998937606812e-01
-2.024181038141250610e-01
-2.039365023374557495e-01
-9.519550949335098267e-02
1.104504019021987915e-01
2.016319781541824341e-01
3.340524435043334961e-01
2.702483832836151123e-01
-1.943755596876144409e-01
-1.728756874799728394e-01
-5.072146654129028320e-02
1.166096627712249756e-01
2.001160532236099243e-01
3.698349595069885254e-01
2.473403215408325195e-01
-1.342302858829498291e-01
-1.401299536228179932e-01
-6.231018900871276855e-02
5.899177864193916321e-02
1.092356890439987183e-01
1.520958244800567627e-01
6.596166640520095825e-02
-8.876097202301025391e-02
-1.008274853229522705e-01
2.920875558629631996e-03
4.831973090767860413e-02
2.136248350143432617e-02
-3.261644393205642700e-02
-6.122026592493057251e-02
-7.095651328563690186e-02
-8.428300917148590088e-02
3.337172046303749084e-02
1.314823478460311890e-01
1.207008808851242065e-01
8.589021116495132446e-02
1.644782163202762604e-02
-8.062833547592163086e-02
-7.085628807544708252e-02
1.866425126791000366e-01
4.047381579875946045e-01
4.802513718605041504e-01
4.627368748188018799e-01
2.330901771783828735e-01
-7.184423506259918213e-02
-5.920142307877540588e-02
2.560490965843200684e-01
6.659882664680480957e-01
7.707138657569885254e-01
7.908592820167541504e-01
3.437863290309906006e-01
-4.671611264348030090e-02
3.239451441913843155e-03
3.474445939064025879e-01
7.801672816276550293e-01
8.321166634559631348e-01
8.404962420463562012e-01
3.412950038909912109e-01
-1.311530452221632004e-02
8.523516356945037842e-02
3.051169514656066895e-01
6.168237924575805664e-01
6.207683682441711426e-01
6.056449413299560547e-01
2.328718155622482300e-01
-1.365222968161106110e-02
7.435704767704010010e-02
1.569397896528244019e-01
2.655670046806335449e-01
2.109187096357345581e-01
1.919294446706771851e-01
3.888415545225143433e-02
-5.676220729947090149e-02
-8.871348947286605835e-02
-1.398903429508209229e-01
-1.670987010002136230e-01
-1.969295144081115723e-01
-1.558357030153274536e-01
-9.691552072763442993e-02
4.195066168904304504e-02
2.082098275423049927e-02
-1.228112056851387024e-01
-1.322710961103439331e-01
-1.632270514965057373e-01
-1.194905713200569153e-01
-1.011622250080108643e-01
9.079067967832088470e-03
7.270178757607936859e-04
-5.501101911067962646e-02
-2.160570025444030762e-02
-3.168009221553802490e-02
1.202752999961376190e-02
-3.851463273167610168e-02
-6.525273621082305908e-02
-8.579675853252410889e-02
-7.760339230298995972e-02
-1.869186013936996460e-02
3.373708948493003845e-02
1.010958701372146606e-01
-4.295752383768558502e-03
-1.933953911066055298e-01
-2.127681225538253784e-01
-7.930842041969299316e-02
-4.163908213376998901e-02
-1.020998507738113403e-02
4.056586697697639465e-02
-1.982854679226875305e-02
-1.630337536334991455e-01
-1.821612417697906494e-01
-9.595482051372528076e-02
-1.380958855152130127e-01
-1.035308018326759338e-01
-6.368330121040344238e-02
-4.044181108474731445e-02
-1.673699021339416504e-01
-1.675516366958618164e-01
-6.859644502401351929e-02
-8.269827812910079956e-02
-8.938280493021011353e-02
-8.792299777269363403e-02
-7.538770884275436401e-02
-4.254055023193359375e-02
-2.982776053249835968e-02
-2.702870173379778862e-03
-6.960772909224033356e-03
-3.827302902936935425e-02
-8.403586223721504211e-03
-1.171243842691183090e-02
-1.962867379188537598e-02
-1.024718116968870163e-02
-3.379068896174430847e-02
-6.743709743022918701e-02
-8.412242680788040161e-02
-4.504142701625823975e-02
-2.571413991972804070e-03
1.715024188160896301e-02
4.261108487844467163e-02
-3.425239026546478271e-02
-6.419557332992553711e-02
-7.894112914800643921e-02
-3.087941184639930725e-02
-1.208436395972967148e-02
-5.283261835575103760e-02
-2.255598269402980804e-02
-1.758308522403240204e-02
3.335143253207206726e-02
2.596743404865264893e-02
-7.893151044845581055e-02
-6.475346535444259644e-02
-6.494904309511184692e-02
-2.861900627613067627e-02
-2.034687437117099762e-02
2.468493208289146423e-02
3.919001668691635132e-02
-5.743038654327392578e-02
-4.531716182827949524e-02
-5.021631717681884766e-02
-5.774779990315437317e-02
-5.836019665002822876e-02
-2.392505109310150146e-02
2.307218872010707855e-02
-4.889534041285514832e-02
-4.913901537656784058e-02
-5.244145542383193970e-02
-3.185411542654037476e-02
-5.485576018691062927e-02
-6.240969523787498474e-02
-4.810339584946632385e-02
-5.521165579557418823e-02
-4.430719465017318726e-02
1.198804192245006561e-02
4.599437862634658813e-02
-3.740199282765388489e-02
-8.011017739772796631e-02
-9.120016545057296753e-02
-1.427967548370361328e-01
-1.027677953243255615e-01
-1.028648205101490021e-02
5.109657533466815948e-03
-4.697700589895248413e-02
-4.723821207880973816e-02
-4.768598824739456177e-02
-1.655190587043762207e-01
-1.432942897081375122e-01
-8.938417583703994751e-02
-1.010015532374382019e-01
-8.007285743951797485e-02
-7.675182819366455078e-02
-4.594711586833000183e-03
-9.648396074771881104e-02
-8.670247346162796021e-02
-1.687107235193252563e-01
-1.829774677753448486e-01
-7.544331997632980347e-02
6.423142738640308380e-03
9.584463387727737427e-02
1.964755170047283173e-02
-2.234417758882045746e-02
-1.416574120521545410e-01
-1.745467931032180786e-01
-1.479984670877456665e-01
-9.652873873710632324e-02
3.061067685484886169e-02
9.092403575778007507e-03
1.631408557295799255e-02
-1.190694421529769897e-01
-1.300499886274337769e-01
-1.249850988388061523e-01
-9.673770517110824585e-02
-7.889121770858764648e-02
-3.466556593775749207e-02
-2.288648829562589526e-04
-1.015563085675239563e-01
-9.942437708377838135e-02
-8.844135701656341553e-02
-9.415053576231002808e-02
-8.553078770637512207e-02
-4.261862114071846008e-02
-1.123676821589469910e-02
-9.600739926099777222e-02
-1.212313845753669739e-01
-1.305278092622756958e-01
-7.757903635501861572e-02
-1.032425239682197571e-01
-6.828775256872177124e-02
-1.008856520056724548e-01
-7.118436694145202637e-02
-1.043451428413391113e-01
-1.420037746429443359e-01
-4.738685116171836853e-02
-9.621044248342514038e-02
-6.969878822565078735e-02
-1.156411841511726379e-01
-6.983501464128494263e-02
-1.094752699136734009e-01
-1.340721100568771362e-01
4.389908630400896072e-03
3.207614645361900330e-02
9.866242110729217529e-02
1.810965687036514282e-02
-2.052821964025497437e-02
-2.256896160542964935e-02
1.493288576602935791e-02
1.653001010417938232e-01
2.541057765483856201e-01
2.775074839591979980e-01
1.194322407245635986e-01
1.737971976399421692e-02
5.107252299785614014e-02
8.972068130970001221e-02
1.319696903228759766e-01
1.481028646230697632e-01
1.801250427961349487e-01
7.692620903253555298e-02
7.640188932418823242e-02
9.585061669349670410e-02
1.148624196648597717e-01
7.307861000299453735e-02
6.884291768074035645e-02
1.031808331608772278e-01
5.432897061109542847e-02
1.430061459541320801e-02
2.976810373365879059e-02
4.639732092618942261e-02
-6.997123360633850098e-02
-1.463191360235214233e-01
-1.809680610895156860e-01
-1.420474648475646973e-01
-8.672071993350982666e-02
-7.776163518428802490e-02
-1.069943457841873169e-01
-1.059616655111312866e-01
-1.032124683260917664e-01
-1.029707118868827820e-01
-1.010814905166625977e-01
-9.925099462270736694e-02
-6.433682888746261597e-02
-4.599731415510177612e-02
-7.803793996572494507e-02
-1.251473724842071533e-01
-1.651385724544525146e-01
-1.102823391556739807e-01
-4.860145598649978638e-02
3.585013328120112419e-03
3.085598163306713104e-02
-4.240193590521812439e-02
-1.056750044226646423e-01
-1.360958218574523926e-01
-9.243670105934143066e-02
-5.961898341774940491e-02
2.446650713682174683e-02
8.978766202926635742e-02
-1.575609855353832245e-02
-2.227681688964366913e-02
-2.828292362391948700e-02
3.195428103208541870e-02
-7.932274043560028076e-02
-2.994764037430286407e-02
5.766414478421211243e-02
-3.198536485433578491e-02
-4.648083820939064026e-02
1.681986032053828239e-03
3.787404671311378479e-02
-4.690910503268241882e-02
5.565059557557106018e-02
1.315575540065765381e-01
6.311765313148498535e-02
3.684481978416442871e-02
7.600021362304687500e-02
5.996780842542648315e-02
-9.595954418182373047e-02
-6.718964129686355591e-02
4.686766117811203003e-02
6.400872766971588135e-02
2.818967215716838837e-02
3.450316190719604492e-02
1.319340197369456291e-03
-6.367978453636169434e-02
-5.888577550649642944e-02
-9.674660116434097290e-02
-5.426005646586418152e-02
-5.344361811876296997e-02
-4.851315915584564209e-02
-6.813719868659973145e-02
-1.200798600912094116e-01
-1.368452310562133789e-01
-1.651612520217895508e-01
-1.310619562864303589e-01
-1.279326528310775757e-01
-7.965601235628128052e-02
-8.164592832326889038e-02
-1.497376561164855957e-01
-2.033905088901519775e-01
-2.304488867521286011e-01
-1.691274493932723999e-01
-1.301272511482238770e-01
-2.383358031511306763e-02
-5.605894699692726135e-02
-1.939093768596649170e-01
-2.220048010349273682e-01
-2.123235464096069336e-01
-1.656411141157150269e-01
-1.472474038600921631e-01
2.006068825721740723e-02
-1.717473194003105164e-02
-1.744286119937896729e-01
-1.820494383573532104e-01
-1.338683068752288818e-01
1.880760537460446358e-03
5.717102810740470886e-02
1.631485819816589355e-01
4.140402376651763916e-02
-1.677038073539733887e-01
-1.610244959592819214e-01
-7.406830787658691406e-02
6.110994145274162292e-02
1.180535480380058289e-01
1.591505557298660278e-01
3.514315932989120483e-02
-9.840221703052520752e-02
-1.076877564191818237e-01
-5.074414983391761780e-02
1.665394194424152374e-02
6.726163625717163086e-02
3.489299863576889038e-02
-4.620030149817466736e-02
-1.155856549739837646e-01
-1.065407693386077881e-01
-6.986173242330551147e-02
9.678115136921405792e-03
2.192048169672489166e-02
2.337919920682907104e-02
-1.905947178602218628e-02
-8.122636377811431885e-02
-3.484205156564712524e-02
-6.024840846657752991e-02
2.720990218222141266e-03
3.006673231720924377e-02
8.568402379751205444e-02
3.631540015339851379e-02
-6.060786172747612000e-02
-6.344797555357217789e-03
-3.952541574835777283e-02
-2.635097131133079529e-02
-2.204796299338340759e-02
8.033399470150470734e-03
-3.841152181848883629e-03
-5.672282353043556213e-02
-1.643043383955955505e-02
-3.310120105743408203e-02
-9.396193176507949829e-02
-1.450066268444061279e-01
-1.204884573817253113e-01
-7.747298479080200195e-02
-1.246326416730880737e-01
-8.446981757879257202e-02
-3.780128434300422668e-02
-1.212094575166702271e-01
-1.516711711883544922e-01
-2.293196916580200195e-01
-1.450463235378265381e-01
-1.165386363863945007e-01
-1.050193533301353455e-01
-6.072489172220230103e-02
-1.211969107389450073e-01
-8.381987363100051880e-02
-1.174121871590614319e-01
-1.030528023838996887e-01
-8.067882061004638672e-02
-8.387629687786102295e-02
-7.088994234800338745e-02
-1.168918162584304810e-01
-9.591177105903625488e-02
-6.438840925693511963e-02
-5.292555689811706543e-02
-4.052204266190528870e-02
-3.246743977069854736e-02
-2.414035424590110779e-02
-1.741597987711429596e-02
-6.848019361495971680e-02
-1.055829077959060669e-01
-9.325636178255081177e-02
-3.927678242325782776e-02
-4.220679402351379395e-02
-1.463833078742027283e-02
-1.561695360578596592e-03
-6.570254266262054443e-02
-1.717982143163681030e-01
-1.494217216968536377e-01
-3.673646599054336548e-02
-5.400887504220008850e-02
-3.813407942652702332e-02
-6.056330725550651550e-02
-7.541845738887786865e-02
-1.528674066066741943e-01
-7.330006361007690430e-02
-1.299166399985551834e-02
-3.447156772017478943e-02
4.748374223709106445e-02
3.581937402486801147e-02
9.809673577547073364e-02
4.518368467688560486e-02
6.061311811208724976e-02
4.753648489713668823e-02
3.441003710031509399e-02
-1.347804558463394642e-03
2.717877365648746490e-02
5.681289359927177429e-02
1.297906488180160522e-01
9.923357516527175903e-02
-4.305942729115486145e-02
-6.773597002029418945e-02
-5.856504291296005249e-02
3.236196190118789673e-02
7.597222924232482910e-02
1.492254137992858887e-01
9.901089966297149658e-02
-2.189596369862556458e-02
-4.195188358426094055e-02
-5.264934897422790527e-02
-2.911550924181938171e-02
-2.845332771539688110e-02
-1.546166278421878815e-02
-2.486113458871841431e-02
-1.129262447357177734e-01
-1.270869970321655273e-01
-9.505178034305572510e-02
-3.363176435232162476e-02
2.486649155616760254e-02
3.996118530631065369e-02
1.085089053958654404e-02
-7.149471342563629150e-02
-8.699327707290649414e-02
-9.900846332311630249e-02
2.157872729003429413e-02
1.160404756665229797e-01
8.301451802253723145e-02
-1.606020145118236542e-02
-1.131471060216426849e-02
-6.250226497650146484e-02
-1.025013178586959839e-01
7.257065590238198638e-05
9.543356299400329590e-02
9.035046398639678955e-02
1.893778517842292786e-02
9.178610518574714661e-03
-3.519045561552047729e-02
-8.557026274502277374e-03
2.401142008602619171e-02
9.703011810779571533e-02
9.326907247304916382e-02
4.181962832808494568e-02
-1.527454517781734467e-02
-4.326472803950309753e-02
1.461825333535671234e-02
3.570476174354553223e-02
1.082028448581695557e-01
1.586646884679794312e-01
8.735928684473037720e-02
5.644734948873519897e-03
4.046287015080451965e-02
8.541566133499145508e-02
1.161761432886123657e-01
1.367515027523040771e-01
1.773816049098968506e-01
1.255251467227935791e-01
-5.608133971691131592e-02
-2.367696352303028107e-02
1.535342540591955185e-02
8.435864746570587158e-02
6.638321280479431152e-02
8.508120477199554443e-02
3.855394944548606873e-02
5.254523828625679016e-02
6.439485400915145874e-02
1.547511108219623566e-02
-2.132095396518707275e-02
-3.930673375725746155e-02
-7.243783026933670044e-02
-6.963683664798736572e-02
3.206272050738334656e-02
1.136653032153844833e-02
4.916825797408819199e-03
-3.029294125735759735e-02
-7.509481906890869141e-02
-9.693137556314468384e-02
-9.730298817157745361e-02
-3.584149852395057678e-02
-6.564205884933471680e-02
5.999595671892166138e-02
4.619540181010961533e-03
8.289159275591373444e-03
-5.503732711076736450e-02
-5.257310718297958374e-02
-9.940720349550247192e-02
-4.779098927974700928e-02
2.070106714963912964e-01
2.287287861108779907e-01
2.446707338094711304e-01
1.722607761621475220e-01
7.063088566064834595e-02
-5.657485127449035645e-02
2.004355425015091896e-03
2.466913461685180664e-01
3.513776957988739014e-01
3.865851461887359619e-01
2.990391552448272705e-01
1.088808625936508179e-01
-8.890001475811004639e-02
-5.397360026836395264e-02
1.434008330106735229e-01
3.194543123245239258e-01
3.091979622840881348e-01
2.574493587017059326e-01
8.202993124723434448e-02
-1.231041327118873596e-01
-1.255729943513870239e-01
-7.034985814243555069e-03
1.188678070902824402e-01
1.190837994217872620e-01
9.321530163288116455e-02
7.325303740799427032e-03
-5.987412855029106140e-02
-8.639027178287506104e-02
-1.175605580210685730e-01
-1.162165775895118713e-01
-1.426854282617568970e-01
-1.082099750638008118e-01
-7.650706917047500610e-02
-8.965314179658889771e-02
-1.490270197391510010e-01
-1.422374546527862549e-01
-1.411921232938766479e-01
-1.688631176948547363e-01
-1.359556019306182861e-01
-8.150716125965118408e-02
-1.776113957166671753e-01
-1.920168250799179077e-01
-3.413449972867965698e-02
3.696680441498756409e-02
1.104549039155244827e-02
5.282820761203765869e-02
2.705373615026473999e-02
-1.854861080646514893e-01
-1.669914871454238892e-01
2.386552654206752777e-02
7.351299375295639038e-02
2.432845346629619598e-02
1.723524555563926697e-02
-2.490088716149330139e-02
-1.529494374990463257e-01
-1.438701301813125610e-01
2.463955897837877274e-03
-8.785620448179543018e-04
-2.312136255204677582e-02
-2.892285957932472229e-02
-2.073207311332225800e-02
-2.229929715394973755e-01
-2.459550648927688599e-01
-9.818739444017410278e-02
-8.342605829238891602e-02
-7.096441835165023804e-02
-1.094319894909858704e-01
-7.922489196062088013e-02
-2.285057604312896729e-01
-2.765130996704101562e-01
-1.920989602804183960e-01
-1.879251599311828613e-01
-1.686615198850631714e-01
-1.699980199337005615e-01
-1.010769456624984741e-01
3.812889754772186279e-02
2.343239821493625641e-02
-2.987648546695709229e-02
-8.961286395788192749e-02
-1.017284095287322998e-01
-1.063665449619293213e-01
-1.213735118508338928e-01
6.513291597366333008e-02
5.016149207949638367e-02
9.958827868103981018e-03
-6.297145783901214600e-02
-8.191977441310882568e-02
-1.151853948831558228e-01
-1.191314756870269775e-01
6.761669646948575974e-03
1.748601533472537994e-02
3.447906672954559326e-02
9.740786626935005188e-04
-8.430638909339904785e-02
-1.176502108573913574e-01
-1.299032121896743774e-01
-1.040012538433074951e-01
-5.301973968744277954e-02
8.802968263626098633e-02
1.634105741977691650e-01
3.613571077585220337e-02
2.068554423749446869e-02
-8.859612047672271729e-02
-8.520225435495376587e-02
1.674893684685230255e-02
1.122797429561614990e-01
1.615880280733108521e-01
8.543925359845161438e-03
8.241748064756393433e-02
-5.069711804389953613e-02
-1.194040253758430481e-01
1.303511526202782989e-04
6.048293784260749817e-02
1.353613734245300293e-01
-2.010962739586830139e-02
6.791295111179351807e-02
-4.376954957842826843e-02
-9.382676333189010620e-02
6.588657852262258530e-04
5.806551501154899597e-02
1.240919306874275208e-01
3.357608616352081299e-02
1.772301644086837769e-02
-6.192390620708465576e-02
-1.620387732982635498e-01
-1.906983554363250732e-01
-1.047047898173332214e-01
-7.176750898361206055e-02
-7.268133014440536499e-02
-7.751720398664474487e-02
-6.819123774766921997e-02
-1.349302232265472412e-01
-1.901796907186508179e-01
-6.342945992946624756e-02
6.867530941963195801e-02
5.170283466577529907e-02
-2.780997194349765778e-03
-1.221465244889259338e-01
-9.052318334579467773e-02
-1.415493041276931763e-01
-7.194533199071884155e-02
9.864883124828338623e-02
8.108854293823242188e-02
1.073672324419021606e-01
-3.161346539855003357e-02
-7.512643933296203613e-02
-1.680354475975036621e-01
-1.922790259122848511e-01
-1.997575908899307251e-02
3.280391171574592590e-02
1.271058917045593262e-01
-2.198123605921864510e-03
-1.172118633985519409e-01
-2.245000600814819336e-01
-2.606530189514160156e-01
-1.365899294614791870e-01
-1.727873459458351135e-02
1.303857862949371338e-01
6.463471800088882446e-02
-1.162288784980773926e-01
-1.901253610849380493e-01
-1.376420706510543823e-01
-1.674377620220184326e-01
-7.270602881908416748e-02
-8.417085744440555573e-03
5.680544301867485046e-03
-1.177897900342941284e-01
-1.168660894036293030e-01
-7.029549777507781982e-02
-6.760836392641067505e-02
-8.780640363693237305e-02
-4.910460487008094788e-02
-3.288788348436355591e-02
-9.978204965591430664e-02
-1.082640290260314941e-01
-5.393597856163978577e-02
-1.390772871673107147e-02
-7.427521049976348877e-04
1.895600743591785431e-02
-2.014928124845027924e-02
-7.112643122673034668e-02
-6.985035538673400879e-02
-3.410571441054344177e-02
4.762136936187744141e-02
6.596125662326812744e-02
7.652781903743743896e-02
-5.262581165879964828e-03
-5.548236519098281860e-02
-4.468201845884323120e-02
-1.854445040225982666e-02
9.456086158752441406e-02
1.343894302845001221e-01
2.298878729343414307e-01
1.325824707746505737e-01
4.205681849271059036e-03
1.101294383406639099e-01
1.438771635293960571e-01
2.427119165658950806e-01
1.712445318698883057e-01
1.947471648454666138e-01
1.128812730312347412e-01
7.619662582874298096e-02
1.722941398620605469e-01
1.857659518718719482e-01
2.124027609825134277e-01
1.203307062387466431e-01
1.543122380971908569e-01
9.165316820144653320e-02
1.097349226474761963e-01
1.869567930698394775e-01
1.777539700269699097e-01
1.265649646520614624e-01
1.196123063564300537e-01
1.148854866623878479e-01
5.719434469938278198e-02
4.306744411587715149e-02
3.847455605864524841e-02
4.191800579428672791e-02
-7.342286873608827591e-03
1.713687367737293243e-02
5.024900659918785095e-02
3.033107146620750427e-02
-1.711081154644489288e-02
1.134886685758829117e-02
4.250298067927360535e-02
9.245365858078002930e-02
1.099191233515739441e-01
1.227004081010818481e-01
6.676670908927917480e-02
-3.502304479479789734e-02
-1.624951325356960297e-02
1.482629962265491486e-02
8.075013756752014160e-02
1.100066304206848145e-01
1.270990222692489624e-01
6.631533801555633545e-02
8.520862320438027382e-04
1.490459870547056198e-02
7.574354857206344604e-02
1.317509412765502930e-01
1.327181756496429443e-01
8.846957236528396606e-02
1.063956320285797119e-02
-5.433546379208564758e-02
-1.014028638601303101e-01
-4.148969054222106934e-02
8.117847889661788940e-02
1.023793071508407593e-01
9.647918492555618286e-02
-6.052115000784397125e-03
-6.818991899490356445e-02
-1.416121274232864380e-01
-3.505989164113998413e-02
9.701346606016159058e-02
1.625918596982955933e-01
1.898033469915390015e-01
6.258457899093627930e-02
-4.888671636581420898e-02
-9.229245036840438843e-02
-8.022506535053253174e-02
-2.957429923117160797e-02
-7.189765106886625290e-03
8.078237622976303101e-02
-1.731807598844170570e-03
-3.366892039775848389e-02
-7.116071134805679321e-02
-7.845640927553176880e-02
-3.841296583414077759e-02
-4.938875883817672729e-02
-3.029281459748744965e-02
-3.222267702221870422e-02
-1.226623803377151489e-01
-1.574645638465881348e-01
-7.010550051927566528e-02
-3.774803504347801208e-02
-3.697059676051139832e-02
-9.793882071971893311e-02
-1.225359290838241577e-01
-8.867978304624557495e-02
-1.088604629039764404e-01
-6.228893995285034180e-03
5.403682962059974670e-02
1.092491820454597473e-01
4.252039641141891479e-02
-3.801967203617095947e-02
-2.435357077047228813e-03
3.802903695032000542e-03
9.538637846708297729e-02
1.624195873737335205e-01
2.743476629257202148e-01
2.535721957683563232e-01
1.803475618362426758e-01
-3.579974919557571411e-02
7.484039757400751114e-03
1.492218226194381714e-01
3.397323191165924072e-01
4.265434145927429199e-01
3.748295605182647705e-01
2.364076077938079834e-01
-8.040425181388854980e-02
-5.869210883975028992e-02
8.241342008113861084e-02
2.292748242616653442e-01
3.421957790851593018e-01
3.031035959720611572e-01
1.704609543085098267e-01
-7.240035384893417358e-02
-3.818358853459358215e-02
1.568276286125183105e-01
2.824499011039733887e-01
3.066489100456237793e-01
1.991794258356094360e-01
6.221400946378707886e-02
-3.008602745831012726e-02
-8.130346424877643585e-03
1.308255046606063843e-01
1.980835050344467163e-01
1.470065861940383911e-01
1.148832868784666061e-02
-5.613498017191886902e-02
-5.877690762281417847e-02
-5.436412617564201355e-02
-8.564643561840057373e-03
5.717408843338489532e-03
1.039685215801000595e-02
3.010958060622215271e-02
-1.300323288887739182e-02
-6.701181828975677490e-02
-6.827916204929351807e-02
5.175200849771499634e-02
6.285708397626876831e-02
5.804861336946487427e-02
2.311909012496471405e-02
-1.710921525955200195e-02
-6.781178712844848633e-02
-8.072613924741744995e-02
3.010671399533748627e-02
4.337374120950698853e-02
4.300959408283233643e-02
9.031441062688827515e-02
2.352051436901092529e-02
-1.395001858472824097e-01
-1.640930771827697754e-01
2.787308394908905029e-02
8.310887217521667480e-02
8.197341859340667725e-02
7.988888025283813477e-02
-1.333297346718609333e-03
-1.169832274317741394e-01
-1.449222564697265625e-01
-5.748949199914932251e-02
-3.082927688956260681e-02
-3.876598086208105087e-03
1.212870515882968903e-02
1.363404095172882080e-02
-1.199594885110855103e-01
-1.435402184724807739e-01
-7.568828016519546509e-02
-4.844600334763526917e-02
-4.615789651870727539e-02
-3.477468714118003845e-02
-3.526499867439270020e-02
-8.131679892539978027e-02
-7.762084901332855225e-02
-5.139359831809997559e-02
-6.992499530315399170e-02
-7.142459601163864136e-02
-6.084997206926345825e-02
-3.717462718486785889e-02
-4.306790605187416077e-02
-3.256401419639587402e-02
-1.578757725656032562e-02
-7.255791127681732178e-02
-1.324437558650970459e-01
-1.667633056640625000e-01
-1.171396225690841675e-01
-2.668701112270355225e-02
-3.300839290022850037e-02
9.839767590165138245e-03
-5.154524371027946472e-02
-1.257585734128952026e-01
-2.142823040485382080e-01
-1.472498029470443726e-01
-5.783488228917121887e-02
-5.456310138106346130e-02
9.129253216087818146e-03
-2.175980247557163239e-02
-8.739569038152694702e-02
-1.656230688095092773e-01
-1.207385808229446411e-01
-6.162673234939575195e-03
1.057958137243986130e-02
9.064061939716339111e-02
1.055199056863784790e-01
7.835677266120910645e-02
3.032503882423043251e-03
-3.983763232827186584e-02
-2.362276613712310791e-02
-1.124126277863979340e-02
6.941797584295272827e-02
1.224599406123161316e-01
9.021089226007461548e-02
7.536089420318603516e-02
3.922478109598159790e-02
-9.140729159116744995e-02
-7.976071536540985107e-02
8.838699432089924812e-04
1.017866581678390503e-01
9.623195230960845947e-02
8.267357945442199707e-02
1.354127842932939529e-02
-6.684449315071105957e-02
-7.988523691892623901e-02
-2.113230526447296143e-02
2.079291827976703644e-02
2.653319016098976135e-02
2.184281870722770691e-02
1.121440529823303223e-02
-1.567108482122421265e-01
-1.499000787734985352e-01
-1.631745547056198120e-01
-1.671773046255111694e-01
-1.831441223621368408e-01
-1.413792520761489868e-01
-1.115889623761177063e-01
-7.846900820732116699e-02
-5.814816802740097046e-02
-1.746148914098739624e-01
-2.430275976657867432e-01
-2.554375827312469482e-01
-1.585050374269485474e-01
-7.962376624345779419e-02
-8.184283971786499023e-03
4.365582391619682312e-02
-1.282961815595626831e-01
-2.107994705438613892e-01
-2.206832915544509888e-01
-7.657174766063690186e-02
-7.677367539145052433e-04
8.596547879278659821e-03
4.004851356148719788e-02
-1.503522992134094238e-01
-1.803192794322967529e-01
-2.639457881450653076e-01
-1.516837477684020996e-01
-7.414023578166961670e-02
-3.857193514704704285e-02
-2.734404988586902618e-02
-1.055206805467605591e-01
-1.214980185031890869e-01
-1.620008647441864014e-01
-1.163026541471481323e-01
-5.524129047989845276e-02
-7.958590239286422729e-02
-8.464454859495162964e-02
-1.213192269206047058e-01
-1.276651471853256226e-01
-1.223015189170837402e-01
-1.011161878705024719e-01
-7.357862591743469238e-02
-8.778280764818191528e-02
-9.553168714046478271e-02
-8.785222470760345459e-02
-1.128909587860107422e-01
-9.717443585395812988e-02
-5.650962889194488525e-02
-3.947639465332031250e-02
-8.920447528362274170e-02
-9.158932417631149292e-02
-1.327518373727798462e-01
-1.029919236898422241e-01
-1.033344715833663940e-01
-1.129698529839515686e-01
-1.245852410793304443e-01
-1.601398736238479614e-02
-1.182299945503473282e-02
-6.855056434869766235e-02
-4.685084149241447449e-02
-4.202147200703620911e-02
-8.479809761047363281e-02
-1.216191127896308899e-01
-1.055402588099241257e-02
-2.319965278729796410e-03
-5.811331421136856079e-02
-6.765008717775344849e-02
-1.015957966446876526e-01
-1.020187810063362122e-01
-1.098687797784805298e-01
-3.804327547550201416e-02
-4.627474397420883179e-02
-7.224329560995101929e-02
-1.260177046060562134e-01
-7.640314847230911255e-02
-1.914100907742977142e-02
-1.539896428585052490e-02
-1.403397321701049805e-02
-2.197479270398616791e-02
-1.181625276803970337e-01
-1.391045004129409790e-01
-7.711678743362426758e-02
7.966771721839904785e-03
2.273513935506343842e-02
-5.951722711324691772e-02
-7.671714574098587036e-02
-1.525701433420181274e-01
-1.224832683801651001e-01
-1.828724332153797150e-02
5.100290477275848389e-02
5.606323108077049255e-02
-6.782913953065872192e-02
-6.584912538528442383e-02
-1.075280532240867615e-01
-5.456589162349700928e-02
-2.590108662843704224e-02
-5.293880240060389042e-04
-3.610737621784210205e-02
6.696221232414245605e-02
5.831087008118629456e-02
-3.144285455346107483e-02
-8.595357090234756470e-02
-1.021934226155281067e-01
-1.073445379734039307e-01
-6.853281706571578979e-02
8.689121156930923462e-02
8.788789063692092896e-02
3.949192538857460022e-02
2.310328371822834015e-02
8.124646847136318684e-04
-5.459337681531906128e-02
-5.771805718541145325e-02
-2.300644852221012115e-02
9.253595024347305298e-03
8.680618554353713989e-02
1.596941798925399780e-01
1.526607125997543335e-01
1.212178394198417664e-01
6.613321602344512939e-02
-6.682521849870681763e-02
-5.053341388702392578e-02
1.189670339226722717e-01
2.232908010482788086e-01
2.600335776805877686e-01
2.106692641973495483e-01
1.174129620194435120e-01
-8.409009873867034912e-02
-1.192433685064315796e-01
-7.380675058811903000e-03
1.144654154777526855e-01
1.745689064264297485e-01
1.573985069990158081e-01
7.991440594196319580e-02
-6.982472538948059082e-02
-1.094300225377082825e-01
-6.179455295205116272e-02
-1.805135980248451233e-02
-1.822849549353122711e-02
-2.009433135390281677e-02
-8.311230689287185669e-03
-4.966662824153900146e-02
-6.788804382085800171e-02
-6.884220987558364868e-02
-3.971866145730018616e-02
-4.577199369668960571e-02
-4.896280914545059204e-02
-4.911868646740913391e-02
-9.607928991317749023e-02
-1.247164458036422729e-01
-6.820092350244522095e-02
-5.075192078948020935e-02
-3.364518657326698303e-02
-3.135912120342254639e-02
-1.335474941879510880e-02
-1.323269754648208618e-01
-1.598275601863861084e-01
-8.118757605552673340e-02
-5.618616938591003418e-02
2.308666938915848732e-03
-3.741008788347244263e-02
-1.568279042840003967e-02
-9.989584982395172119e-02
-9.311515092849731445e-02
-8.117466233670711517e-03
-4.092959314584732056e-02
1.084589120000600815e-02
1.866952702403068542e-02
2.586675435304641724e-02
-7.812334597110748291e-02
-7.802002131938934326e-02
-9.270185604691505432e-03
-5.084878951311111450e-02
-8.187533169984817505e-02
-9.511384367942810059e-02
-7.551439106464385986e-02
-8.294087648391723633e-02
-8.890789747238159180e-02
-7.872392237186431885e-02
-8.310554921627044678e-02
-1.318135708570480347e-01
-1.024176329374313354e-01
-5.235023051500320435e-02
-1.352265179157257080e-01
-1.588943898677825928e-01
-1.267151385545730591e-01
-2.902785316109657288e-02
-4.887592792510986328e-02
-1.852745562791824341e-02
-2.387775108218193054e-02
-1.634245514869689941e-01
-1.691752225160598755e-01
-1.351425796747207642e-01
-6.465882062911987305e-02
-4.790402948856353760e-02
-2.286064624786376953e-02
-1.641252264380455017e-02
-1.017132494598627090e-02
-6.328689865767955780e-03
3.050186112523078918e-02
5.543810874223709106e-02
7.433333992958068848e-02
5.479918792843818665e-02
-4.844930081162601709e-04
-2.288926579058170319e-02
1.032575732097029686e-03
5.897188186645507812e-02
1.038540974259376526e-01
1.235487461090087891e-01
9.920296072959899902e-02
3.984955139458179474e-03
-1.755378581583499908e-02
-6.704172119498252869e-03
8.348117023706436157e-02
2.016823291778564453e-01
2.780838310718536377e-01
2.035052329301834106e-01
6.204538419842720032e-02
-5.718834325671195984e-02
-6.524303555488586426e-02
2.805819921195507050e-02
1.884041726589202881e-01
2.831922173500061035e-01
2.193057537078857422e-01
2.311939932405948639e-02
-1.170928701758384705e-01
-1.610606163740158081e-01
-6.070394441485404968e-02
1.139769777655601501e-01
2.559213042259216309e-01
2.051858007907867432e-01
6.259649246931076050e-02
-2.728603966534137726e-02
-6.061007454991340637e-02
-6.162448227405548096e-02
-3.467153012752532959e-02
2.284990064799785614e-02
-1.029244810342788696e-02
-3.463216498494148254e-02
-7.771872729063034058e-02
-7.609567791223526001e-02
-7.284352183341979980e-02
-1.065400093793869019e-01
-1.085688248276710510e-01
-1.073182225227355957e-01
-8.435931801795959473e-02
-1.164647787809371948e-01
-1.105028316378593445e-01
-3.389848768711090088e-02
-4.159945249557495117e-02
-5.287156254053115845e-02
-1.202385723590850830e-01
-7.794351875782012939e-02
-1.378122270107269287e-01
-1.382339745759963989e-01
-7.407934404909610748e-03
2.253874437883496284e-03
1.315627247095108032e-02
-1.093087941408157349e-01
-8.515153825283050537e-02
-9.938681870698928833e-02
-1.175081804394721985e-01
1.049817949533462524e-01
1.260526478290557861e-01
1.609726399183273315e-01
-1.325760036706924438e-02
-1.042861863970756531e-02
-5.245529487729072571e-02
-1.111409217119216919e-01
4.351921752095222473e-02
5.036300048232078552e-02
1.170316711068153381e-01
1.288514956831932068e-02
2.218272350728511810e-02
-6.417927145957946777e-02
-1.599073112010955811e-01
-1.002056673169136047e-01
-8.187341690063476562e-02
1.749970368109643459e-03
-3.992342576384544373e-02
-2.867322415113449097e-02
-9.786688536405563354e-02
-1.841467320919036865e-01
-2.044726759195327759e-01
-1.716258078813552856e-01
-1.192828044295310974e-01
-1.343451589345932007e-01
-9.360013902187347412e-02
-9.228561073541641235e-02
-1.209862232208251953e-01
-1.522912383079528809e-01
-1.304125040769577026e-01
-1.262580305337905884e-01
-1.472467184066772461e-01
-1.063620522618293762e-01
-4.544711485505104065e-02
-3.326923772692680359e-02
-5.397904664278030396e-02
-5.179572105407714844e-02
-3.749280795454978943e-02
-4.028555750846862793e-02
-5.496472120285034180e-02
-1.064106896519660950e-01
-1.229446157813072205e-01
-6.794279813766479492e-02
7.415892928838729858e-02
1.591496914625167847e-01
1.168662831187248230e-01
1.656042784452438354e-02
-9.535097330808639526e-02
-1.178572550415992737e-01
-3.652303293347358704e-02
1.141795143485069275e-01
1.726948022842407227e-01
2.024558782577514648e-01
1.022984012961387634e-01
-9.836629033088684082e-02
-1.620590239763259888e-01
-3.225176408886909485e-02
5.786876380443572998e-02
1.885663121938705444e-01
2.357834130525588989e-01
1.497009694576263428e-01
-9.118569642305374146e-02
-1.620272397994995117e-01
-7.870575785636901855e-02
4.716409835964441299e-03
8.976547420024871826e-02
1.870348155498504639e-01
1.087900921702384949e-01
-1.667171418666839600e-01
-2.175642848014831543e-01
-1.827370375394821167e-01
-1.147200465202331543e-01
-1.364579331129789352e-02
8.551009744405746460e-02
5.991430208086967468e-02
-1.540305316448211670e-01
-1.866797506809234619e-01
-1.602148562669754028e-01
-1.061987131834030151e-01
-6.346485763788223267e-02
2.368803601711988449e-03
1.435060426592826843e-02
-7.251711934804916382e-02
-5.430824309587478638e-02
-6.588836014270782471e-02
-5.386632680892944336e-02
-7.652050256729125977e-02
-9.387168101966381073e-03
-1.297477073967456818e-02
-2.812824025750160217e-02
-5.238851998001337051e-03
-9.950730204582214355e-02
-1.266519129276275635e-01
-1.441907882690429688e-01
-1.577120088040828705e-02
-3.494943957775831223e-03
-1.054898020811378956e-03
-3.397057205438613892e-02
-1.536492258310317993e-01
-2.199676334857940674e-01
-2.647818028926849365e-01
-1.346230506896972656e-01
-1.035938486456871033e-01
-3.362844139337539673e-02
-8.473872393369674683e-02
-2.435531616210937500e-01
-3.308317065238952637e-01
-4.053279459476470947e-01
-1.807154417037963867e-01
-7.257650792598724365e-02
-8.545387536287307739e-02
-1.167420521378517151e-01
-1.949684470891952515e-01
-2.822612822055816650e-01
-3.439181745052337646e-01
-2.049234509468078613e-01
-9.367448091506958008e-02
-1.491041481494903564e-01
-1.569849848747253418e-01
-1.778524816036224365e-01
-2.336314320564270020e-01
-2.498445212841033936e-01
-1.442050486803054810e-01
-6.790312379598617554e-02
-1.392322927713394165e-01
-1.395102739334106445e-01
-1.163880452513694763e-01
-1.240764483809471130e-01
-1.101275607943534851e-01
-7.686975598335266113e-02
-4.661747068166732788e-02
-1.302624344825744629e-01
-1.274322867393493652e-01
-9.892953932285308838e-02
-9.879824519157409668e-02
-9.871946275234222412e-02
-1.181482523679733276e-01
-9.357269108295440674e-02
-1.242549419403076172e-01
-9.995364397764205933e-02
-4.394599422812461853e-02
-1.400483073666691780e-03
2.646913006901741028e-02
2.698264084756374359e-02
-1.922162994742393494e-02
-5.713387578725814819e-02
-4.742677509784698486e-02
3.483409807085990906e-02
1.563055813312530518e-01
1.902352124452590942e-01
2.221603840589523315e-01
1.173604801297187805e-01
-5.049033090472221375e-02
-8.287066966295242310e-02
5.070040747523307800e-02
7.706741243600845337e-02
7.231452316045761108e-02
6.338644772768020630e-02
4.198239743709564209e-02
-6.498241424560546875e-02
-1.235371902585029602e-01
-6.988118588924407959e-02
2.357771620154380798e-02
1.516956537961959839e-01
1.932812482118606567e-01
1.063345894217491150e-01
-1.060399040579795837e-01
-9.514240175485610962e-02
-8.065906912088394165e-02
-7.100449502468109131e-02
-3.660220652818679810e-02
-4.353460296988487244e-02
-3.874086216092109680e-02
-8.615888655185699463e-02
-6.200930476188659668e-02
-1.172729507088661194e-01
-9.628320485353469849e-02
-1.057248041033744812e-01
-9.688717126846313477e-02
-8.005803078413009644e-02
-7.365861535072326660e-02
-8.883558958768844604e-02
-7.265918701887130737e-02
-4.110231995582580566e-02
5.963666364550590515e-03
-7.346112281084060669e-03
-7.159990817308425903e-02
-3.642235323786735535e-02
-7.077702134847640991e-02
-4.346624016761779785e-02
1.453063916414976120e-02
4.634184762835502625e-02
4.799060896039009094e-02
-8.935924619436264038e-02
-4.433102160692214966e-02
-5.455273762345314026e-02
3.537803888320922852e-02
4.486664012074470520e-02
4.503421019762754440e-03
-7.796154916286468506e-02
-1.365628689527511597e-01
-5.989699438214302063e-02
-4.771531745791435242e-02
7.914949208498001099e-02
1.497020870447158813e-01
8.857226371765136719e-02
-7.534627337008714676e-03
-9.291410446166992188e-02
-5.173099413514137268e-02
-4.081805422902107239e-02
9.576278179883956909e-02
1.543910354375839233e-01
1.430412232875823975e-01
2.279838174581527710e-02
-6.779668480157852173e-02
1.023667957633733749e-02
3.036592528223991394e-02
8.853336423635482788e-02
1.148866117000579834e-01
1.091593354940414429e-01
3.359462320804595947e-02
-5.204518139362335205e-02
-1.096979528665542603e-02
-1.660430803894996643e-02
-4.032731428742408752e-02
-7.606443017721176147e-02
-7.502310723066329956e-02
-4.921445995569229126e-02
-6.765604764223098755e-02
-6.700454652309417725e-02
-4.632133245468139648e-02
-6.047210656106472015e-03
-1.762861385941505432e-02
-4.753547906875610352e-02
-5.910833179950714111e-02
-7.373792678117752075e-02
-4.190723598003387451e-02
-2.913520112633705139e-02
2.340221405029296875e-02
2.163871191442012787e-02
-2.214104123413562775e-02
-3.582582250237464905e-02
-8.466736227273941040e-02
-2.136937528848648071e-02
-3.586857393383979797e-02
1.250911224633455276e-02
-1.187638845294713974e-02
-1.217265650629997253e-01
-1.313927024602890015e-01
-1.213311180472373962e-01
-3.394261375069618225e-02
-5.728711187839508057e-02
-5.482889711856842041e-03
2.650597877800464630e-02
-1.292102187871932983e-01
-2.390176653861999512e-01
-2.288064360618591309e-01
-2.627939544618129730e-02
7.802162319421768188e-03
2.687150426208972931e-02
3.588994964957237244e-03
-1.598310470581054688e-01
-2.275281697511672974e-01
-2.184605598449707031e-01
-4.286914691329002380e-02
2.184605691581964493e-03
2.029631100594997406e-02
5.037418380379676819e-02
-9.612692147493362427e-02
-1.458277702331542969e-01
-1.997738480567932129e-01
-7.473830878734588623e-02
-4.763380810618400574e-02
-1.673937961459159851e-02
-2.221799641847610474e-02
-1.064963266253471375e-01
-9.324546158313751221e-02
-1.069836840033531189e-01
1.132774725556373596e-01
1.485346257686614990e-01
6.149298325181007385e-02
-3.246882185339927673e-02
-5.474901571869850159e-02
-3.151295334100723267e-02
-5.326014757156372070e-02
1.044631898403167725e-01
1.333948373794555664e-01
8.420045673847198486e-02
3.344672173261642456e-02
4.837506636977195740e-02
8.159273117780685425e-02
1.616613473743200302e-03
4.478944465517997742e-02
8.935423195362091064e-02
1.320072859525680542e-01
2.087854146957397461e-01
1.648284941911697388e-01
2.420163005590438843e-01
1.229154914617538452e-01
-3.915112093091011047e-02
-7.655788678675889969e-03
1.260650306940078735e-01
3.263576924800872803e-01
2.378139793872833252e-01
3.337668180465698242e-01
1.309941411018371582e-01
-3.269787877798080444e-02
-2.590546198189258575e-02
8.623113483190536499e-02
2.525529265403747559e-01
1.770125776529312134e-01
3.136450350284576416e-01
8.358376473188400269e-02
-9.155230224132537842e-02
-9.089596569538116455e-02
1.190655678510665894e-02
2.107500135898590088e-01
1.649474352598190308e-01
2.600148916244506836e-01
2.371620573103427887e-02
-1.262191981077194214e-01
-1.409272998571395874e-01
-9.291343390941619873e-02
-4.291293770074844360e-02
-7.780448347330093384e-02
-6.177490204572677612e-02
-9.056118875741958618e-02
-1.121229007840156555e-01
-1.038164943456649780e-01
-3.842043876647949219e-02
1.137985032983124256e-03
9.865524247288703918e-03
-5.135493725538253784e-02
-6.868904829025268555e-02
-1.081735491752624512e-01
-8.462531864643096924e-02
-2.864451706409454346e-02
1.014554034918546677e-02
4.712781682610511780e-02
1.240358874201774597e-02
-1.778661645948886871e-02
-3.028429299592971802e-02
7.562672253698110580e-03
1.064105629920959473e-01
1.644948571920394897e-01
2.406143993139266968e-01
2.375499010086059570e-01
1.696493774652481079e-01
5.969941150397062302e-03
4.425597190856933594e-02
1.416589915752410889e-01
1.770328581333160400e-01
1.804087162017822266e-01
8.839097619056701660e-02
5.098083615303039551e-02
2.750877290964126587e-03
4.952251166105270386e-02
1.030705347657203674e-01
2.237664014101028442e-01
2.552267611026763916e-01
1.434802114963531494e-01
4.489664733409881592e-02
9.437883645296096802e-02
1.606597453355789185e-01
9.498366713523864746e-02
4.435677826404571533e-02
2.997291274368762970e-03
-1.196318045258522034e-01
-1.185744628310203552e-01
-8.958272635936737061e-03
3.940609097480773926e-02
-4.755791742354631424e-03
-6.384365260601043701e-02
-1.105234399437904358e-01
-1.361863464117050171e-01
-1.050396114587783813e-01
-1.179650202393531799e-01
-1.151523441076278687e-01
-1.517743468284606934e-01
-1.348458081483840942e-01
-1.564255356788635254e-01
-2.018102854490280151e-01
-1.724133342504501343e-01
-9.388301521539688110e-02
-8.027809858322143555e-02
-1.601216346025466919e-01
-1.622896343469619751e-01
-1.651405096054077148e-01
-1.511440128087997437e-01
-1.263266205787658691e-01
-6.892235577106475830e-02
-9.602236747741699219e-02
-1.721697896718978882e-01
-1.914955675601959229e-01
-2.021875232458114624e-01
-1.473858207464218140e-01
-1.206821799278259277e-01
-8.205451816320419312e-02
-1.064898893237113953e-01
-1.007833704352378845e-01
-1.569412648677825928e-01
-1.120818033814430237e-01
-7.135777920484542847e-02
-8.262755721807479858e-02
-5.477305129170417786e-02
-7.050776481628417969e-02
-9.756956994533538818e-02
-1.535125672817230225e-01
-1.183518096804618835e-01
-1.455807536840438843e-01
-1.219953969120979309e-01
-1.833249628543853760e-02
-3.458295017480850220e-02
-4.806848615407943726e-02
-1.200184077024459839e-01
-1.365410536527633667e-01
-1.524524539709091187e-01
-1.074927076697349548e-01
-3.855125233530998230e-02
-5.080474913120269775e-02
-9.677208960056304932e-02
-1.517266035079956055e-01
-1.667879968881607056e-01
-1.567836850881576538e-01
-1.086722165346145630e-01
-1.530998945236206055e-01
-1.846873313188552856e-01
-9.010978788137435913e-02
-5.215815454721450806e-02
-5.718021839857101440e-02
-1.147017404437065125e-01
-1.475620120763778687e-01
-1.413184255361557007e-01
-1.838866770267486572e-01
-2.755849435925483704e-02
-1.718075387179851532e-02
-6.129128113389015198e-02
-1.748715937137603760e-01
-1.805711239576339722e-01
-1.029151529073715210e-01
-1.427555084228515625e-01
-1.691130362451076508e-02
-6.441692262887954712e-02
-1.033308804035186768e-01
-1.445056647062301636e-01
-1.096283569931983948e-01
-1.105213910341262817e-01
-1.606034785509109497e-01
-1.225953921675682068e-01
-2.013984620571136475e-01
-1.766268759965896606e-01
-1.698751896619796753e-01
-1.439051777124404907e-01
-9.600949287414550781e-02
-1.591048240661621094e-01
-1.587789058685302734e-01
-2.039492875337600708e-01
-1.636059433221817017e-01
-7.430195063352584839e-02
-7.885184139013290405e-02
-1.191027909517288208e-01
-1.426272094249725342e-01
-1.235397607088088989e-01
-1.091613024473190308e-01
-5.257387831807136536e-02
3.710991516709327698e-02
5.176038946956396103e-03
-1.118866130709648132e-01
-1.161773130297660828e-01
-5.629231035709381104e-02
-4.625587910413742065e-02
-3.696620836853981018e-02
-2.970127761363983154e-02
-4.718483984470367432e-02
-4.132004454731941223e-02
-3.495867177844047546e-02
-3.304658085107803345e-02
-6.200633198022842407e-02
-8.271626383066177368e-02
-8.809269219636917114e-02
-8.069122582674026489e-02
-8.857334405183792114e-02
-8.973688632249832153e-02
-5.105647072196006775e-02
-2.272707596421241760e-02
-3.021259047091007233e-02
-4.743453115224838257e-02
-1.021969914436340332e-01
-1.422037780284881592e-01
-1.509789079427719116e-01
-4.454012960195541382e-02
6.699667870998382568e-02
1.342848986387252808e-01
1.218037828803062439e-01
4.541475325822830200e-02
-1.294232457876205444e-01
-1.888477355241775513e-01
-4.165623709559440613e-02
6.602487713098526001e-02
1.788801848888397217e-01
1.828698217868804932e-01
8.448914438486099243e-02
-8.757790178060531616e-02
-1.463562697172164917e-01
-4.635766521096229553e-02
2.230158261954784393e-02
2.065713256597518921e-01
2.038818001747131348e-01
1.218379288911819458e-01
-8.750698715448379517e-02
-1.579207479953765869e-01
-1.044872924685478210e-01
-8.727848529815673828e-02
-2.198377856984734535e-03
-2.130088629201054573e-03
2.013472281396389008e-02
-7.041637599468231201e-02
-8.430529385805130005e-02
-3.889316320419311523e-02
-4.385986924171447754e-02
-5.701073631644248962e-02
-7.253595441579818726e-02
-3.366380557417869568e-02
1.214047987014055252e-02
3.467889502644538879e-02
4.597103223204612732e-03
3.123106807470321655e-02
6.858682632446289062e-02
7.416984438896179199e-02
5.536586046218872070e-02
9.999559260904788971e-03
5.287528410553932190e-02
4.732379689812660217e-02
1.224680915474891663e-01
1.525183618068695068e-01
1.051458418369293213e-01
5.192376300692558289e-02
-9.479375928640365601e-02
-6.052183732390403748e-02
4.482461884617805481e-02
2.003465592861175537e-01
2.416431158781051636e-01
1.976037919521331787e-01
7.218082249164581299e-02
-1.237549334764480591e-01
-8.561101555824279785e-02
2.953724749386310577e-02
1.480989456176757812e-01
1.690237969160079956e-01
1.446912288665771484e-01
4.705152288079261780e-02
-1.122994348406791687e-01
-1.004942804574966431e-01
-7.709605619311332703e-03
7.952070981264114380e-02
1.504605561494827271e-01
1.960561275482177734e-01
8.730769902467727661e-02
-9.295090287923812866e-02
-7.701007276773452759e-02
-6.686721742153167725e-02
-4.249740764498710632e-02
-1.932560093700885773e-02
6.852950900793075562e-02
6.170837208628654480e-02
-1.064154878258705139e-01
-1.008582636713981628e-01
-8.772041648626327515e-02
-6.629400700330734253e-02
-6.806521117687225342e-02
-2.690337039530277252e-02
-1.255605276674032211e-02
-9.479372948408126831e-02
-8.677532523870468140e-02
-9.945618361234664917e-02
-1.215609908103942871e-01
-1.339012980461120605e-01
-1.183412373065948486e-01
-9.127368777990341187e-02
-7.486844807863235474e-02
-9.108792990446090698e-02
-4.560278728604316711e-02
-6.600175052881240845e-02
-7.677242904901504517e-02
-7.814700901508331299e-02
-7.807580381631851196e-02
-4.397433623671531677e-02
-5.834556370973587036e-02
2.112031169235706329e-02
-2.345772646367549896e-02
-4.617552831768989563e-02
-6.717819720506668091e-02
-6.572931259870529175e-02
-4.387526586651802063e-02
-5.813194438815116882e-02
-3.597140312194824219e-02
-1.237002611160278320e-01
-1.212544962763786316e-01
-1.770025789737701416e-01
-1.064312681555747986e-01
-2.972075715661048889e-02
-3.655653074383735657e-02
-1.176137030124664307e-01
-2.289643734693527222e-01
-2.311222106218338013e-01
-2.538214623928070068e-01
-1.341180056333541870e-01
-8.885267889127135277e-04
-2.126891631633043289e-03
-1.162050589919090271e-01
-2.189459949731826782e-01
-2.924553453922271729e-01
-2.428123950958251953e-01
-1.294153183698654175e-01
-1.798724941909313202e-02
-1.507709175348281860e-02
-7.461457699537277222e-02
-8.431716263294219971e-02
-1.189573258161544800e-01
-7.233908027410507202e-02
-6.977257132530212402e-02
-8.851680904626846313e-02
-6.318225711584091187e-02
-4.963739588856697083e-02
-4.681197926402091980e-02
-5.622146278619766235e-02
-2.102793194353580475e-02
-4.795070737600326538e-02
-1.375548690557479858e-01
-1.297336071729660034e-01
-1.015265583992004395e-01
-1.285991631448268890e-02
-1.142152398824691772e-02
-1.136587187647819519e-02
-1.046302318572998047e-01
-7.699682563543319702e-02
-7.504043728113174438e-02
-4.445746913552284241e-02
5.178214237093925476e-02
2.381910011172294617e-02
-1.541135180741548538e-02
-9.612402319908142090e-02
-6.851201504468917847e-02
-5.935938656330108643e-02
3.077989257872104645e-02
9.444162249565124512e-02
-1.392586808651685715e-02
-1.001951843500137329e-01
-1.761945635080337524e-01
-2.031301893293857574e-02
-2.896049991250038147e-02
5.489437654614448547e-02
1.378716677427291870e-01
2.464531920850276947e-02
-8.833701163530349731e-02
-1.595802754163742065e-01
-1.064239442348480225e-02
4.018937796354293823e-02
8.395761996507644653e-02
7.936417311429977417e-02
-3.783486783504486084e-02
-9.052456915378570557e-02
-9.912496060132980347e-02
-3.200852125883102417e-02
-3.059153258800506592e-02
-3.579714521765708923e-02
-3.910630568861961365e-02
-6.704793870449066162e-02
-5.239003524184226990e-02
-3.775352984666824341e-02
-4.567452520132064819e-02
-3.321448713541030884e-02
1.553127449005842209e-02
1.206329166889190674e-01
1.556560248136520386e-01
1.702749282121658325e-01
8.012165129184722900e-02
-9.653766173869371414e-04
2.258842997252941132e-02
9.992915391921997070e-02
2.853436768054962158e-01
3.394623398780822754e-01
3.674052953720092773e-01
1.569992601871490479e-01
-7.096324698068201542e-04
4.868355020880699158e-02
2.096779495477676392e-01
3.989632129669189453e-01
4.889160394668579102e-01
5.287452936172485352e-01
3.083053529262542725e-01
2.197326160967350006e-02
7.808260619640350342e-02
2.156729698181152344e-01
3.649538159370422363e-01
5.091751217842102051e-01
5.621348619461059570e-01
3.612328767776489258e-01
8.326200395822525024e-02
1.463478654623031616e-01
2.932417988777160645e-01
4.842366278171539307e-01
6.396092176437377930e-01
6.251078248023986816e-01
3.388103246688842773e-01
1.279826611280441284e-01
2.053302973508834839e-01
2.680590450763702393e-01
3.588689863681793213e-01
3.901803493499755859e-01
3.482797741889953613e-01
1.732539981603622437e-01
9.385119378566741943e-02
1.418873220682144165e-01
1.894350051879882812e-01
1.824308335781097412e-01
1.510895043611526489e-01
7.408516854047775269e-02
7.663109339773654938e-03
-1.253289282321929932e-01
-1.568923592567443848e-01
-1.162346303462982178e-01
-2.571042627096176147e-02
-6.422335281968116760e-03
5.851795896887779236e-02
-8.771969936788082123e-03
-1.506326794624328613e-01
-1.866935491561889648e-01
-1.066312491893768311e-01
7.492925971746444702e-02
1.134964004158973694e-01
1.610012054443359375e-01
1.244101580232381821e-02
-7.403759658336639404e-02
-7.527265697717666626e-02
4.297723248600959778e-02
2.320053726434707642e-01
2.251191288232803345e-01
2.047074139118194580e-01
3.003315441310405731e-02
-5.398135632276535034e-02
-5.082742124795913696e-02
6.681096553802490234e-02
2.488926053047180176e-01
2.693525254726409912e-01
2.040507346391677856e-01
2.129431813955307007e-02
4.625768214464187622e-02
5.587010085582733154e-02
8.991269767284393311e-02
1.347575783729553223e-01
1.407280713319778442e-01
1.025675907731056213e-01
4.810727201402187347e-03
1.084356531500816345e-01
1.567839086055755615e-01
1.582780480384826660e-01
1.376072615385055542e-01
1.067035421729087830e-01
7.724574953317642212e-02
9.272020310163497925e-03
1.086495220661163330e-01
1.708154529333114624e-01
1.062306091189384460e-01
3.198214620351791382e-02
-6.494631990790367126e-03
9.726885706186294556e-03
-2.184859290719032288e-02
-8.342829346656799316e-02
-1.247697994112968445e-01
-8.746709674596786499e-02
-1.150728538632392883e-01
-1.191198676824569702e-01
-1.132014170289039612e-01
-8.363105356693267822e-02
-5.504711344838142395e-02
-1.024166718125343323e-01
-8.270493149757385254e-02
-8.561483770608901978e-02
-5.518411472439765930e-02
-2.513425424695014954e-02
-4.620778933167457581e-02
-1.366724725812673569e-02
-5.372915789484977722e-02
-2.669606730341911316e-02
-7.617270573973655701e-03
-2.124067582190036774e-02
-3.901522234082221985e-02
-4.404591023921966553e-02
-1.906235702335834503e-02
-2.681388892233371735e-02
2.668510936200618744e-02
1.956186443567276001e-01
2.212871909141540527e-01
2.133630514144897461e-01
5.486626923084259033e-02
7.362448610365390778e-03
-1.682923547923564911e-02
2.907988987863063812e-02
1.062061265110969543e-01
1.349051594734191895e-01
1.564033925533294678e-01
7.223528623580932617e-02
-4.031125456094741821e-02
-6.553593277931213379e-02
-6.249449774622917175e-02
-3.765890747308731079e-02
4.357736557722091675e-02
6.316306442022323608e-02
4.879985470324754715e-03
-5.696512758731842041e-02
-8.627518266439437866e-02
-1.036907806992530823e-01
-1.063595637679100037e-01
-6.902398169040679932e-02
-2.834556251764297485e-02
-2.529043518006801605e-02
-1.165274381637573242e-01
-9.031254053115844727e-02
-2.539691515266895294e-02
-2.246659249067306519e-02
-6.344697624444961548e-02
-5.091467127203941345e-02
-7.892587035894393921e-02
-1.058588251471519470e-01
-7.582823187112808228e-02
3.637924045324325562e-02
4.088278487324714661e-02
-6.797143258154392242e-03
3.508255630731582642e-02
-3.114369697868824005e-02
-4.827482253313064575e-02
-1.653855480253696442e-02
1.068022921681404114e-01
3.129242360591888428e-02
-2.296620979905128479e-02
1.764933392405509949e-02
2.018693462014198303e-02
-6.218282133340835571e-02
-5.241352692246437073e-02
1.912960223853588104e-02
-6.985139846801757812e-02
-1.196273937821388245e-01
-1.676768213510513306e-01
-1.503644287586212158e-01
-7.716674357652664185e-02
-9.299189597368240356e-02
-1.426122058182954788e-02
-3.196632862091064453e-02
-5.695192888379096985e-02
-1.669285446405410767e-01
-1.574404239654541016e-01
-1.487610042095184326e-01
-1.785080879926681519e-01
-1.281581073999404907e-01
-1.122376844286918640e-01
-9.578511118888854980e-02
-1.801533550024032593e-01
-2.092520892620086670e-01
-1.535550206899642944e-01
-1.628409624099731445e-01
-9.128621220588684082e-02
-5.060095712542533875e-02
-5.032674595713615417e-02
-9.116769582033157349e-02
-1.247792914509773254e-01
-5.450867861509323120e-02
-6.903142482042312622e-02
-2.756590209901332855e-02
-7.984990626573562622e-02
-1.243647485971450806e-01
-1.225563660264015198e-01
-1.040217727422714233e-01
-5.789741128683090210e-02
-8.317764848470687866e-02
3.156980127096176147e-02
1.084499293938279152e-03
-5.436814576387405396e-02
-9.337299317121505737e-02
-1.092321425676345825e-01
-1.101310253143310547e-01
-1.216336190700531006e-01
7.796461880207061768e-02
2.837994135916233063e-02
-7.863812893629074097e-02
-1.206048056483268738e-01
-1.144106909632682800e-01
-9.529539197683334351e-02
-1.184941381216049194e-01
4.257388785481452942e-02
9.853033721446990967e-02
-2.420899225398898125e-03
-5.699587240815162659e-02
-1.631601303815841675e-01
-7.697823643684387207e-02
-9.067898243665695190e-02
-1.494699809700250626e-02
7.240159809589385986e-02
-1.556481793522834778e-02
-3.526876121759414673e-02
-1.316115409135818481e-01
-1.982459276914596558e-01
-2.557270526885986328e-01
-1.621233671903610229e-01
-1.011580601334571838e-02
-9.139756858348846436e-02
-1.019137650728225708e-01
-1.563959270715713501e-01
-1.583368927240371704e-01
-1.805651485919952393e-01
-1.159061938524246216e-01
-4.572927579283714294e-02
-5.792657658457756042e-02
-2.116497047245502472e-02
-3.363008052110671997e-02
-1.377814635634422302e-02
-4.304167255759239197e-02
-4.525005444884300232e-02
-2.878242731094360352e-02
6.501520983874797821e-03
2.360058762133121490e-02
-1.703892921796068549e-04
-3.001524507999420166e-02
-5.927876755595207214e-02
-5.756819248199462891e-02
-1.632730476558208466e-02
4.580799490213394165e-02
6.331131607294082642e-02
-2.622658852487802505e-03
1.223127916455268860e-02
-2.360727079212665558e-02
-4.834713041782379150e-02
-6.017080508172512054e-03
1.450514048337936401e-01
2.337975054979324341e-01
1.654012203216552734e-01
-7.450021803379058838e-02
-1.071949154138565063e-01
-7.539225369691848755e-02
-1.476707286201417446e-03
2.005515396595001221e-01
3.386737704277038574e-01
2.678519785404205322e-01
-3.980093449354171753e-02
-5.880101025104522705e-02
-2.379436418414115906e-02
1.142510399222373962e-01
3.007838726043701172e-01
3.934555947780609131e-01
2.425575256347656250e-01
-4.485915973782539368e-02
-5.113683640956878662e-02
1.695540547370910645e-02
1.488333791494369507e-01
3.026715219020843506e-01
3.482256233692169189e-01
1.977384537458419800e-01
-1.518803369253873825e-02
-1.370798610150814056e-02
2.063381113111972809e-02
8.250183612108230591e-02
1.357234269380569458e-01
1.128110736608505249e-01
2.706182934343814850e-02
4.847557470202445984e-02
7.648497819900512695e-02
7.110530883073806763e-02
6.093537434935569763e-02
5.754384025931358337e-02
4.608278721570968628e-02
2.905727736651897430e-02
8.618243783712387085e-02
1.122996062040328979e-01
1.100027114152908325e-01
1.016759052872657776e-01
4.573661461472511292e-02
7.223036140203475952e-02
1.693896763026714325e-02
-1.146105234511196613e-03
1.155695132911205292e-02
8.428084105253219604e-02
2.494766935706138611e-02
-1.480884850025177002e-01
-1.052896454930305481e-01
-9.478992223739624023e-02
-2.452665194869041443e-02
-1.129264570772647858e-02
2.192335575819015503e-02
-1.263288594782352448e-02
-2.054756283760070801e-01
-1.513911485671997070e-01
-1.540435552597045898e-01
-2.219234034419059753e-02
8.687009103596210480e-03
1.979253627359867096e-02
-5.966764409095048904e-03
-1.906183511018753052e-01
-1.422761082649230957e-01
-1.328102052211761475e-01
-1.264481544494628906e-01
-8.175472915172576904e-02
-6.240192428231239319e-02
3.319495171308517456e-02
-2.715099975466728210e-02
-1.240600459277629852e-02
-4.223280772566795349e-02
-9.866329282522201538e-02
-1.176933050155639648e-01
-1.061667650938034058e-01
-1.131369639188051224e-02
2.175261033698916435e-03
3.113663941621780396e-02
1.816927641630172729e-02
-8.343669772148132324e-02
-7.717017084360122681e-02
-3.879779949784278870e-02
-2.658459730446338654e-02
-4.768831655383110046e-02
-4.359550774097442627e-02
-5.314745754003524780e-02
-8.336216956377029419e-02
-8.187162131071090698e-02
-5.886123701930046082e-02
-9.443882107734680176e-02
-1.076333001255989075e-01
-7.811107486486434937e-02
-5.975867062807083130e-02
-8.771581947803497314e-02
-8.354538679122924805e-02
-6.491038948297500610e-02
-1.465646326541900635e-01
-2.194960564374923706e-01
-1.855673938989639282e-01
-1.198496073484420776e-01
-1.042919829487800598e-01
-9.987001866102218628e-02
-6.697542220354080200e-02
-1.440369039773941040e-01
-2.318893671035766602e-01
-1.799063980579376221e-01
-9.426492452621459961e-02
-1.357581466436386108e-01
-1.273551583290100098e-01
-5.979283154010772705e-02
-8.632463961839675903e-02
-1.441362798213958740e-01
-1.087884828448295593e-01
-8.868778496980667114e-02
-1.603739559650421143e-01
-1.861760318279266357e-01
-1.095430776476860046e-01
-8.734628558158874512e-02
-4.694925248622894287e-02
1.219767611473798752e-02
-6.881377194076776505e-03
-1.914333105087280273e-01
-2.292622625827789307e-01
-1.541571170091629028e-01
-1.185515969991683960e-01
-5.079362913966178894e-02
6.390737369656562805e-03
1.034069689922034740e-03
-1.155428364872932434e-01
-1.484536081552505493e-01
-1.084963381290435791e-01
-1.453968286514282227e-01
-1.511534750461578369e-01
-1.964574456214904785e-01
-1.419371813535690308e-01
-1.153378784656524658e-01
-1.372901648283004761e-01
-1.184193938970565796e-01
-1.665010005235671997e-01
-1.909835189580917358e-01
-1.934289336204528809e-01
-1.379934102296829224e-01
-6.502641737461090088e-02
-1.799084246158599854e-02
4.875302687287330627e-02
1.563446968793869019e-01
1.919058561325073242e-01
2.665302157402038574e-01
1.513018906116485596e-01
-3.077278472483158112e-02
6.087414175271987915e-02
1.133447885513305664e-01
2.978931665420532227e-01
3.351859152317047119e-01
3.998836576938629150e-01
2.222051024436950684e-01
6.615371908992528915e-03
3.512296080589294434e-02
8.653344213962554932e-02
2.906063497066497803e-01
3.707293868064880371e-01
4.481101334095001221e-01
2.298947721719741821e-01
-1.908633671700954437e-02
-3.526077792048454285e-02
3.357866406440734863e-02
1.820040047168731689e-01
2.624875009059906006e-01
2.608018517494201660e-01
9.003549814224243164e-02
-1.866227388381958008e-02
-4.925483092665672302e-02
-3.009428642690181732e-02
-5.629426613450050354e-02
-6.510416418313980103e-02
-6.446807086467742920e-02
-8.145882934331893921e-02
-3.714845329523086548e-02
-2.258505113422870636e-02
-1.830872334539890289e-02
1.476763281971216202e-03
-5.106459185481071472e-02
-1.337004899978637695e-01
-1.649984419345855713e-01
5.991260334849357605e-02
7.246509194374084473e-02
3.399383276700973511e-02
3.262704238295555115e-02
-1.589248515665531158e-02
-1.087840422987937927e-01
-1.399908810853958130e-01
7.306835800409317017e-02
1.258076727390289307e-01
7.774686813354492188e-02
9.404468536376953125e-02
-1.359879039227962494e-02
-6.252364069223403931e-02
-1.270958930253982544e-01
2.217658609151840210e-02
8.182211220264434814e-02
7.033164054155349731e-02
1.153069362044334412e-01
-5.806193128228187561e-02
-1.189737021923065186e-01
-1.833543032407760620e-01
-6.759805232286453247e-02
-4.349853470921516418e-02
-7.358365505933761597e-02
-1.110903024673461914e-01
-2.588043510913848877e-01
-2.660499215126037598e-01
-2.307898253202438354e-01
-9.134252369403839111e-02
-9.406353533267974854e-02
-1.587803363800048828e-01
-1.649198979139328003e-01
-2.345508635044097900e-01
-2.419880777597427368e-01
-1.839167326688766479e-01
-1.162683963775634766e-01
-1.199320331215858459e-01
-1.537593305110931396e-01
-1.657022684812545776e-01
-1.506172865629196167e-01
-1.403050869703292847e-01
-1.239727064967155457e-01
-1.074308305978775024e-01
-1.324677765369415283e-01
-1.258903294801712036e-01
-1.022464707493782043e-01
-9.576432406902313232e-02
-2.212144806981086731e-02
-4.669327288866043091e-02
-8.193784207105636597e-02
-9.455501288175582886e-02
-1.411620676517486572e-01
-1.853391677141189575e-01
-1.856341212987899780e-01
-7.626795023679733276e-02
-6.949991732835769653e-02
-7.337287813425064087e-02
-7.524015009403228760e-02
-1.233151704072952271e-01
-1.329986900091171265e-01
-1.441978067159652710e-01
-6.179711967706680298e-02
-7.434622198343276978e-02
-5.625427514314651489e-02
-6.922765821218490601e-02
-1.274422407150268555e-01
-1.358483731746673584e-01
-1.099243164062500000e-01
-6.457194220274686813e-03
-4.224629700183868408e-02
-4.090085625648498535e-02
-1.015953049063682556e-01
-1.922750920057296753e-01
-1.711247265338897705e-01
-1.527378261089324951e-01
-5.059118568897247314e-02
-5.779256671667098999e-02
-6.488504260778427124e-02
-1.292255669832229614e-01
-1.857543736696243286e-01
-1.742466837167739868e-01
-1.113582327961921692e-01
3.843459999188780785e-03
2.578113041818141937e-02
-1.225210651755332947e-01
-1.655750721693038940e-01
-1.961094737052917480e-01
-1.960391402244567871e-01
-1.694616377353668213e-01
-6.093948706984519958e-02
-2.705169469118118286e-02
-3.170919045805931091e-02
5.176848731935024261e-03
-3.526976332068443298e-02
-4.079843685030937195e-02
-7.458947598934173584e-02
-4.639324173331260681e-02
-6.179946288466453552e-02
-1.476076524704694748e-02
5.566766113042831421e-02
-1.738754659891128540e-02
-5.121297389268875122e-02
-9.282881021499633789e-02
-2.562236040830612183e-02
-3.135736659169197083e-02
-7.144157588481903076e-02
-5.757227540016174316e-02
-5.787383764982223511e-02
-2.864064462482929230e-02
-2.361193485558032990e-02
2.783383056521415710e-02
-1.875516492873430252e-03
-1.090550720691680908e-01
-1.428540498018264771e-01
-1.698784083127975464e-01
-1.886071264743804932e-01
-1.222471743822097778e-01
1.819700747728347778e-02
5.991335958242416382e-02
-9.470432996749877930e-02
-1.231148317456245422e-01
-1.573158800601959229e-01
-2.107165306806564331e-01
-1.732511669397354126e-01
-8.660177141427993774e-02
-2.757723443210124969e-02
-1.062298938632011414e-01
-1.164222210645675659e-01
-1.447348594665527344e-01
-1.887314617633819580e-01
-1.936887502670288086e-01
-1.230751574039459229e-01
-2.389497868716716766e-02
-4.743019863963127136e-02
-3.288634866476058960e-02
-3.548138961195945740e-02
-2.534989453852176666e-02
-3.007439710199832916e-02
-2.642653184011578560e-03
5.983664654195308685e-03
-7.464750111103057861e-02
-6.876767426729202271e-02
-1.096525117754936218e-01
-1.548261791467666626e-01
-1.733538508415222168e-01
-1.398402303457260132e-01
-1.069491878151893616e-01
-8.478017151355743408e-02
-9.109440445899963379e-02
-7.140460610389709473e-02
-1.007622256875038147e-01
-1.180751919746398926e-01
-1.551471501588821411e-01
-1.329061836004257202e-01
-9.067659825086593628e-02
-9.424876421689987183e-02
-6.438754964619874954e-03
2.201129868626594543e-02
4.502424225211143494e-02
-4.712161142379045486e-03
-1.034572627395391464e-02
-1.045197769999504089e-01
-1.201338320970535278e-01
4.535628110170364380e-02
1.304020732641220093e-01
1.917348802089691162e-01
8.442599326372146606e-02
-1.677894592285156250e-02
-4.768884181976318359e-02
-2.200853265821933746e-02
9.154266119003295898e-02
1.984613984823226929e-01
2.305168360471725464e-01
1.586141735315322876e-01
-1.498594507575035095e-02
-6.855461001396179199e-02
-5.146023258566856384e-02
-2.053096657618880272e-03
2.963985316455364227e-02
3.391759842634201050e-02
2.732942812144756317e-02
-7.507084310054779053e-02
-4.535074904561042786e-02
-5.870694667100906372e-02
-5.747287347912788391e-02
-7.646816223859786987e-02
-6.665923446416854858e-02
-5.004354193806648254e-02
-7.691641896963119507e-02
-4.556014202535152435e-03
5.652698129415512085e-02
9.911749511957168579e-02
1.808307170867919922e-01
1.771210879087448120e-01
1.991418451070785522e-01
1.004402786493301392e-01
1.856986805796623230e-02
1.055379882454872131e-01
1.146185845136642456e-01
1.895606666803359985e-01
1.615740656852722168e-01
2.205265611410140991e-01
1.215928569436073303e-01
3.254745155572891235e-02
7.572075724601745605e-02
1.147225685417652130e-02
-2.387071028351783752e-02
-7.503881305456161499e-02
-1.178663130849599838e-02
-3.303352277725934982e-03
1.697623170912265778e-02
2.749327197670936584e-02
-1.257692128419876099e-01
-2.082707881927490234e-01
-2.834063470363616943e-01
-2.313458919525146484e-01
-8.354869484901428223e-02
7.861542701721191406e-02
6.175285577774047852e-02
-1.588801145553588867e-01
-2.587037384510040283e-01
-3.409030139446258545e-01
-2.624786496162414551e-01
-1.497971117496490479e-01
1.710875183343887329e-01
1.988153755664825439e-01
2.563362650107592344e-04
-1.303324699401855469e-01
-2.182896733283996582e-01
-1.380805969238281250e-01
-4.164496809244155884e-02
1.287436783313751221e-01
1.637746840715408325e-01
7.812693715095520020e-02
6.456771865487098694e-03
-4.526027664542198181e-02
-1.380830304697155952e-03
1.038645487278699875e-02
-8.854621648788452148e-02
-8.142273128032684326e-02
-1.232957541942596436e-01
-1.890761852264404297e-01
-2.099793106317520142e-01
-1.873203516006469727e-01
-1.266872584819793701e-01
-7.239653170108795166e-02
-8.566210418939590454e-02
-1.847967505455017090e-01
-2.799991071224212646e-01
-3.104758858680725098e-01
-2.182978391647338867e-01
-1.147168502211570740e-01
-4.527119547128677368e-02
-7.115475833415985107e-02
-1.777667403221130371e-01
-2.858341038227081299e-01
-2.983185648918151855e-01
-2.003522515296936035e-01
-9.687141329050064087e-02
-3.200562298297882080e-02
-2.895460650324821472e-02
-1.447797119617462158e-01
-2.077962011098861694e-01
-1.666976064443588257e-01
-8.823243528604507446e-02
-1.674386672675609589e-02
-4.760786145925521851e-02
-3.097749128937721252e-02
-4.995787888765335083e-02
-2.470855414867401123e-02
3.064368152990937233e-03
-5.260832607746124268e-03
-4.012385848909616470e-03
-7.105461508035659790e-02
-5.469129234552383423e-02
-4.835559427738189697e-02
2.239191718399524689e-02
1.076868325471878052e-01
1.306262016296386719e-01
3.239951655268669128e-02
-6.160781532526016235e-02
-3.791404515504837036e-02
-1.970809325575828552e-02
1.561559177935123444e-02
3.740665316581726074e-02
3.537709265947341919e-02
-8.385286666452884674e-03
1.139679998159408569e-01
1.486491262912750244e-01
6.212764605879783630e-02
8.385623991489410400e-02
8.961262553930282593e-02
9.315162897109985352e-02
1.444451976567506790e-02
1.093409135937690735e-01
1.764006316661834717e-01
9.255813062191009521e-02
1.210569962859153748e-01
1.107999309897422791e-01
1.000400409102439880e-01
1.374935824424028397e-02
6.626014411449432373e-02
1.659814566373825073e-01
1.081127077341079712e-01
8.969505131244659424e-02
1.466982904821634293e-02
-8.274893462657928467e-02
-7.842135429382324219e-02
2.417952520772814751e-03
5.762695521116256714e-02
3.369746729731559753e-02
-4.541080072522163391e-02
-1.250795871019363403e-01
-1.953623294830322266e-01
-1.394251883029937744e-01
2.055259793996810913e-02
2.111037634313106537e-02
-7.784983515739440918e-02
-1.909990161657333374e-01
-2.933498620986938477e-01
-2.914182245731353760e-01
-1.606729626655578613e-01
1.260989755392074585e-01
1.369935125112533569e-01
-5.018625780940055847e-02
-2.243887484073638916e-01
-2.821201086044311523e-01
-2.516621649265289307e-01
-1.263050585985183716e-01
5.686859786510467529e-02
6.477914750576019287e-02
-3.648360818624496460e-02
-1.130585223436355591e-01
-1.495915949344635010e-01
-1.146796420216560364e-01
-9.374237060546875000e-02
3.269828110933303833e-02
1.471986249089241028e-02
-2.849758975207805634e-02
-2.949877642095088959e-03
2.491693757474422455e-02
4.173848778009414673e-03
-5.103100091218948364e-02
9.067586064338684082e-02
1.123181357979774475e-01
8.347160369157791138e-02
8.594101667404174805e-02
1.262783855199813843e-01
8.021037280559539795e-02
-1.264233328402042389e-02
1.032913476228713989e-01
1.545021981000900269e-01
1.595268994569778442e-01
1.737743616104125977e-01
1.835768818855285645e-01
4.841933026909828186e-02
-4.610022529959678650e-02
8.180206269025802612e-02
1.546337157487869263e-01
2.576378583908081055e-01
3.319645822048187256e-01
3.627088069915771484e-01
1.863173842430114746e-01
4.577544704079627991e-02
2.444184385240077972e-02
6.530261784791946411e-02
1.684355884790420532e-01
2.874077260494232178e-01
3.384441137313842773e-01
1.552188545465469360e-01
3.861145302653312683e-02
6.481678038835525513e-02
9.711244702339172363e-02
1.443963646888732910e-01
2.479856610298156738e-01
3.372765183448791504e-01
2.393937110900878906e-01
1.274191439151763916e-01
1.568347215652465820e-02
4.256788641214370728e-02
2.174427546560764313e-02
6.348007917404174805e-02
7.580030709505081177e-02
5.916396901011466980e-02
1.619882695376873016e-02
-8.281036466360092163e-02
-7.269790023565292358e-02
-9.129955619573593140e-02
-5.530787631869316101e-02
-6.172719597816467285e-02
-5.809229984879493713e-02
-6.259708851575851440e-02
-9.213449060916900635e-02
-5.326519161462783813e-02
-1.103672198951244354e-02
5.721853300929069519e-02
4.337020218372344971e-02
-2.231809869408607483e-02
-7.852304726839065552e-02
-1.053498163819313049e-01
-7.051929831504821777e-02
1.942882500588893890e-02
7.227461040019989014e-02
5.172346904873847961e-02
-2.977041155099868774e-02
-7.830557972192764282e-02
-8.385501056909561157e-02
-8.804523199796676636e-02
3.807319700717926025e-02
1.216757819056510925e-01
2.988691441714763641e-02
-8.540450036525726318e-02
-1.447938680648803711e-01
-1.034352853894233704e-01
-1.290853768587112427e-01
-4.175469279289245605e-02
-9.005685336887836456e-03
-7.790558785200119019e-02
-9.052675217390060425e-02
-1.070507615804672241e-01
-8.803746849298477173e-02
-1.603780835866928101e-01
-1.400793790817260742e-01
-1.337687969207763672e-01
-1.795428395271301270e-01
-1.850184947252273560e-01
-1.561490297317504883e-01
-7.471728324890136719e-02
-1.002858281135559082e-01
-1.043051779270172119e-01
-1.634848415851593018e-01
-1.732827425003051758e-01
-1.488908976316452026e-01
-8.800251781940460205e-02
-4.958655685186386108e-02
-4.047932103276252747e-02
-8.463021367788314819e-02
-1.034128814935684204e-01
-1.173118352890014648e-01
-8.480067551136016846e-02
-7.859660685062408447e-02
-9.558001160621643066e-02
-9.980624169111251831e-02
-5.994651839137077332e-02
-3.328498080372810364e-02
-2.068474143743515015e-02
-4.069577530026435852e-02
-7.649430632591247559e-02
-1.369197368621826172e-01
-1.647636294364929199e-01
-5.151298642158508301e-02
-3.476768359541893005e-02
-4.983818531036376953e-02
-5.997357144951820374e-02
-1.062132343649864197e-01
-1.251663565635681152e-01
-1.727209687232971191e-01
1.960789039731025696e-02
-6.131016649305820465e-03
-1.166408322751522064e-02
-1.035481616854667664e-01
-1.268276274204254150e-01
-1.364922225475311279e-01
-1.695418059825897217e-01
9.188408032059669495e-03
1.014350447803735733e-02
-1.316572166979312897e-02
-1.054204776883125305e-01
-8.505229651927947998e-02
-1.831242144107818604e-01
-2.046504169702529907e-01
-2.909933216869831085e-02
1.077067553997039795e-01
8.423789590597152710e-02
2.200239524245262146e-02
-2.707550115883350372e-02
-1.410215049982070923e-01
-1.734081953763961792e-01
-6.728425621986389160e-02
5.788751319050788879e-02
6.895364075899124146e-02
4.011135175824165344e-02
7.605599239468574524e-03
-9.640290588140487671e-02
-1.203176155686378479e-01
-1.156386509537696838e-01
-7.619638741016387939e-02
-3.018535114824771881e-02
-5.113350600004196167e-02
-5.295433476567268372e-02
-1.104693636298179626e-01
-1.364414393901824951e-01
-1.359215527772903442e-01
-1.515550613403320312e-01
-1.178635582327842712e-01
-1.217442154884338379e-01
-8.884856849908828735e-02
-1.211898401379585266e-01
-1.120142415165901184e-01
-7.308693975210189819e-02
-1.969377994537353516e-01
-2.051598578691482544e-01
-2.133548110723495483e-01
-9.071867167949676514e-02
-9.407451748847961426e-02
-3.577103465795516968e-02
-1.712416857481002808e-02
-9.554300457239151001e-02
-1.977237910032272339e-01
-2.614454030990600586e-01
-1.519862413406372070e-01
-1.054898053407669067e-01
-7.219993323087692261e-02
-2.799000777304172516e-02
-7.268285751342773438e-02
-1.781258583068847656e-01
-2.699212729930877686e-01
-1.662079244852066040e-01
-9.795024991035461426e-02
-7.131046056747436523e-02
-6.302186846733093262e-02
-5.273997411131858826e-02
-9.218469262123107910e-02
-1.213105693459510803e-01
-1.343569606542587280e-01
-1.118639409542083740e-01
-9.608259797096252441e-02
-8.137059956789016724e-02
-6.908062100410461426e-02
-7.625305652618408203e-02
-7.121682912111282349e-02
-8.110942691564559937e-02
-7.474309951066970825e-02
-9.441554546356201172e-02
-7.361327856779098511e-02
-9.970580786466598511e-02
-8.949933946132659912e-02
-4.632987827062606812e-02
-4.839865490794181824e-02
-9.719427675008773804e-02
-1.222485899925231934e-01
-6.854440271854400635e-02
-1.448829770088195801e-01
-1.368979662656784058e-01
-7.389573752880096436e-02
-5.704018101096153259e-02
-8.472054451704025269e-02
-8.412510156631469727e-02
-9.226279705762863159e-02
-1.612346917390823364e-01
-1.554940342903137207e-01
-4.798642545938491821e-02
-3.278741613030433655e-02
-7.209414988756179810e-02
-5.886467173695564270e-02
-7.616299390792846680e-02
-1.054999008774757385e-01
-1.113016381859779358e-01
-1.985566131770610809e-02
-1.419133972376585007e-02
-5.594090744853019714e-02
-3.681809455156326294e-02
7.771266158670186996e-03
4.416186362504959106e-02
8.922452479600906372e-02
1.267678290605545044e-01
2.207711525261402130e-02
-8.259833604097366333e-02
-1.975642144680023193e-02
-3.640586510300636292e-02
-5.345226824283599854e-02
-4.254348576068878174e-02
5.286445841193199158e-02
4.038310609757900238e-03
-7.557518780231475830e-02
-4.280303791165351868e-02
-5.245986580848693848e-02
-8.074330538511276245e-02
-8.973599225282669067e-02
-1.458066632039844990e-03
-1.385545078665018082e-02
-8.409415930509567261e-02
-8.838430047035217285e-02
-1.002691239118576050e-01
-1.013092622160911560e-01
-9.799105674028396606e-02
-1.403808742761611938e-01
-1.352313458919525146e-01
-6.502044945955276489e-02
-1.182856559753417969e-01
-1.658147573471069336e-01
-2.128050476312637329e-01
-1.819829046726226807e-01
-2.003813832998275757e-01
-1.530875861644744873e-01
-8.059521019458770752e-02
-1.420212239027023315e-01
-1.787397265434265137e-01
-2.003677487373352051e-01
-1.837494522333145142e-01
-1.297203302383422852e-01
-1.117515489459037781e-01
-9.734992682933807373e-02
-1.623362749814987183e-01
-2.046885639429092407e-01
-2.189981192350387573e-01
-2.073520123958587646e-01
-1.160723790526390076e-01
-1.085629388689994812e-01
-6.780324131250381470e-02
-8.158759772777557373e-02
-1.022709682583808899e-01
-9.536514431238174438e-02
-1.402819752693176270e-01
-8.708497881889343262e-02
-8.133523911237716675e-02
-1.463181823492050171e-01
-1.898026913404464722e-01
-1.679700613021850586e-01
-9.583917260169982910e-02
-1.344606280326843262e-01
-9.476493299007415771e-02
-1.172727942466735840e-01
-1.485826075077056885e-01
-1.759398877620697021e-01
-1.839472353458404541e-01
-1.102135106921195984e-01
-1.013501882553100586e-01
-9.266420453786849976e-02
-9.911304712295532227e-02
-4.259093105792999268e-02
-3.377972915768623352e-02
-4.720361158251762390e-02
-8.689544349908828735e-02
-8.891963213682174683e-02
-8.387726545333862305e-02
-7.664503902196884155e-02
-7.051033526659011841e-02
-8.119559288024902344e-02
-7.190293818712234497e-02
-8.747008442878723145e-02
-4.189721867442131042e-02
-6.202527880668640137e-02
-5.455490946769714355e-02
-8.614478260278701782e-02
-1.308375597000122070e-01
-1.181902289390563965e-01
-9.885942190885543823e-02
4.832183569669723511e-02
5.116399377584457397e-02
3.681860864162445068e-02
-1.217105686664581299e-01
-1.541235744953155518e-01
-1.095291599631309509e-01
-1.001433059573173523e-01
6.904006749391555786e-02
1.402078866958618164e-01
9.207241237163543701e-02
-1.058120876550674438e-01
-1.285493373870849609e-01
-1.027783825993537903e-01
-8.934415131807327271e-02
2.096672914922237396e-02
2.465790882706642151e-02
2.052668668329715729e-02
-7.821884006261825562e-02
-7.417044788599014282e-02
-1.251118332147598267e-01
-1.106266677379608154e-01
-3.392468765377998352e-02
-3.095827996730804443e-03
8.997574448585510254e-03
-4.816652834415435791e-02
-5.391814559698104858e-02
-1.267839968204498291e-01
-1.556714922189712524e-01
-1.172583699226379395e-01
-1.073341220617294312e-01
-8.133537322282791138e-02
-5.164333060383796692e-02
-1.320463884621858597e-02
-6.414948403835296631e-02
-1.182984784245491028e-01
-1.062025427818298340e-01
-2.412535063922405243e-02
-3.445845097303390503e-02
-7.074626535177230835e-02
-3.758499398827552795e-02
-8.919506520032882690e-02
-1.894771307706832886e-01
-1.622363328933715820e-01
-9.133485704660415649e-02
-5.872793495655059814e-02
-6.220925971865653992e-02
-6.196534261107444763e-02
-1.754742264747619629e-01
-2.910674810409545898e-01
-2.417745888233184814e-01
-2.110857367515563965e-01
-1.266691833734512329e-01
-1.321572512388229370e-01
-1.798203289508819580e-01
-2.515866160392761230e-01
-3.387970924377441406e-01
-3.078975975513458252e-01
-2.326610684394836426e-01
-1.525906324386596680e-01
-1.148393303155899048e-01
-1.565708667039871216e-01
-1.744098812341690063e-01
-1.983467489480972290e-01
-2.338251918554306030e-01
-1.818603426218032837e-01
-1.156154200434684753e-01
-1.208595782518386841e-01
-1.126441061496734619e-01
-4.632155969738960266e-02
-3.970261290669441223e-02
-3.905956447124481201e-02
-3.523454442620277405e-02
-4.757439345121383667e-02
-1.058699339628219604e-01
-7.832978665828704834e-02
1.574356574565172195e-03
5.229746177792549133e-02
4.147653281688690186e-02
5.448160693049430847e-02
1.518921367824077606e-02
-1.245513334870338440e-01
-1.150991395115852356e-01
-5.438546091318130493e-02
-5.756722763180732727e-02
-8.114635199308395386e-02
-1.285710930824279785e-01
-1.057207882404327393e-01
-1.660748720169067383e-01
-1.505384594202041626e-01
-4.324766248464584351e-02
-1.702936738729476929e-02
-1.142354682087898254e-02
-6.969390809535980225e-02
-5.684803798794746399e-02
-1.744450777769088745e-01
-1.481593549251556396e-01
1.046997960656881332e-02
1.055281460285186768e-01
1.475236415863037109e-01
7.159783691167831421e-02
1.015533413738012314e-02
-1.814539581537246704e-01
-1.674394011497497559e-01
-5.941656976938247681e-02
5.030470341444015503e-02
6.135581526905298233e-03
-6.274603307247161865e-02
-9.492332488298416138e-02
-1.398212611675262451e-01
-1.488271802663803101e-01
-9.399543702602386475e-02
-1.020798906683921814e-01
-1.680847555398941040e-01
-1.756715476512908936e-01
-1.785643696784973145e-01
-1.851301640272140503e-01
-2.288369536399841309e-01
-1.654391735792160034e-01
-1.196293905377388000e-01
-1.703450530767440796e-01
-2.085391283035278320e-01
-2.002813071012496948e-01
-2.002203017473220825e-01
-2.129570096731185913e-01
-1.141423583030700684e-01
-6.168008968234062195e-02
-1.002337560057640076e-01
-1.926848590373992920e-01
-1.817557513713836670e-01
-2.339965291321277618e-02
-3.576912358403205872e-02
-4.187642037868499756e-02
-2.105513028800487518e-02
-2.420140616595745087e-02
1.023450028151273727e-02
6.574983242899179459e-03
8.643141947686672211e-03
-1.250917185097932816e-02
-6.338101346045732498e-03
1.075685489922761917e-02
-2.035967260599136353e-02
-4.825096204876899719e-02
-7.298079878091812134e-02
-3.780995029956102371e-03
1.335344184190034866e-02
1.103412806987762451e-01
1.332975327968597412e-01
1.109456270933151245e-01
-5.934188142418861389e-03
-3.468493372201919556e-02
-5.792666226625442505e-02
-6.172284483909606934e-02
1.094848588109016418e-01
1.690150350332260132e-01
1.720702052116394043e-01
-5.606198217719793320e-03
-7.740866392850875854e-02
-7.578693330287933350e-02
-1.087863668799400330e-01
1.536086108535528183e-02
-5.946335848420858383e-03
5.986727029085159302e-02
-4.471292346715927124e-02
-4.300919920206069946e-02
-1.535539478063583374e-01
-1.517651975154876709e-01
-1.989501900970935822e-02
2.629993250593543053e-03
-3.416561707854270935e-02
-8.045167475938796997e-02
-8.957769721746444702e-02
-1.477989405393600464e-01
-1.695586442947387695e-01
-7.438386231660842896e-02
-1.947592012584209442e-02
-3.613355755805969238e-02
-4.025772958993911743e-02
-4.507431760430335999e-02
-7.815402746200561523e-02
-8.154662698507308960e-02
-1.714667119085788727e-02
-2.017732150852680206e-02
-5.057025328278541565e-02
-9.456059336662292480e-02
-1.063752695918083191e-01
-8.257304877042770386e-02
-8.642484247684478760e-02
2.549851546064019203e-03
6.830576062202453613e-02
6.763048470020294189e-02
-7.881850004196166992e-03
-9.375026077032089233e-02
-8.484198898077011108e-02
-9.682953357696533203e-02
-2.560655958950519562e-02
6.084528937935829163e-02
1.138681545853614807e-01
8.257304877042770386e-02
-6.709566805511713028e-03
-4.812844842672348022e-02
-5.082415789365768433e-02
-1.965870521962642670e-02
1.184924617409706116e-01
1.765934228897094727e-01
1.643897891044616699e-01
8.827240206301212311e-03
-4.866866767406463623e-02
-5.716637521982192993e-02
-6.542637944221496582e-02
3.325611352920532227e-02
1.529802829027175903e-01
1.984724402427673340e-01
5.587523803114891052e-02
-5.053243786096572876e-02
-7.637669146060943604e-02
-7.945596426725387573e-02
-9.037926793098449707e-03
6.712808459997177124e-02
1.106160134077072144e-01
2.917202934622764587e-02
-7.535027712583541870e-02
-1.018265932798385620e-01
-7.956940680742263794e-02
-5.532961711287498474e-02
-9.659183211624622345e-03
6.806806777603924274e-04
1.858366304077208042e-03
8.453227579593658447e-02
6.706674396991729736e-02
-4.113598540425300598e-02
-1.425141096115112305e-01
-1.230530738830566406e-01
-9.382465481758117676e-02
-6.929156929254531860e-02
1.299568414688110352e-01
9.965013712644577026e-02
6.742708850651979446e-03
1.717070350423455238e-03
6.068437919020652771e-02
1.062154024839401245e-01
5.050207255408167839e-04
7.419436424970626831e-02
2.066762931644916534e-02
-4.951932467520236969e-03
-4.122333973646163940e-02
7.111237943172454834e-02
5.329196900129318237e-02
-1.157452818006277084e-03
-2.166675403714179993e-02
-6.647710502147674561e-02
2.092969603836536407e-02
2.678274810314178467e-01
3.724404871463775635e-01
3.104485273361206055e-01
4.001674801111221313e-02
-8.515195548534393311e-02
-1.318868398666381836e-01
-2.224002033472061157e-02
2.446757107973098755e-01
3.439409434795379639e-01
3.006047010421752930e-01
5.412457138299942017e-02
-1.121828407049179077e-01
-1.518201529979705811e-01
-8.548771589994430542e-02
1.509247571229934692e-01
2.458850294351577759e-01
2.285013794898986816e-01
2.055570716038346291e-03
-8.888364583253860474e-02
-1.172412410378456116e-01
-9.548167139291763306e-02
3.084721101913601160e-04
5.064129456877708435e-02
3.202104195952415466e-02
-4.037981852889060974e-02
-8.290352672338485718e-02
-1.053617000579833984e-01
-6.613114476203918457e-02
-1.650040596723556519e-02
-8.232934400439262390e-03
-1.026634406298398972e-02
-7.685510814189910889e-02
-5.056757107377052307e-02
-5.903363600373268127e-02
-4.603449255228042603e-02
-2.474629133939743042e-02
-2.189692854881286621e-02
-2.690921723842620850e-02
-8.290784806013107300e-02
-4.597837105393409729e-02
-5.796296149492263794e-02
-6.645061820745468140e-02
-9.889882057905197144e-02
-8.851160109043121338e-02
-1.343474984169006348e-01
-1.322191208600997925e-01
-3.660137206315994263e-02
-1.673353463411331177e-02
-5.504021048545837402e-02
-1.222506538033485413e-01
-1.848848462104797363e-01
-1.764403730630874634e-01
-1.543189436197280884e-01
2.276468835771083832e-02
2.519096434116363525e-02
-8.102985471487045288e-02
-1.270600408315658569e-01
-1.651508361101150513e-01
-1.544268727302551270e-01
-1.343431770801544189e-01
7.957495748996734619e-02
8.202282339334487915e-02
-1.167375668883323669e-01
-2.154939323663711548e-01
-2.221942394971847534e-01
-1.506881713867187500e-01
-9.883838146924972534e-02
-2.497510425746440887e-02
-2.827345766127109528e-02
-1.053832843899726868e-01
-1.300259530544281006e-01
-1.272111386060714722e-01
-8.587378263473510742e-02
-5.702181160449981689e-02
-5.539735779166221619e-02
-9.091878682374954224e-02
-1.481876522302627563e-01
-1.301274150609970093e-01
-1.330109536647796631e-01
-1.402551382780075073e-01
-1.235269159078598022e-01
-6.062120944261550903e-02
-7.313016802072525024e-02
-1.087074056267738342e-01
-7.098705321550369263e-02
-6.380611658096313477e-02
-8.435177057981491089e-02
-1.052360013127326965e-01
-6.928668916225433350e-02
-4.998375102877616882e-02
3.010038286447525024e-03
7.262787222862243652e-02
6.129464879631996155e-02
-5.614521447569131851e-03
-6.703195720911026001e-02
-9.983727335929870605e-02
-9.575195610523223877e-02
-1.278429105877876282e-02
2.009172691032290459e-03
6.540229171514511108e-02
6.930530071258544922e-02
1.742027141153812408e-02
-1.057271286845207214e-01
-1.124132126569747925e-01
-6.219877675175666809e-02
-7.273577153682708740e-02
-5.830321460962295532e-02
-7.512073032557964325e-03
-8.739900775253772736e-03
-9.370186179876327515e-02
-1.411108970642089844e-01
-1.456947773694992065e-01
-2.068108320236206055e-01
-2.126337289810180664e-01
-1.352470964193344116e-01
-4.072667285799980164e-02
-6.274572014808654785e-02
-7.915768772363662720e-02
-8.451175689697265625e-02
-1.401063203811645508e-01
-1.417620182037353516e-01
-1.220795661211013794e-01
-6.596784293651580811e-02
-6.992259621620178223e-02
-4.828568920493125916e-02
-2.391852810978889465e-02
-4.927780851721763611e-02
-8.182802796363830566e-02
-5.977837368845939636e-02
-5.591244250535964966e-02
-5.379746109247207642e-02
-5.436145514249801636e-02
-2.843049122020602226e-03
-8.088205009698867798e-03
-6.172159314155578613e-02
3.535225056111812592e-03
-2.173176407814025879e-02
1.934760250151157379e-02
2.813823707401752472e-02
1.138245090842247009e-01
1.412500590085983276e-01
1.292907893657684326e-01
1.840393543243408203e-01
1.153626739978790283e-01
3.066083416342735291e-03
1.586364954710006714e-02
9.264135360717773438e-02
5.748906359076499939e-02
3.629565984010696411e-02
7.255799323320388794e-02
2.837921865284442902e-02
7.057631853967905045e-03
3.227591142058372498e-02
1.159189790487289429e-01
8.137170225381851196e-02
4.545289650559425354e-02
-3.039678186178207397e-02
-3.372948244214057922e-02
-1.420909166336059570e-01
-1.539373844861984253e-01
-7.791338860988616943e-02
-7.865940034389495850e-02
-1.080589294433593750e-01
-9.391290694475173950e-02
-5.229005590081214905e-02
-1.126298606395721436e-01
-1.321158856153488159e-01
-1.012422814965248108e-01
-1.158882156014442444e-01
-1.431907266378402710e-01
-9.076222032308578491e-02
-4.818058013916015625e-02
-4.262040555477142334e-02
-8.033294975757598877e-02
-3.732425719499588013e-02
-1.006381735205650330e-01
-9.940763562917709351e-02
-1.492056809365749359e-02
2.935006516054272652e-03
-8.362484164535999298e-03
-1.938017830252647400e-02
-9.747190400958061218e-03
-1.622961461544036865e-01
-1.756464391946792603e-01
-8.209167420864105225e-02
-8.468121290206909180e-03
1.084353495389223099e-02
2.368847094476222992e-02
6.378785520792007446e-02
-9.073680639266967773e-02
-1.760689765214920044e-01
-1.929252892732620239e-01
-1.097857952117919922e-01
1.671354845166206360e-02
2.539865300059318542e-02
1.512441933155059814e-01
7.270992547273635864e-02
-2.185837365686893463e-02
-2.134817391633987427e-01
-2.251703739166259766e-01
-3.267621621489524841e-02
-7.391762454062700272e-03
1.147650331258773804e-01
9.248124808073043823e-02
-1.708470657467842102e-02
-1.916947513818740845e-01
-2.421922683715820312e-01
-8.748203516006469727e-02
-4.643191769719123840e-02
8.740495145320892334e-02
1.359067857265472412e-01
1.859218068420886993e-02
-1.360324174165725708e-01
-2.080314159393310547e-01
-9.828274697065353394e-02
-3.285608440637588501e-02
6.469005346298217773e-02
1.127122417092323303e-01
1.677635870873928070e-02
-3.534855321049690247e-02
-9.388594329357147217e-02
-9.965767711400985718e-02
-1.369490325450897217e-01
-7.248904556035995483e-02
-6.952566653490066528e-02
-6.609863042831420898e-02
-3.031344339251518250e-02
-4.290420934557914734e-02
-1.574651747941970825e-01
-1.976248770952224731e-01
-1.258961111307144165e-01
-1.430111378431320190e-01
-1.612406820058822632e-01
-8.381555229425430298e-02
-6.060672923922538757e-02
-1.409981101751327515e-01
-1.630924344062805176e-01
-8.398834615945816040e-02
-1.351548731327056885e-01
-2.257870733737945557e-01
-1.357654035091400146e-01
-7.865195721387863159e-02
-1.108113899827003479e-01
-1.397597789764404297e-01
-1.128964126110076904e-01
-1.100424677133560181e-01
-2.076525539159774780e-01
-1.407504528760910034e-01
-1.132592707872390747e-01
-1.190564408898353577e-01
-1.229097023606300354e-01
-9.757553786039352417e-02
-1.352959871292114258e-02
-8.747873455286026001e-02
-2.738174237310886383e-02
-6.399344652891159058e-02
-2.040095329284667969e-01
-2.149731814861297607e-01
-1.265728771686553955e-01
1.807114481925964355e-02
-2.793467603623867035e-03
9.419457614421844482e-02
-9.736819192767143250e-03
-1.620211154222488403e-01
-1.807431131601333618e-01
-9.061490744352340698e-02
1.720718480646610260e-02
2.422541193664073944e-02
4.964308813214302063e-02
9.676341898739337921e-03
-6.562673300504684448e-02
-4.910992830991744995e-02
-7.495002448558807373e-02
-1.064641103148460388e-01
-1.274344325065612793e-01
-1.382974684238433838e-01
-1.141870543360710144e-01
-4.634971916675567627e-02
-8.086649700999259949e-03
-2.950151823461055756e-02
5.623474344611167908e-02
1.222494523972272873e-02
2.410637959837913513e-02
-7.517634332180023193e-02
-7.918126881122589111e-02
-6.390514224767684937e-02
-2.829317003488540649e-02
8.943001925945281982e-02
8.925624191761016846e-02
1.397927552461624146e-01
1.830710680224001408e-03
-5.843725800514221191e-02
-2.357696741819381714e-02
3.045122511684894562e-02
1.124897077679634094e-01
-1.873144507408142090e-02
7.286875694990158081e-02
-1.018004491925239563e-02
-9.195583313703536987e-02
-7.952477782964706421e-02
-5.116290878504514694e-03
9.652654826641082764e-02
9.585165232419967651e-02
1.222252026200294495e-01
3.465418145060539246e-02
-1.161915361881256104e-01
-9.947265684604644775e-02
-6.239369139075279236e-02
-2.487018704414367676e-02
-4.959488287568092346e-02
-9.965855628252029419e-03
-4.670535027980804443e-02
-7.577040791511535645e-02
-8.910267055034637451e-02
-1.144861057400703430e-01
-1.394209414720535278e-01
-8.855305612087249756e-02
-4.178304225206375122e-02
-3.773365542292594910e-02
-9.433371573686599731e-02
-8.045573532581329346e-02
-5.439751222729682922e-02
-2.533123642206192017e-02
-4.224339500069618225e-02
-4.309662058949470520e-02
-5.607784911990165710e-02
-9.645807743072509766e-02
-9.124730527400970459e-02
-1.955454796552658081e-02
3.328017145395278931e-02
1.140972226858139038e-02
2.375102788209915161e-02
-2.315463870763778687e-02
-1.247538328170776367e-01
-1.089125648140907288e-01
3.726333845406770706e-03
1.436641067266464233e-01
1.402033120393753052e-01
1.422798037528991699e-01
-7.774804253131151199e-03
-1.263819336891174316e-01
-1.117639020085334778e-01
-1.765655539929866791e-02
3.879131376743316650e-02
-3.189149871468544006e-02
4.445482045412063599e-02
-5.024456605315208435e-02
-9.369379281997680664e-02
-9.137789905071258545e-02
-9.556566923856735229e-02
-1.227644234895706177e-01
-1.601975411176681519e-01
-9.890021383762359619e-02
-1.312357485294342041e-01
-1.909223794937133789e-01
-1.839311569929122925e-01
-1.631272435188293457e-01
-1.867868453264236450e-01
-1.551957279443740845e-01
-6.697389483451843262e-02
-6.107966601848602295e-02
-1.429806649684906006e-01
-1.350621879100799561e-01
-1.402903944253921509e-01
-1.412916183471679688e-01
-1.371299624443054199e-01
-9.816887974739074707e-02
-6.661257892847061157e-02
4.678534809499979019e-03
6.098803714849054813e-04
-4.970664158463478088e-02
-3.089225292205810547e-02
-1.693183928728103638e-02
8.033154904842376709e-02
5.974042788147926331e-02
1.144319325685501099e-01
1.130562275648117065e-01
-3.202011436223983765e-02
-6.317413598299026489e-02
-8.155687898397445679e-02
3.634775429964065552e-02
5.133577808737754822e-02
1.373177766799926758e-01
1.382646113634109497e-01
7.588693872094154358e-03
-3.508622571825981140e-02
-7.637429237365722656e-02
-2.982844039797782898e-02
-3.424241393804550171e-02
9.517753869295120239e-02
1.122959628701210022e-01
2.111188694834709167e-02
6.750456988811492920e-02
6.849040091037750244e-02
1.514564007520675659e-01
2.322279661893844604e-02
8.895620703697204590e-02
1.660963296890258789e-01
1.401638835668563843e-01
2.020374983549118042e-01
9.656996279954910278e-02
1.653973311185836792e-01
4.658762365579605103e-02
2.307520061731338501e-02
8.336146175861358643e-02
6.249185279011726379e-02
9.911809116601943970e-02
5.031931027770042419e-02
9.124813228845596313e-02
3.864803537726402283e-02
-9.109217673540115356e-03
3.788499161601066589e-02
6.127487495541572571e-02
7.888065278530120850e-02
2.821601741015911102e-02
3.217327967286109924e-02
-1.467333175241947174e-02
-2.005466967821121216e-01
-2.554875314235687256e-01
-1.748238354921340942e-01
-1.436960250139236450e-01
-1.061414554715156555e-01
-1.092768386006355286e-01
-9.175370633602142334e-02
-1.831986606121063232e-01
-2.468485087156295776e-01
-1.511095315217971802e-01
-1.347482353448867798e-01
-6.576027721166610718e-02
-6.943042576313018799e-02
-7.064319401979446411e-02
-6.222699955105781555e-02
-8.004616200923919678e-02
7.100925594568252563e-02
7.072913646697998047e-02
9.905899316072463989e-02
4.731721803545951843e-02
3.735720738768577576e-02
2.401352860033512115e-02
1.290122419595718384e-01
2.944267392158508301e-01
2.359972298145294189e-01
1.927098482847213745e-01
5.500129610300064087e-02
4.194091632962226868e-02
5.166219547390937805e-03
9.901443123817443848e-02
2.470586001873016357e-01
2.408228516578674316e-01
1.902779340744018555e-01
2.907470613718032837e-02
-1.379568409174680710e-02
-6.364985555410385132e-02
4.074405878782272339e-04
1.530098468065261841e-01
1.576413065195083618e-01
1.626037955284118652e-01
5.690162256360054016e-02
-8.024670183658599854e-03
-8.256719261407852173e-02
-5.519228428602218628e-02
2.776962146162986755e-02
3.487118333578109741e-02
1.779369451105594635e-02
-4.473251849412918091e-02
-7.148990780115127563e-02
-2.580013498663902283e-02
-3.356922417879104614e-02
-7.600282877683639526e-02
-7.755743712186813354e-02
-9.564344584941864014e-02
-1.034282371401786804e-01
-9.678191691637039185e-02
-7.859383709728717804e-03
1.370092388242483139e-03
-2.488935738801956177e-02
2.239257097244262695e-02
7.059705257415771484e-02
5.905922502279281616e-02
-2.729192748665809631e-02
-4.848321434110403061e-03
2.130120806396007538e-02
-2.312276279553771019e-03
5.329227447509765625e-02
1.009942591190338135e-01
1.106752008199691772e-01
4.842825233936309814e-02
-2.198821678757667542e-02
-4.683438688516616821e-03
-3.794252872467041016e-02
1.383832655847072601e-02
6.250212341547012329e-02
5.683331564068794250e-02
2.206673100590705872e-02
-8.641003817319869995e-02
-7.064416259527206421e-02
-1.181930452585220337e-01
-5.222054198384284973e-02
-4.843217507004737854e-02
-7.639541476964950562e-02
-4.435330629348754883e-02
-8.997463434934616089e-02
-9.437542408704757690e-02
-1.363889724016189575e-01
-1.123122423887252808e-01
-7.796571403741836548e-02
-5.300962179899215698e-02
-5.674302205443382263e-02
-9.201996028423309326e-02
-1.088497191667556763e-01
-8.826692402362823486e-02
-9.835615009069442749e-02
-1.312658488750457764e-01
-1.238186657428741455e-01
-8.897748589515686035e-02
8.796837925910949707e-02
1.815630197525024414e-01
2.419805377721786499e-01
3.214335441589355469e-01
2.895490825176239014e-01
2.117464691400527954e-01
8.144432306289672852e-02
1.739893108606338501e-01
3.076260387897491455e-01
3.527881503105163574e-01
4.485867023468017578e-01
4.491975903511047363e-01
3.390447795391082764e-01
1.542517840862274170e-01
1.946651190519332886e-01
3.270699679851531982e-01
3.795323371887207031e-01
4.861143529415130615e-01
4.811394512653350830e-01
4.152678251266479492e-01
2.081654965877532959e-01
1.424828469753265381e-01
2.636114656925201416e-01
3.549920916557312012e-01
4.910824894905090332e-01
3.998571634292602539e-01
2.996000647544860840e-01
1.138249412178993225e-01
2.332187816500663757e-02
1.129912957549095154e-01
2.219426035881042480e-01
3.464834988117218018e-01
2.053270488977432251e-01
1.422398388385772705e-01
1.216382812708616257e-02
-2.388889528810977936e-02
1.011143550276756287e-01
1.934365928173065186e-01
3.075518012046813965e-01
1.342543661594390869e-01
5.855783075094223022e-02
-6.160891056060791016e-02
-4.134149104356765747e-02
3.904980048537254333e-02
7.003989070653915405e-02
8.355375379323959351e-02
-2.772637270390987396e-02
-6.569615006446838379e-02
-7.606443017721176147e-02
9.446082264184951782e-02
1.400076150894165039e-01
-3.940431401133537292e-02
-1.092064529657363892e-01
-1.675118058919906616e-01
-2.028347104787826538e-01
-1.667532622814178467e-01
1.174987852573394775e-01
1.742426306009292603e-01
-1.494914386421442032e-02
-7.316939532756805420e-02
-8.056996017694473267e-02
-1.266014724969863892e-01
-1.064830496907234192e-01
7.309538871049880981e-02
1.062684282660484314e-01
4.397786408662796021e-02
6.397788878530263901e-03
3.963002935051918030e-03
-1.128142327070236206e-01
-1.296209096908569336e-01
1.512305624783039093e-02
3.599265217781066895e-02
8.514351397752761841e-02
9.477905184030532837e-02
1.093766614794731140e-01
-9.765046648681163788e-03
-4.824059084057807922e-02
-4.662726819515228271e-02
-3.336175158619880676e-02
-2.407034114003181458e-02
-2.831086516380310059e-02
-3.238117694854736328e-02
-9.615925699472427368e-02
-8.447006344795227051e-02
-7.339511066675186157e-02
-3.987795114517211914e-02
-4.654956236481666565e-02
-4.469941835850477219e-03
-3.144500404596328735e-02
-5.972996726632118225e-02
-7.322490215301513672e-02
-1.362962126731872559e-01
-1.315302550792694092e-01
-1.483554542064666748e-01
-1.370880901813507080e-01
-1.503129005432128906e-01
-1.337800323963165283e-01
-9.229245781898498535e-02
-5.213269591331481934e-02
5.975558888167142868e-03
8.936306694522500038e-04
2.951207337900996208e-03
-1.218645088374614716e-02
-2.555911056697368622e-02
-4.186071082949638367e-02
-2.583578415215015411e-02
3.474028781056404114e-02
1.924645155668258667e-02
3.187494724988937378e-02
-4.229639889672398567e-04
-5.335388332605361938e-02
-1.005000546574592590e-01
-3.690917417407035828e-02
-7.298513781279325485e-03
8.747085928916931152e-02
1.183567717671394348e-01
1.351481229066848755e-01
2.624284848570823669e-02
-4.352076724171638489e-02
-5.498849600553512573e-02
-6.855514645576477051e-02
5.620968714356422424e-02
1.239220872521400452e-01
2.226030826568603516e-01
1.283011883497238159e-01
-1.246630679816007614e-03
-7.852818816900253296e-02
-6.445907801389694214e-02
4.802390560507774353e-02
9.963186830282211304e-02
1.252863854169845581e-01
3.508057072758674622e-02
-3.796817362308502197e-02
-9.581883437931537628e-03
5.797469057142734528e-03
8.894328027963638306e-02
1.291662007570266724e-01
9.451495856046676636e-02
1.884892955422401428e-02
-4.728292301297187805e-02
-5.619378760457038879e-02
-7.303602248430252075e-02
-2.568631619215011597e-02
2.150119841098785400e-02
1.869310066103935242e-02
-2.021004632115364075e-02
-4.463382810354232788e-02
6.884216517210006714e-02
6.763734389096498489e-03
-5.124085023999214172e-02
-1.238679364323616028e-01
-1.450027972459793091e-01
-1.355318427085876465e-01
-1.017853990197181702e-01
9.626403450965881348e-02
2.970149181783199310e-02
-3.883729875087738037e-02
-1.088149398565292358e-01
-1.051455959677696228e-01
-1.068473532795906067e-01
-8.197668939828872681e-02
5.676509812474250793e-02
4.120648652315139771e-02
8.517509326338768005e-03
-4.341676458716392517e-02
-6.440427154302597046e-02
-1.498654019087553024e-02
-2.658399008214473724e-02
-4.783442616462707520e-02
-3.441096842288970947e-02
8.563737384974956512e-03
8.251409977674484253e-02
2.940100803971290588e-02
1.032935827970504761e-01
3.000775165855884552e-02
-1.247636005282402039e-01
-1.370429098606109619e-01
-5.203539505600929260e-03
9.290672093629837036e-02
5.268547683954238892e-02
1.067173480987548828e-01
6.588067859411239624e-02
-1.596686244010925293e-01
-1.932532638311386108e-01
-2.491111494600772858e-02
1.123282685875892639e-01
1.297793388366699219e-01
1.058794632554054260e-01
4.337342083454132080e-02
-1.012017652392387390e-01
-1.143911853432655334e-01
-2.796794101595878601e-02
7.345051318407058716e-02
9.101137518882751465e-02
3.820744529366493225e-02
-5.275770556181669235e-03
-3.643617406487464905e-02
-2.990502677857875824e-02
3.005512803792953491e-02
3.739961236715316772e-02
1.759673655033111572e-02
-3.510969504714012146e-02
-6.522067636251449585e-02
-1.541852578520774841e-02
-7.061733398586511612e-03
7.477129995822906494e-02
1.329476982355117798e-01
1.189778149127960205e-01
3.279185667634010315e-02
-4.118704795837402344e-02
-5.641009286046028137e-02
-3.351443633437156677e-02
5.010933429002761841e-02
1.544715017080307007e-01
1.414964795112609863e-01
1.698795557022094727e-01
5.429122224450111389e-02
-1.011890992522239685e-01
-9.703163802623748779e-02
-1.005188748240470886e-01
-6.371617317199707031e-02
-2.843892388045787811e-02
1.070639789104461670e-01
6.892782449722290039e-02
-1.170195266604423523e-01
-8.969064801931381226e-02
-1.292335689067840576e-01
-1.216761469841003418e-01
-1.056537330150604248e-01
8.458371460437774658e-02
5.782034248113632202e-02
-1.572745442390441895e-01
-2.411670982837677002e-01
-3.039442598819732666e-01
-2.879113852977752686e-01
-2.075304985046386719e-01
-2.677035704255104065e-02
3.647806122899055481e-03
-1.351677924394607544e-01
-1.795313954353332520e-01
-2.440015673637390137e-01
-2.412648350000381470e-01
-1.915325075387954712e-01
-8.312460035085678101e-02
-3.255797550082206726e-02
-1.362545639276504517e-01
-1.356192678213119507e-01
-1.079895123839378357e-01
-9.442991763353347778e-02
-1.013090983033180237e-01
-1.503364294767379761e-01
-1.658408939838409424e-01
-1.266354024410247803e-01
-1.148570030927658081e-01
-9.722056984901428223e-02
-1.392556875944137573e-01
-1.667879968881607056e-01
-1.796966940164566040e-01
-1.690135002136230469e-01
-1.311409771442413330e-01
-1.462089270353317261e-01
-8.912535011768341064e-02
-1.823587119579315186e-01
-2.358799129724502563e-01
-1.860925704240798950e-01
-1.415864229202270508e-01
-2.044461518526077271e-01
-2.447156757116317749e-01
-1.784338802099227905e-01
-2.986695170402526855e-01
-2.953760623931884766e-01
-2.136365920305252075e-01
-1.258324980735778809e-01
-2.506438493728637695e-01
-2.825024724006652832e-01
-1.318659186363220215e-01
-2.071159780025482178e-01
-2.253097593784332275e-01
-2.284433841705322266e-01
-1.516070216894149780e-01
-2.173353731632232666e-01
-2.561783790588378906e-01
-1.007829308509826660e-01
-1.243241503834724426e-01
-1.398559063673019409e-01
-1.548303067684173584e-01
-1.407601386308670044e-01
-1.734021455049514771e-01
-2.300920486450195312e-01
-1.439327448606491089e-01
-1.558670550584793091e-01
-1.342707127332687378e-01
-1.202161386609077454e-01
-1.008336022496223450e-01
-5.134922266006469727e-02
-4.242460802197456360e-02
-8.404581807553768158e-03
2.266340889036655426e-02
1.878341473639011383e-02
4.684643447399139404e-02
4.201356321573257446e-02
-1.679359190165996552e-02
2.233955822885036469e-02
6.048558279871940613e-02
6.325700879096984863e-02
4.783044569194316864e-03
2.747759409248828888e-02
1.365783438086509705e-02
-7.940600626170635223e-03
4.111674427986145020e-02
4.242772236466407776e-02
3.521267324686050415e-02
-2.802564995363354683e-04
5.007249768823385239e-03
-4.823525901883840561e-03
4.907291382551193237e-02
1.084654927253723145e-01
6.388291716575622559e-02
-2.542860619723796844e-02
-8.822474628686904907e-02
-5.431371182203292847e-02
-6.813347339630126953e-03
1.563831418752670288e-01
2.202193439006805420e-01
1.091848239302635193e-01
2.301840111613273621e-02
-2.967604901641607285e-03
8.699161559343338013e-02
5.640941113233566284e-02
2.722785472869873047e-01
3.577723503112792969e-01
2.090433388948440552e-01
1.132080629467964172e-01
1.347411125898361206e-01
2.388377189636230469e-01
1.284073144197463989e-01
2.515426576137542725e-01
3.049346506595611572e-01
2.032513618469238281e-01
1.586314141750335693e-01
1.238111034035682678e-01
1.183305233716964722e-01
4.149042069911956787e-02
-2.034945636987686157e-01
-2.499162405729293823e-01
-1.770840734243392944e-01
-1.410681158304214478e-01
-1.094794645905494690e-01
-8.738715201616287231e-02
-6.436208635568618774e-02
-1.936968266963958740e-01
-2.629590928554534912e-01
-1.825428605079650879e-01
-1.677955985069274902e-01
-1.567195504903793335e-01
-9.880874305963516235e-02
-3.733323141932487488e-02
-8.665446192026138306e-02
-1.614430546760559082e-01
-1.275004297494888306e-01
-1.661379486322402954e-01
-2.132923007011413574e-01
-1.905972063541412354e-01
-1.209192499518394470e-01
3.092612326145172119e-02
-2.443067543208599091e-02
-5.944893136620521545e-02
-1.562440842390060425e-01
-2.064694762229919434e-01
-1.668212711811065674e-01
-9.480495005846023560e-02
2.480221539735794067e-02
-5.053458269685506821e-03
-2.640269324183464050e-02
-1.185315176844596863e-01
-1.810177117586135864e-01
-1.812255829572677612e-01
-1.079283505678176880e-01
7.951986044645309448e-02
4.893669858574867249e-02
-5.063071101903915405e-02
-1.337204724550247192e-01
-9.528561681509017944e-02
-1.230757404118776321e-02
4.536420106887817383e-03
2.097249962389469147e-02
-1.711420342326164246e-02
-1.428218930959701538e-02
-2.646764740347862244e-02
5.258714314550161362e-03
5.275342613458633423e-02
2.861114591360092163e-02
-4.423946887254714966e-02
-6.827969104051589966e-02
-1.134104374796152115e-02
-4.593411087989807129e-02
-9.516958147287368774e-02
-1.845519244670867920e-01
-1.580076366662979126e-01
-6.789771467447280884e-02
-9.592443704605102539e-02
-7.988144643604755402e-03
4.225986544042825699e-03
-5.879092961549758911e-02
-1.910151988267898560e-01
-1.924036443233489990e-01
-3.956784307956695557e-02
-2.310347370803356171e-02
4.587651044130325317e-02
8.019370585680007935e-02
2.936666458845138550e-02
-2.413117093965411186e-03
-3.742150217294692993e-02
-1.287197880446910858e-02
5.926385149359703064e-02
1.448961645364761353e-01
1.960991173982620239e-01
1.797802448272705078e-01
1.316331177949905396e-01
4.407273605465888977e-02
-5.094223469495773315e-02
2.477992326021194458e-02
1.324758827686309814e-01
1.855644583702087402e-01
1.810292601585388184e-01
8.469253033399581909e-02
3.813391923904418945e-02
-1.355407852679491043e-02
3.845829889178276062e-02
1.174242123961448669e-01
1.451902240514755249e-01
1.933373659849166870e-01
8.270989358425140381e-02
3.396553173661231995e-02
-4.185969755053520203e-02
2.811766415834426880e-02
1.055920571088790894e-01
1.039580479264259338e-01
2.813888527452945709e-02
-7.883556932210922241e-02
-8.040893822908401489e-02
-2.088809907436370850e-01
-1.867039501667022705e-01
-8.901099115610122681e-02
-3.389353677630424500e-02
-3.759317472577095032e-02
-7.984504103660583496e-02
-9.506224095821380615e-02
-1.551739126443862915e-01
-1.647080332040786743e-01
-7.632652670145034790e-02
-3.041956014931201935e-02
-6.540873646736145020e-02
-1.214110180735588074e-01
-1.371329873800277710e-01
-9.238995611667633057e-02
-1.367262005805969238e-01
-1.026871800422668457e-01
-1.522492319345474243e-01
-2.181894630193710327e-01
-3.070312142372131348e-01
-2.339708209037780762e-01
-6.654891371726989746e-02
-4.095134884119033813e-02
-7.040295004844665527e-02
-9.131807088851928711e-02
-1.607293039560317993e-01
-1.666231751441955566e-01
-1.120431572198867798e-01
-6.132013723254203796e-02
-3.982008248567581177e-02
-9.300458431243896484e-02
-1.311826854944229126e-01
-2.299237847328186035e-01
-1.887467801570892334e-01
-1.244396120309829712e-01
-3.724280744791030884e-02
-3.202590346336364746e-02
-7.075628638267517090e-02
-8.175127208232879639e-02
-1.193266287446022034e-01
-4.320201277732849121e-02
-3.965677320957183838e-02
-8.922477811574935913e-02
-1.043736860156059265e-01
-8.111586421728134155e-02
-1.018498614430427551e-01
-1.135633960366249084e-01
-6.521573662757873535e-02
-6.436357647180557251e-02
-2.133625932037830353e-02
-3.675299510359764099e-02
-1.360896229743957520e-01
-2.098888009786605835e-01
-1.856094896793365479e-01
-1.417048275470733643e-01
-6.684420257806777954e-02
-1.763609424233436584e-02
-5.402166768908500671e-02
-1.357147842645645142e-01
-1.441913843154907227e-01
-8.047951757907867432e-02
-2.249418385326862335e-02
-1.212110184133052826e-02
-4.770503565669059753e-02
-7.647874206304550171e-02
-4.473599791526794434e-02
-3.379879891872406006e-02
5.268559977412223816e-02
7.033282518386840820e-02
4.241272434592247009e-02
-8.790583163499832153e-02
-1.203834041953086853e-01
-7.204744964838027954e-02
-3.412539511919021606e-02
3.831916302442550659e-02
-3.499383851885795593e-02
-4.114717245101928711e-02
-1.443918049335479736e-01
-1.791555285453796387e-01
-1.398009359836578369e-01
-1.334286183118820190e-01
-2.102822065353393555e-02
1.592147280462086201e-03
-7.867953972890973091e-04
-1.308715343475341797e-01
-1.332393437623977661e-01
-1.032965853810310364e-01
-7.879830151796340942e-02
-6.056840065866708755e-03
4.505145922303199768e-02
2.491394989192485809e-02
-1.444214880466461182e-01
-1.264291107654571533e-01
-9.881333261728286743e-02
-7.926963269710540771e-02
-3.658969700336456299e-02
2.278737723827362061e-02
7.118271663784980774e-03
-3.043450415134429932e-02
-1.580943353474140167e-02
1.406585425138473511e-02
5.973104387521743774e-03
-2.382892556488513947e-02
-5.411446467041969299e-02
-7.484450936317443848e-02
-3.091801889240741730e-02
-2.429534494876861572e-02
5.017065629363059998e-02
3.345035761594772339e-02
1.941380905918776989e-03
-5.434889718890190125e-02
-7.878343760967254639e-02
-4.199488088488578796e-02
-3.412434831261634827e-02
7.794827688485383987e-03
-6.051736325025558472e-02
-1.265804767608642578e-01
-1.570101082324981689e-01
-1.138919070363044739e-01
-4.265421628952026367e-02
-8.512039482593536377e-02
-1.705362796783447266e-01
-2.241818755865097046e-01
-2.429363429546356201e-01
-2.020843178033828735e-01
-1.147050857543945312e-01
-5.999233573675155640e-02
-1.220921128988265991e-01
-2.084237337112426758e-01
-2.698275148868560791e-01
-2.537030875682830811e-01
-1.836888343095779419e-01
-7.530605047941207886e-02
-1.027735322713851929e-01
-1.930513978004455566e-01
-2.799837589263916016e-01
-2.695808708667755127e-01
-1.882602274417877197e-01
-4.056143015623092651e-02
1.550662796944379807e-03
-8.780170232057571411e-02
-1.186708733439445496e-01
-1.209663525223731995e-01
-1.487268805503845215e-01
-1.078479886054992676e-01
-5.542337521910667419e-02
-1.881063915789127350e-02
-6.332598626613616943e-02
-5.565494298934936523e-02
-4.623645171523094177e-02
-9.589689224958419800e-02
-1.414318382740020752e-01
-1.652503013610839844e-01
-1.467273533344268799e-01
-1.038338523358106613e-03
1.100132334977388382e-02
-2.504421956837177277e-02
-1.040212586522102356e-01
-1.548871845006942749e-01
-1.755577176809310913e-01
-1.622290015220642090e-01
-7.774875848554074764e-04
3.369281813502311707e-02
1.054546702653169632e-02
-7.540869712829589844e-02
-9.806474298238754272e-02
-7.558850944042205811e-02
-4.023435339331626892e-02
-9.162704460322856903e-03
1.221693959087133408e-02
2.281558886170387268e-02
-4.669990390539169312e-03
-5.534850805997848511e-02
-8.217563480138778687e-02
-7.534031569957733154e-02
-4.249590449035167694e-03
2.746278792619705200e-02
7.474011182785034180e-02
2.309416793286800385e-02
-3.087157616391777992e-03
-1.610944233834743500e-02
-3.314325585961341858e-02
-1.168713346123695374e-01
-8.985427021980285645e-02
8.382684551179409027e-03
6.876079738140106201e-02
5.346176773309707642e-02
5.226894840598106384e-02
-1.378964167088270187e-02
-7.725491374731063843e-02
-6.305753439664840698e-02
-2.193680033087730408e-02
5.217270925641059875e-02
4.918432235717773438e-02
5.958037078380584717e-02
-1.653490774333477020e-02
-1.179333105683326721e-01
-1.357459127902984619e-01
-1.213291957974433899e-01
-1.051225289702415466e-01
-9.889324009418487549e-02
-1.160697862505912781e-01
-8.710490912199020386e-02
-1.207877472043037415e-01
-1.522627472877502441e-01
-1.329519450664520264e-01
-9.103697538375854492e-02
-7.511943578720092773e-02
-4.068224877119064331e-02
-2.208900451660156250e-02
-1.049753427505493164e-01
-1.049858555197715759e-01
-1.377802994102239609e-02
5.438142642378807068e-02
2.269616350531578064e-02
4.373381286859512329e-02
3.604576364159584045e-02
-8.959136158227920532e-02
-8.226078003644943237e-02
4.125523939728736877e-02
7.148963212966918945e-02
4.728476703166961670e-02
1.124688796699047089e-02
-2.077743597328662872e-02
-4.496126994490623474e-02
-2.919354848563671112e-02
8.259984105825424194e-02
6.777571141719818115e-02
-2.512742532417178154e-03
-8.396923542022705078e-02
-7.520617544651031494e-02
-1.027780026197433472e-01
-8.454222232103347778e-02
-1.311567495577037334e-03
1.866421103477478027e-02
-4.579447209835052490e-02
-1.197258681058883667e-01
-5.777468159794807434e-02
-8.656870573759078979e-02
-7.580281794071197510e-02
-4.229345172643661499e-02
-6.359130889177322388e-02
-1.071884408593177795e-01
-1.522916555404663086e-01
-9.554992616176605225e-02
9.371454268693923950e-02
1.233773604035377502e-01
3.209001570940017700e-02
-5.686265975236892700e-02
-9.952805936336517334e-02
-1.060566976666450500e-01
-5.262030661106109619e-02
8.206647634506225586e-02
1.176584884524345398e-01
3.913816809654235840e-02
-1.555599179118871689e-02
-9.310878813266754150e-02
-1.071987897157669067e-01
-5.846536904573440552e-02
-5.111014004796743393e-03
-3.005612874403595924e-03
-3.365066275000572205e-02
-8.964255452156066895e-02
-1.638763546943664551e-01
-2.213384658098220825e-01
-1.552507281303405762e-01
-4.738940298557281494e-02
-6.155511736869812012e-02
-1.087194681167602539e-01
-1.084818020462989807e-01
-2.076670080423355103e-01
-2.061778903007507324e-01
-1.555136442184448242e-01
-6.859064847230911255e-02
-1.410324275493621826e-01
-1.765087693929672241e-01
-1.638574302196502686e-01
-1.777980774641036987e-01
-1.666716337203979492e-01
-1.146044954657554626e-01
-9.761615842580795288e-02
-1.719551235437393188e-01
-2.184422016143798828e-01
-1.898625940084457397e-01
-2.203961610794067383e-01
-1.417118012905120850e-01
-1.090097203850746155e-01
-1.036904826760292053e-01
-1.561467349529266357e-01
-1.657335609197616577e-01
-1.341125816106796265e-01
-1.158896163105964661e-01
-5.230270698666572571e-02
-3.903721272945404053e-02
-6.580089777708053589e-02
-8.960662037134170532e-02
-9.921638667583465576e-02
-1.137483045458793640e-01
-1.222012192010879517e-01
-1.224452704191207886e-01
-1.281122416257858276e-01
-8.131851255893707275e-02
-1.246892362833023071e-01
-1.274783462285995483e-01
-1.410911232233047485e-01
-1.114346012473106384e-01
-1.450973153114318848e-01
-1.379185169935226440e-01
-1.210633888840675354e-01
-1.643897294998168945e-01
-1.385682374238967896e-01
-7.705243676900863647e-02
1.156531460583209991e-02
1.429420802742242813e-02
-3.829326480627059937e-02
-1.635973751544952393e-01
-1.729504168033599854e-01
-1.022812426090240479e-01
2.584367617964744568e-02
1.754732877016067505e-01
2.541199624538421631e-01
1.251995116472244263e-01
-1.874633133411407471e-01
-1.540066152811050415e-01
-7.606039941310882568e-02
6.545542925596237183e-02
2.330748289823532104e-01
4.203733205795288086e-01
2.521549165248870850e-01
-2.010855972766876221e-01
-2.054847925901412964e-01
-1.138497292995452881e-01
3.848342970013618469e-02
1.624373644590377808e-01
3.526359200477600098e-01
1.953520625829696655e-01
-1.380262672901153564e-01
-1.492556184530258179e-01
-8.116638660430908203e-02
-4.516145586967468262e-02
1.132126618176698685e-02
1.251614838838577271e-01
5.373164638876914978e-02
-5.157558247447013855e-02
-3.935224190354347229e-02
-8.831375092267990112e-02
-8.484780043363571167e-02
-1.103167384862899780e-01
-1.349143236875534058e-01
-1.366473138332366943e-01
-3.956642746925354004e-02
-3.333063051104545593e-02
-8.191731572151184082e-02
-9.342993795871734619e-02
-1.511001437902450562e-01
-1.607483625411987305e-01
-1.525313109159469604e-01
-3.335983678698539734e-02
-1.691114343702793121e-02
-3.599824756383895874e-02
-8.872266113758087158e-02
-1.484860777854919434e-01
-1.627831608057022095e-01
-1.585480570793151855e-01
-8.862529695034027100e-02
-8.771499991416931152e-02
-7.957097887992858887e-02
-1.806581467390060425e-01
-2.413123995065689087e-01
-2.816333472728729248e-01
-1.547900289297103882e-01
-6.934348493814468384e-02
-5.303109064698219299e-02
-1.157688051462173462e-01
-1.746559888124465942e-01
-2.300090938806533813e-01
-2.288651317358016968e-01
-1.545904427766799927e-01
-2.937301248311996460e-02
1.013500336557626724e-02
-3.464496880769729614e-02
-1.411452591419219971e-01
-1.360923647880554199e-01
-1.453414112329483032e-01
-9.265106916427612305e-02
-1.402933709323406219e-02
1.367884804494678974e-03
-2.249464578926563263e-02
-8.180534839630126953e-02
-6.755695492029190063e-02
-4.548581689596176147e-02
-3.585220873355865479e-02
-2.517334371805191040e-02
-5.235871300101280212e-02
-1.065288335084915161e-01
-1.185307651758193970e-01
-1.110122650861740112e-01
-1.340231299400329590e-01
-1.199429854750633240e-01
-3.443305939435958862e-02
-9.023407101631164551e-02
-1.379188001155853271e-01
-1.862434297800064087e-01
-2.048531323671340942e-01
-2.111961096525192261e-01
-1.619948595762252808e-01
-6.388520449399948120e-02
-1.025368943810462952e-01
-5.925334617495536804e-02
-7.064544409513473511e-02
-1.584602743387222290e-01
-2.173505127429962158e-01
-1.915152072906494141e-01
-1.340853273868560791e-01
-1.652044504880905151e-01
-1.482637505978345871e-02
-9.033035486936569214e-02
-1.825664192438125610e-01
-2.676751613616943359e-01
-1.978160738945007324e-01
-1.850879788398742676e-01
-2.208630442619323730e-01
-5.620823428034782410e-02
-8.093021810054779053e-02
-1.521152853965759277e-01
-2.279903739690780640e-01
-1.835774481296539307e-01
-2.702107429504394531e-01
-2.650753557682037354e-01
-9.051490575075149536e-02
-2.919137105345726013e-02
-1.089922189712524414e-01
-2.252742499113082886e-01
-1.887910515069961548e-01
-2.054729759693145752e-01
-2.282310873270034790e-01
-1.219810843467712402e-01
-6.161240860819816589e-02
-5.405378341674804688e-02
-1.025068014860153198e-01
-7.905661314725875854e-02
-9.610018134117126465e-02
-1.355519443750381470e-01
-1.018533185124397278e-01
-1.030541732907295227e-01
-8.999776840209960938e-02
-7.879366725683212280e-02
-7.541870325803756714e-02
-1.064291447401046753e-01
-1.553347408771514893e-01
-7.109011709690093994e-02
-1.195404902100563049e-01
-1.329814791679382324e-01
-1.222443804144859314e-01
-7.293849438428878784e-02
-6.652998924255371094e-02
-1.202468797564506531e-01
-6.744436919689178467e-02
-7.419037073850631714e-02
-1.004287675023078918e-01
-7.772623747587203979e-02
-9.827036410570144653e-02
-3.447173908352851868e-02
-8.195279538631439209e-02
-1.767539978027343750e-02
-5.345003213733434677e-03
2.661905810236930847e-02
5.228449404239654541e-02
-1.731435768306255341e-02
-4.104114696383476257e-02
-7.698453217744827271e-02
-7.138444576412439346e-03
-1.749880425631999969e-02
-4.027589410543441772e-02
-1.568181626498699188e-02
-2.836540713906288147e-02
-3.748174011707305908e-02
-6.326097995042800903e-02
1.885663904249668121e-02
1.569751293573062867e-05
-1.857800781726837158e-02
3.646532446146011353e-02
-6.773476954549551010e-03
-9.618259221315383911e-02
-1.031522899866104126e-01
9.779551066458225250e-03
-2.559087239205837250e-02
-7.671766728162765503e-02
-3.848638013005256653e-02
-4.341147467494010925e-02
-1.233350113034248352e-01
-1.178058460354804993e-01
-1.194426044821739197e-01
-1.165617853403091431e-01
-1.731446534395217896e-01
-2.232118993997573853e-01
-1.717969179153442383e-01
-1.049473807215690613e-01
-1.016173213720321655e-01
-8.856722712516784668e-02
-1.262943744659423828e-01
-1.713225245475769043e-01
-2.411848455667495728e-01
-1.807032674551010132e-01
-1.162036433815956116e-01
-1.058835759758949280e-01
-4.817602038383483887e-02
-7.305413484573364258e-02
-1.193640604615211487e-01
-1.412011384963989258e-01
-1.066155582666397095e-01
-1.529192030429840088e-01
-1.438714712858200073e-01
-4.055770859122276306e-02
-1.132725551724433899e-01
-2.012962996959686279e-01
-1.717937886714935303e-01
-1.018435135483741760e-01
-1.881299465894699097e-01
-1.787963360548019409e-01
-1.007910817861557007e-01
-1.653001457452774048e-01
-2.619506120681762695e-01
-1.907248944044113159e-01
-1.308967769145965576e-01
-2.400036007165908813e-01
-2.897849678993225098e-01
-1.564346253871917725e-01
-1.424137800931930542e-01
-1.317418515682220459e-01
-1.080669686198234558e-01
-9.250675886869430542e-02
-1.935931593179702759e-01
-2.258759588003158569e-01
-1.571634709835052490e-01
-1.280253827571868896e-01
-9.208893030881881714e-02
-6.180102378129959106e-02
-4.596749320626258850e-02
-5.287148430943489075e-02
-2.674685977399349213e-02
-3.555723652243614197e-02
2.295122854411602020e-02
4.554525017738342285e-02
4.374077171087265015e-02
6.187775172293186188e-03
-3.947731107473373413e-02
-1.018851157277822495e-02
-3.301990404725074768e-02
-9.817475220188498497e-04
2.464969828724861145e-02
3.130991011857986450e-02
1.863476634025573730e-02
9.640023112297058105e-03
3.550422936677932739e-02
-2.207549288868904114e-02
-2.868039347231388092e-02
-6.365687400102615356e-02
-2.659245207905769348e-02
-1.752165704965591431e-02
7.903067767620086670e-02
8.837571740150451660e-02
-1.229488942772150040e-02
-1.122303381562232971e-01
-2.073330879211425781e-01
-1.667956709861755371e-01
-7.598403096199035645e-02
1.067293211817741394e-01
1.090915128588676453e-01
-3.101723082363605499e-02
-1.532171517610549927e-01
-2.716813385486602783e-01
-2.064389139413833618e-01
-1.034637466073036194e-01
1.969671398401260376e-01
2.420099824666976929e-01
6.142144277691841125e-02
-5.259263142943382263e-02
-1.430263221263885498e-01
-1.234167218208312988e-01
-8.507786691188812256e-02
1.519795954227447510e-01
1.723082214593887329e-01
5.538346618413925171e-02
-2.542172931134700775e-02
-6.691092997789382935e-02
-5.220776796340942383e-02
-5.698975175619125366e-02
3.281601937487721443e-03
4.114567488431930542e-02
-6.831587757915258408e-03
1.012294925749301910e-02
-5.326198413968086243e-03
-2.089245989918708801e-02
-4.921183362603187561e-02
7.545976340770721436e-02
1.158734858036041260e-01
2.018246054649353027e-02
1.017174683511257172e-02
-7.697735447436571121e-03
-3.567308932542800903e-02
-6.393146514892578125e-02
6.911858916282653809e-02
8.237919211387634277e-02
5.662410333752632141e-02
5.384755320847034454e-03
-3.203526604920625687e-03
-1.499728709459304810e-01
-1.270236074924468994e-01
-1.558090001344680786e-02
-1.634701329749077559e-04
1.582488603889942169e-02
-6.388754397630691528e-02
-5.729018151760101318e-02
-1.799098700284957886e-01
-1.228221952915191650e-01
-6.683244556188583374e-02
-8.432619273662567139e-02
-1.132457703351974487e-01
-1.833793371915817261e-01
-1.632481068372726440e-01
-1.780629009008407593e-01
-1.248033493757247925e-01
-8.663429319858551025e-02
-7.320045679807662964e-02
-1.403232514858245850e-01
-1.873196959495544434e-01
-1.508829295635223389e-01
-7.804600894451141357e-02
-4.143846035003662109e-02
-8.586817979812622070e-02
-7.608437538146972656e-02
-1.271602511405944824e-01
-9.145056456327438354e-02
-7.551588118076324463e-02
-3.241588547825813293e-02
-4.891172796487808228e-02
-6.506290286779403687e-02
-8.856239169836044312e-02
-1.843796968460083008e-01
-2.533918917179107666e-01
-2.621107101440429688e-01
-2.290274798870086670e-01
-1.672925353050231934e-01
-4.219221696257591248e-02
-6.166287139058113098e-02
-1.962971985340118408e-01
-3.075637519359588623e-01
-3.499175310134887695e-01
-2.952137887477874756e-01
-1.853514760732650757e-01
-3.114459477365016937e-02
-5.969940219074487686e-03
-5.325971916317939758e-02
-1.381536573171615601e-01
-2.365358769893646240e-01
-2.657294571399688721e-01
-1.931059360504150391e-01
-8.514993637800216675e-02
-4.332804679870605469e-02
4.697413532994687557e-04
-6.809758394956588745e-02
-9.185306727886199951e-02
-1.508814245462417603e-01
-1.342118233442306519e-01
-1.054954528808593750e-01
-9.255892783403396606e-02
2.270913496613502502e-02
1.830997131764888763e-02
-2.244319766759872437e-02
-7.786770164966583252e-02
-1.028907522559165955e-01
-1.370103806257247925e-01
-1.666811257600784302e-01
-1.137494742870330811e-01
-7.597134262323379517e-02
-6.579361110925674438e-02
-8.535125106573104858e-02
-6.581597775220870972e-02
-1.283735930919647217e-01
-1.787278801202774048e-01
-1.410839408636093140e-01
-7.184308767318725586e-02
-2.691940963268280029e-02
-8.199347183108329773e-03
-2.444146201014518738e-02
-8.407782763242721558e-02
-9.368158876895904541e-02
-9.921946376562118530e-02
-3.799770027399063110e-02
-5.547297000885009766e-02
-3.074551373720169067e-02
-6.987861543893814087e-02
-1.167396157979965210e-01
-1.021364927291870117e-01
-6.484337151050567627e-02
-1.365619525313377380e-02
-5.672504659742116928e-03
4.743542149662971497e-02
1.557694934308528900e-02
-5.273993313312530518e-02
-6.103327963501214981e-03
-1.673927414231002331e-03
1.485442277044057846e-03
-1.011088024824857712e-02
3.573587909340858459e-02
3.288616612553596497e-02
-3.607694804668426514e-02
5.071147345006465912e-03
-5.019987002015113831e-02
-9.838025271892547607e-02
-1.225736662745475769e-01
-9.724486619234085083e-02
-2.546344324946403503e-02
1.121262162923812866e-01
1.041514948010444641e-01
-8.757826685905456543e-02
-2.378547489643096924e-01
-2.700543105602264404e-01
-2.443440407514572144e-01
-1.231436133384704590e-01
1.919406801462173462e-01
1.730069071054458618e-01
-2.815159969031810760e-02
-1.587717831134796143e-01
-1.224390417337417603e-01
-9.117743372917175293e-02
-6.324124336242675781e-02
1.448553055524826050e-01
1.568106412887573242e-01
2.568334154784679413e-02
-5.994275957345962524e-02
-3.955046460032463074e-02
-2.895939350128173828e-02
-6.100186333060264587e-02
-9.595852345228195190e-02
-1.313438564538955688e-01
-5.586558207869529724e-02
-7.740303128957748413e-02
-7.585753500461578369e-02
-1.142248287796974182e-01
-7.783444970846176147e-02
-9.831944108009338379e-02
-1.504682451486587524e-01
-7.509426772594451904e-02
-8.696048706769943237e-02
-1.692939549684524536e-02
-4.793896526098251343e-02
2.346695866435766220e-03
-3.899781778454780579e-02
-4.249652847647666931e-02
2.169389836490154266e-02
2.145211771130561829e-02
1.580203324556350708e-01
1.415650248527526855e-01
1.118828728795051575e-01
1.210800185799598694e-02
1.783488877117633820e-02
1.525589264929294586e-02
3.403420373797416687e-02
2.138811796903610229e-01
2.656317651271820068e-01
2.129424959421157837e-01
-3.854744136333465576e-02
-2.599854581058025360e-02
-6.209499388933181763e-02
-9.486339986324310303e-02
5.797998234629631042e-02
1.061085835099220276e-01
1.487615555524826050e-01
-7.608509808778762817e-02
-9.937664121389389038e-02
-1.066964343190193176e-01
-9.648475050926208496e-02
4.595257341861724854e-02
1.514258831739425659e-01
1.212838739156723022e-01
-1.337332278490066528e-01
-1.681419461965560913e-01
-1.631878167390823364e-01
-1.529002636671066284e-01
-8.334325999021530151e-02
4.568708688020706177e-02
6.157824769616127014e-02
-7.209795992821455002e-03
2.036514878273010254e-02
1.339642889797687531e-02
5.893979966640472412e-02
7.257169485092163086e-02
6.991427391767501831e-02
2.411020733416080475e-02
9.463557042181491852e-03
4.811669886112213135e-02
6.479004770517349243e-02
1.401957571506500244e-01
1.974088102579116821e-01
1.899999827146530151e-01
7.930775731801986694e-02
-1.657524146139621735e-02
4.656372964382171631e-02
1.079507097601890564e-01
2.146315872669219971e-01
2.539322376251220703e-01
2.641891241073608398e-01
1.294343322515487671e-01
-3.997623920440673828e-02
2.924844808876514435e-02
1.141934096813201904e-01
2.073096632957458496e-01
3.096063435077667236e-01
3.733087480068206787e-01
2.213872671127319336e-01
6.251105805858969688e-04
8.758556097745895386e-02
1.572475582361221313e-01
2.287904769182205200e-01
3.144726753234863281e-01
3.693674802780151367e-01
2.622016370296478271e-01
-3.787945955991744995e-02
2.310946956276893616e-02
1.841413229703903198e-02
1.059127897024154663e-01
1.599498242139816284e-01
2.244231104850769043e-01
1.184682622551918030e-01
-5.319887399673461914e-02
-1.337680593132972717e-02
-7.694747298955917358e-03
3.227028250694274902e-02
2.312909066677093506e-02
8.743138983845710754e-03
-3.703009337186813354e-02
-9.112641960382461548e-02
-1.072401478886604309e-01
-7.206936925649642944e-02
-5.270494520664215088e-02
-5.259783193469047546e-02
-5.603946372866630554e-02
-4.666928201913833618e-02
-4.046130180358886719e-02
-6.903756409883499146e-02
-1.074497252702713013e-01
-1.244948804378509521e-01
-9.637502580881118774e-02
3.725718488567508757e-05
2.838997542858123779e-02
-3.627918288111686707e-02
-8.104835450649261475e-02
-1.785178035497665405e-01
-1.432864814996719360e-01
-5.518720671534538269e-02
7.300080358982086182e-02
4.417770728468894958e-02
-6.251289695501327515e-02
-1.207924485206604004e-01
-1.907102167606353760e-01
-9.694319963455200195e-02
3.307506814599037170e-02
1.342935264110565186e-01
9.687799960374832153e-02
-7.112862169742584229e-02
-1.299949735403060913e-01
-2.010304629802703857e-01
-1.641784459352493286e-01
-7.937178015708923340e-02
1.037985160946846008e-01
9.384153783321380615e-02
-1.420430094003677368e-01
-2.088963836431503296e-01
-2.186484485864639282e-01
-1.753276586532592773e-01
-7.199019193649291992e-02
7.918548583984375000e-02
9.458667784929275513e-02
-1.156090497970581055e-01
-1.582452505826950073e-01
-1.806321591138839722e-01
-2.046164572238922119e-01
-1.293196976184844971e-01
2.932140603661537170e-02
8.600355684757232666e-02
9.906901419162750244e-02
1.431009173393249512e-01
-2.228396758437156677e-02
-7.326461374759674072e-02
-6.866655498743057251e-02
-7.338466495275497437e-02
-1.019194200634956360e-01
1.886404007673263550e-01
2.389231026172637939e-01
1.089072413742542267e-02
-7.115123420953750610e-02
-5.622639879584312439e-02
-7.071293145418167114e-02
-8.068795502185821533e-02
1.390751898288726807e-01
1.900558322668075562e-01
4.694652929902076721e-02
2.953700488433241844e-03
-8.911353535950183868e-03
-1.398401241749525070e-02
-5.245470628142356873e-02
3.560911864042282104e-02
7.597543299198150635e-02
2.353189326822757721e-02
-4.269186407327651978e-02
-1.123662516474723816e-01
-1.790562272071838379e-01
-1.120814904570579529e-01
2.126776054501533508e-02
2.860734239220619202e-02
-1.331677776761353016e-03
-6.545880436897277832e-02
-1.126119270920753479e-01
-1.395190805196762085e-01
-1.015229895710945129e-01
4.882539436221122742e-02
6.637729704380035400e-02
-6.061786413192749023e-02
-2.283925265073776245e-01
-2.769080102443695068e-01
-2.541969120502471924e-01
-9.976416826248168945e-02
-1.269421167671680450e-02
1.326652709394693375e-02
-9.115152806043624878e-02
-1.582323610782623291e-01
-1.831880658864974976e-01
-1.446280330419540405e-01
-6.673464924097061157e-02
-2.317642420530319214e-02
-1.127632334828376770e-02
-1.021276190876960754e-01
-7.128696143627166748e-02
-7.422693073749542236e-02
8.435483090579509735e-03
1.565968059003353119e-02
-1.040835585445165634e-02
2.110925875604152679e-02
-5.717463791370391846e-02
2.967771515250205994e-02
4.883102700114250183e-02
1.157322227954864502e-01
4.029399901628494263e-02
-1.604168303310871124e-02
1.247552107088267803e-03
4.978844895958900452e-02
8.242064714431762695e-02
1.117816343903541565e-01
1.612170934677124023e-01
6.790213286876678467e-02
-7.554701715707778931e-02
-7.929934561252593994e-02
9.275162965059280396e-02
9.863398224115371704e-02
1.321800798177719116e-01
1.185899823904037476e-01
7.698798179626464844e-02
-5.539517849683761597e-02
-4.419622570276260376e-02
1.223544031381607056e-01
1.454292684793472290e-01
1.723217666149139404e-01
1.199850067496299744e-01
5.721573904156684875e-02
-6.471555680036544800e-02
-5.723024532198905945e-02
5.495515465736389160e-02
1.353110522031784058e-01
1.479002088308334351e-01
1.085878089070320129e-01
4.082106798887252808e-02
-9.361476637423038483e-03
2.355600893497467041e-02
4.122966155409812927e-02
6.292159855365753174e-02
5.545078963041305542e-02
5.592708289623260498e-02
2.316191559657454491e-03
-7.014794647693634033e-02
-5.864548683166503906e-02
-1.414135377854108810e-02
4.172553308308124542e-03
-2.655656263232231140e-02
-4.466246441006660461e-02
-7.321526855230331421e-02
-6.640072166919708252e-02
-5.948372185230255127e-02
-2.358858659863471985e-02
-1.069527212530374527e-02
-1.911488734185695648e-02
-2.437093993648886681e-03
-2.799708582460880280e-02
-1.373154949396848679e-02
-2.560345828533172607e-02
-2.426227927207946777e-02
5.221279710531234741e-02
8.759877830743789673e-02
1.851229071617126465e-01
1.056612133979797363e-01
-3.202372416853904724e-02
-2.888499572873115540e-02
2.034119702875614166e-02
1.321867406368255615e-01
2.281057834625244141e-01
2.744509279727935791e-01
1.331460475921630859e-01
-1.159249525517225266e-02
3.744121640920639038e-03
1.527142059057950974e-02
1.005821302533149719e-01
1.270921230316162109e-01
1.410689353942871094e-01
5.741296336054801941e-02
-4.265380278229713440e-02
-1.851570606231689453e-02
3.917977958917617798e-02
-4.076311364769935608e-03
2.322535030543804169e-02
4.746279492974281311e-02
2.437714859843254089e-02
-4.902128875255584717e-02
-1.836047694087028503e-02
1.238726777955889702e-03
-8.530449867248535156e-02
-1.119573041796684265e-01
-9.748996794223785400e-02
-3.401065617799758911e-02
-1.523541957139968872e-01
-1.398594528436660767e-01
-1.202691420912742615e-01
-1.648489087820053101e-01
-1.827754378318786621e-01
-1.357326060533523560e-01
-1.227158978581428528e-01
-1.663691699504852295e-01
-1.994948983192443848e-01
-1.911661624908447266e-01
-2.553884387016296387e-01
-2.297367155551910400e-01
-1.079799458384513855e-01
-5.735180526971817017e-02
-2.071026414632797241e-01
-2.517966032028198242e-01
-2.251302897930145264e-01
-2.399086803197860718e-01
-1.724044829607009888e-01
-4.345100373029708862e-02
-3.073116997256875038e-03
-1.471931785345077515e-01
-1.994883567094802856e-01
-2.048810124397277832e-01
-2.485962510108947754e-01
-2.218842804431915283e-01
-1.365025043487548828e-01
-8.613210171461105347e-02
-1.392526626586914062e-01
-1.356836706399917603e-01
-1.518028527498245239e-01
-2.162958979606628418e-01
-2.547979354858398438e-01
-2.557146847248077393e-01
-2.024570852518081665e-01
-1.838552653789520264e-01
-1.561645865440368652e-01
-8.204439282417297363e-02
-9.562548995018005371e-02
-1.613125503063201904e-01
-2.647284865379333496e-01
-2.321932464838027954e-01
-1.616811901330947876e-01
-1.482501775026321411e-01
-7.849498093128204346e-02
-7.260321080684661865e-02
-9.984694421291351318e-02
-1.727470308542251587e-01
-1.610189378261566162e-01
-1.534038037061691284e-02
2.817502431571483612e-02
1.894072629511356354e-02
3.598764538764953613e-02
1.188694834709167480e-01
2.057710587978363037e-01
1.530477255582809448e-01
1.683063432574272156e-02
7.402471452951431274e-02
2.148866467177867889e-02
6.547883898019790649e-02
1.742198765277862549e-01
3.111781477928161621e-01
2.415265887975692749e-01
6.748079508543014526e-02
8.818872272968292236e-02
-3.039589710533618927e-02
7.807346526533365250e-03
1.062669530510902405e-01
2.201355099678039551e-01
1.783556640148162842e-01
5.193204060196876526e-02
3.249016404151916504e-02
-4.091998934745788574e-02
3.736975789070129395e-02
1.833433955907821655e-01
3.036451041698455811e-01
2.038324028253555298e-01
2.856011688709259033e-02
3.687388496473431587e-03
-4.752457886934280396e-02
8.245718479156494141e-02
1.923376768827438354e-01
3.295807838439941406e-01
1.699020862579345703e-01
6.637299060821533203e-02
8.686464279890060425e-02
2.424497529864311218e-02
1.192624941468238831e-01
1.574525535106658936e-01
2.301294505596160889e-01
1.428401470184326172e-01
7.917598634958267212e-02
1.233244240283966064e-01
3.242422640323638916e-02
6.388308107852935791e-02
3.815313056111335754e-02
7.022127509117126465e-02
3.021390363574028015e-02
-9.004355221986770630e-02
-1.454008072614669800e-01
-1.139434427022933960e-01
-1.219373941421508789e-01
-8.539427816867828369e-02
-8.677845448255538940e-02
-6.500787287950515747e-02
-5.967375263571739197e-02
-1.180380806326866150e-01
-1.339753568172454834e-01
-1.047654598951339722e-01
-2.889158762991428375e-02
-2.532022818922996521e-02
-4.065223038196563721e-02
1.836078427731990814e-02
-1.623629592359066010e-02
-8.392570912837982178e-02
-3.578110039234161377e-02
3.459708020091056824e-02
1.421550009399652481e-02
2.941969549283385277e-03
-1.823779940605163574e-02
-5.128672719001770020e-02
-1.103166192770004272e-01
-3.917642310261726379e-02
4.623473808169364929e-02
6.851895153522491455e-02
2.153907530009746552e-02
-8.360739797353744507e-02
-9.340270608663558960e-02
-6.330780684947967529e-02
6.969574093818664551e-02
1.056721657514572144e-01
1.244597807526588440e-01
4.382569715380668640e-02
-1.407322436571121216e-01
-1.506071388721466064e-01
-1.138855665922164917e-01
-2.434359118342399597e-02
3.530363366007804871e-02
9.038357436656951904e-02
6.182958837598562241e-03
-1.303919404745101929e-01
-1.352944225072860718e-01
-1.025662198662757874e-01
-2.398910932242870331e-02
1.970878429710865021e-02
1.205725246109068394e-03
-5.637247487902641296e-02
-8.081413060426712036e-02
-7.446520775556564331e-02
-3.465586528182029724e-02
-4.009481891989707947e-02
-2.947265282273292542e-02
-1.725656352937221527e-02
-1.665289601078256965e-04
-7.027522474527359009e-02
-8.095686137676239014e-02
-5.362232774496078491e-02
-6.021508574485778809e-02
-5.439549311995506287e-02
-3.365669399499893188e-02
-1.527903135865926743e-02
-6.166032329201698303e-02
-7.462280988693237305e-02
-3.978852648288011551e-03
4.552782699465751648e-02
4.539103433489799500e-02
3.820650279521942139e-02
2.356087416410446167e-02
-3.548256307840347290e-02
-2.750404179096221924e-02
3.431686013936996460e-02
1.119044795632362366e-01
5.653955414891242981e-02
3.706458583474159241e-02
-3.868824569508433342e-03
-7.847677171230316162e-02
-8.954202383756637573e-02
-7.496776990592479706e-03
8.208093047142028809e-02
7.634460926055908203e-02
7.587773352861404419e-02
4.145381506532430649e-03
-8.061785250902175903e-02
-7.544059306383132935e-02
-4.224482923746109009e-02
-8.713033166714012623e-04
-2.157144807279109955e-02
-3.339797630906105042e-02
-3.234824910759925842e-02
-7.169963419437408447e-02
-5.677745491266250610e-02
-4.546537995338439941e-02
-2.920501679182052612e-02
-3.647281602025032043e-02
-2.707879804074764252e-02
-1.799702271819114685e-02
-5.803574994206428528e-02
-7.450133562088012695e-03
2.687595970928668976e-02
8.274404332041740417e-03
-2.691955305635929108e-02
-5.783364549279212952e-02
-7.583681493997573853e-02
-2.928536757826805115e-02
3.336708992719650269e-02
3.524943813681602478e-02
-7.200475316494703293e-03
-2.900004200637340546e-02
-2.297652885317802429e-02
-4.097177460789680481e-02
1.356479153037071228e-02
5.655365064740180969e-02
2.366209961473941803e-02
9.185857139527797699e-03
-3.713178634643554688e-02
-3.564968332648277283e-02
-4.195851832628250122e-02
6.839460134506225586e-02
7.561093568801879883e-02
-3.744484856724739075e-02
-2.385231666266918182e-02
-6.963893771171569824e-02
-6.345690786838531494e-02
-7.308264076709747314e-02
7.407731562852859497e-02
1.193289458751678467e-01
3.095768205821514130e-02
8.217339217662811279e-02
-2.536612004041671753e-02
-5.861036106944084167e-02
-8.593411743640899658e-02
-1.933864550665020943e-03
4.568754881620407104e-02
-4.969398025423288345e-03
6.205010041594505310e-02
-1.551450695842504501e-02
-2.753379195928573608e-02
-7.021354883909225464e-02
-2.819558605551719666e-02
2.543745003640651703e-02
9.249261580407619476e-03
2.975694462656974792e-02
-4.429659247398376465e-02
-4.216062277555465698e-02
-5.461185425519943237e-02
-2.991508319973945618e-02
-1.859314925968647003e-02
7.319114357233047485e-02
1.301566213369369507e-01
1.654772162437438965e-01
1.364835798740386963e-01
4.039311781525611877e-02
-8.844975382089614868e-03
2.581419050693511963e-02
1.622475832700729370e-01
2.769585549831390381e-01
3.265388011932373047e-01
3.123795092105865479e-01
1.553184986114501953e-01
-1.401784922927618027e-02
7.402591407299041748e-02
2.667268514633178711e-01
3.948581218719482422e-01
3.397218585014343262e-01
2.489502429962158203e-01
9.194850921630859375e-02
-3.949447721242904663e-02
5.937400832772254944e-02
2.574211657047271729e-01
4.380612075328826904e-01
4.473075866699218750e-01
3.272093534469604492e-01
1.492287367582321167e-01
-4.908299818634986877e-02
6.180078163743019104e-02
2.621150612831115723e-01
4.729849398136138916e-01
4.662245810031890869e-01
2.154542952775955200e-01
5.664615705609321594e-02
-1.501228101551532745e-02
6.963764131069183350e-02
1.621472239494323730e-01
2.718677818775177002e-01
3.034889400005340576e-01
1.223243251442909241e-01
9.369561448693275452e-03
-1.832857728004455566e-02
4.286095127463340759e-02
1.092461645603179932e-01
1.827520579099655151e-01
1.786876469850540161e-01
5.268211290240287781e-02
-3.948079422116279602e-02
2.111857756972312927e-02
1.347089279443025589e-02
-3.667864250019192696e-03
-4.574904218316078186e-02
-3.215998038649559021e-02
-3.464146330952644348e-02
-5.195983126759529114e-02
2.789656445384025574e-02
4.752625524997711182e-02
8.103805035352706909e-02
7.924666255712509155e-02
8.366133272647857666e-02
9.941045939922332764e-02
-1.961550908163189888e-03
5.481944233179092407e-02
6.876299530267715454e-02
1.703997105360031128e-01
2.218774110078811646e-01
2.245148718357086182e-01
1.938626915216445923e-01
8.380313403904438019e-03
-8.985321968793869019e-03
4.744117334485054016e-02
2.570388019084930420e-01
3.687196075916290283e-01
3.470999896526336670e-01
2.595297396183013916e-01
3.118629939854145050e-02
-6.759079638868570328e-03
8.430887758731842041e-02
2.055232822895050049e-01
2.641051113605499268e-01
1.918964087963104248e-01
1.304313391447067261e-01
-1.318729482591152191e-03
-3.083180263638496399e-02
8.674782514572143555e-02
1.766672134399414062e-01
2.150049060583114624e-01
1.292732954025268555e-01
9.165878593921661377e-02
-2.869063755497336388e-03
-3.180548548698425293e-02
7.299333065748214722e-02
1.235068142414093018e-01
8.425688743591308594e-02
4.825888201594352722e-03
1.093269232660531998e-02
-5.946098826825618744e-03
-1.239554658532142639e-01
-1.260171234607696533e-01
-6.499860435724258423e-02
-8.982539176940917969e-02
-1.200223565101623535e-01
-9.625691920518875122e-02
-1.059288680553436279e-01
-1.779389828443527222e-01
-1.540021449327468872e-01
-1.339585036039352417e-01
-1.695585101842880249e-01
-1.178409382700920105e-01
-3.994170110672712326e-03
-4.745571874082088470e-03
-1.212128549814224243e-01
-9.009777009487152100e-02
-7.131977379322052002e-02
-8.748430013656616211e-02
-1.905977725982666016e-02
8.420632034540176392e-02
9.070124477148056030e-02
-3.973272070288658142e-02
3.683277592062950134e-02
5.537831410765647888e-02
1.046115756034851074e-01
1.297976225614547729e-01
1.948502361774444580e-01
1.150842308998107910e-01
1.553053688257932663e-02
7.706329971551895142e-02
1.280388683080673218e-01
1.514333039522171021e-01
1.810385137796401978e-01
2.209778726100921631e-01
1.016247496008872986e-01
5.604987964034080505e-02
1.008404716849327087e-01
1.232674643397331238e-01
1.215674206614494324e-01
9.034197777509689331e-02
1.071217209100723267e-01
2.186109684407711029e-02
1.659189164638519287e-02
6.478257477283477783e-02
1.082464754581451416e-01
9.364110231399536133e-02
4.627460986375808716e-02
3.167628310620784760e-03
-5.105540528893470764e-02
1.193222496658563614e-02
3.335467725992202759e-02
-3.515434684231877327e-03
6.087633315473794937e-03
-2.268395852297544479e-03
5.690085515379905701e-02
6.258341949433088303e-03
6.578347831964492798e-02
1.216311529278755188e-01
2.977269329130649567e-02
6.087633594870567322e-02
7.191161811351776123e-02
1.199298501014709473e-01
3.365847840905189514e-02
3.370188176631927490e-02
8.229879289865493774e-02
4.280150309205055237e-02
1.837458461523056030e-01
1.858435422182083130e-01
2.501513957977294922e-01
7.805132865905761719e-02
-4.673647508025169373e-02
-2.302248030900955200e-02
-3.730411455035209656e-02
1.362773478031158447e-01
1.245129406452178955e-01
1.903369277715682983e-01
3.734172880649566650e-02
-5.917214229702949524e-02
-5.307583138346672058e-02
-5.508671700954437256e-02
1.183500811457633972e-01
1.334592103958129883e-01
1.835230588912963867e-01
5.342882126569747925e-02
-6.179063767194747925e-02
-3.381761536002159119e-02
-6.596286594867706299e-02
-6.712600123137235641e-03
5.770521238446235657e-02
8.728405088186264038e-02
2.077723108232021332e-02
-2.901752665638923645e-02
2.381236851215362549e-02
-6.764680147171020508e-03
-1.324002351611852646e-02
-1.113076321780681610e-02
-3.292645886540412903e-02
-6.454800814390182495e-02
-6.883347034454345703e-02
-2.407159283757209778e-02
-8.318379521369934082e-03
-2.225728530902415514e-04
-1.160301547497510910e-02
-5.667964369058609009e-02
-5.654699727892875671e-02
-8.258352428674697876e-02
-5.166163668036460876e-02
6.955964025110006332e-03
5.147952958941459656e-02
7.506775856018066406e-02
3.430994227528572083e-02
-1.785528846085071564e-02
-9.265100955963134766e-02
-7.886947691440582275e-02
1.118305027484893799e-01
2.737938463687896729e-01
3.512829244136810303e-01
3.153317868709564209e-01
1.304681748151779175e-01
-1.005579680204391479e-01
-2.524740807712078094e-02
1.991644948720932007e-01
4.627357423305511475e-01
4.355413615703582764e-01
4.109324514865875244e-01
1.447735279798507690e-01
-1.008007749915122986e-01
-1.173341181129217148e-02
1.886563599109649658e-01
3.981806039810180664e-01
3.901095390319824219e-01
4.093025028705596924e-01
1.749580055475234985e-01
-1.102747395634651184e-01
-9.440237656235694885e-03
1.167698130011558533e-01
2.810847759246826172e-01
2.146996259689331055e-01
2.130831629037857056e-01
2.375909127295017242e-02
-1.019765958189964294e-01
-8.791628479957580566e-02
-4.568813741207122803e-02
-2.879058755934238434e-02
-4.006761312484741211e-02
-2.271592058241367340e-02
-3.641876578330993652e-02
7.990019023418426514e-02
7.642357051372528076e-02
-1.592933759093284607e-02
-4.343188926577568054e-02
-6.867101788520812988e-02
-6.363457441329956055e-02
-8.338975161314010620e-02
5.959403887391090393e-02
5.971044301986694336e-02
-3.720553219318389893e-02
-6.557206809520721436e-02
-9.801017493009567261e-02
-8.643954992294311523e-02
-1.037243604660034180e-01
1.239063497632741928e-02
6.606613751500844955e-03
-3.839803487062454224e-02
-4.921849817037582397e-02
-4.671191796660423279e-02
-6.164534762501716614e-02
-8.207308501005172729e-02
-8.779501542448997498e-03
1.612851954996585846e-02
5.365222319960594177e-02
1.857301802374422550e-03
-9.573641419410705566e-02
-6.351299583911895752e-02
-6.711378693580627441e-02
-1.040916796773672104e-02
4.138316959142684937e-02
8.677841722965240479e-02
6.180572882294654846e-02
-2.314901538193225861e-02
-3.293218463659286499e-02
-6.418038159608840942e-02
-1.809705235064029694e-02
3.369528427720069885e-02
7.606401294469833374e-02
7.377213239669799805e-02
-1.327013713307678699e-03
3.056787885725498199e-02
-3.230360150337219238e-02
-1.698732748627662659e-02
-5.939227063208818436e-03
3.296581655740737915e-02
4.841918498277664185e-02
1.680625416338443756e-02
-4.345776047557592392e-03
-4.484685510396957397e-02
-4.998063668608665466e-02
-4.737923666834831238e-02
-4.061941429972648621e-02
-4.037424176931381226e-02
-5.490323528647422791e-02
-9.693320840597152710e-02
-9.866534918546676636e-02
-2.293817326426506042e-02
-8.794452995061874390e-03
-3.541343286633491516e-02
-3.176446631550788879e-02
-7.409692555665969849e-02
-8.386888355016708374e-02
-8.022310584783554077e-02
-1.407367177307605743e-03
-5.333348177373409271e-03
-6.001369655132293701e-02
-2.503011934459209442e-02
-1.171744544990360737e-03
5.612274631857872009e-02
8.530173450708389282e-03
-3.746717050671577454e-02
-2.056921087205410004e-02
-4.109384492039680481e-02
8.223863691091537476e-02
6.922208517789840698e-02
1.697469502687454224e-01
1.593636348843574524e-02
-1.573576591908931732e-02
-3.233760222792625427e-02
-2.460026741027832031e-02
4.553246498107910156e-02
3.577323630452156067e-02
1.149806231260299683e-01
-2.116782031953334808e-02
-8.800183981657028198e-02
-1.320855468511581421e-01
-5.374423041939735413e-02
5.931320041418075562e-02
8.271624892950057983e-02
1.427936255931854248e-01
1.166013162583112717e-02
-7.450129836797714233e-02
-1.563291996717453003e-01
-1.013304293155670166e-01
-7.743703573942184448e-02
-7.029511779546737671e-02
-5.394482612609863281e-02
-8.402491360902786255e-02
-2.641250565648078918e-02
-3.472664207220077515e-02
-9.065245836973190308e-02
-1.311854124069213867e-01
-1.512634903192520142e-01
-7.558078318834304810e-02
-6.365932524204254150e-02
4.011909011751413345e-03
-5.148462206125259399e-02
-1.435948461294174194e-01
-2.035449296236038208e-01
-1.487896293401718140e-01
2.266620472073554993e-02
1.995762623846530914e-02
-3.886208683252334595e-02
-9.867937117815017700e-02
-1.514920294284820557e-01
-2.214919626712799072e-01
-1.810578554868698120e-01
-7.062998414039611816e-02
-1.266268373001366854e-04
-1.254346966743469238e-01
-2.168530970811843872e-01
-1.699980944395065308e-01
-1.835100948810577393e-01
-1.140043139457702637e-01
-8.674865216016769409e-02
-5.195097625255584717e-02
-1.192454323172569275e-01
-1.551487594842910767e-01
-1.034973710775375366e-01
-1.627803444862365723e-01
-1.257651597261428833e-01
-1.754924356937408447e-01
-8.545767515897750854e-02
-1.322571039199829102e-01
-1.370225995779037476e-01
-9.232949465513229370e-02
-5.525254085659980774e-02
-6.825187057256698608e-02
-1.545341610908508301e-01
-1.194399967789649963e-01
-1.757518947124481201e-01
-1.366025656461715698e-01
-7.922207564115524292e-02
-3.830307349562644958e-02
-4.511313140392303467e-02
-8.100102841854095459e-02
-8.034627884626388550e-02
-4.596195742487907410e-02
-5.468802899122238159e-02
2.033759467303752899e-02
1.552024483680725098e-01
1.734021008014678955e-01
2.171215564012527466e-01
1.360267847776412964e-01
-8.526220172643661499e-02
-5.451761186122894287e-02
1.091243028640747070e-01
3.352701365947723389e-01
3.838464319705963135e-01
4.873431622982025146e-01
3.429349958896636963e-01
-2.317269705235958099e-02
9.411608800292015076e-03
1.879997849464416504e-01
5.209925770759582520e-01
6.538434028625488281e-01
7.661862373352050781e-01
4.845700263977050781e-01
1.720813848078250885e-02
5.737208202481269836e-02
1.695057749748229980e-01
5.079596042633056641e-01
6.869544386863708496e-01
8.316569328308105469e-01
5.928771495819091797e-01
2.788624842651188374e-04
1.549623254686594009e-02
8.694311976432800293e-02
3.336976766586303711e-01
4.556225538253784180e-01
6.440367698669433594e-01
4.852826893329620361e-01
-7.904589176177978516e-02
-8.248519152402877808e-02
-2.483812533318996429e-02
8.101341873407363892e-02
1.777515858411788940e-01
3.551739454269409180e-01
3.138132393360137939e-01
-3.928862512111663818e-02
-4.885128512978553772e-02
-4.478066414594650269e-02
-5.274761095643043518e-02
-1.388115435838699341e-02
9.624240547418594360e-02
1.207861825823783875e-01
-5.148549005389213562e-02
-4.379986971616744995e-02
-4.463068023324012756e-02
-2.646691724658012390e-02
-4.907986149191856384e-03
1.378898508846759796e-03
-1.632853969931602478e-02
-1.899209618568420410e-02
-1.457515638321638107e-02
-2.907591126859188080e-02
3.038040827959775925e-03
3.674913570284843445e-02
7.507804781198501587e-02
2.756061032414436340e-02
4.560285434126853943e-02
5.367536097764968872e-02
-5.180789623409509659e-03
3.184610977768898010e-02
1.062867864966392517e-01
1.792171299457550049e-01
1.104358881711959839e-01
6.187931075692176819e-02
8.007531613111495972e-02
3.970533143728971481e-03
-4.616334289312362671e-02
1.723127067089080811e-02
3.302908688783645630e-02
7.473332434892654419e-02
7.121168076992034912e-02
9.775795787572860718e-02
3.298444498796015978e-04
-2.113732509315013885e-02
3.792962804436683655e-02
1.624669879674911499e-02
5.783686041831970215e-02
2.208593636751174927e-01
2.786590158939361572e-01
1.208098679780960083e-01
3.238179534673690796e-02
1.241802349686622620e-01
1.375054419040679932e-01
1.297652721405029297e-01
1.447992324829101562e-01
2.037769109010696411e-01
1.381973773241043091e-01
1.033553928136825562e-01
1.137839332222938538e-01
1.215613186359405518e-01
8.306375890970230103e-02
-1.432488113641738892e-01
-1.193657070398330688e-01
-8.232830464839935303e-02
-5.061317235231399536e-02
-7.310536503791809082e-02
-1.029237955808639526e-01
-1.254313141107559204e-01
-1.608593761920928955e-01
-1.258719563484191895e-01
-8.630563318729400635e-02
-5.967135354876518250e-02
-1.232357397675514221e-01
-1.600623875856399536e-01
-1.824932694435119629e-01
-9.397289901971817017e-02
-5.890117958188056946e-02
4.657071083784103394e-02
1.709674596786499023e-01
1.080583035945892334e-01
6.195889320224523544e-03
-1.325774639844894409e-01
-3.553919121623039246e-02
3.065374912694096565e-04
1.243814155459403992e-01
2.540965974330902100e-01
1.992072314023971558e-01
1.384016871452331543e-02
-9.334833174943923950e-02
-2.881452441215515137e-03
2.564569376409053802e-02
1.540006101131439209e-01
3.360915482044219971e-01
4.076565504074096680e-01
2.143654972314834595e-01
-1.015405450016260147e-02
-4.089210182428359985e-02
-4.468933492898941040e-02
-6.065610796213150024e-03
9.502279013395309448e-02
2.108020186424255371e-01
1.177985295653343201e-01
-1.671395637094974518e-02
-1.696685142815113068e-02
-5.180483683943748474e-03
-1.221551932394504547e-02
2.232359349727630615e-02
4.077332094311714172e-02
2.643885964062064886e-04
-2.628559060394763947e-02
-8.733534812927246094e-02
-1.001646518707275391e-01
-1.343644410371780396e-01
-1.245708242058753967e-01
-7.833575457334518433e-02
-4.542570095509290695e-03
5.343168042600154877e-03
-8.023305982351303101e-02
-9.160374104976654053e-02
-1.364503800868988037e-01
-1.035600677132606506e-01
-5.038063228130340576e-02
1.125881820917129517e-02
-4.134594462811946869e-03
-7.138261198997497559e-02
-8.390484005212783813e-02
-1.637606322765350342e-01
-1.198198720812797546e-01
-7.706795632839202881e-02
3.722231369465589523e-03
-1.269112061709165573e-02
-6.505241245031356812e-02
-9.280792623758316040e-02
-1.935670077800750732e-01
-1.791189610958099365e-01
-1.271217614412307739e-01
-3.836727887392044067e-02
6.317045772448182106e-04
-3.722670301795005798e-02
-6.197723746299743652e-02
-1.285102069377899170e-01
-2.133231163024902344e-01
-2.042401880025863647e-01
-1.453095972537994385e-01
-3.346937522292137146e-02
1.761315274052321911e-03
2.479001693427562714e-02
-3.611683472990989685e-02
-9.827173501253128052e-02
-1.336515843868255615e-01
-1.537542641162872314e-01
-9.384761005640029907e-02
-1.239062193781137466e-02
2.751424349844455719e-02
1.441734097898006439e-02
-1.730168610811233521e-02
-2.347835339605808258e-02
-6.708352267742156982e-02
-6.549328565597534180e-02
-4.448781907558441162e-02
-7.509543746709823608e-02
-6.319223344326019287e-02
-6.487192213535308838e-02
-5.376081913709640503e-02
-6.418615579605102539e-02
-8.638232201337814331e-02
-8.939881622791290283e-02
-1.199608594179153442e-01
-6.139101833105087280e-02
-8.881721645593643188e-02
-7.214622199535369873e-02
-6.340056657791137695e-02
-9.605028480291366577e-02
-1.509764641523361206e-01
-1.698523163795471191e-01
-1.528644748032093048e-02
2.211587131023406982e-02
6.843962520360946655e-02
4.667748510837554932e-02
-2.554251812398433685e-03
-1.441795974969863892e-01
-9.105680137872695923e-02
5.787756666541099548e-02
1.847003996372222900e-01
1.588215082883834839e-01
6.757808476686477661e-02
-2.822480723261833191e-02
-7.650385797023773193e-02
-2.467446262016892433e-03
1.319595426321029663e-01
2.565340995788574219e-01
1.625389605760574341e-01
1.107030585408210754e-01
-9.578987024724483490e-03
-5.096350982785224915e-02
2.860458195209503174e-02
1.452885270118713379e-01
1.893792152404785156e-01
7.491314411163330078e-02
-4.859805852174758911e-02
-1.274217963218688965e-01
-5.457461625337600708e-02
8.127165026962757111e-03
9.811625629663467407e-02
1.250129342079162598e-01
5.008677393198013306e-02
-1.732854731380939484e-02
-6.280595064163208008e-02
4.333565756678581238e-02
6.043586507439613342e-02
-8.415065705776214600e-03
-5.159211531281471252e-02
-6.779208034276962280e-02
-1.149087250232696533e-01
-8.320755511522293091e-02
9.780424088239669800e-02
1.086627990007400513e-01
4.469458758831024170e-02
-8.230731473304331303e-04
-4.496894776821136475e-02
-1.562767326831817627e-01
-1.471672058105468750e-01
1.622568815946578979e-02
2.015671879053115845e-02
3.129821270704269409e-02
1.273620035499334335e-02
-4.968875646591186523e-02
-1.832237988710403442e-01
-1.456968039274215698e-01
-9.475201368331909180e-02
-5.153209716081619263e-02
6.984119117259979248e-02
3.846152126789093018e-02
1.331492327153682709e-02
-9.118964523077011108e-02
-4.817978665232658386e-02
-9.123251587152481079e-02
-6.894523650407791138e-02
-9.431046433746814728e-03
-1.740456931293010712e-02
-1.752888597548007965e-02
-2.658268995583057404e-02
-2.816453576087951660e-03
-4.066495969891548157e-02
-1.675725542008876801e-02
-3.189408406615257263e-02
-1.312587410211563110e-01
-1.487919092178344727e-01
-6.289651244878768921e-02
1.097430940717458725e-03
-2.105695568025112152e-02
-4.974877089262008667e-02
-7.056995481252670288e-02
-1.086370870471000671e-01
-1.082512736320495605e-01
-3.265714272856712341e-02
-3.091668523848056793e-02
-6.779649108648300171e-02
-6.531894207000732422e-02
-1.377920359373092651e-01
-2.653281949460506439e-02
6.321270763874053955e-02
1.088232845067977905e-01
1.853360212408006191e-03
-9.157327562570571899e-02
-3.240979462862014771e-02
-6.761083006858825684e-02
1.257980167865753174e-01
2.498034834861755371e-01
2.936087548732757568e-01
1.046492308378219604e-01
-7.452492415904998779e-02
-1.634093932807445526e-02
-1.620649732649326324e-02
1.350776255130767822e-01
1.866516172885894775e-01
2.285650819540023804e-01
7.847491651773452759e-02
-1.368029415607452393e-01
-1.405608803033828735e-01
-8.642612397670745850e-02
-5.121548101305961609e-02
1.773655973374843597e-02
2.595024183392524719e-02
2.272366732358932495e-02
-1.374527364969253540e-01
-1.702050417661666870e-01
-1.024597585201263428e-01
-5.312005057930946350e-02
4.320665821433067322e-02
3.926626965403556824e-02
3.242899850010871887e-02
-1.530350595712661743e-01
-1.422605961561203003e-01
-9.536642581224441528e-02
-9.060658514499664307e-02
-4.867390915751457214e-02
1.970835588872432709e-02
1.770775206387042999e-02
-1.062113046646118164e-01
-5.799512937664985657e-02
-1.263101771473884583e-02
2.128003165125846863e-02
2.660003956407308578e-03
2.598545327782630920e-02
-2.218270488083362579e-02
-3.458096086978912354e-02
-5.669889226555824280e-02
-7.619407027959823608e-02
-6.666537374258041382e-02
-5.137844011187553406e-02
-1.104319002479314804e-02
-3.987380303442478180e-03
-7.469139993190765381e-02
-1.331019848585128784e-01
-1.413212716579437256e-01
-1.243936493992805481e-01
-6.972196698188781738e-02
-2.026425302028656006e-02
-3.660028800368309021e-03
-9.052260965108871460e-02
-1.378466188907623291e-01
-9.377245604991912842e-02
-2.844015695154666901e-02
3.937686234712600708e-02
4.227964207530021667e-02
-1.324393972754478455e-02
-7.642675936222076416e-02
-1.185880899429321289e-01
-7.929799705743789673e-02
5.659634713083505630e-03
8.780913800001144409e-02
7.552359253168106079e-02
-5.975154694169759750e-03
1.583908870816230774e-02
7.142577785998582840e-03
-2.391639351844787598e-02
-2.143562026321887970e-02
-2.642477629706263542e-04
1.769276708364486694e-02
-5.480971932411193848e-02
1.281325519084930420e-01
1.205167025327682495e-01
7.901007682085037231e-02
6.330508738756179810e-02
6.614081561565399170e-02
9.146127849817276001e-03
-9.256559424102306366e-03
1.450444161891937256e-01
1.316821426153182983e-01
9.241966903209686279e-02
3.302702680230140686e-02
3.763755783438682556e-02
1.181226968765258789e-02
1.239598076790571213e-02
-1.297489106655120850e-01
-1.543911099433898926e-01
-1.282537132501602173e-01
-1.138077974319458008e-01
-1.099248528480529785e-01
-6.707886606454849243e-02
-6.848309189081192017e-02
-1.819611489772796631e-01
-1.669666171073913574e-01
-1.356870234012603760e-01
-1.305476725101470947e-01
-1.395187973976135254e-01
-8.802288025617599487e-02
-7.881013303995132446e-02
-1.397717893123626709e-01
-1.146776229143142700e-01
-2.521355636417865753e-02
-1.339701190590858459e-02
-3.376115113496780396e-02
7.504373206757009029e-04
-4.847427085041999817e-02
-9.193141013383865356e-02
-7.367645949125289917e-02
1.116673499345779419e-01
2.238975167274475098e-01
2.544409036636352539e-01
2.791996300220489502e-01
1.163973733782768250e-01
-4.084482416510581970e-02
-4.307339712977409363e-02
1.094103530049324036e-01
2.812178432941436768e-01
3.659177720546722412e-01
3.806507885456085205e-01
1.891812682151794434e-01
4.423600807785987854e-02
1.035944595932960510e-01
1.480834484100341797e-01
2.020353376865386963e-01
2.155346870422363281e-01
2.006510198116302490e-01
5.866486951708793640e-02
3.532171994447708130e-02
8.930204063653945923e-02
1.010787859559059143e-01
1.226197555661201477e-01
1.153484657406806946e-01
6.667521595954895020e-02
-1.929533481597900391e-02
2.639874257147312164e-02
2.497125416994094849e-02
-8.005663007497787476e-02
-9.370966255664825439e-02
-1.065374985337257385e-01
-5.959466844797134399e-02
-6.352123618125915527e-02
2.041893638670444489e-02
2.737647155299782753e-04
-1.082465797662734985e-01
-9.263807535171508789e-02
-6.232058256864547729e-02
8.510172367095947266e-03
-1.808411628007888794e-02
-4.196031019091606140e-02
-2.574952878057956696e-02
1.578840240836143494e-02
8.058460056781768799e-02
9.439799189567565918e-02
1.340664923191070557e-01
7.419805973768234253e-02
-1.016918569803237915e-01
-5.127222090959548950e-02
8.981047570705413818e-02
2.426611483097076416e-01
2.849186658859252930e-01
2.974531948566436768e-01
1.244729980826377869e-01
-5.806158483028411865e-02
-5.835881829261779785e-02
8.680297434329986572e-02
2.202398031949996948e-01
2.940741479396820068e-01
3.345717787742614746e-01
1.553771197795867920e-01
-7.757709920406341553e-02
-1.001470535993576050e-01
5.255891755223274231e-02
1.773604303598403931e-01
2.489068955183029175e-01
2.097624391317367554e-01
8.520731329917907715e-02
-3.694259375333786011e-02
-8.891878277063369751e-02
-4.348948225378990173e-02
-1.027791015803813934e-02
3.978583589196205139e-02
3.675095736980438232e-02
6.406094878911972046e-03
-3.674193844199180603e-02
-4.272977635264396667e-02
-1.940236799418926239e-02
-2.059611491858959198e-03
-4.831333085894584656e-02
-3.241261839866638184e-02
-5.068808794021606445e-02
-2.452752180397510529e-02
-5.606153979897499084e-02
-1.943738386034965515e-02
3.661460801959037781e-02
5.443486152216792107e-04
-6.996948737651109695e-03
-3.007923997938632965e-02
-7.619925588369369507e-02
-1.204474791884422302e-01
-7.566127926111221313e-02
-1.224943622946739197e-02
2.216230891644954681e-02
5.420884862542152405e-02
5.819437280297279358e-02
-1.315732002258300781e-01
-1.486326307058334351e-01
-4.125589504837989807e-02
-2.215594425797462463e-02
-1.096337195485830307e-02
-5.305011570453643799e-02
-5.061805620789527893e-02
-1.073067113757133484e-01
-1.586250960826873779e-01
-4.947842285037040710e-02
-9.825652092695236206e-02
-7.526335865259170532e-02
-1.051675155758857727e-01
-6.086517870426177979e-02
-7.296499609947204590e-02
-9.396538883447647095e-02
6.570383906364440918e-03
-2.693093148991465569e-03
-1.524176169186830521e-02
-8.871927112340927124e-02
-7.137015461921691895e-02
-5.927351862192153931e-02
-7.225830107927322388e-02
-6.767749786376953125e-03
-6.529000122100114822e-03
2.826792653650045395e-03
-6.299164146184921265e-02
-6.156869232654571533e-02
4.513962939381599426e-02
1.045807003974914551e-01
7.017884403467178345e-02
4.724622890353202820e-02
1.483978610485792160e-02
1.990438811480998993e-02
-1.826885342597961426e-02
5.201531946659088135e-02
1.051804944872856140e-01
1.029861271381378174e-01
1.138350814580917358e-01
9.323728084564208984e-02
5.027445405721664429e-02
-5.409851204603910446e-03
1.062659732997417450e-02
4.760025069117546082e-02
1.970309317111968994e-01
2.754576802253723145e-01
2.774648070335388184e-01
1.476751714944839478e-01
3.280727937817573547e-02
-6.283209472894668579e-02
-5.968391150236129761e-02
2.093428075313568115e-01
3.250269889831542969e-01
3.384477794170379639e-01
1.754412651062011719e-01
-8.473190478980541229e-03
-8.304955065250396729e-02
-6.231422722339630127e-02
2.484903335571289062e-01
4.082462787628173828e-01
3.803748488426208496e-01
1.643845587968826294e-01
-2.694977819919586182e-02
-9.433738142251968384e-02
-5.512255057692527771e-02
1.487372666597366333e-01
3.133471012115478516e-01
2.711040377616882324e-01
1.508906632661819458e-01
-9.707888588309288025e-03
-9.346841275691986084e-02
-8.740317821502685547e-02
4.011306446045637131e-03
9.514783322811126709e-02
8.358790725469589233e-02
5.887638032436370850e-02
-1.961473375558853149e-02
-7.890455424785614014e-02
-1.065827906131744385e-01
-8.810951560735702515e-02
-1.043593138456344604e-01
-8.820455521345138550e-02
-5.697222799062728882e-02
-3.403472155332565308e-02
-8.611933141946792603e-02
-1.759655922651290894e-01
-1.748163998126983643e-01
-2.144242078065872192e-01
-1.925581097602844238e-01
-1.325271725654602051e-01
-8.060672134160995483e-02
-7.721103727817535400e-02
-1.693181991577148438e-01
-1.574836671352386475e-01
-2.182605713605880737e-01
-1.690589934587478638e-01
-1.472965776920318604e-01
-8.065856993198394775e-02
-7.914073020219802856e-02
-1.302893012762069702e-01
-1.316429674625396729e-01
-2.016075551509857178e-01
-1.675584167242050171e-01
-1.133943498134613037e-01
-1.033397484570741653e-02
-8.696322143077850342e-02
-1.209028959274291992e-01
-4.638192057609558105e-02
-8.848969638347625732e-02
-1.816798001527786255e-02
-6.197216734290122986e-02
2.874388825148344040e-03
-1.007072925567626953e-01
-1.087112203240394592e-01
-5.779882892966270447e-02
-1.368704438209533691e-01
-1.587307751178741455e-01
-1.952309012413024902e-01
-1.075966060161590576e-01
-1.037861630320549011e-01
-1.341429352760314941e-01
-8.463029563426971436e-02
-1.126599013805389404e-01
-1.140337437391281128e-01
-1.485292762517929077e-01
-1.039992943406105042e-01
-8.554759621620178223e-02
-4.755766689777374268e-02
-2.661456586793065071e-03
3.371268510818481445e-02
3.695506975054740906e-02
1.886256784200668335e-02
-1.294251531362533569e-02
-4.646606370806694031e-02
2.172667346894741058e-02
6.965991109609603882e-02
8.294557780027389526e-02
7.703903317451477051e-02
1.256153546273708344e-02
-9.300237521529197693e-03
-2.143485844135284424e-02
4.603374376893043518e-02
1.286956220865249634e-01
1.938594132661819458e-01
2.157401144504547119e-01
1.491766721010208130e-01
5.430992692708969116e-02
-3.708746656775474548e-02
8.900343440473079681e-03
1.434970945119857788e-01
3.208743929862976074e-01
4.047846198081970215e-01
3.246301710605621338e-01
1.212462335824966431e-01
-2.467454038560390472e-02
3.378293663263320923e-02
1.417543143033981323e-01
2.467264831066131592e-01
2.629762291908264160e-01
2.266264110803604126e-01
9.736607968807220459e-02
9.005721658468246460e-03
6.806574016809463501e-02
1.366718858480453491e-01
1.975665539503097534e-01
2.071775197982788086e-01
2.010412961244583130e-01
8.457218110561370850e-02
6.917085265740752220e-04
4.327771812677383423e-02
6.043533235788345337e-02
2.012439630925655365e-02
-9.592052083462476730e-04
1.094304490834474564e-02
-1.516895275563001633e-02
-4.461549594998359680e-02
-5.123211815953254700e-02
-5.983800441026687622e-02
-1.164317801594734192e-01
-1.035830304026603699e-01
-1.020263358950614929e-01
-6.169909611344337463e-02
-8.171986043453216553e-02
-1.286209970712661743e-01
-1.761736571788787842e-01
-2.094356864690780640e-01
-2.094944268465042114e-01
-1.225277259945869446e-01
-7.232895493507385254e-02
-4.248204454779624939e-02
-9.828545898199081421e-02
-1.549005955457687378e-01
-2.119963467121124268e-01
-2.400756180286407471e-01
-2.350530773401260376e-01
-1.275556236505508423e-01
2.988429181277751923e-02
6.832907442003488541e-03
-4.198806732892990112e-02
-1.935856938362121582e-01
-2.788408100605010986e-01
-3.319473862648010254e-01
-1.947525441646575928e-01
5.198510363698005676e-02
4.643119499087333679e-02
8.712424337863922119e-02
-1.067097708582878113e-01
-2.093822807073593140e-01
-3.630225658416748047e-01
-2.395416051149368286e-01
1.128751486539840698e-01
1.436619460582733154e-01
1.457526683807373047e-01
-4.500800743699073792e-02
-1.912546455860137939e-01
-2.750065028667449951e-01
-1.773939281702041626e-01
3.443422168493270874e-02
5.854031071066856384e-02
8.421378582715988159e-02
-2.495252899825572968e-02
-1.149952411651611328e-01
-1.309146583080291748e-01
-8.853140473365783691e-02
-3.487804159522056580e-02
-6.425282359123229980e-02
-4.608201608061790466e-02
-2.532881312072277069e-02
-3.453643992543220520e-02
1.461687404662370682e-02
-2.482737600803375244e-02
-1.898877322673797607e-02
-6.231602281332015991e-02
-1.002810299396514893e-01
-1.047563552856445312e-01
-7.698303461074829102e-02
4.205171763896942139e-02
1.730582676827907562e-02
4.083573818206787109e-03
-3.050300851464271545e-02
-9.168452769517898560e-02
-1.288284361362457275e-01
-1.260204017162322998e-01
-7.863150537014007568e-02
-4.967981949448585510e-02
3.340507298707962036e-02
-2.203186741098761559e-03
-9.997390210628509521e-02
-9.526979923248291016e-02
-4.552103206515312195e-02
5.744268372654914856e-02
6.759677082300186157e-02
7.815200835466384888e-02
4.944163933396339417e-02
-5.315226968377828598e-03
3.880178183317184448e-02
3.483103215694427490e-02
6.986891478300094604e-02
2.270253747701644897e-02
8.174668997526168823e-02
9.509429335594177246e-02
3.448002785444259644e-02
7.571064680814743042e-02
4.500392451882362366e-02
1.409067809581756592e-01
8.274015784263610840e-02
7.062106579542160034e-02
6.477306038141250610e-02
5.751790106296539307e-02
1.244220659136772156e-01
1.341750025749206543e-01
1.708425432443618774e-01
4.087334498763084412e-02
1.239552395418286324e-03
4.000253975391387939e-03
-4.064205661416053772e-02
-1.186549142003059387e-01
-1.412089616060256958e-01
-1.371560841798782349e-01
-9.555080533027648926e-02
3.904458880424499512e-02
4.213162139058113098e-02
2.635693736374378204e-02
-9.776674211025238037e-02
-1.194839105010032654e-01
-1.178180128335952759e-01
-7.719964534044265747e-02
-4.657664522528648376e-02
-5.647464096546173096e-02
4.938998073339462280e-02
-3.999990969896316528e-02
-3.165990486741065979e-02
-4.491864517331123352e-02
-5.139010772109031677e-02
-7.887080311775207520e-02
-1.206313446164131165e-01
7.750492077320814133e-03
-9.397438913583755493e-02
-9.338225424289703369e-02
-8.389480412006378174e-02
-6.733322888612747192e-02
-1.324926316738128662e-01
-1.854881048202514648e-01
-4.205004125833511353e-02
-8.082881569862365723e-02
-6.687004119157791138e-02
-7.814180850982666016e-02
-8.715290576219558716e-02
-1.799193322658538818e-01
-2.105449587106704712e-01
-1.669921875000000000e-01
-1.482857465744018555e-01
-9.025836735963821411e-02
-2.175138145685195923e-02
-3.225204721093177795e-02
-1.639314740896224976e-01
-1.820168346166610718e-01
-1.482699513435363770e-01
-9.985107928514480591e-02
-1.011037975549697876e-01
-3.773397579789161682e-02
-4.883204773068428040e-02
4.584567621350288391e-02
3.914513811469078064e-02
-3.795197978615760803e-02
-5.681540071964263916e-02
-7.757806777954101562e-02
-1.315323412418365479e-01
-1.160949021577835083e-01
6.271777302026748657e-02
7.737954705953598022e-02
-7.173300255089998245e-03
-5.725337564945220947e-02
-1.081234365701675415e-01
-1.922976523637771606e-01
-1.530317664146423340e-01
1.972913369536399841e-02
5.037068948149681091e-02
2.928466536104679108e-02
5.045664682984352112e-02
-2.671414799988269806e-02
-1.044088676571846008e-01
-1.310329586267471313e-01
-5.644292384386062622e-02
-1.191729679703712463e-02
3.455463796854019165e-02
7.435468584299087524e-02
-1.155914459377527237e-02
-1.135182529687881470e-01
-1.829672455787658691e-01
-1.509606242179870605e-01
-1.107041761279106140e-01
-1.178426947444677353e-02
5.811703205108642578e-02
-2.864203602075576782e-02
-1.403408646583557129e-01
-2.017140090465545654e-01
-1.547406762838363647e-01
-1.375759243965148926e-01
-5.577982962131500244e-02
5.910553969442844391e-03
-3.924542292952537537e-02
-1.392602622509002686e-01
-1.582771837711334229e-01
-7.751666754484176636e-02
-9.816062450408935547e-02
-6.598412990570068359e-02
-1.452465355396270752e-02
-1.724866591393947601e-02
-1.132685542106628418e-01
-1.285852491855621338e-01
-8.316409587860107422e-02
-1.094720587134361267e-01
-1.286991238594055176e-01
-1.650122702121734619e-01
-1.236164718866348267e-01
-4.520779475569725037e-02
-2.991804853081703186e-02
-8.758182823657989502e-02
-9.331896156072616577e-02
-1.299558579921722412e-02
9.514315053820610046e-03
6.143400073051452637e-02
5.255675688385963440e-02
-3.528616949915885925e-02
-1.557346731424331665e-01
-1.279645860195159912e-01
3.148810192942619324e-02
7.725637406110763550e-02
1.091866046190261841e-01
1.241874024271965027e-01
1.450993958860635757e-02
-1.632507443428039551e-01
-1.358426958322525024e-01
3.551593050360679626e-02
2.096978574991226196e-01
2.180564105510711670e-01
1.784151643514633179e-01
2.106169238686561584e-02
-1.594526767730712891e-01
-1.613012403249740601e-01
-1.200272813439369202e-01
-4.967426508665084839e-02
-5.460026115179061890e-02
-4.159423336386680603e-02
-6.086655333638191223e-02
-1.905160695314407349e-01
-1.704326122999191284e-01
-1.389758437871932983e-01
-6.642614305019378662e-02
-4.923562332987785339e-02
-5.680738762021064758e-02
-7.640694826841354370e-02
-2.230450659990310669e-01
-2.378683239221572876e-01
-1.782445758581161499e-01
-1.128837093710899353e-01
-1.275120228528976440e-01
-1.192753240466117859e-01
-9.638945013284683228e-02
-4.647941142320632935e-02
-4.274164885282516479e-02
-3.782315179705619812e-02
-8.036559820175170898e-02
-1.102641001343727112e-01
-1.149797663092613220e-01
-8.716383576393127441e-02
-4.496909677982330322e-02
-3.595427051186561584e-02
-4.622226208448410034e-02
-1.329695880413055420e-01
-1.163922995328903198e-01
-1.513469368219375610e-01
-8.635254204273223877e-02
1.027523539960384369e-02
9.753686375916004181e-03
-6.572963297367095947e-02
-1.114665642380714417e-01
-1.411441341042518616e-02
-5.269815772771835327e-02
-2.521543391048908234e-02
-4.583472013473510742e-02
-4.417590424418449402e-02
-5.497268959879875183e-02
-1.751172542572021484e-02
1.036578193306922913e-01
2.247730456292629242e-02
1.510680466890335083e-02
5.229613184928894043e-02
1.041214093565940857e-01
3.619331121444702148e-02
5.060109868645668030e-02
5.286113917827606201e-02
9.416852844879031181e-05
7.700088433921337128e-03
1.036976575851440430e-01
1.764645874500274658e-01
6.617150455713272095e-02
5.076408013701438904e-02
8.300231397151947021e-02
8.440035581588745117e-02
4.564638435840606689e-02
7.164776325225830078e-02
1.398040354251861572e-01
5.112264305353164673e-02
3.619693592190742493e-02
1.708434335887432098e-02
1.054325327277183533e-02
-3.817447274923324585e-02
-9.430800378322601318e-02
-1.015751436352729797e-01
-4.009933024644851685e-02
9.501622058451175690e-03
5.877882242202758789e-02
3.233788907527923584e-02
-3.404627367854118347e-02
-6.534352153539657593e-02
-8.987083286046981812e-02
-4.122957959771156311e-02
-1.915355771780014038e-02
1.842221990227699280e-02
5.567424464970827103e-03
-3.409830480813980103e-02
-2.877369709312915802e-02
-3.750929236412048340e-02
-6.645643152296543121e-03
6.633502244949340820e-02
1.165401190519332886e-01
7.663447409868240356e-02
8.238400914706289768e-04
-4.758037626743316650e-02
-8.639625459909439087e-02
-9.857174009084701538e-02
1.566741429269313812e-02
1.279409080743789673e-01
1.314588487148284912e-01
7.355301082134246826e-02
9.787797927856445312e-03
-1.977505162358283997e-02
-1.428567524999380112e-02
7.522960007190704346e-02
1.910644024610519409e-01
1.796115785837173462e-01
7.387098670005798340e-02
3.565059602260589600e-02
2.723008161410689354e-03
-3.653513640165328979e-02
3.035200061276555061e-03
8.273377269506454468e-02
7.576437294483184814e-02
3.148803487420082092e-02
5.182098224759101868e-02
5.535916239023208618e-02
-1.436661463230848312e-03
-4.641254618763923645e-02
-3.482964634895324707e-02
-5.948992073535919189e-02
-5.753004923462867737e-02
-4.287885501980781555e-02
-2.992012538015842438e-02
-3.405596688389778137e-02
7.524422835558652878e-03
1.580720767378807068e-02
3.888358548283576965e-02
9.629338048398494720e-03
-6.606990844011306763e-02
-4.283446073532104492e-02
-1.394274923950433731e-02
5.757256597280502319e-02
1.124594286084175110e-01
1.289509981870651245e-01
3.890947997570037842e-02
-8.098558336496353149e-02
-7.956504076719284058e-02
6.397979706525802612e-02
2.830167114734649658e-01
4.010103344917297363e-01
4.743753075599670410e-01
2.757290303707122803e-01
-8.566522598266601562e-02
-1.378626674413681030e-01
1.021494045853614807e-01
3.785480558872222900e-01
5.293213725090026855e-01
5.598444938659667969e-01
2.744305729866027832e-01
-6.083166971802711487e-02
-1.248447522521018982e-01
4.115866869688034058e-02
2.782926857471466064e-01
4.850700497627258301e-01
5.029673576354980469e-01
2.906854152679443359e-01
-1.067698597908020020e-01
-1.506253331899642944e-01
-2.573249116539955139e-02
6.530415266752243042e-02
1.818772107362747192e-01
1.673832684755325317e-01
7.788185030221939087e-02
-9.195777028799057007e-02
-1.340042799711227417e-01
-1.126369908452033997e-01
-1.130735129117965698e-01
-7.609137892723083496e-02
-8.956801146268844604e-02
-6.751264631748199463e-02
2.541961707174777985e-02
6.186546385288238525e-02
-1.971502555534243584e-03
-5.130445212125778198e-02
-7.973096519708633423e-02
-6.366959959268569946e-02
-3.051148168742656708e-02
1.136067584156990051e-01
1.526056528091430664e-01
3.284608200192451477e-02
-7.118967920541763306e-02
-8.630642294883728027e-02
-6.622546166181564331e-02
1.108296401798725128e-02
1.298298239707946777e-01
1.216658130288124084e-01
2.301409840583801270e-02
-4.554312303662300110e-02
-4.247382283210754395e-02
-8.615891635417938232e-02
-2.261696197092533112e-02
7.464477419853210449e-02
6.640417128801345825e-02
1.591385458596050739e-03
-3.085472248494625092e-02
2.168652787804603577e-02
-4.356878623366355896e-02
1.469123922288417816e-02
1.874203979969024658e-02
3.602601354941725731e-04
-7.965153455734252930e-02
-1.595470309257507324e-01
-1.834036260843276978e-01
-1.861722320318222046e-01
-9.994808584451675415e-02
-3.394955396652221680e-02
-4.877979308366775513e-02
-1.231947913765907288e-01
-1.924158036708831787e-01
-2.408608645200729370e-01
-2.511779069900512695e-01
-1.671408563852310181e-01
-2.015754766762256622e-02
-4.819827154278755188e-02
-1.229366585612297058e-01
-1.995841413736343384e-01
-2.160681635141372681e-01
-1.936129033565521240e-01
-1.295915395021438599e-01
-1.621391028165817261e-01
-1.643112897872924805e-01
-1.374248117208480835e-01
-1.577786952257156372e-01
-1.659517884254455566e-01
-1.968085914850234985e-01
-1.447242200374603271e-01
-1.795540004968643188e-01
-2.096039056777954102e-01
-1.607684791088104248e-01
-1.430115848779678345e-01
-1.604558676481246948e-01
-1.871713548898696899e-01
-1.475670337677001953e-01
-1.464822739362716675e-01
-1.666090637445449829e-01
-1.211614757776260376e-01
-8.395110815763473511e-02
-1.076447665691375732e-01
-9.318489581346511841e-02
-6.300407648086547852e-02
-8.985848724842071533e-02
-6.736447662115097046e-02
-7.135883718729019165e-02
-6.619155406951904297e-02
-1.135093942284584045e-01
-1.159167066216468811e-01
-9.315551072359085083e-02
-2.788573503494262695e-02
1.803208142518997192e-02
-5.651690810918807983e-02
-1.583638340234756470e-01
-2.537316083908081055e-01
-2.358892261981964111e-01
-1.071210876107215881e-01
6.687553226947784424e-02
8.714659512042999268e-02
1.210599392652511597e-02
-1.235928311944007874e-01
-1.959749758243560791e-01
-2.408481091260910034e-01
-1.255592852830886841e-01
4.710143059492111206e-02
5.557910352945327759e-02
-1.014221087098121643e-02
-1.054004356265068054e-01
-1.224225759506225586e-01
-6.448426097631454468e-02
-2.634142711758613586e-02
-3.063950687646865845e-02
2.670083194971084595e-03
-3.492855280637741089e-02
-2.149054408073425293e-02
-5.914052948355674744e-03
-2.252354100346565247e-02
-3.801545873284339905e-02
-8.668708615005016327e-04
4.395065456628799438e-02
-3.404355794191360474e-02
4.391441121697425842e-02
7.242751121520996094e-02
1.006567031145095825e-01
8.961693383753299713e-03
1.677259244024753571e-02
7.593426108360290527e-02
1.406928431242704391e-02
1.221532821655273438e-01
1.545899659395217896e-01
2.440105527639389038e-01
1.464921236038208008e-01
8.626422844827175140e-03
3.855913877487182617e-02
6.219118833541870117e-03
9.620152413845062256e-02
1.159069761633872986e-01
2.234926074743270874e-01
1.358329355716705322e-01
1.648262888193130493e-02
4.374526441097259521e-02
6.267446558922529221e-03
6.825324892997741699e-02
1.155898347496986389e-01
2.386673688888549805e-01
1.683541834354400635e-01
3.559909388422966003e-02
1.174746006727218628e-01
3.060023859143257141e-02
7.734783738851547241e-02
9.741574525833129883e-02
2.388123720884323120e-01
1.290459632873535156e-01
-1.063200552016496658e-02
2.996896393597126007e-02
-2.344175800681114197e-02
-3.122245334088802338e-02
-3.669250011444091797e-02
2.061763219535350800e-02
8.517686510458588600e-04
-1.072375327348709106e-01
-9.004131704568862915e-02
-6.418050080537796021e-02
-4.603148996829986572e-02
-5.120413750410079956e-02
5.259463563561439514e-02
8.096318691968917847e-03
-1.005002707242965698e-01
-6.688410788774490356e-02
-3.450124710798263550e-02
-5.980103462934494019e-02
-6.428932398557662964e-02
4.748002439737319946e-02
6.241517141461372375e-03
-8.375386148691177368e-02
-6.745481491088867188e-02
-9.775313735008239746e-02
-1.575590074062347412e-01
-1.989402025938034058e-01
-9.118757396936416626e-02
-8.084469288587570190e-02
-5.704422667622566223e-02
-5.409878864884376526e-02
-1.287213116884231567e-01
-2.432837337255477905e-01
-2.270403206348419189e-01
-2.092612981796264648e-01
-1.154765263199806213e-01
1.650217548012733459e-02
3.364518657326698303e-02
-8.255198597908020020e-02
-1.949694305658340454e-01
-1.868464946746826172e-01
-2.223416417837142944e-01
-1.215777918696403503e-01
9.576049447059631348e-02
1.039317771792411804e-01
-1.508991327136754990e-02
-1.139119192957878113e-01
-1.524468064308166504e-01
-1.702161580324172974e-01
-1.266464442014694214e-01
4.913894832134246826e-02
8.168141543865203857e-02
3.668493404984474182e-02
-1.455789711326360703e-02
-7.088389992713928223e-02
-8.015307784080505371e-02
-1.062387898564338684e-01
-8.134101331233978271e-02
-1.044270023703575134e-01
-9.550149738788604736e-02
-6.609234958887100220e-02
-3.558088839054107666e-02
1.567868702113628387e-02
-1.368806418031454086e-02
-1.010695919394493103e-01
-1.405328065156936646e-01
-9.844705462455749512e-02
-8.307120203971862793e-02
-4.139932617545127869e-02
-4.718142095953226089e-03
-6.151552777737379074e-03
-8.991119265556335449e-02
-9.755066782236099243e-02
-1.193162985146045685e-02
2.630207873880863190e-02
6.764084100723266602e-02
-1.507705822587013245e-02
-4.012540727853775024e-02
-9.776063263416290283e-02
-2.802620828151702881e-02
1.197200790047645569e-01
2.086056917905807495e-01
2.412753403186798096e-01
1.035164818167686462e-01
5.132014397531747818e-03
-4.901457205414772034e-02
4.317392781376838684e-02
1.515579521656036377e-01
2.146684080362319946e-01
2.146199494600296021e-01
1.264086514711380005e-01
1.585634984076023102e-02
-6.927210092544555664e-02
2.519370801746845245e-02
1.281105875968933105e-01
1.418995857238769531e-01
6.960521638393402100e-02
8.382424712181091309e-02
-1.311671733856201172e-02
-2.772337570786476135e-02
8.527784608304500580e-03
8.087868988513946533e-02
6.846655905246734619e-02
2.968775294721126556e-02
1.842437498271465302e-02
-2.624554932117462158e-02
-1.850601099431514740e-02
-6.487153936177492142e-03
-3.953419253230094910e-02
-5.522065982222557068e-02
-7.611116766929626465e-02
-6.584626436233520508e-02
-5.768225342035293579e-02
2.269402518868446350e-02
3.840527310967445374e-02
1.708522625267505646e-02
-2.350078895688056946e-02
-5.359611660242080688e-02
-6.912013143301010132e-02
-6.202721595764160156e-02
-4.945766553282737732e-02
-4.791572690010070801e-02
1.940639317035675049e-02
3.629887476563453674e-02
3.675870597362518311e-03
1.040532905608415604e-02
-2.254809066653251648e-02
-1.013328731060028076e-01
-1.052097454667091370e-01
-2.179915085434913635e-02
3.484780341386795044e-02
7.530715782195329666e-03
6.478618085384368896e-02
2.614961937069892883e-02
-1.072528138756752014e-01
-1.306296885013580322e-01
-8.640085160732269287e-02
-6.529282033443450928e-02
-8.387317508459091187e-02
-8.433851413428783417e-03
-4.116424173116683960e-02
-6.940098106861114502e-02
-7.850943505764007568e-02
-8.771700412034988403e-02
-4.919058084487915039e-02
-7.442604750394821167e-02
2.916741184890270233e-02
1.921365037560462952e-02
-7.753470540046691895e-02
-9.124969691038131714e-02
-1.048325151205062866e-01
-7.916750758886337280e-02
-8.204762637615203857e-02
-3.403277695178985596e-02
-2.622671611607074738e-02
-3.037516959011554718e-03
-3.331088647246360779e-02
-5.485689640045166016e-02
-5.134063959121704102e-02
-5.700847133994102478e-02
-4.759877338074147701e-04
-2.972309291362762451e-02
-7.681836374104022980e-03
-6.307250261306762695e-02
-6.349895894527435303e-02
1.533615868538618088e-02
6.684463471174240112e-02
1.540714353322982788e-01
6.279185414314270020e-02
-4.708151519298553467e-02
-9.751144051551818848e-02
-3.496446087956428528e-02
1.491739898920059204e-01
2.846736609935760498e-01
3.631455898284912109e-01
1.835496574640274048e-01
-7.216303795576095581e-02
-1.883122920989990234e-01
-1.064809262752532959e-01
8.637663722038269043e-02
3.602594137191772461e-01
4.865804910659790039e-01
2.665696144104003906e-01
-1.394671574234962463e-02
-7.512076199054718018e-02
-6.982987374067306519e-02
2.119933813810348511e-02
2.710516154766082764e-01
4.126565754413604736e-01
2.570691406726837158e-01
1.164931710809469223e-02
-1.355051714926958084e-02
-6.420055776834487915e-02
-4.186765849590301514e-02
1.167848184704780579e-01
2.162442505359649658e-01
1.382620483636856079e-01
2.099023386836051941e-02
2.531539276242256165e-02
-4.177961498498916626e-02
-8.391966670751571655e-02
-8.693791180849075317e-02
-4.722458496689796448e-02
-4.036265611648559570e-02
-3.479753620922565460e-03
-3.053977712988853455e-02
-2.508765831589698792e-02
-9.639981202781200409e-03
-6.593601405620574951e-02
-1.736169308423995972e-01
-1.644662320613861084e-01
-3.598885983228683472e-02
-8.331350982189178467e-02
-3.887903317809104919e-02
5.182553827762603760e-02
-3.145454218611121178e-03
-1.909397095441818237e-01
-1.925565004348754883e-01
-1.606461033225059509e-02
-5.889749154448509216e-03
1.059030443429946899e-01
1.661195009946823120e-01
4.105805885046720505e-03
-1.687483042478561401e-01
-1.803333014249801636e-01
-1.307414937764406204e-02
5.180426687002182007e-02
1.931035518646240234e-01
2.903087139129638672e-01
1.090880036354064941e-01
-7.710161805152893066e-02
-1.298176199197769165e-01
-9.421167895197868347e-03
5.539646744728088379e-02
1.788775771856307983e-01
3.078503310680389404e-01
1.296899765729904175e-01
-7.014211267232894897e-02
-1.477846801280975342e-01
-1.314404793083667755e-02
-9.494105353951454163e-03
2.882573381066322327e-02
1.226970329880714417e-01
1.102337390184402466e-01
1.465751323848962784e-02
-6.857698410749435425e-02
-4.725779220461845398e-02
-8.403681963682174683e-02
-9.061036258935928345e-02
-2.974049746990203857e-02
6.701185368001461029e-03
-9.354307316243648529e-03
-3.519869968295097351e-02
-4.653378576040267944e-02
-4.784421250224113464e-02
-3.387030214071273804e-02
2.102185972034931183e-02
5.356206372380256653e-02
8.169483393430709839e-02
3.853745386004447937e-02
-6.950357556343078613e-02
-4.165806993842124939e-02
1.053060591220855713e-02
9.834861755371093750e-02
1.206612214446067810e-01
1.292557120323181152e-01
5.349123105406761169e-02
-2.958093024790287018e-02
-1.724800094962120056e-02
-3.935203949367860332e-06
1.490222513675689697e-01
1.938166767358779907e-01
2.355259060859680176e-01
1.178160831332206726e-01
-2.057718299329280853e-02
-1.733851060271263123e-02
1.469011604785919189e-02
9.563332796096801758e-02
1.222038269042968750e-01
1.330650001764297485e-01
3.193417936563491821e-02
-3.030500560998916626e-02
-1.632322557270526886e-02
9.991482831537723541e-03
6.055492162704467773e-02
-9.365785866975784302e-03
-4.675809666514396667e-02
-4.036338999867439270e-02
2.097463700920343399e-03
-1.018430851399898529e-02
-4.975278675556182861e-02
-5.814263969659805298e-02
-8.357586711645126343e-02
-1.343085169792175293e-01
-1.134794875979423523e-01
-1.309242378920316696e-02
-4.037519451230764389e-03
-7.816889882087707520e-02
-9.559004008769989014e-02
-9.914746880531311035e-02
-1.270362585783004761e-01
-1.050896346569061279e-01
-1.773956790566444397e-02
-1.868086494505405426e-02
-3.556406358256936073e-03
-2.422602847218513489e-02
-2.196479216217994690e-02
-1.549248490482568741e-02
-3.852596506476402283e-02
-4.508320242166519165e-02
-4.466916993260383606e-02
-4.713565111160278320e-02
-7.091934978961944580e-02
-8.169826120138168335e-02
1.815359690226614475e-03
-1.053120940923690796e-02
-5.348410457372665405e-02
-7.635834813117980957e-02
-6.739832460880279541e-02
-5.594705045223236084e-02
-6.672596931457519531e-02
-4.529906064271926880e-02
-4.915272444486618042e-02
-7.804276794195175171e-02
-7.340352237224578857e-02
-7.958211004734039307e-02
-5.659817531704902649e-02
-9.709519892930984497e-02
-6.228488683700561523e-02
-8.531128615140914917e-02
-5.122286826372146606e-02
-4.312275722622871399e-02
-4.744706302881240845e-02
-4.054303094744682312e-02
-7.088395208120346069e-02
-5.247911065816879272e-02
-7.217912375926971436e-02
-5.425200611352920532e-02
-4.996308684349060059e-02
-1.203445494174957275e-01
-2.180201001465320587e-02
-1.540401764214038849e-02
2.840878814458847046e-02
-3.924432396888732910e-02
-7.279486209154129028e-02
-1.064480170607566833e-01
-1.250368803739547729e-01
-9.115016460418701172e-02
-5.676449090242385864e-02
-1.049936097115278244e-02
-1.686196587979793549e-02
-9.455583989620208740e-02
-7.381010055541992188e-02
-4.927851632237434387e-02
1.746004261076450348e-02
2.588962763547897339e-02
-1.876945979893207550e-02
-7.286537438631057739e-02
-9.767135232686996460e-02
-6.215386092662811279e-02
-1.311500370502471924e-02
8.288224041461944580e-02
9.193353354930877686e-02
7.317102700471878052e-02
7.196580059826374054e-03
-1.084696948528289795e-01
-9.087765961885452271e-02
-8.684869110584259033e-02
-8.210075646638870239e-02
-7.562661170959472656e-02
-3.494787216186523438e-02
-5.755180492997169495e-03
-1.115574091672897339e-01
-9.013438969850540161e-02
-1.657471060752868652e-01
-3.037464022636413574e-01
-3.387637436389923096e-01
-2.592262327671051025e-01
-8.141652494668960571e-02
-1.032806560397148132e-01
-1.010577753186225891e-01
-1.937693059444427490e-01
-3.800954520702362061e-01
-4.260257780551910400e-01
-3.603187501430511475e-01
-1.508051753044128418e-01
-9.318043291568756104e-02
-1.071776449680328369e-01
-1.575953811407089233e-01
-2.953897416591644287e-01
-3.277153372764587402e-01
-2.516059279441833496e-01
-1.190214306116104126e-01
-9.338882565498352051e-02
-9.624036401510238647e-02
-9.190227091312408447e-02
-1.313723176717758179e-01
-1.373497843742370605e-01
-1.389891654253005981e-01
-9.661548584699630737e-02
2.663328312337398529e-03
1.421040669083595276e-02
1.879150979220867157e-02
3.537106513977050781e-02
2.627398073673248291e-02
-2.740578167140483856e-02
-4.531026631593704224e-02
-3.821628913283348083e-02
-2.889688499271869659e-02
1.674348674714565277e-02
2.961773797869682312e-02
-1.055899634957313538e-02
-4.835310578346252441e-02
-6.248940527439117432e-02
-4.536416009068489075e-02
-3.025774285197257996e-02
3.393385559320449829e-02
4.789274930953979492e-02
1.337951887398958206e-02
-3.233046829700469971e-02
-5.908951163291931152e-02
-8.933827280998229980e-02
-6.802266091108322144e-02
8.231840282678604126e-02
9.167822450399398804e-02
1.365348696708679199e-02
-7.015153020620346069e-02
-6.905116140842437744e-02
-6.879066675901412964e-02
-2.535326639190316200e-03
9.534086287021636963e-02
1.717060655355453491e-01
6.499104946851730347e-02
-6.645745038986206055e-02
-1.342869848012924194e-01
-1.453647315502166748e-01
-1.075998097658157349e-01
-4.874609410762786865e-02
3.498256951570510864e-02
-5.630042031407356262e-02
-9.753935039043426514e-02
-1.516300588846206665e-01
-1.175457462668418884e-01
-9.952898323535919189e-02
-7.479775696992874146e-02
-4.511489346623420715e-02
-8.987048268318176270e-02
-9.463348984718322754e-02
-1.033218652009963989e-01
4.312711954116821289e-02
7.647948712110519409e-02
1.957439333200454712e-01
2.275436520576477051e-01
2.163043618202209473e-01
1.627518683671951294e-01
4.664198681712150574e-02
8.513445407152175903e-02
1.475622504949569702e-01
2.704219222068786621e-01
3.389852046966552734e-01
3.875297605991363525e-01
3.259443938732147217e-01
1.512404233217239380e-01
1.199021041393280029e-01
2.192049026489257812e-01
3.383812010288238525e-01
4.250139296054840088e-01
5.116180777549743652e-01
4.873458147048950195e-01
2.512949109077453613e-01
1.221390739083290100e-01
2.110942751169204712e-01
2.799504399299621582e-01
4.066904485225677490e-01
4.806685745716094971e-01
4.349415898323059082e-01
2.146480083465576172e-01
8.964469283819198608e-02
2.079578489065170288e-01
3.102881908416748047e-01
4.192465245723724365e-01
4.158301353454589844e-01
3.744008541107177734e-01
1.731357574462890625e-01
-6.267662625759840012e-03
8.383841812610626221e-02
1.879936009645462036e-01
2.613055408000946045e-01
2.313099354505538940e-01
2.000986486673355103e-01
7.829135656356811523e-02
-6.867472082376480103e-02
-1.135851908475160599e-02
3.578633442521095276e-02
6.447294354438781738e-02
2.100107818841934204e-02
9.357429109513759613e-03
-3.168306499719619751e-02
-1.360330432653427124e-01
-1.361830383539199829e-01
-1.124459058046340942e-01
-7.389488816261291504e-02
-1.160512045025825500e-01
-1.324004679918289185e-01
-1.382393091917037964e-01
-1.267552673816680908e-01
-1.103923618793487549e-01
-9.034234285354614258e-02
-5.820013582706451416e-02
-8.564073592424392700e-02
-8.800789713859558105e-02
-1.184674575924873352e-01
-1.015700250864028931e-01
-1.026663482189178467e-01
-1.253344267606735229e-01
-9.173046052455902100e-02
-9.744657576084136963e-02
-2.953232266008853912e-02
-2.867872267961502075e-02
-2.620792575180530548e-02
-1.154948584735393524e-02
-5.088864639401435852e-02
-3.301216661930084229e-02
-6.073366384953260422e-03
6.281448155641555786e-02
-7.554209325462579727e-03
-2.871963009238243103e-02
-2.964140661060810089e-02
-6.647977232933044434e-02
-4.153178632259368896e-02
2.586430311203002930e-02
7.351036369800567627e-02
-3.714380320161581039e-03
1.129313372075557709e-02
4.995596036314964294e-02
4.897963721305131912e-03
5.721563473343849182e-03
7.072321325540542603e-02
1.315223276615142822e-01
5.322581157088279724e-02
2.563794888556003571e-02
4.375441744923591614e-02
-5.508846370503306389e-04
-1.703651435673236847e-02
2.225628308951854706e-02
5.635931342840194702e-02
1.418664120137691498e-02
4.832250531762838364e-03
3.246697038412094116e-02
-1.071488950401544571e-02
-2.099153771996498108e-02
-5.250086635351181030e-02
-4.106716811656951904e-02
-6.988213211297988892e-02
3.627434000372886658e-02
5.723109468817710876e-02
-4.256043955683708191e-02
-2.675360068678855896e-02
-8.999718725681304932e-02
-2.499135956168174744e-02
-2.015215344727039337e-02
3.391618281602859497e-02
4.123875498771667480e-02
2.123268507421016693e-02
4.730689525604248047e-02
5.595115013420581818e-03
3.232784569263458252e-02
4.324910417199134827e-02
-2.724749222397804260e-02
-2.147847227752208710e-02
3.178526461124420166e-02
4.611274600028991699e-02
9.314371272921562195e-03
-2.830947376787662506e-02
-2.318274416029453278e-02
-9.000645577907562256e-02
-8.985110372304916382e-02
1.838759332895278931e-02
2.053938247263431549e-02
-3.025025874376296997e-02
-1.076474189758300781e-01
-1.242356747388839722e-01
-8.766221255064010620e-02
-7.232144474983215332e-02
4.495569691061973572e-02
8.916243165731430054e-02
-7.784003857523202896e-03
-1.130500808358192444e-01
-1.515851765871047974e-01
-5.503756925463676453e-02
-7.969967275857925415e-02
-6.180365011096000671e-02
-1.027896534651517868e-02
-4.752717539668083191e-02
-6.886652112007141113e-02
-9.913533180952072144e-02
-1.408072710037231445e-01
-1.729411184787750244e-01
-1.305511146783828735e-01
-1.010619476437568665e-01
-7.638908922672271729e-02
-8.461875468492507935e-02
-8.267825096845626831e-02
-1.475425958633422852e-01
-1.635933816432952881e-01
-1.127748340368270874e-01
-1.040022596716880798e-01
-6.965377926826477051e-02
-4.413162171840667725e-02
-4.814163222908973694e-02
-1.291588991880416870e-01
-9.780447930097579956e-02
1.026691682636737823e-02
3.426247462630271912e-02
2.957517281174659729e-02
-1.087433192878961563e-02
-6.339149922132492065e-02
-8.719892054796218872e-02
-5.934385955333709717e-02
1.197627838701009750e-02
-2.467285376042127609e-03
5.964487418532371521e-02
1.096194982528686523e-01
2.765079773962497711e-02
-3.042447939515113831e-02
-4.153532534837722778e-02
3.022558987140655518e-02
6.366563588380813599e-02
7.621707767248153687e-02
1.352491676807403564e-01
2.272160165011882782e-02
-5.555960908532142639e-02
-7.338427007198333740e-02
-3.442373499274253845e-02
-6.380539853125810623e-03
2.869361452758312225e-02
6.342912092804908752e-03
-4.651827365159988403e-02
-3.152104839682579041e-02
-3.309602662920951843e-02
-2.791419066488742828e-02
-5.453292280435562134e-02
-8.902653306722640991e-02
-1.050181984901428223e-01
-8.574757725000381470e-02
-1.536279171705245972e-01
-2.089637368917465210e-01
-1.224513426423072815e-01
-1.428343653678894043e-01
-1.168042644858360291e-01
-8.181261271238327026e-02
-7.206993550062179565e-02
-1.803506910800933838e-01
-2.318887114524841309e-01
-7.626263052225112915e-02
-8.483143895864486694e-02
-3.606409952044487000e-02
-1.309165731072425842e-02
-9.973568841814994812e-03
-1.563295423984527588e-01
-1.759745776653289795e-01
5.417490750551223755e-02
9.372608363628387451e-02
1.727744936943054199e-01
1.260808408260345459e-01
8.462428301572799683e-02
-1.668663024902343750e-01
-1.988046020269393921e-01
5.175811797380447388e-02
1.578227728605270386e-01
2.836554646492004395e-01
2.020154744386672974e-01
1.376512199640274048e-01
-1.941048204898834229e-01
-2.114517390727996826e-01
8.542484790086746216e-02
2.280801236629486084e-01
3.214372098445892334e-01
2.425916343927383423e-01
1.248163431882858276e-01
-1.930517852306365967e-01
-2.209937423467636108e-01
3.549658227711915970e-03
1.230943873524665833e-01
1.557080745697021484e-01
5.814750120043754578e-02
-1.439931336790323257e-02
-1.028127819299697876e-01
-1.190203651785850525e-01
1.426768489181995392e-02
1.000399440526962280e-01
1.020898967981338501e-01
2.014134265482425690e-02
-5.475321039557456970e-02
-4.517806321382522583e-02
-3.959876671433448792e-02
-9.757943451404571533e-02
-1.259311586618423462e-01
-1.384360194206237793e-01
-1.306754946708679199e-01
-1.190638318657875061e-01
3.416617959737777710e-02
3.987924382090568542e-02
-7.787930220365524292e-02
-1.450940817594528198e-01
-1.680196821689605713e-01
-1.446949392557144165e-01
-1.468675434589385986e-01
2.097090519964694977e-02
1.064726524055004120e-02
-1.686733961105346680e-02
-4.012735188007354736e-02
-7.830432802438735962e-02
-4.707882180809974670e-02
-9.129032492637634277e-02
2.236465178430080414e-02
-8.992462418973445892e-03
-1.615536585450172424e-02
-4.847688227891921997e-02
-4.576706141233444214e-02
-1.202159374952316284e-02
-3.925788402557373047e-02
-7.712417840957641602e-02
-1.221835762262344360e-01
-1.083086952567100525e-01
-3.396337479352951050e-02
2.008633222430944443e-03
3.652001172304153442e-02
-4.226975142955780029e-02
-1.409516781568527222e-01
-1.514155566692352295e-01
-9.409507364034652710e-02
-1.746928319334983826e-02
9.169377735815942287e-04
3.206909075379371643e-02
-1.229775324463844299e-02
-1.468006670475006104e-01
-1.261706352233886719e-01
-5.770882964134216309e-02
2.472279965877532959e-02
4.713275656104087830e-02
5.878326296806335449e-02
-1.299031171947717667e-02
-9.154797345399856567e-02
-8.622120320796966553e-02
-6.572973728179931641e-02
-9.842742979526519775e-02
-1.405096501111984253e-01
-7.040047645568847656e-02
-6.451645493507385254e-02
-8.545371890068054199e-02
-5.401743203401565552e-02
3.163639223203063011e-03
-4.638822376728057861e-02
-1.344204843044281006e-01
-4.901994392275810242e-02
-4.939988255500793457e-02
-8.253577351570129395e-02
-7.386299967765808105e-02
-1.879186555743217468e-02
-1.045090109109878540e-01
-1.944409608840942383e-01
-1.741800010204315186e-01
-1.148155331611633301e-01
-9.937474876642227173e-02
-1.338151097297668457e-01
-1.477209329605102539e-01
-2.034810185432434082e-01
-2.063457816839218140e-01
-1.395218074321746826e-01
-9.025111049413681030e-02
-6.796631962060928345e-02
-8.837673068046569824e-02
-1.315531879663467407e-01
-2.332633137702941895e-01
-2.461762130260467529e-01
-1.656743884086608887e-01
-8.861482888460159302e-02
-1.594053804874420166e-01
-1.873436719179153442e-01
-1.957226395606994629e-01
-2.387293875217437744e-01
-2.301756441593170166e-01
-1.356995999813079834e-01
-7.869077473878860474e-02
-1.215024963021278381e-01
-1.227335035800933838e-01
-7.189237326383590698e-02
-9.150237590074539185e-02
-1.184604316949844360e-01
-7.438985258340835571e-02
-5.049411579966545105e-02
-9.757957421243190765e-03
2.174503356218338013e-02
3.698071837425231934e-02
8.338765054941177368e-02
6.481031328439712524e-02
3.475968912243843079e-02
-5.657349526882171631e-02
-7.496069371700286865e-02
-2.098041772842407227e-02
-1.638058386743068695e-02
5.533555150032043457e-02
9.082344360649585724e-03
1.447106711566448212e-02
-6.664296984672546387e-02
-5.066693946719169617e-02
-1.960896328091621399e-02
-2.161152847111225128e-02
6.569225341081619263e-02
1.339898630976676941e-02
-2.725107781589031219e-02
-9.402350336313247681e-02
-1.075033992528915405e-01
-8.224275708198547363e-02
-1.303043365478515625e-01
-2.985643781721591949e-02
-1.052459627389907837e-01
-5.959150847047567368e-03
-7.201955467462539673e-02
-1.084864810109138489e-01
-1.118281409144401550e-01
-1.601607799530029297e-01
-1.040363311767578125e-01
-1.343660950660705566e-01
8.281318470835685730e-03
-4.425063729286193848e-02
-1.382013261318206787e-01
-1.820231229066848755e-01
-2.641526162624359131e-01
-2.591724693775177002e-01
-2.256062477827072144e-01
-6.014980003237724304e-02
-5.874597653746604919e-02
-1.534410566091537476e-01
-2.220097184181213379e-01
-2.196794599294662476e-01
-2.455348074436187744e-01
-1.982823461294174194e-01
-1.237019374966621399e-01
-6.964883953332901001e-02
-1.017131358385086060e-01
-8.956393599510192871e-02
-3.344362974166870117e-02
3.615658730268478394e-02
4.351339489221572876e-02
1.509252469986677170e-02
-1.052445266395807266e-02
-5.619002878665924072e-02
-2.419835887849330902e-02
1.989097148180007935e-02
1.168420314788818359e-01
1.554296612739562988e-01
1.413313895463943481e-01
6.892424821853637695e-02
-7.759964559227228165e-03
3.598986566066741943e-02
7.301641255617141724e-02
1.432774364948272705e-01
1.195943951606750488e-01
1.611314266920089722e-01
9.880010783672332764e-02
-2.368911169469356537e-02
3.124598227441310883e-02
1.046291813254356384e-01
2.059997916221618652e-01
1.856056153774261475e-01
1.756146699190139771e-01
6.426524370908737183e-02
-9.773008525371551514e-02
-1.644142530858516693e-02
1.074936985969543457e-01
2.707318365573883057e-01
2.538175284862518311e-01
2.573944032192230225e-01
8.624776452779769897e-02
-1.070632636547088623e-01
-5.859379656612873077e-03
1.052505895495414734e-01
2.384885698556900024e-01
2.289462387561798096e-01
1.304765343666076660e-01
3.538361936807632446e-02
-7.845142483711242676e-02
-3.774495422840118408e-02
3.903625905513763428e-02
9.460487961769104004e-02
4.564435407519340515e-02
-1.576545834541320801e-02
-3.055789135396480560e-02
1.371936965733766556e-02
2.208532765507698059e-02
2.368877828121185303e-02
8.597471751272678375e-03
4.215848166495561600e-03
5.816441029310226440e-02
-5.327688530087471008e-03
-4.595131427049636841e-02
-2.500926703214645386e-02
5.425724759697914124e-02
1.165460422635078430e-01
9.071075171232223511e-02
1.052389964461326599e-01
-2.123644016683101654e-02
-7.932367920875549316e-02
-8.908158540725708008e-02
5.797862634062767029e-02
1.144824251532554626e-01
2.524078078567981720e-02
-1.312772184610366821e-02
-1.007173135876655579e-01
-1.153170168399810791e-01
-1.277930736541748047e-01
7.392738759517669678e-02
2.120528668165206909e-01
1.403348594903945923e-01
9.226275980472564697e-02
-3.756535053253173828e-02
-1.453652977943420410e-01
-1.653698533773422241e-01
-1.918996684253215790e-02
1.300396174192428589e-01
1.035012155771255493e-01
1.045187339186668396e-01
-3.827704116702079773e-02
-2.170975953340530396e-01
-2.227110862731933594e-01
-1.105209514498710632e-01
3.176891431212425232e-02
1.290478184819221497e-02
4.336463660001754761e-02
-5.866745486855506897e-02
-1.690426319837570190e-01
-1.919997185468673706e-01
-1.390801072120666504e-01
-8.061273396015167236e-02
-9.417489171028137207e-02
-8.893296122550964355e-02
-9.811921417713165283e-02
4.482959583401679993e-02
9.392046183347702026e-02
8.082293719053268433e-02
1.208318099379539490e-01
1.121681034564971924e-01
1.674234271049499512e-01
8.554171025753021240e-02
1.320679634809494019e-01
2.120778709650039673e-01
1.837103515863418579e-01
3.006181418895721436e-01
3.015488386154174805e-01
3.272210061550140381e-01
1.471052914857864380e-01
2.003057748079299927e-01
2.781144678592681885e-01
2.407041937112808228e-01
3.657240867614746094e-01
3.273334205150604248e-01
2.983489632606506348e-01
7.696426659822463989e-02
2.297320812940597534e-01
2.857429385185241699e-01
2.242394834756851196e-01
3.678024113178253174e-01
2.883414924144744873e-01
2.834136188030242920e-01
6.485494226217269897e-02
1.930433213710784912e-01
2.340456098318099976e-01
2.083054631948471069e-01
2.435668110847473145e-01
1.490633785724639893e-01
1.673476099967956543e-01
6.556603126227855682e-03
2.264041006565093994e-01
2.551271617412567139e-01
1.740584522485733032e-01
1.780452281236648560e-01
1.198645308613777161e-01
1.460543423891067505e-01
5.895975604653358459e-02
1.282145231962203979e-01
1.716219484806060791e-01
1.080323159694671631e-01
4.891832172870635986e-02
-1.859534159302711487e-02
-2.994129620492458344e-02
-4.252380505204200745e-02
-6.938128173351287842e-02
-6.181131675839424133e-02
-7.193869352340698242e-02
-5.483708530664443970e-02
-5.507778003811836243e-02
-4.378301650285720825e-02
-4.807346314191818237e-02
-3.268080577254295349e-02
-4.141213744878768921e-02
-6.234085187315940857e-03
-1.473675202578306198e-02
-3.208507969975471497e-02
-1.291647106409072876e-01
-1.050467416644096375e-01
-3.920974954962730408e-02
-4.381912201642990112e-02
1.376914381980895996e-01
2.098588198423385620e-01
1.950859576463699341e-01
2.035103924572467804e-02
-2.858893759548664093e-02
-4.892192408442497253e-02
-3.156156092882156372e-02
2.240900993347167969e-01
3.038755655288696289e-01
2.728856503963470459e-01
7.505574077367782593e-02
2.385319955646991730e-02
-6.133593618869781494e-02
-3.401066735386848450e-02
2.042746096849441528e-01
3.133590817451477051e-01
2.486653923988342285e-01
1.028563901782035828e-01
-2.144621498882770538e-02
-7.651798427104949951e-02
-4.573267325758934021e-02
1.037529930472373962e-01
2.411616295576095581e-01
2.176754772663116455e-01
1.283042132854461670e-01
-2.867919951677322388e-02
-5.458435043692588806e-02
-6.354434788227081299e-02
-2.375090308487415314e-02
6.525932252407073975e-02
6.466358900070190430e-02
2.296863310039043427e-02
-5.392844974994659424e-02
-1.469086669385433197e-02
1.980925537645816803e-02
-6.290990114212036133e-02
-7.751637697219848633e-02
-3.423331305384635925e-02
1.954788900911808014e-02
-7.536011748015880585e-03
2.564095146954059601e-02
8.378367871046066284e-02
-5.761454999446868896e-02
-1.311260610818862915e-01
-1.091823205351829529e-01
2.897062711417675018e-02
2.754401229321956635e-02
1.719833165407180786e-02
7.201138138771057129e-02
-2.647405304014682770e-02
-3.313884511590003967e-02
-4.307070281356573105e-03
6.766891479492187500e-02
3.427415341138839722e-02
2.150540240108966827e-02
6.016557663679122925e-02
-3.134468942880630493e-02
-5.106954276561737061e-02
-6.491369754076004028e-02
-3.794142231345176697e-02
-2.376783872023224831e-03
-2.040004916489124298e-02
-9.558863937854766846e-03
-2.490586414933204651e-02
-2.425789833068847656e-02
-1.325880642980337143e-03
1.957783848047256470e-02
9.430904872715473175e-03
-1.155966445803642273e-01
-6.726325303316116333e-02
-4.751389846205711365e-02
-4.958303645253181458e-02
-9.964251518249511719e-02
-6.530574709177017212e-02
-5.919090658426284790e-02
-1.770635992288589478e-01
-1.531732529401779175e-01
-7.192153483629226685e-02
-4.512622579932212830e-02
-7.738840579986572266e-02
-9.464664012193679810e-02
-8.338346332311630249e-02
6.214787065982818604e-02
7.648633420467376709e-02
4.391932114958763123e-02
-1.170766353607177734e-02
-5.836376547813415527e-02
-1.296944767236709595e-01
-1.315273046493530273e-01
1.069524437189102173e-01
6.603795289993286133e-02
-1.138348970562219620e-02
-1.216213032603263855e-01
-1.570934057235717773e-01
-2.077206373214721680e-01
-1.392576098442077637e-01
8.105593919754028320e-02
5.180547479540109634e-03
-8.243990689516067505e-02
-1.242645680904388428e-01
-1.236162260174751282e-01
-1.891055703163146973e-01
-1.794115304946899414e-01
7.187932264059782028e-03
-2.625184692442417145e-02
1.252433285117149353e-02
3.707426786422729492e-02
-3.211191669106483459e-02
-2.117353975772857666e-01
-1.711326241493225098e-01
-5.305853486061096191e-02
-2.708722092211246490e-02
2.806597575545310974e-02
7.878671586513519287e-02
-5.935498699545860291e-02
-1.937499940395355225e-01
-1.693808436393737793e-01
-2.496138587594032288e-02
-8.540734648704528809e-03
6.661772727966308594e-02
1.068464517593383789e-01
1.724978908896446228e-02
-7.158008217811584473e-02
-8.378648012876510620e-02
-3.592095524072647095e-02
-5.470434203743934631e-02
-3.104588016867637634e-02
3.271038830280303955e-02
2.787271700799465179e-02
-7.730299606919288635e-03
-4.105786606669425964e-02
-4.600130766630172729e-02
-2.807449921965599060e-02
-5.544942617416381836e-02
-1.168700903654098511e-01
-1.223801821470260620e-01
-1.573062837123870850e-01
-1.198019981384277344e-01
-6.237700581550598145e-02
-2.589980512857437134e-02
1.150753069669008255e-02
2.915398404002189636e-02
-3.888245904818177223e-03
-1.186019852757453918e-01
-1.363951712846755981e-01
-2.108666114509105682e-02
2.196177840232849121e-02
1.369872987270355225e-01
1.268500983715057373e-01
4.004317149519920349e-02
-1.057974994182586670e-01
-1.226369515061378479e-01
-4.956989735364913940e-02
-2.730418555438518524e-02
1.364004015922546387e-01
1.669194698333740234e-01
1.245443969964981079e-01
1.769885607063770294e-02
-8.534228801727294922e-02
-4.323970898985862732e-02
-1.989451050758361816e-02
4.449474066495895386e-02
1.130997464060783386e-01
8.969429135322570801e-02
6.303203105926513672e-02
-3.619684651494026184e-02
-4.430609289556741714e-03
6.660848110914230347e-02
5.869312584400177002e-02
4.776463657617568970e-02
1.725081726908683777e-02
-5.764245986938476562e-03
-6.405649334192276001e-02
-5.716035887598991394e-02
-7.598324213176965714e-03
7.585223764181137085e-03
-2.994788112118840218e-03
-4.075584188103675842e-02
-5.194110050797462463e-02
-6.618665158748626709e-02
-1.001585945487022400e-01
-7.673568278551101685e-02
-5.381022114306688309e-03
-1.681645214557647705e-02
-6.710200756788253784e-02
-8.757051825523376465e-02
-7.330808043479919434e-02
-5.328243225812911987e-02
-1.669512130320072174e-02
5.101960897445678711e-02
8.899615705013275146e-02
3.038123808801174164e-02
3.336597466841340065e-03
-6.253997236490249634e-02
-7.155484706163406372e-02
-1.984972320497035980e-02
9.287874400615692139e-02
1.811287254095077515e-01
2.340956926345825195e-01
1.881173849105834961e-01
5.302763357758522034e-02
-9.977640211582183838e-02
-1.082938238978385925e-01
-5.896071344614028931e-02
6.948009878396987915e-02
1.977692544460296631e-01
2.889311313629150391e-01
1.179274991154670715e-01
-1.401734948158264160e-01
-1.897189468145370483e-01
-1.520214527845382690e-01
-1.007045805454254150e-02
1.653557121753692627e-01
1.925702244043350220e-01
8.793451637029647827e-02
-1.158042028546333313e-01
-1.565531641244888306e-01
-1.838950663805007935e-01
-1.400036364793777466e-01
-4.526246339082717896e-02
4.137380979955196381e-03
-5.520552513189613819e-04
-9.935174137353897095e-02
-9.028832614421844482e-02
-7.386013865470886230e-02
-7.445465773344039917e-02
-7.693587243556976318e-02
-1.174603700637817383e-01
-8.516816794872283936e-02
-5.924766883254051208e-02
-2.757244557142257690e-02
-5.523091554641723633e-02
-4.827163368463516235e-02
-3.707060217857360840e-02
5.042890086770057678e-02
2.327996678650379181e-02
-5.475887656211853027e-02
1.643317751586437225e-03
2.295571565628051758e-02
9.315736591815948486e-02
1.192762032151222229e-01
1.917233467102050781e-01
8.424374461174011230e-02
-8.569294959306716919e-02
-7.415002584457397461e-02
5.169723182916641235e-02
1.079692840576171875e-01
1.226642951369285583e-01
1.186718046665191650e-01
4.263802990317344666e-02
-1.024106740951538086e-01
-1.309558898210525513e-01
5.700437724590301514e-02
1.390665918588638306e-01
1.574849784374237061e-01
6.023586541414260864e-02
-6.421732902526855469e-02
-1.284324377775192261e-01
-1.682603061199188232e-01
-1.971981301903724670e-02
4.790988191962242126e-02
2.833565138280391693e-02
3.646180266514420509e-03
-7.564776390790939331e-02
-1.805201023817062378e-01
-2.349591553211212158e-01
-1.813318431377410889e-01
-7.541836053133010864e-02
-7.984980195760726929e-02
-4.465633258223533630e-02
-7.963804155588150024e-02
-1.162255853414535522e-01
-1.587731838226318359e-01
-1.456001549959182739e-01
-1.085295528173446655e-01
-1.002600267529487610e-01
-6.314089894294738770e-02
-5.244058370590209961e-02
-1.330298334360122681e-01
-1.341373175382614136e-01
-4.676281660795211792e-02
-5.646475031971931458e-02
-5.416985601186752319e-02
-1.407194510102272034e-02
2.342850528657436371e-02
-1.118505597114562988e-01
-1.122587323188781738e-01
-2.847784943878650665e-02
-5.655037984251976013e-02
-6.714858114719390869e-02
1.974639296531677246e-02
5.578827112913131714e-02
-7.579441368579864502e-02
-9.664544463157653809e-02
-3.290494903922080994e-02
-1.461998000741004944e-02
-4.621478170156478882e-02
2.330291457474231720e-02
3.227984532713890076e-02
-6.324668973684310913e-02
-1.248178705573081970e-01
-6.217059865593910217e-02
-6.949200481176376343e-02
-8.219386637210845947e-02
-1.203222721815109253e-01
-1.132834404706954956e-01
-4.034052789211273193e-02
-8.102928847074508667e-02
3.717790916562080383e-02
1.666940376162528992e-02
-5.123843625187873840e-02
-1.643449068069458008e-01
-1.622697860002517700e-01
-4.137665778398513794e-02
-9.329442679882049561e-02
4.847827926278114319e-02
7.609412074089050293e-02
3.485161345452070236e-03
-1.970671862363815308e-01
-2.138793021440505981e-01
-3.313044086098670959e-02
-4.722236469388008118e-02
1.765415631234645844e-02
3.283358737826347351e-02
-1.160293258726596832e-02
-8.660383522510528564e-02
-9.477012604475021362e-02
4.094021767377853394e-02
5.349856242537498474e-02
3.434137627482414246e-02
-3.181448578834533691e-02
-5.257001146674156189e-02
-4.534325003623962402e-02
-2.907828427851200104e-02
1.004896238446235657e-01
1.425791233777999878e-01
8.248932659626007080e-02
-2.064516395330429077e-02
-8.984547108411788940e-02
-3.576465696096420288e-02
-5.339201074093580246e-03
1.086677759885787964e-01
1.915909200906753540e-01
1.731035113334655762e-01
1.081882640719413757e-01
8.364240825176239014e-02
6.596938520669937134e-02
4.917925223708152771e-02
6.426069140434265137e-02
1.183300912380218506e-01
9.189286082983016968e-02
8.139332383871078491e-02
9.915387630462646484e-02
1.359840780496597290e-01
3.288384526968002319e-02
-4.026663303375244141e-02
1.092956867069005966e-02
7.837170362472534180e-02
1.299827098846435547e-01
1.506392955780029297e-01
1.731644123792648315e-01
2.491500228643417358e-02
-6.086232140660285950e-02
-2.027221955358982086e-02
4.590647295117378235e-02
1.262304335832595825e-01
1.601950526237487793e-01
1.253018677234649658e-01
9.224677458405494690e-03
-5.919168144464492798e-02
-3.039881400763988495e-02
-4.947228007949888706e-04
2.047010883688926697e-02
4.441469162702560425e-02
3.054342605173587799e-02
-7.359953597187995911e-03
-1.152061149477958679e-01
-1.097242608666419983e-01
-1.023029759526252747e-01
-9.096323698759078979e-02
-1.014717817306518555e-01
-8.723478019237518311e-02
-8.668461441993713379e-02
-1.235535889863967896e-01
-1.367496252059936523e-01
-1.406443268060684204e-01
-1.325818300247192383e-01
-1.091978400945663452e-01
-1.203080117702484131e-01
-9.360323846340179443e-02
-9.872888028621673584e-02
-1.253584325313568115e-01
-1.289364844560623169e-01
-1.025087907910346985e-01
-3.076173923909664154e-02
1.612101867794990540e-02
1.770026981830596924e-02
-8.422669023275375366e-02
-9.352407604455947876e-02
-7.030236721038818359e-02
8.018159121274948120e-02
3.437145426869392395e-02
1.566584780812263489e-02
-6.364893913269042969e-02
-4.264371842145919800e-02
-3.217079490423202515e-02
-1.782692782580852509e-02
-2.151580154895782471e-02
-9.814704954624176025e-02
-5.549937114119529724e-02
-8.183208853006362915e-02
-5.012042075395584106e-02
-1.227382291108369827e-02
5.457715317606925964e-02
6.284149736166000366e-02
-4.521247372031211853e-02
-6.882998626679182053e-03
-7.524989545345306396e-02
-4.266350716352462769e-02
-3.255472332239151001e-02
-1.996029913425445557e-02
-6.927724182605743408e-02
-1.081806272268295288e-01
-8.222788572311401367e-02
-5.639388412237167358e-02
-3.937419503927230835e-02
-2.446357905864715576e-02
-8.046756498515605927e-03
-7.610548753291368484e-03
-4.847811907529830933e-02
-3.738560248166322708e-03
-2.287270128726959229e-02
-3.761396929621696472e-02
-3.941268660128116608e-03
2.167954482138156891e-02
-8.585602045059204102e-03
-6.087925657629966736e-02
-3.588453307747840881e-02
-5.207298323512077332e-02
-4.224547371268272400e-02
-2.708339318633079529e-02
4.830107092857360840e-02
1.177761983126401901e-02
-4.820356145501136780e-02
-1.065579429268836975e-01
-1.088672801852226257e-01
-6.314754486083984375e-03
-1.179301459342241287e-02
-3.961796406656503677e-03
-1.459244489669799805e-01
-1.266697049140930176e-01
-1.085773333907127380e-01
-8.449607528746128082e-03
9.126500040292739868e-02
8.410862088203430176e-02
4.212230816483497620e-02
-7.416307926177978516e-02
-8.128610253334045410e-02
-8.182238042354583740e-02
-3.034468926489353180e-02
9.657134115695953369e-02
7.869707792997360229e-02
-5.478261038661003113e-03
-9.292259067296981812e-02
-1.028655692934989929e-01
-2.552330680191516876e-02
2.305744960904121399e-02
6.822038441896438599e-02
6.542865186929702759e-02
1.909308694303035736e-02
-1.114126946777105331e-02
-4.293057695031166077e-02
-4.149109125137329102e-03
-1.317092031240463257e-02
-5.646365880966186523e-02
-4.982760548591613770e-02
-1.599087379872798920e-02
9.891235083341598511e-02
1.283631920814514160e-01
1.401042491197586060e-01
4.458441212773323059e-02
-3.605450689792633057e-02
-8.508310653269290924e-03
7.462047785520553589e-02
2.552406787872314453e-01
2.527939975261688232e-01
2.727021574974060059e-01
1.232949271798133850e-01
-1.186844613403081894e-02
2.651829086244106293e-02
1.599886417388916016e-01
3.252010345458984375e-01
3.820080459117889404e-01
3.664080500602722168e-01
1.471937894821166992e-01
2.312576211988925934e-02
8.793576806783676147e-02
2.804374098777770996e-01
5.074516534805297852e-01
5.883820652961730957e-01
5.085141062736511230e-01
2.091748863458633423e-01
8.825752884149551392e-03
8.283510059118270874e-02
3.148506879806518555e-01
5.833095312118530273e-01
6.404339075088500977e-01
4.968227446079254150e-01
2.275174111127853394e-01
4.971315339207649231e-02
1.382859796285629272e-01
3.249699771404266357e-01
5.420117974281311035e-01
5.455641150474548340e-01
4.219236671924591064e-01
1.971142441034317017e-01
6.162263080477714539e-02
1.120095476508140564e-01
2.111248821020126343e-01
3.193942010402679443e-01
3.047508597373962402e-01
2.379994690418243408e-01
1.020759791135787964e-01
-4.078827798366546631e-02
-3.215204179286956787e-02
-5.119092017412185669e-02
1.140766590833663940e-02
9.921014308929443359e-02
1.346513628959655762e-01
7.045169174671173096e-02
-1.606296747922897339e-02
-1.201241929084062576e-02
-6.891587283462285995e-03
1.284341365098953247e-01
2.592046260833740234e-01
2.592568099498748779e-01
1.105394959449768066e-01
2.785785123705863953e-02
4.912866652011871338e-02
4.329431056976318359e-02
1.923727542161941528e-01
2.473009526729583740e-01
2.532571554183959961e-01
1.148423925042152405e-01
6.621840875595808029e-03
4.247201606631278992e-02
7.355377078056335449e-02
1.567836105823516846e-01
1.669382601976394653e-01
1.539643257856369019e-01
5.711663886904716492e-02
1.601075869984924793e-03
3.273939341306686401e-02
5.683384463191032410e-02
1.850591301918029785e-01
2.115552127361297607e-01
2.063125520944595337e-01
5.611161887645721436e-02
8.716727048158645630e-02
1.377012282609939575e-01
1.017379313707351685e-01
1.316493302583694458e-01
1.118882223963737488e-01
1.357303261756896973e-01
3.227386251091957092e-02
1.312186103314161301e-02
9.483763575553894043e-02
9.890124201774597168e-02
1.493003368377685547e-01
1.292825192213058472e-01
1.284384876489639282e-01
1.634141616523265839e-02
-4.262327775359153748e-02
-5.573283508419990540e-02
-5.712704733014106750e-02
-4.574026539921760559e-02
-2.413890697062015533e-02
-4.083611443638801575e-02
-7.680804282426834106e-02
-3.239981830120086670e-02
-3.577655553817749023e-02
-1.725888624787330627e-02
3.854499384760856628e-02
3.359200060367584229e-02
-6.198457907885313034e-03
-1.006649956107139587e-01
-1.259672269225120544e-02
2.025377005338668823e-02
7.236343622207641602e-02
7.451025396585464478e-02
-7.126450072973966599e-03
-1.068079471588134766e-02
-5.713370442390441895e-02
-2.261593379080295563e-02
-5.972009967081248760e-04
7.827550917863845825e-02
8.611682802438735962e-02
-3.435792401432991028e-02
-4.602443426847457886e-02
-8.763091266155242920e-02
-6.003091111779212952e-03
-6.808978971093893051e-03
3.810985758900642395e-02
7.990060746669769287e-02
2.595049142837524414e-02
-3.247530013322830200e-02
-4.792038351297378540e-02
-4.662163555622100830e-03
1.067413482815027237e-02
2.712935209274291992e-03
4.508090391755104065e-02
2.856796048581600189e-02
-2.061786502599716187e-02
-6.458872556686401367e-02
-1.407751441001892090e-02
1.105598872527480125e-03
-2.849913947284221649e-02
-2.095309644937515259e-02
-3.872925788164138794e-02
-3.304141759872436523e-02
-5.424316227436065674e-02
-1.393691301345825195e-01
-1.434691548347473145e-01
-1.079012304544448853e-01
-7.479967921972274780e-02
-4.299078509211540222e-02
2.435430698096752167e-02
2.061908133327960968e-03
-1.591555178165435791e-01
-1.447538733482360840e-01
-9.242106229066848755e-02
-3.514760360121726990e-02
-6.606036331504583359e-03
3.606753051280975342e-02
-6.138142198324203491e-03
-1.347139626741409302e-01
-1.252133399248123169e-01
-4.044511914253234863e-02
9.089049696922302246e-02
1.941920816898345947e-01
3.439262807369232178e-01
1.582197248935699463e-01
-7.980377972126007080e-02
-9.284930676221847534e-02
-2.371194399893283844e-02
1.320969313383102417e-01
1.696078032255172729e-01
2.391813546419143677e-01
6.444256007671356201e-02
-6.232513487339019775e-02
-5.367305502295494080e-02
-7.352288812398910522e-02
8.683012425899505615e-02
4.182501137256622314e-02
1.716776341199874878e-01
6.418878585100173950e-02
-4.897825047373771667e-02
-5.478331446647644043e-02
-3.460833430290222168e-02
2.744716964662075043e-02
4.480684921145439148e-02
9.319031238555908203e-02
5.378407984972000122e-02
-4.108748584985733032e-02
-1.660629175603389740e-02
-2.609106944873929024e-03
-1.277589984238147736e-02
-2.890636585652828217e-02
2.371987327933311462e-02
2.838295698165893555e-02
-5.612841248512268066e-02
-6.905281543731689453e-02
-3.996223583817481995e-02
1.784571073949337006e-02
4.461694136261940002e-02
9.005499072372913361e-03
-3.001833101734519005e-03
-6.527786701917648315e-02
-8.218517154455184937e-02
-4.757078737020492554e-02
9.666115790605545044e-02
1.514672636985778809e-01
1.126193851232528687e-01
1.907736808061599731e-02
-3.231102600693702698e-02
-1.610219478607177734e-02
-6.024993024766445160e-03
1.176473200321197510e-01
1.918080598115921021e-01
2.502664923667907715e-01
1.205478534102439880e-01
2.622205018997192383e-02
7.300372421741485596e-02
4.317200928926467896e-02
2.179821133613586426e-01
2.160893082618713379e-01
1.790276020765304565e-01
2.142871357500553131e-02
7.209198176860809326e-02
1.523736864328384399e-01
1.061411872506141663e-01
1.536320000886917114e-01
7.541372627019882202e-02
7.891141623258590698e-02
2.671791240572929382e-02
5.110047385096549988e-02
1.153652966022491455e-01
8.827947825193405151e-02
7.019916921854019165e-02
1.246053911745548248e-02
-3.867192566394805908e-02
-4.652574285864830017e-02
1.037045288830995560e-02
4.392379894852638245e-02
1.718456111848354340e-02
-4.742149636149406433e-02
-4.978350549936294556e-02
-6.373163312673568726e-02
-3.787215054035186768e-02
-1.519887000322341919e-01
-1.701798737049102783e-01
-7.352299243211746216e-02
-3.575636446475982666e-02
-8.906531147658824921e-03
-5.164737626910209656e-02
-6.006867438554763794e-02
-9.425379335880279541e-02
-1.019377708435058594e-01
-2.837276458740234375e-02
-4.474481567740440369e-02
-1.891377568244934082e-02
-7.377716898918151855e-02
-7.506273686885833740e-02
5.108652170747518539e-03
1.912803761661052704e-02
1.178813055157661438e-01
1.748095899820327759e-01
1.695832908153533936e-01
6.522773951292037964e-02
-1.792439445853233337e-02
9.537760913372039795e-02
1.622900217771530151e-01
2.652633786201477051e-01
2.326033264398574829e-01
2.157418131828308105e-01
3.747675195336341858e-02
3.781074774451553822e-04
8.663072437047958374e-02
1.778239309787750244e-01
2.886997461318969727e-01
2.523384094238281250e-01
1.912341415882110596e-01
-8.085198700428009033e-03
-4.920648410916328430e-02
1.434581726789474487e-01
2.362163364887237549e-01
2.849291861057281494e-01
1.574901640415191650e-01
8.653199672698974609e-02
-7.269115746021270752e-02
-5.941959097981452942e-02
5.645984783768653870e-02
9.684382379055023193e-02
1.296467483043670654e-01
6.612889468669891357e-02
-4.037347622215747833e-03
-6.812446564435958862e-02
-7.004440575838088989e-02
-4.994902014732360840e-02
-7.259702682495117188e-02
-1.233378276228904724e-01
-1.212041452527046204e-01
-1.257594525814056396e-01
-6.926023960113525391e-02
-4.710323736071586609e-02
-4.555823653936386108e-02
-5.188219994306564331e-02
-1.288468837738037109e-01
-1.996032893657684326e-01
-2.133411914110183716e-01
-1.596594750881195068e-01
-8.328863978385925293e-02
-5.891567841172218323e-02
-2.361460030078887939e-02
-7.237595319747924805e-02
-1.030625924468040466e-01
-1.149521544575691223e-01
-1.030625924468040466e-01
-6.891833990812301636e-02
-8.686193823814392090e-02
-2.184080705046653748e-02
-8.311126381158828735e-03
-2.829073369503021240e-02
-3.505942970514297485e-02
-4.985647276043891907e-02
-2.611847827211022377e-03
-7.254561781883239746e-02
3.133703488856554031e-03
3.847591578960418701e-02
3.890522196888923645e-02
4.930634051561355591e-02
4.968937858939170837e-02
2.011585608124732971e-02
-6.606483459472656250e-02
-2.398478565737605095e-03
6.777179241180419922e-02
6.705970317125320435e-02
1.033659353852272034e-01
1.204612031579017639e-01
4.192581400275230408e-02
-9.414478391408920288e-02
-7.374357432126998901e-02
1.469164434820413589e-02
3.475351631641387939e-02
4.844515025615692139e-02
2.504649013280868530e-02
-1.089726667851209641e-02
-1.621547341346740723e-01
-2.114141136407852173e-01
-1.584826260805130005e-01
-1.274162679910659790e-01
-9.435795247554779053e-02
-9.110005199909210205e-02
-8.072599023580551147e-02
-1.959949731826782227e-01
-2.599753737449645996e-01
-2.113675773143768311e-01
-1.400103718042373657e-01
-1.258850693702697754e-01
-1.130070686340332031e-01
-8.178247511386871338e-02
-1.156878545880317688e-01
-1.563510298728942871e-01
-1.595530807971954346e-01
-9.997548907995223999e-02
-1.008551195263862610e-01
-6.207221001386642456e-02
-4.584789276123046875e-02
-6.084817275404930115e-02
-6.228164210915565491e-02
-1.183034777641296387e-01
-4.501479864120483398e-02
-1.312140524387359619e-01
-1.114944741129875183e-01
-1.000918447971343994e-01
-5.422068294137716293e-03
-6.217925343662500381e-03
-4.883584380149841309e-02
-4.177552461624145508e-02
-7.111985236406326294e-02
-1.015997771173715591e-02
-6.666118651628494263e-02
8.561747521162033081e-02
7.576932758092880249e-02
-1.458606217056512833e-02
-5.677114799618721008e-02
-8.246663212776184082e-02
-2.774795703589916229e-02
-4.255741834640502930e-02
5.020881444215774536e-02
5.127926915884017944e-02
-4.522889107465744019e-02
-7.738897204399108887e-02
-6.945367157459259033e-02
-4.801671952009201050e-02
-1.842107065021991730e-02
-1.097280159592628479e-01
-1.252040714025497437e-01
-1.361335366964340210e-01
-2.163319289684295654e-01
-2.386144101619720459e-01
-2.115992456674575806e-01
-1.291238963603973389e-01
-1.095443889498710632e-01
-1.362780034542083740e-01
-1.421834379434585571e-01
-1.893706172704696655e-01
-1.915643364191055298e-01
-1.824882775545120239e-01
-1.111921370029449463e-01
-8.696808665990829468e-02
-1.095762178301811218e-01
-1.128325313329696655e-01
-1.164560988545417786e-01
-8.337879925966262817e-02
-6.325574964284896851e-02
-2.538701333105564117e-02
-1.473690569400787354e-01
-1.691325008869171143e-01
-1.167303174734115601e-01
-6.145621091127395630e-02
4.775765165686607361e-02
6.505284458398818970e-02
3.334172815084457397e-02
-1.238623782992362976e-01
-1.443306356668472290e-01
-1.296062171459197998e-01
-6.241841241717338562e-02
5.801381915807723999e-02
1.264502853155136108e-01
7.640588283538818359e-02
-1.409690529108047485e-01
-1.643582135438919067e-01
-1.390299499034881592e-01
-8.896104991436004639e-02
2.430728636682033539e-02
8.657390624284744263e-02
6.664917618036270142e-02
-9.671989083290100098e-02
-1.113537251949310303e-01
-8.697053790092468262e-02
-3.124593384563922882e-02
-9.156854939647018909e-04
1.628402248024940491e-02
-5.721810273826122284e-03
-3.782131895422935486e-02
-7.526792120188474655e-03
-1.529524661600589752e-02
1.249034830834716558e-04
6.712204776704311371e-03
9.620283730328083038e-03
-1.113270191126503050e-04
-1.616142503917217255e-02
-1.786934398114681244e-02
-5.059948563575744629e-02
-2.581972256302833557e-02
7.877065800130367279e-03
3.507615625858306885e-02
1.741317473351955414e-02
4.339038394391536713e-03
-4.663244634866714478e-02
-7.790990918874740601e-02
-1.305349916219711304e-01
-1.492135077714920044e-01
-8.510814607143402100e-02
-2.303654700517654419e-02
-3.417739644646644592e-02
-1.199209243059158325e-01
-1.592465043067932129e-01
-2.294042557477951050e-01
-2.624357938766479492e-01
-2.424376457929611206e-01
-1.426289230585098267e-01
-5.637491494417190552e-02
-1.092498153448104858e-01
-1.660944819450378418e-01
-2.852551043033599854e-01
-3.671565055847167969e-01
-3.700346946716308594e-01
-1.785576641559600830e-01
-2.501328103244304657e-02
-6.764609366655349731e-02
-1.136485934257507324e-01
-1.941950470209121704e-01
-2.131206393241882324e-01
-2.038777768611907959e-01
-8.942003548145294189e-02
-1.102409046143293381e-02
-1.702488865703344345e-03
-1.802411489188671112e-02
-4.698543250560760498e-02
-6.282916665077209473e-02
-5.522091686725616455e-02
-2.300667949020862579e-02
-5.339413508772850037e-02
-1.394843775779008865e-02
5.037704482674598694e-03
-8.022853173315525055e-03
1.468301378190517426e-02
-2.616795711219310760e-03
-1.019890327006578445e-02
-3.668624162673950195e-02
1.606699824333190918e-02
3.493177890777587891e-02
2.067673206329345703e-02
5.760996416211128235e-02
-1.906705275177955627e-02
-4.777941480278968811e-02
-4.662325233221054077e-02
-4.121293872594833374e-02
-4.617185890674591064e-02
-9.787753224372863770e-02
-5.139054730534553528e-02
-1.148537024855613708e-01
-3.752515092492103577e-02
-7.940453290939331055e-02
-1.295558810234069824e-01
-1.054937094449996948e-01
-1.606721132993698120e-01
-2.176220268011093140e-01
-2.473202198743820190e-01
-1.294047087430953979e-01
-1.341485828161239624e-01
-2.030646353960037231e-01
-1.891119480133056641e-01
-1.975393444299697876e-01
-2.162635922431945801e-01
-2.131485491991043091e-01
-1.298305541276931763e-01
-3.336681053042411804e-02
-3.980340436100959778e-02
-1.256147176027297974e-01
-1.218651831150054932e-01
-1.629312038421630859e-01
-1.410685032606124878e-01
-1.337546706199645996e-01
-3.603470325469970703e-02
1.784275867976248264e-03
-2.436664886772632599e-02
-1.987402141094207764e-02
-5.472062900662422180e-02
-6.451711058616638184e-02
-9.595060348510742188e-02
-1.014247387647628784e-01
-1.242909282445907593e-01
-1.044130176305770874e-01
-1.311533153057098389e-01
-1.521917730569839478e-01
-1.508181840181350708e-01
-1.081946119666099548e-01
-1.215437352657318115e-01
-1.395995318889617920e-01
-5.633711069822311401e-02
-7.387430220842361450e-02
-1.494137495756149292e-01
-1.512274593114852905e-01
-1.187404766678810120e-01
-8.322597295045852661e-02
-9.313550591468811035e-02
2.768499217927455902e-02
5.540082231163978577e-02
-1.428821496665477753e-02
-6.027288734912872314e-02
-7.705599814653396606e-02
-5.533915385603904724e-02
-7.797546684741973877e-02
2.184580266475677490e-02
6.950963288545608521e-02
2.490415982902050018e-02
-7.967705279588699341e-02
-1.061846762895584106e-01
-7.235214114189147949e-02
-1.070284545421600342e-01
-8.848489075899124146e-02
-1.014499738812446594e-01
-7.824178040027618408e-02
-1.446930468082427979e-01
-1.117267236113548279e-01
-1.107399687170982361e-01
-1.596820950508117676e-01
-1.563658267259597778e-01
-1.932426989078521729e-01
-1.266736984252929688e-01
-1.617845296859741211e-01
-1.206214651465415955e-01
-1.037542521953582764e-01
-1.198533698916435242e-01
-1.187657043337821960e-01
-1.918691098690032959e-01
-1.784442961215972900e-01
-1.413179337978363037e-01
-5.604557320475578308e-02
-2.447265572845935822e-02
-1.398758217692375183e-02
-4.654294997453689575e-02
-1.777448318898677826e-02
-1.374435238540172577e-02
-7.753416430205106735e-03
-5.173309892416000366e-02
5.961000453680753708e-03
3.575477749109268188e-02
1.582116074860095978e-02
7.457424700260162354e-02
9.680919349193572998e-02
1.187784597277641296e-01
9.216537699103355408e-03
4.273359850049018860e-02
5.900005623698234558e-02
6.270837783813476562e-02
1.016962379217147827e-01
1.840239018201828003e-01
2.317643016576766968e-01
1.129297167062759399e-01
4.311528429388999939e-02
7.031960040330886841e-02
1.723788082599639893e-01
2.720244228839874268e-01
4.407847225666046143e-01
4.322192966938018799e-01
2.331750392913818359e-01
5.345067381858825684e-02
9.587743878364562988e-02
2.041333764791488647e-01
3.106455802917480469e-01
4.611711502075195312e-01
4.119751155376434326e-01
2.221398800611495972e-01
8.113396912813186646e-02
1.162151843309402466e-01
1.682214438915252686e-01
3.188704848289489746e-01
4.170791506767272949e-01
4.065716564655303955e-01
1.864524483680725098e-01
7.882889360189437866e-02
1.165781542658805847e-01
1.660585850477218628e-01
2.376541793346405029e-01
2.233822196722030640e-01
1.856217384338378906e-01
3.370416164398193359e-02
-8.879204839468002319e-02
-1.438063085079193115e-01
-1.215597838163375854e-01
-1.391585916280746460e-01
-1.449278146028518677e-01
-1.157006919384002686e-01
-1.044498234987258911e-01
-1.503124237060546875e-01
-2.106717377901077271e-01
-1.560564786195755005e-01
-1.194354146718978882e-01
-1.283103078603744507e-01
-1.028430685400962830e-01
-1.358839869499206543e-01
-9.975896775722503662e-02
-1.301255375146865845e-01
-1.668220758438110352e-02
4.270659759640693665e-02
3.899344801902770996e-02
4.105311632156372070e-02
-2.160311862826347351e-02
-1.056288331747055054e-01
-4.879932105541229248e-02
1.885797679424285889e-01
3.003804087638854980e-01
2.578319609165191650e-01
9.666407108306884766e-02
-5.337875708937644958e-02
-6.093804910778999329e-02
1.351183466613292694e-02
2.811712324619293213e-01
4.497690498828887939e-01
4.400601983070373535e-01
2.419908791780471802e-01
1.884971000254154205e-02
-9.131181240081787109e-02
-1.028035301715135574e-02
2.158406823873519897e-01
3.619798719882965088e-01
4.020875990390777588e-01
1.986444443464279175e-01
1.154922228306531906e-02
-3.805168345570564270e-02
-3.436728939414024353e-02
3.022998757660388947e-02
6.091288849711418152e-02
7.032695412635803223e-02
4.283959418535232544e-02
-1.461894996464252472e-02
-1.336785107851028442e-01
-1.494417339563369751e-01
-1.061261966824531555e-01
-1.725762151181697845e-02
3.556594252586364746e-02
5.884467437863349915e-02
-1.256757695227861404e-02
-9.425274282693862915e-02
-8.654397726058959961e-02
-6.237241625785827637e-02
-2.407628670334815979e-02
-8.819351787678897381e-04
-1.485951896756887436e-02
-5.558369308710098267e-02
-5.908965691924095154e-02
-3.908551856875419617e-02
-1.225018873810768127e-01
-1.975398808717727661e-01
-2.322320491075515747e-01
-2.509894967079162598e-01
-1.292007863521575928e-01
-7.170895487070083618e-02
-1.195512153208255768e-02
-1.192790120840072632e-01
-2.688486874103546143e-01
-3.986809849739074707e-01
-3.992825448513031006e-01
-1.815398186445236206e-01
-4.186742380261421204e-02
-5.024852696806192398e-03
-9.208057075738906860e-02
-2.330758869647979736e-01
-3.621623516082763672e-01
-3.114238381385803223e-01
-1.642577052116394043e-01
7.218530774116516113e-02
8.988389372825622559e-02
-6.226353719830513000e-02
-2.318781912326812744e-01
-3.056885600090026855e-01
-1.915432661771774292e-01
-1.242330968379974365e-01
2.770746499300003052e-02
2.650160901248455048e-02
-3.132503107190132141e-02
-1.418990194797515869e-01
-1.790382862091064453e-01
-1.407775431871414185e-01
-8.912989497184753418e-02
-4.934946447610855103e-02
-6.000846624374389648e-02
-7.651931792497634888e-02
-1.379925310611724854e-01
-1.546146869659423828e-01
-1.356876939535140991e-01
-7.733067870140075684e-02
-1.016607582569122314e-01
-1.119607463479042053e-01
-7.381597161293029785e-02
-6.960838288068771362e-02
-9.547861665487289429e-02
-1.026121303439140320e-01
-9.188851714134216309e-02
-5.085012316703796387e-02
-4.055732116103172302e-02
-2.131081186234951019e-02
4.709847271442413330e-02
3.008500905707478523e-03
-5.210307240486145020e-02
-1.113827377557754517e-01
-4.310987889766693115e-02
-3.608405962586402893e-02
2.584510482847690582e-02
1.119284331798553467e-01
5.411352589726448059e-02
5.611320957541465759e-03
-1.007488742470741272e-01
-3.957004100084304810e-02
-5.831034481525421143e-02
1.269817072898149490e-02
8.316458016633987427e-02
7.900366187095642090e-02
3.729750961065292358e-02
-7.448013871908187866e-02
-1.268704086542129517e-01
-1.836585551500320435e-01
-1.477073431015014648e-01
-5.512593314051628113e-02
2.189599908888339996e-02
1.550203654915094376e-02
-8.970573544502258301e-02
-1.628144681453704834e-01
-2.154237329959869385e-01
-1.789160370826721191e-01
-1.079901009798049927e-01
-4.507724940776824951e-02
-1.183654740452766418e-02
-5.720459669828414917e-02
1.079580280929803848e-02
3.641621023416519165e-02
1.147919800132513046e-02
1.829006709158420563e-02
6.769309751689434052e-03
2.656469307839870453e-02
-2.399965003132820129e-02
-5.670336075127124786e-03
3.267369419336318970e-02
6.851270794868469238e-02
2.423976212739944458e-01
2.801298499107360840e-01
2.745333611965179443e-01
6.589457392692565918e-02
-1.248120423406362534e-02
6.226749159395694733e-03
2.326638698577880859e-01
5.550880432128906250e-01
7.158361077308654785e-01
7.014986276626586914e-01
3.463222384452819824e-01
-2.189867198467254639e-02
-2.529025264084339142e-02
2.573677003383636475e-01
6.825782060623168945e-01
9.449074268341064453e-01
1.008539438247680664e+00
5.176559686660766602e-01
-5.298624280840158463e-03
9.489039657637476921e-04
2.400196045637130737e-01
6.506641507148742676e-01
8.671389222145080566e-01
9.245440959930419922e-01
5.003286600112915039e-01
-4.439762234687805176e-02
-5.658330768346786499e-02
8.890145272016525269e-02
4.074884355068206787e-01
5.786813497543334961e-01
6.654402613639831543e-01
3.595953583717346191e-01
-1.797376386821269989e-02
-2.487236447632312775e-02
4.822556301951408386e-02
1.730029731988906860e-01
1.813745647668838501e-01
1.535354405641555786e-01
6.172493100166320801e-02
6.954879499971866608e-03
2.125646360218524933e-02
-2.039934881031513214e-02
-7.035693526268005371e-02
-7.851667702198028564e-02
-1.079475656151771545e-01
-7.750283181667327881e-02
3.299649432301521301e-02
2.464084513485431671e-02
-4.939434304833412170e-02
-1.075508445501327515e-01
-1.043280959129333496e-01
-1.623033881187438965e-01
-1.535852998495101929e-01
-5.007023736834526062e-02
-7.435844093561172485e-02
-1.424085199832916260e-01
-9.049670398235321045e-02
-7.666040956974029541e-02
-6.192291900515556335e-02
-7.053325325250625610e-02
-7.899176329374313354e-02
-1.151816248893737793e-01
-1.530612260103225708e-01
-7.479434460401535034e-02
-1.031281352043151855e-01
-8.927714824676513672e-02
-1.051754131913185120e-01
-1.073059588670730591e-01
-1.498874574899673462e-01
-1.447300612926483154e-01
-7.706202566623687744e-02
-7.872728258371353149e-02
-3.649842366576194763e-02
-3.460787609219551086e-02
-7.400580495595932007e-02
-1.053321436047554016e-01
-1.154363080859184265e-01
-7.938358932733535767e-02
-6.604687124490737915e-02
1.234246301464736462e-03
-8.958080783486366272e-03
-6.523872911930084229e-02
-1.075998321175575256e-01
-1.184974387288093567e-01
-1.152306050062179565e-01
-1.035934239625930786e-01
-6.704112142324447632e-02
-5.838180705904960632e-02
-8.977903425693511963e-02
-8.910339325666427612e-02
-6.747524440288543701e-02
-1.265837103128433228e-01
-1.580493003129959106e-01
-1.603861153125762939e-01
-8.979427069425582886e-02
-6.852427124977111816e-02
-7.459741830825805664e-02
-8.306071907281875610e-02
-1.270891875028610229e-01
-1.610795259475708008e-01
-1.455194503068923950e-01
-1.072187125682830811e-01
-6.541530042886734009e-02
-9.431802481412887573e-02
-9.708154946565628052e-02
-5.115317180752754211e-02
-7.888749241828918457e-02
7.228855509310960770e-03
-4.539497941732406616e-02
-9.055373817682266235e-02
-1.801981478929519653e-01
-1.632766276597976685e-01
-1.490246653556823730e-01
-1.270688623189926147e-01
-7.543308287858963013e-02
-1.036525443196296692e-01
-7.748286426067352295e-02
-1.558267921209335327e-01
-2.077623009681701660e-01
-2.248692363500595093e-01
-1.717247068881988525e-01
-6.748033314943313599e-02
-4.385573416948318481e-02
-5.386335775256156921e-02
-9.999493509531021118e-02
-1.790907084941864014e-01
-2.324892431497573853e-01
-2.067691534757614136e-01
-1.977699100971221924e-01
-9.891035407781600952e-02
-2.534671500325202942e-02
-5.855728685855865479e-02
-1.647168248891830444e-01
-1.645745784044265747e-01
-1.419634371995925903e-01
-1.220879107713699341e-01
-7.183389365673065186e-02
-4.957045987248420715e-02
-4.840095341205596924e-02
-3.431616351008415222e-02
-4.558132588863372803e-02
-9.275402873754501343e-02
-1.289339214563369751e-01
-1.362259685993194580e-01
-6.240564212203025818e-02
-7.135315239429473877e-02
-5.142351239919662476e-02
-1.215377375483512878e-01
-1.784616559743881226e-01
-1.964341253042221069e-01
-1.538352966308593750e-01
-6.882456690073013306e-02
-7.360405474901199341e-02
-1.288591604679822922e-02
-8.775293081998825073e-02
-1.968773603439331055e-01
-2.383307069540023804e-01
-1.460038870573043823e-01
-6.666712462902069092e-02
-4.951705783605575562e-02
5.284400284290313721e-02
-4.813661426305770874e-02
-1.805176287889480591e-01
-3.284093141555786133e-01
-2.639930844306945801e-01
-1.084729209542274475e-01
-7.120095938444137573e-02
6.272071506828069687e-03
-2.330198697745800018e-02
-2.086925655603408813e-01
-3.059270083904266357e-01
-2.772287726402282715e-01
-1.434085518121719360e-01
-1.112257987260818481e-01
-5.896654725074768066e-02
-2.791325561702251434e-02
-1.234869137406349182e-01
-2.433104515075683594e-01
-2.477161288261413574e-01
-1.530289351940155029e-01
-1.520356535911560059e-01
-1.137116700410842896e-01
-8.834569156169891357e-02
-1.304932534694671631e-01
-1.408505886793136597e-01
-1.281569302082061768e-01
-1.229293644428253174e-01
-1.097847893834114075e-01
-1.306684613227844238e-01
-5.129019916057586670e-02
-3.792266547679901123e-02
1.497813221067190170e-02
-3.076805919408798218e-02
-1.016690284013748169e-01
-7.931331545114517212e-02
-1.053859591484069824e-01
-7.949083112180233002e-03
1.036931015551090240e-02
8.177467435598373413e-02
1.576178334653377533e-02
-1.157033145427703857e-01
-1.179828271269798279e-01
-8.417541533708572388e-02
6.841579824686050415e-02
1.485149264335632324e-01
1.574056893587112427e-01
3.845303878188133240e-02
-1.243516206741333008e-01
-1.589080393314361572e-01
-1.367363482713699341e-01
6.198205798864364624e-02
1.263865232467651367e-01
1.033185869455337524e-01
-1.889638975262641907e-02
-1.381759196519851685e-01
-1.836731582880020142e-01
-1.746395230293273926e-01
2.182967029511928558e-02
1.115945577621459961e-01
1.152032539248466492e-01
-1.724899001419544220e-02
-1.334913223981857300e-01
-1.436636447906494141e-01
-1.414079517126083374e-01
-4.181927442550659180e-02
-1.968004181981086731e-02
1.538727618753910065e-02
-5.387711524963378906e-02
-1.257998496294021606e-01
-1.600402295589447021e-01
-1.680066287517547607e-01
-1.401588618755340576e-01
-1.087825000286102295e-01
-6.412303447723388672e-02
-5.993633717298507690e-02
-5.033925175666809082e-02
-5.505989119410514832e-02
5.840634927153587341e-02
1.332601755857467651e-01
1.684371232986450195e-01
1.684371232986450195e-01
8.194190263748168945e-02
3.652265667915344238e-02
6.878036540001630783e-03
7.855629175901412964e-02
2.004278302192687988e-01
2.717251479625701904e-01
3.062541782855987549e-01
1.599606275558471680e-01
1.744607388973236084e-01
1.567174047231674194e-01
1.552969366312026978e-01
3.112667500972747803e-01
3.920836448669433594e-01
4.689702689647674561e-01
2.507884204387664795e-01
2.248071134090423584e-01
2.095771729946136475e-01
1.262504160404205322e-01
2.982760667800903320e-01
3.551800549030303955e-01
4.095849394798278809e-01
2.104280292987823486e-01
1.049754992127418518e-01
8.176390081644058228e-02
7.096623629331588745e-02
1.837916672229766846e-01
2.435401380062103271e-01
2.684712707996368408e-01
1.048473343253135681e-01
-9.526720270514488220e-03
-6.340467371046543121e-03
-3.415165841579437256e-02
2.510198578238487244e-02
5.153186991810798645e-02
4.046364128589630127e-02
-3.202274069190025330e-02
-5.135742574930191040e-02
-1.036404669284820557e-01
-1.275534033775329590e-01
-1.233026832342147827e-01
-9.367229789495468140e-02
-5.355042591691017151e-02
-4.528396204113960266e-02
-6.611305475234985352e-02
-6.989326328039169312e-02
-9.927759319543838501e-02
-1.529362350702285767e-01
-2.134127318859100342e-01
-2.000976353883743286e-01
-1.242438182234764099e-01
-1.902589946985244751e-02
-3.939511999487876892e-02
-6.990338861942291260e-02
-7.989392429590225220e-02
-1.601152420043945312e-01
-1.903399974107742310e-01
-1.485586166381835938e-01
-4.486628994345664978e-02
-4.244628548622131348e-02
-9.966910816729068756e-03
-3.409608453512191772e-02
-1.659340560436248779e-01
-1.935295313596725464e-01
-1.629976481199264526e-01
-6.838455051183700562e-02
-3.074452839791774750e-02
1.140102595090866089e-01
6.943423300981521606e-02
-1.036450713872909546e-01
-2.335929423570632935e-01
-1.625183671712875366e-01
-2.803763374686241150e-02
2.029834315180778503e-02
1.593997031450271606e-01
1.101355478167533875e-01
-4.041780158877372742e-02
-1.785673648118972778e-01
-1.745610088109970093e-01
-6.756100803613662720e-02
-6.527601182460784912e-02
-7.071005646139383316e-03
-1.061157137155532837e-02
-7.162135094404220581e-02
-1.920579522848129272e-01
-1.738657355308532715e-01
-3.791004046797752380e-02
-4.040092229843139648e-02
-1.148911844938993454e-02
-2.783849835395812988e-02
-5.522472038865089417e-02
-1.283986568450927734e-01
-1.159982457756996155e-01
9.635730832815170288e-02
8.214405924081802368e-02
-4.385196790099143982e-02
-8.371919393539428711e-02
-8.761506527662277222e-02
-9.129861369729042053e-03
-1.295906957238912582e-02
8.431418985128402710e-02
6.511383503675460815e-02
-6.690128892660140991e-02
-1.155477985739707947e-01
-1.125654056668281555e-01
-1.118642464280128479e-02
-5.945025943219661713e-03
-2.013852819800376892e-02
-2.982141450047492981e-02
-1.878065243363380432e-02
2.498490968719124794e-03
8.154659718275070190e-02
1.679321527481079102e-01
1.078177839517593384e-01
-1.103261485695838928e-01
-9.334776550531387329e-02
4.182996973395347595e-02
7.396964728832244873e-02
1.549928337335586548e-01
1.794864535331726074e-01
1.381551921367645264e-01
-4.813791811466217041e-02
-5.519146472215652466e-02
7.966284453868865967e-02
1.076721176505088806e-01
2.056662887334823608e-01
1.870732754468917847e-01
1.140319108963012695e-01
-1.407499611377716064e-02
-5.976380035281181335e-02
6.915289442986249924e-03
-2.974487841129302979e-02
2.980166301131248474e-02
-2.730564214289188385e-03
-2.920666709542274475e-03
-5.485816858708858490e-03
-3.322350978851318359e-02
-4.593075439333915710e-02
-7.456958293914794922e-02
-5.895401537418365479e-02
-4.067454114556312561e-02
-4.939704015851020813e-02
-6.646785140037536621e-02
-2.264143340289592743e-02
-2.905829623341560364e-02
-5.916580185294151306e-02
-5.519803985953330994e-02
-5.335979908704757690e-02
-6.051761284470558167e-02
-7.036773860454559326e-02
-4.130379110574722290e-02
-3.096158057451248169e-02
-5.748593807220458984e-02
-7.318731397390365601e-02
-8.591075241565704346e-02
-1.082920059561729431e-01
-3.681848943233489990e-02
-5.366240069270133972e-02
-7.199670374393463135e-02
-1.034899502992630005e-01
-6.406117230653762817e-02
-1.279950737953186035e-01
-1.105205044150352478e-01
-5.547518655657768250e-02
-8.119072020053863525e-02
-9.388022124767303467e-02
-1.223163455724716187e-01
-1.484193205833435059e-01
-2.274154722690582275e-01
-1.731648147106170654e-01
2.856338629499077797e-03
-1.439481601119041443e-02
-3.770932927727699280e-02
-1.162049025297164917e-01
-1.239283308386802673e-01
-2.108119279146194458e-01
-1.669713705778121948e-01
2.682695910334587097e-02
4.840504005551338196e-02
4.045254364609718323e-02
-3.683262690901756287e-02
-9.134344756603240967e-02
-1.198078468441963196e-01
-9.331460297107696533e-02
-1.200227905064821243e-02
4.911488294601440430e-02
5.153569951653480530e-02
9.513586759567260742e-03
-3.825797140598297119e-02
-5.067597329616546631e-02
-4.542426764965057373e-02
-5.790505930781364441e-02
-4.532260075211524963e-02
-6.078538298606872559e-02
-8.009779453277587891e-02
-1.205463483929634094e-01
-1.456423699855804443e-01
-1.422153860330581665e-01
-5.465264245867729187e-02
-5.217657610774040222e-02
-9.936426579952239990e-02
-9.389302134513854980e-02
-1.277815997600555420e-01
-1.261324435472488403e-01
-1.537872105836868286e-01
-2.644200995564460754e-02
-2.733780443668365479e-02
2.852760255336761475e-02
1.208954751491546631e-01
1.905101835727691650e-01
1.641508638858795166e-01
2.554162219166755676e-02
6.303176283836364746e-02
9.204631298780441284e-02
1.245705336332321167e-01
2.511118054389953613e-01
3.440539240837097168e-01
3.671056926250457764e-01
1.551607698202133179e-01
5.755133926868438721e-02
1.141333803534507751e-01
1.850113868713378906e-01
2.900719940662384033e-01
2.936000227928161621e-01
2.732861936092376709e-01
1.584453433752059937e-01
1.939509622752666473e-02
3.803680464625358582e-02
4.138110578060150146e-02
2.479282952845096588e-02
3.025028295814990997e-02
2.814172394573688507e-02
1.767241396009922028e-02
-4.036127403378486633e-02
-3.473385050892829895e-02
-4.219880327582359314e-02
-1.168161705136299133e-01
-1.217591166496276855e-01
-1.517659276723861694e-01
-9.656663239002227783e-02
-1.083237752318382263e-01
-8.097934722900390625e-02
-5.662043765187263489e-02
-6.884665694087743759e-03
-6.866680923849344254e-03
2.777966111898422241e-02
-1.381609309464693069e-02
-1.132804527878761292e-01
-5.634706467390060425e-02
2.995944768190383911e-02
1.284274309873580933e-01
1.543006747961044312e-01
1.414162069559097290e-01
1.420456916093826294e-02
-7.879956811666488647e-02
-3.547725081443786621e-02
7.861252129077911377e-02
2.514629662036895752e-01
2.594375014305114746e-01
2.475026547908782959e-01
4.267485439777374268e-02
-2.974362671375274658e-02
3.125077113509178162e-02
1.612860560417175293e-01
3.437944650650024414e-01
3.221153020858764648e-01
2.522183358669281006e-01
4.548411816358566284e-02
-6.251593120396137238e-03
3.668944165110588074e-02
8.452240377664566040e-02
2.158130556344985962e-01
1.434377282857894897e-01
1.775589138269424438e-01
2.273306623101234436e-02
-3.049539960920810699e-02
2.118635363876819611e-02
1.403550989925861359e-02
8.406917750835418701e-02
2.406395506113767624e-03
4.313527047634124756e-02
-3.665346885100007057e-03
-2.021875977516174316e-02
2.676171017810702324e-03
-2.717896178364753723e-02
-6.025701388716697693e-02
-1.123775988817214966e-01
-8.116280287504196167e-02
-6.165984272956848145e-02
-1.382388733327388763e-02
2.214038744568824768e-02
4.021807387471199036e-02
1.131976544857025146e-01
1.036581397056579590e-01
7.881565392017364502e-02
-1.202376279979944229e-02
-1.221485901623964310e-02
3.403802588582038879e-02
3.593752160668373108e-02
1.061270982027053833e-01
9.162291139364242554e-02
8.400964736938476562e-02
-4.574839491397142410e-03
-1.262380555272102356e-02
2.424626424908638000e-02
-2.216714055975899100e-04
6.508731096982955933e-02
7.769965101033449173e-03
-1.734005473554134369e-02
-6.641352176666259766e-02
-2.469725348055362701e-02
-3.195126075297594070e-03
-6.371141970157623291e-02
-3.384311124682426453e-02
-8.072279393672943115e-02
-3.487502783536911011e-02
-3.792491927742958069e-02
-9.035403281450271606e-02
-9.593404084444046021e-02
-4.181946069002151489e-02
-3.638086467981338501e-02
-4.795746505260467529e-02
-8.392173796892166138e-02
-5.543696135282516479e-02
-1.048391163349151611e-01
-1.344437152147293091e-01
-9.237582981586456299e-02
-1.214415431022644043e-01
-6.902771443128585815e-02
-1.546387374401092529e-01
-1.262265741825103760e-01
-1.304498016834259033e-01
-1.714284420013427734e-01
-1.065436899662017822e-01
-1.165991649031639099e-01
-9.209682792425155640e-02
-1.628367602825164795e-01
-1.255195289850234985e-01
2.997891278937458992e-03
1.445757318288087845e-02
4.774383828043937683e-02
9.816320985555648804e-02
7.552751898765563965e-02
5.216975510120391846e-02
-8.835720829665660858e-03
2.393477782607078552e-02
5.554802715778350830e-02
1.043137237429618835e-01
1.924388259649276733e-01
2.192876935005187988e-01
2.371686547994613647e-01
1.130462884902954102e-01
5.765299499034881592e-02
8.598145842552185059e-02
9.338592737913131714e-02
1.718629747629165649e-01
2.528963088989257812e-01
3.085668087005615234e-01
1.609384119510650635e-01
5.401361733675003052e-02
6.327484548091888428e-02
1.624985970556735992e-02
7.976002246141433716e-02
1.497495025396347046e-01
1.846507638692855835e-01
8.468558639287948608e-02
-1.729751005768775940e-02
9.570687077939510345e-03
-3.580062463879585266e-02
-2.757092937827110291e-02
1.964102312922477722e-02
5.075784400105476379e-02
2.801255555823445320e-03
-5.834283307194709778e-02
-5.879412591457366943e-02
-3.918856382369995117e-02
-3.150686994194984436e-02
-2.468263730406761169e-02
-2.184592373669147491e-02
-5.769490078091621399e-02
-1.067668423056602478e-01
-1.098453179001808167e-01
-4.300200939178466797e-02
-3.718674555420875549e-02
-3.598114475607872009e-02
-4.375632107257843018e-02
-4.970375075936317444e-02
-6.419855356216430664e-02
-9.563735127449035645e-02
-5.985783040523529053e-02
-3.167841210961341858e-02
-1.039255969226360321e-02
3.130363067612051964e-03
1.557501615025103092e-03
-7.439450919628143311e-02
-1.050776019692420959e-01
-9.747134149074554443e-02
-6.871131807565689087e-02
-3.692231327295303345e-02
7.007221225649118423e-03
3.291335701942443848e-02
-1.919382624328136444e-02
1.114519871771335602e-02
2.586005628108978271e-02
1.228152960538864136e-01
1.574028879404067993e-01
2.349031865596771240e-01
1.683484017848968506e-01
1.658877357840538025e-03
7.770305126905441284e-02
1.330665498971939087e-01
3.237944543361663818e-01
3.754438757896423340e-01
3.703259527683258057e-01
2.141887247562408447e-01
-3.987449780106544495e-02
4.316460341215133667e-02
1.568990796804428101e-01
3.967051804065704346e-01
3.947974741458892822e-01
4.023638069629669189e-01
2.065148800611495972e-01
1.768240518867969513e-02
1.116977483034133911e-01
2.839322388172149658e-01
4.463701248168945312e-01
4.628606140613555908e-01
3.787247836589813232e-01
1.748733371496200562e-01
1.197463832795619965e-02
6.926427781581878662e-02
1.383688151836395264e-01
2.009883522987365723e-01
1.729533374309539795e-01
1.059408262372016907e-01
1.590679213404655457e-02
-1.287852972745895386e-02
9.195674210786819458e-03
2.573413588106632233e-02
1.020043715834617615e-02
-2.319739758968353271e-02
-2.690699696540832520e-02
-2.117641270160675049e-02
2.385832741856575012e-02
5.615588650107383728e-02
6.206985190510749817e-02
3.338255360722541809e-02
-2.087078243494033813e-02
-9.344669990241527557e-03
-1.922801509499549866e-02
7.145654410123825073e-02
9.672841429710388184e-02
3.708451241254806519e-02
-1.074560657143592834e-01
-1.327623128890991211e-01
-5.193435773253440857e-02
3.847131133079528809e-02
2.986779808998107910e-02
1.948398072272539139e-03
-1.207166314125061035e-01
-2.979482710361480713e-01
-2.945634126663208008e-01
-1.630083322525024414e-01
-1.141914073377847672e-02
2.331200987100601196e-02
-1.539998501539230347e-02
-1.465997695922851562e-01
-2.984219789505004883e-01
-2.410932630300521851e-01
-1.612242162227630615e-01
1.130834966897964478e-02
4.719708114862442017e-02
3.214092925190925598e-02
-7.996072620153427124e-02
-1.827368140220642090e-01
-1.315206885337829590e-01
-6.624171137809753418e-02
2.677710168063640594e-02
6.326562911272048950e-02
5.287035927176475525e-02
-1.107148546725511551e-02
-4.822858422994613647e-02
-3.201103210449218750e-02
-3.721822425723075867e-02
-1.437994185835123062e-02
-1.162738306447863579e-03
4.469915106892585754e-02
7.169215381145477295e-02
2.129015773534774780e-01
2.282551527023315430e-01
2.577453255653381348e-01
1.524060517549514771e-01
1.048091053962707520e-01
1.586716026067733765e-01
1.454778313636779785e-01
3.028511404991149902e-01
3.453543186187744141e-01
3.700580000877380371e-01
2.305987030267715454e-01
1.926048845052719116e-01
2.408675551414489746e-01
1.784110367298126221e-01
3.086829185485839844e-01
3.718744218349456787e-01
3.476466834545135498e-01
2.229475229978561401e-01
1.767603158950805664e-01
2.299179434776306152e-01
1.736847758293151855e-01
2.820242643356323242e-01
3.071406185626983643e-01
2.184170633554458618e-01
1.072219386696815491e-01
1.299103945493698120e-01
1.778116077184677124e-01
1.399955004453659058e-01
2.024580389261245728e-01
2.314300984144210815e-01
1.802545636892318726e-01
7.582198083400726318e-02
1.913397200405597687e-02
6.952933222055435181e-02
5.534754693508148193e-02
7.790647447109222412e-02
2.847503870725631714e-02
1.809172518551349640e-02
-1.132013089954853058e-02
-8.741622790694236755e-03
4.023496061563491821e-02
8.026207983493804932e-02
1.124000400304794312e-01
4.765419289469718933e-02
1.346486969850957394e-03
-3.612922877073287964e-02
-9.978948533535003662e-02
-1.368562579154968262e-01
-9.352865815162658691e-02
-1.063352972269058228e-01
-1.132625937461853027e-01
-1.150263994932174683e-01
-1.100805699825286865e-01
-1.164805367588996887e-01
-1.447440087795257568e-01
-7.219023257493972778e-02
-7.457114011049270630e-02
-8.263392001390457153e-02
-1.396567970514297485e-01
-1.184530258178710938e-01
-9.481447935104370117e-02
-9.825456887483596802e-02
5.124452337622642517e-02
1.159195303916931152e-01
6.079284101724624634e-02
-1.676285564899444580e-01
-1.686518341302871704e-01
-1.127038374543190002e-01
-1.094006299972534180e-01
4.123841971158981323e-02
9.314941614866256714e-02
4.175454750657081604e-02
-1.925574243068695068e-01
-1.973708420991897583e-01
-1.296327561140060425e-01
-1.186953857541084290e-01
4.823304340243339539e-02
1.319373548030853271e-01
1.097170412540435791e-01
-1.128990724682807922e-01
-1.604342162609100342e-01
-7.852286845445632935e-02
-8.932110667228698730e-02
-4.350488260388374329e-02
2.390333823859691620e-02
3.564182668924331665e-02
-7.208701223134994507e-02
-1.096788942813873291e-01
-6.667218357324600220e-02
-6.044950708746910095e-02
-6.436084210872650146e-02
-3.470382466912269592e-02
-2.534175664186477661e-02
-6.706488877534866333e-02
-8.021486550569534302e-02
-5.961681529879570007e-02
-7.472741603851318359e-02
-8.461558073759078979e-02
-8.405070006847381592e-02
-6.676203757524490356e-02
5.746591836214065552e-03
-1.973829418420791626e-02
-2.419489063322544098e-02
-5.110012739896774292e-02
-9.132626652717590332e-02
-6.754146516323089600e-02
-2.993604913353919983e-02
1.006712689995765686e-01
3.980519622564315796e-02
-7.902921177446842194e-03
-4.549475759267807007e-02
-7.602556049823760986e-02
-9.402576088905334473e-02
-7.427117228507995605e-02
4.166007507592439651e-03
1.741630025207996368e-02
-3.159539029002189636e-02
-4.141565412282943726e-03
-1.216126605868339539e-02
2.932228334248065948e-02
-2.400206960737705231e-02
-3.479729965329170227e-02
-4.663538560271263123e-02
-8.499307185411453247e-02
-2.221780084073543549e-02
4.070683568716049194e-02
1.083352044224739075e-01
4.320807289332151413e-03
-2.694325894117355347e-02
-6.613740324974060059e-02
-1.289262473583221436e-01
-7.852407544851303101e-02
-4.915563040412962437e-04
8.404526114463806152e-02
-6.208274513483047485e-03
1.172674074769020081e-02
-4.632035270333290100e-02
-1.151952669024467468e-01
-1.076834127306938171e-01
-9.407464414834976196e-03
3.206250444054603577e-02
-1.393195427954196930e-02
-4.967977479100227356e-02
-4.507924243807792664e-02
-4.280087724328041077e-02
-4.917262494564056396e-02
-5.505116656422615051e-02
-8.397886902093887329e-02
-9.328636527061462402e-02
-9.198524057865142822e-02
-7.255292683839797974e-02
6.519477069377899170e-02
4.952256754040718079e-02
-2.141687832772731781e-02
-6.113404035568237305e-02
-7.335615158081054688e-02
-6.339104473590850830e-02
-5.302197858691215515e-02
5.347995460033416748e-02
4.354538023471832275e-02
2.489750087261199951e-02
4.393524676561355591e-02
3.077839314937591553e-02
4.993122071027755737e-02
-6.686462555080652237e-03
1.408455055207014084e-02
-3.431773558259010315e-02
-4.807583056390285492e-03
1.387082785367965698e-01
1.847267299890518188e-01
2.232860475778579712e-01
3.095923736691474915e-02
-5.722362548112869263e-02
-1.151753142476081848e-01
-3.710786986630409956e-04
1.683546453714370728e-01
2.443834990262985229e-01
2.795068025588989258e-01
7.042744755744934082e-02
-1.449813991785049438e-01
-2.073014676570892334e-01
-9.756316989660263062e-02
5.032813549041748047e-02
1.537839472293853760e-01
2.182060182094573975e-01
8.392250537872314453e-02
-1.241023391485214233e-01
-1.465948820114135742e-01
-1.027606204152107239e-01
-1.910115964710712433e-02
3.099211864173412323e-02
5.884885042905807495e-02
5.310183390974998474e-03
-5.143549665808677673e-02
-3.371653379872441292e-03
-1.970828697085380554e-02
-2.972840331494808197e-02
-7.557766884565353394e-02
-5.961329862475395203e-02
-7.905602455139160156e-02
-7.210643589496612549e-02
-2.772485464811325073e-02
-3.328499943017959595e-02
-5.168920382857322693e-03
-2.419908344745635986e-02
1.942850090563297272e-02
-1.452276855707168579e-02
-1.096949204802513123e-01
-6.093160808086395264e-02
-2.620026003569364548e-03
7.538561522960662842e-02
1.067547947168350220e-01
2.179387509822845459e-01
1.547214239835739136e-01
-1.406871080398559570e-01
-9.904409945011138916e-02
-1.795843988656997681e-02
1.307001709938049316e-01
1.994065046310424805e-01
4.084751009941101074e-01
2.514442503452301025e-01
-1.099770739674568176e-01
-3.368096798658370972e-02
6.892209500074386597e-02
2.595722675323486328e-01
2.161130160093307495e-01
3.734450042247772217e-01
1.899981200695037842e-01
-6.159550696611404419e-02
-1.761463657021522522e-02
5.715450644493103027e-02
1.652892678976058960e-01
1.443622559309005737e-01
2.563191652297973633e-01
1.211945861577987671e-01
-1.177707687020301819e-02
1.794421486556529999e-02
6.628547608852386475e-02
8.802101761102676392e-02
7.858892530202865601e-02
8.650116622447967529e-02
2.156720124185085297e-02
-1.713610142469406128e-01
-1.660753935575485229e-01
-1.415582299232482910e-01
-1.043198704719543457e-01
-1.087475568056106567e-01
-1.322250813245773315e-01
-1.074959710240364075e-01
-9.592542797327041626e-02
-5.548406764864921570e-02
-6.567515432834625244e-02
-8.632986247539520264e-02
-1.276426315307617188e-01
-1.734772920608520508e-01
-1.289850622415542603e-01
-1.268082298338413239e-02
1.159072294831275940e-02
-1.074522286653518677e-01
-1.237667128443717957e-01
-1.276897341012954712e-01
-1.211928650736808777e-01
-1.200152859091758728e-01
-2.281134948134422302e-03
-4.358044266700744629e-02
-1.525130569934844971e-01
-1.801726669073104858e-01
-1.279488056898117065e-01
-1.126234754920005798e-01
-1.348393112421035767e-01
-6.335701048374176025e-02
-1.111800968647003174e-01
-2.838061749935150146e-01
-2.787627875804901123e-01
-1.943103075027465820e-01
-1.542457789182662964e-01
-1.110690757632255554e-01
-4.473111033439636230e-02
-1.067725941538810730e-01
-2.505816817283630371e-01
-2.430855631828308105e-01
-1.653250902891159058e-01
-1.280261874198913574e-01
-8.482928574085235596e-02
-7.244791090488433838e-02
-9.824020415544509888e-02
-1.821476221084594727e-01
-1.774003207683563232e-01
-1.633938699960708618e-01
-1.813872456550598145e-01
-1.247491464018821716e-01
-3.144333139061927795e-02
-3.928081318736076355e-02
-6.125537306070327759e-02
-6.021417304873466492e-02
-4.775166884064674377e-02
-8.944751322269439697e-02
-1.104218885302543640e-01
1.705791056156158447e-02
-1.061705173924565315e-03
-9.118589013814926147e-02
-9.220658242702484131e-02
-6.982419639825820923e-02
-5.990431830286979675e-02
-9.769281744956970215e-02
5.976533889770507812e-02
4.531840607523918152e-02
-1.080865934491157532e-01
-1.858576387166976929e-01
-1.615751087665557861e-01
-6.503285467624664307e-02
-2.248718775808811188e-02
7.929980754852294922e-02
9.660149365663528442e-02
-3.314296901226043701e-02
-1.157440841197967529e-01
-8.081034570932388306e-02
4.595177993178367615e-02
8.092881739139556885e-02
1.665874570608139038e-01
1.980945765972137451e-01
7.414165139198303223e-02
-1.190886870026588440e-01
-1.218181326985359192e-01
-4.929638281464576721e-02
3.813252970576286316e-02
2.765878438949584961e-01
3.283949494361877441e-01
1.725726574659347534e-01
-4.281451180577278137e-02
-1.069838777184486389e-01
-3.934916108846664429e-02
-8.008355274796485901e-03
1.865411251783370972e-01
1.938067525625228882e-01
9.348016977310180664e-02
-6.866224855184555054e-02
-1.167442649602890015e-01
-1.143246740102767944e-01
-7.446973025798797607e-02
-1.817812584340572357e-02
1.257125753909349442e-03
-1.242939382791519165e-02
-4.018000513315200806e-02
-6.302652508020401001e-02
-7.739834487438201904e-02
-8.024652302265167236e-02
-2.000270411372184753e-02
-7.049507112242281437e-04
-1.184884645044803619e-02
-1.624223962426185608e-02
1.201035175472497940e-02
-4.175141453742980957e-03
-3.480230271816253662e-02
-4.710074514150619507e-02
-1.154111232608556747e-02
9.125291556119918823e-02
1.364876180887222290e-01
1.572192907333374023e-01
9.379772841930389404e-02
-1.567478664219379425e-02
-2.569468878209590912e-02
3.095235489308834076e-02
1.187590882182121277e-01
1.957405805587768555e-01
2.007014304399490356e-01
1.293355375528335571e-01
-3.065553307533264160e-02
5.014098063111305237e-02
1.098086237907409668e-01
1.609841138124465942e-01
2.099399864673614502e-01
1.919168233871459961e-01
9.047813713550567627e-02
-3.270709514617919922e-02
1.075606346130371094e-01
1.955288797616958618e-01
1.613835096359252930e-01
1.344055086374282837e-01
8.548454940319061279e-02
3.334657102823257446e-02
-4.584580287337303162e-02
6.318365782499313354e-02
1.241870000958442688e-01
8.691190928220748901e-02
7.634419947862625122e-03
-2.079931832849979401e-02
-1.964913681149482727e-02
-3.527372702956199646e-02
-1.015909463167190552e-01
-1.180875152349472046e-01
-7.282970100641250610e-02
-5.791262909770011902e-02
-3.714953735470771790e-02
-5.264555290341377258e-02
-3.800850361585617065e-02
-1.222501993179321289e-01
-1.221149042248725891e-01
-4.109197854995727539e-02
1.879658922553062439e-02
9.044325351715087891e-02
5.378140136599540710e-02
1.148435752838850021e-02
-4.797629639506340027e-02
-1.957375183701515198e-02
7.838939130306243896e-02
1.253588497638702393e-01
1.247484460473060608e-01
1.073991954326629639e-01
5.449248850345611572e-02
-3.994983062148094177e-02
6.533498317003250122e-02
2.712731063365936279e-01
3.529945611953735352e-01
2.736360430717468262e-01
1.639211028814315796e-01
5.655023455619812012e-02
-7.136977463960647583e-02
1.307328883558511734e-02
3.212631344795227051e-01
4.262521564960479736e-01
3.641894161701202393e-01
2.001676261425018311e-01
5.295075476169586182e-02
-1.371987462043762207e-01
-3.692929074168205261e-02
2.286205142736434937e-01
3.479603230953216553e-01
3.369101583957672119e-01
2.039999514818191528e-01
2.351933531463146210e-02
-1.338289529085159302e-01
-1.116216629743576050e-01
3.376086428761482239e-02
5.235294252634048462e-02
5.909881740808486938e-02
6.912639364600181580e-03
-3.244252502918243408e-02
-8.124984055757522583e-02
-7.252255082130432129e-02
-4.099139198660850525e-02
-7.429874502122402191e-03
-1.438097376376390457e-02
-5.724018067121505737e-02
-7.383178919553756714e-02
-7.746101915836334229e-02
-5.109886080026626587e-02
1.380171626806259155e-02
2.193497493863105774e-02
2.813540166243910789e-03
-9.118294715881347656e-02
-8.982937783002853394e-02
-1.072189360857009888e-01
-9.548600018024444580e-02
-1.240676734596490860e-02
1.055373176932334900e-01
9.432749450206756592e-02
5.989117175340652466e-02
-2.137049473822116852e-02
-7.163593173027038574e-02
-6.292636692523956299e-02
2.959241531789302826e-02
1.177785843610763550e-01
9.012786298990249634e-02
6.940460950136184692e-02
-3.222567588090896606e-02
-4.450240731239318848e-02
-1.704970002174377441e-02
9.176515042781829834e-03
1.199212521314620972e-01
7.431943714618682861e-02
1.093822941184043884e-01
1.180386543273925781e-02
-1.149207130074501038e-01
-9.893494844436645508e-02
-7.185758650302886963e-02
-1.120687555521726608e-02
-8.137396723031997681e-02
-8.131781965494155884e-02
-8.115822076797485352e-02
-1.352745443582534790e-01
-1.085577309131622314e-01
-9.852120280265808105e-02
-7.174232602119445801e-02
-9.340540319681167603e-02
-8.085973560810089111e-02
-5.940944328904151917e-02
-2.265576459467411041e-02
-1.264142617583274841e-02
-8.246313035488128662e-02
-1.383666098117828369e-01
-1.903383135795593262e-01
-2.104075253009796143e-01
-1.346755176782608032e-01
-4.236270859837532043e-02
-3.161622956395149231e-02
-9.652069956064224243e-02
-1.545015275478363037e-01
-1.701095104217529297e-01
-2.031849473714828491e-01
-1.141477599740028381e-01
-3.035208769142627716e-02
3.354157786816358566e-03
-1.033556833863258362e-01
-1.466607898473739624e-01
-2.043249607086181641e-01
-1.683842986822128296e-01
-8.011218160390853882e-02
-1.088606566190719604e-01
-5.519666895270347595e-02
-8.769197016954421997e-02
-7.876950502395629883e-02
-1.833564043045043945e-01
-1.165367141366004944e-01
-2.874087542295455933e-02
-1.383564770221710205e-01
-1.291477382183074951e-01
-1.840708106756210327e-01
-1.927677989006042480e-01
-2.579205334186553955e-01
-1.564952731132507324e-01
-6.693621724843978882e-02
-1.641586571931838989e-01
-1.668997406959533691e-01
-1.110292077064514160e-01
-1.043968945741653442e-01
-1.395674198865890503e-01
-1.272933334112167358e-01
-8.215153217315673828e-02
-1.291148066520690918e-01
-1.678117513656616211e-01
-1.134282946586608887e-01
-1.311845481395721436e-01
-1.169471144676208496e-01
-1.045894250273704529e-01
-6.948984414339065552e-02
3.420048952102661133e-02
-1.203980203717947006e-02
-1.310382187366485596e-01
-1.895442157983779907e-01
-2.373820543289184570e-01
-1.968146711587905884e-01
-1.706251800060272217e-01
1.938012242317199707e-02
-4.478014633059501648e-02
-1.455838084220886230e-01
-1.538975536823272705e-01
-1.691906601190567017e-01
-1.798122376203536987e-01
-1.823995113372802734e-01
-3.446364402770996094e-02
-1.113413870334625244e-01
-8.032666891813278198e-02
-4.892770666629076004e-03
6.406711786985397339e-02
4.803811013698577881e-02
-5.014333128929138184e-02
-2.236329205334186554e-02
-8.323764801025390625e-02
-5.099566653370857239e-02
2.220493555068969727e-02
1.018469408154487610e-01
7.586006820201873779e-02
-1.855107583105564117e-02
2.245877124369144440e-02
1.994601637125015259e-02
3.096581064164638519e-02
-5.232772789895534515e-03
-3.672255948185920715e-02
-6.115381047129631042e-02
-5.961448699235916138e-02
2.145040966570377350e-02
3.229088708758354187e-02
1.702339621260762215e-03
-1.368741542100906372e-01
-1.781425029039382935e-01
-1.619039028882980347e-01
-1.352090835571289062e-01
3.177389875054359436e-02
1.218418683856725693e-02
-1.534900162369012833e-02
-1.328034400939941406e-01
-1.503414958715438843e-01
-1.651805043220520020e-01
-1.378196328878402710e-01
-4.760489612817764282e-02
-5.818607285618782043e-02
-1.119170933961868286e-01
-1.044007092714309692e-01
-9.799723327159881592e-02
-1.022616028785705566e-01
-8.519025892019271851e-02
-5.801965668797492981e-02
-8.524226397275924683e-02
-1.957448422908782959e-01
-2.150662243366241455e-01
-2.469796538352966309e-01
-1.718747913837432861e-01
-1.300285160541534424e-01
-3.292576596140861511e-02
-6.426712870597839355e-02
-1.336098909378051758e-01
-1.342478245496749878e-01
-1.357490122318267822e-01
-1.126174181699752808e-01
-3.979729115962982178e-02
-7.699435949325561523e-02
-7.578092068433761597e-02
-1.399267092347145081e-02
5.160230770707130432e-02
6.056094542145729065e-02
3.070690855383872986e-02
1.138551346957683563e-02
9.572289884090423584e-03
6.926302611827850342e-02
9.386461228132247925e-02
1.179738789796829224e-01
1.321537643671035767e-01
9.091075509786605835e-02
3.135523200035095215e-02
1.663796417415142059e-02
9.345550835132598877e-02
1.007985398173332214e-01
1.142330244183540344e-01
1.167951077222824097e-01
1.273138821125030518e-01
4.997976869344711304e-02
4.811453819274902344e-02
8.814758062362670898e-02
6.407644599676132202e-02
2.495521306991577148e-02
-7.450507488101720810e-03
-6.146928761154413223e-03
-2.803387865424156189e-02
-7.133381813764572144e-02
-8.478341996669769287e-02
-1.128020212054252625e-01
-1.121947467327117920e-01
-1.113104149699211121e-01
-1.474250853061676025e-01
-1.263159960508346558e-01
-6.915098521858453751e-03
-1.266881916671991348e-02
-9.282910823822021484e-02
-1.324083358049392700e-01
-1.726759821176528931e-01
-2.167551815509796143e-01
-1.601890623569488525e-01
4.281708039343357086e-03
8.868453092873096466e-03
-5.425176024436950684e-02
-1.005781665444374084e-01
-1.815892010927200317e-01
-2.249016016721725464e-01
-2.005378603935241699e-01
-4.092809185385704041e-02
-2.682644128799438477e-02
-7.734499871730804443e-02
-8.640655130147933960e-02
-1.702104955911636353e-01
-2.027990370988845825e-01
-1.298840790987014771e-01
-7.245042175054550171e-02
-6.657916307449340820e-02
-1.046751663088798523e-01
-1.283197104930877686e-01
-2.090928703546524048e-01
-2.330704480409622192e-01
-1.483961641788482666e-01
-1.897943951189517975e-02
-3.700739145278930664e-02
-1.099447458982467651e-01
-1.898335814476013184e-01
-1.927496194839477539e-01
-1.490706056356430054e-01
-5.656052380800247192e-02
-4.070421308279037476e-02
-7.886458933353424072e-02
-1.239120662212371826e-01
-1.838587969541549683e-01
-1.313504874706268311e-01
-7.348307222127914429e-02
-3.656242787837982178e-02
-6.696268916130065918e-02
-7.238021492958068848e-02
-4.179448261857032776e-02
-5.979102477431297302e-02
-8.030438423156738281e-02
-8.195938915014266968e-02
-8.890479803085327148e-02
-4.677219688892364502e-02
-6.779655069112777710e-02
-7.742402702569961548e-02
-1.417860090732574463e-01
-1.483449935913085938e-01
-1.280985623598098755e-01
-8.574225008487701416e-02
1.454671751707792282e-02
2.439282648265361786e-02
-1.086910814046859741e-01
-1.881412714719772339e-01
-1.074148714542388916e-01
2.087436057627201080e-02
6.313407421112060547e-02
-5.142704397439956665e-02
-1.206548698246479034e-02
-6.199260801076889038e-02
-6.039607897400856018e-02
-2.379031479358673096e-02
1.718048006296157837e-02
2.811467088758945465e-02
-1.116782203316688538e-01
-5.408114567399024963e-02
-2.119468525052070618e-02
3.059081546962261200e-02
2.764944173395633698e-02
3.193058073520660400e-03
-3.298814967274665833e-02
-1.253758221864700317e-01
-8.762859553098678589e-02
3.610748425126075745e-02
1.926181614398956299e-01
1.949646472930908203e-01
9.280205518007278442e-02
-6.137229874730110168e-02
-1.438376009464263916e-01
-1.535260826349258423e-01
-7.199379056692123413e-02
-8.186024613678455353e-03
1.528651081025600433e-02
-3.517956659197807312e-02
-7.183871418237686157e-02
-1.206341013312339783e-01
-1.910302489995956421e-01
-1.295426785945892334e-01
-1.041155010461807251e-01
-6.894122064113616943e-02
-5.325658619403839111e-02
-5.116711929440498352e-02
-9.102797508239746094e-02
-1.823890805244445801e-01
-1.318383812904357910e-01
-1.050627902150154114e-01
-5.932784453034400940e-02
-1.434981822967529297e-02
-3.530118614435195923e-02
-1.612428203225135803e-02
-5.696642398834228516e-02
3.047410212457180023e-02
3.822916373610496521e-02
4.507320374250411987e-02
4.231292754411697388e-02
1.292662043124437332e-02
7.410597521811723709e-03
-8.994698524475097656e-03
9.198205918073654175e-02
1.060440689325332642e-01
4.088746383786201477e-02
-1.371753774583339691e-02
-6.165980175137519836e-02
-1.093006506562232971e-02
2.206635847687721252e-02
1.439944952726364136e-01
1.598649471998214722e-01
1.338168084621429443e-01
1.709876395761966705e-02
-3.817024454474449158e-02
-6.640983372926712036e-02
-3.684902563691139221e-02
2.580111846327781677e-02
6.654354184865951538e-02
6.690160930156707764e-02
-2.475638128817081451e-02
-6.983638554811477661e-02
-3.825182840228080750e-02
-2.159951254725456238e-02
-4.321715794503688812e-03
1.025472581386566162e-02
-8.303496055305004120e-03
-9.638309478759765625e-02
-7.616372406482696533e-02
-2.009010910987854004e-01
-2.004398107528686523e-01
-9.669274091720581055e-02
-3.879082202911376953e-02
-9.507828392088413239e-03
-2.873821556568145752e-02
-2.429645694792270660e-02
-1.971194148063659668e-01
-1.680193394422531128e-01
-6.817323714494705200e-02
4.516516625881195068e-02
5.496327951550483704e-02
3.809493500739336014e-03
-3.758992254734039307e-02
-3.900555521249771118e-02
6.346505135297775269e-03
4.561451077461242676e-02
6.304354220628738403e-02
5.581027269363403320e-02
-6.046278774738311768e-02
-8.163768798112869263e-02
6.702005118131637573e-02
1.170405298471450806e-01
4.591672495007514954e-02
-2.284900844097137451e-02
-4.452097043395042419e-02
-1.032539755105972290e-01
-8.361400663852691650e-02
1.207903698086738586e-01
1.694906651973724365e-01
4.712558165192604065e-02
-9.433865547180175781e-02
-1.494053155183792114e-01
-8.784501999616622925e-02
-1.515844371169805527e-02
1.208380907773971558e-01
1.828079819679260254e-01
4.414320364594459534e-02
-1.346723586320877075e-01
-1.735626012086868286e-01
-2.737029828131198883e-02
2.443165890872478485e-02
7.363695651292800903e-02
9.449373185634613037e-02
3.305670246481895447e-02
-5.103846639394760132e-02
-6.844363361597061157e-02
-9.555545635521411896e-03
5.316589493304491043e-03
-4.482799768447875977e-02
-5.563962459564208984e-02
-6.873827427625656128e-02
-1.028560549020767212e-01
-8.229865878820419312e-02
-1.018376797437667847e-01
-8.047766238451004028e-02
-6.448137760162353516e-02
-9.447386860847473145e-02
-6.398081779479980469e-02
-8.535594493150711060e-02
-3.841567412018775940e-02
-8.436130010522902012e-04
-1.013630162924528122e-02
-4.352913796901702881e-02
-8.745310455560684204e-02
-2.417781949043273926e-02
-5.825460539199411869e-05
1.066275015473365784e-01
2.094986587762832642e-01
1.608280241489410400e-01
-9.129791706800460815e-02
-3.912120312452316284e-02
2.273634076118469238e-01
4.685029685497283936e-01
5.012377500534057617e-01
4.666647315025329590e-01
1.989028006792068481e-01
-3.825169801712036133e-02
1.838687993586063385e-02
2.539512217044830322e-01
5.123448967933654785e-01
5.614190697669982910e-01
5.004178881645202637e-01
1.790789663791656494e-01
-6.117165461182594299e-02
-5.059520248323678970e-03
2.302610278129577637e-01
4.816900491714477539e-01
5.596066713333129883e-01
4.339061975479125977e-01
1.508859097957611084e-01
-3.408110141754150391e-02
-2.972495369613170624e-02
9.581804275512695312e-02
2.189618051052093506e-01
2.431050837039947510e-01
1.398412585258483887e-01
1.709233224391937256e-02
-2.435244806110858917e-02
-3.228734806180000305e-02
-5.003910511732101440e-02
-9.574391692876815796e-02
-1.711279600858688354e-01
-1.723063886165618896e-01
-1.133449226617813110e-01
-6.177812814712524414e-02
-6.912004947662353516e-02
-1.090759485960006714e-01
-1.843820959329605103e-01
-2.621079385280609131e-01
-2.014303207397460938e-01
-1.153625622391700745e-01
-8.232644945383071899e-02
-1.565245389938354492e-01
-2.389313876628875732e-01
-2.691910266876220703e-01
-2.599370181560516357e-01
-1.174631267786026001e-01
-4.486307874321937561e-02
-1.348103582859039307e-01
-2.183227688074111938e-01
-2.859226763248443604e-01
-3.155365586280822754e-01
-2.656808793544769287e-01
-9.497505426406860352e-02
-2.442280063405632973e-03
-1.287347972393035889e-01
-2.077244818210601807e-01
-2.590374946594238281e-01
-2.766510546207427979e-01
-2.148503065109252930e-01
-7.774090021848678589e-02
-1.023144554346799850e-02
-7.255230844020843506e-02
-1.500746011734008789e-01
-1.773693412542343140e-01
-2.391449660062789917e-01
-1.555169671773910522e-01
-1.299785524606704712e-01
-3.994334116578102112e-02
-3.385522961616516113e-02
-8.918844908475875854e-02
-1.126363575458526611e-01
-1.493685543537139893e-01
-9.681429713964462280e-02
-1.055632904171943665e-01
-7.366038113832473755e-02
-5.854439362883567810e-02
-9.350236505270004272e-02
-2.427356690168380737e-02
-1.356033049523830414e-02
1.489377859979867935e-02
8.861305564641952515e-02
7.389226555824279785e-02
-3.555622324347496033e-02
-4.474620521068572998e-02
-1.245032437145709991e-02
3.948929533362388611e-02
8.399043232202529907e-02
1.843834817409515381e-01
1.037230640649795532e-01
-5.187234841287136078e-03
-1.930977590382099152e-02
-2.621487528085708618e-02
1.927854120731353760e-02
-2.453064732253551483e-02
3.436212614178657532e-02
2.001854404807090759e-02
4.956344142556190491e-02
3.788675367832183838e-02
-7.946872711181640625e-02
-3.285088762640953064e-02
-1.447956860065460205e-01
-9.569114446640014648e-02
-7.832508534193038940e-02
1.431354880332946777e-01
1.776297539472579956e-01
3.255536314100027084e-03
-2.749546617269515991e-02
-1.021565645933151245e-01
-7.969696819782257080e-02
-6.466144323348999023e-02
2.550130188465118408e-01
3.260509669780731201e-01
1.124613657593727112e-01
2.051828894764184952e-03
-5.078396573662757874e-02
5.121643468737602234e-02
4.552224650979042053e-02
1.892199367284774780e-01
2.527953982353210449e-01
1.165025457739830017e-01
-8.632577024400234222e-03
-2.483818121254444122e-02
6.432747840881347656e-02
8.007177710533142090e-02
-7.208301872014999390e-02
-1.016049534082412720e-01
-7.986915111541748047e-02
-1.142238527536392212e-01
-1.626391410827636719e-01
-1.606429964303970337e-01
-1.244205459952354431e-01
-4.026726633310317993e-02
-6.559262424707412720e-02
-1.636021956801414490e-02
-1.049435362219810486e-01
-1.625107228755950928e-01
-1.663337498903274536e-01
-1.279167234897613525e-01
-8.375637978315353394e-02
-7.398577779531478882e-02
4.196574166417121887e-02
7.558502722531557083e-03
-7.138261944055557251e-02
-1.093910858035087585e-01
-1.220800355076789856e-01
-6.858684122562408447e-02
-1.294575929641723633e-01
-4.545607790350914001e-02
-3.951433580368757248e-03
-4.354164469987154007e-03
-1.229321882128715515e-01
-1.291307508945465088e-01
-9.213785827159881592e-02
-9.531884640455245972e-02
-8.708328939974308014e-03
1.296560466289520264e-01
8.543151617050170898e-02
7.897029630839824677e-03
-2.910753153264522552e-02
-1.414986699819564819e-01
-1.530669629573822021e-01
-1.196578070521354675e-01
-2.122801169753074646e-02
-2.218522690236568451e-02
-4.254940897226333618e-02
-6.230657547712326050e-02
-1.161032691597938538e-01
-9.027011692523956299e-02
-2.986046299338340759e-02
2.621837519109249115e-02
-1.518120896071195602e-02
-8.164934068918228149e-02
-8.900356292724609375e-02
-1.234849542379379272e-01
-1.489312648773193359e-01
-1.249599903821945190e-01
-1.070701107382774353e-01
-1.103223115205764771e-01
-8.117331564426422119e-02
-7.263626903295516968e-02
-1.245232447981834412e-01
-1.458548605442047119e-01
-1.230234950780868530e-01
-4.774755239486694336e-02
-5.941319838166236877e-02
-3.822166472673416138e-02
-5.592751130461692810e-02
-6.159964576363563538e-02
-8.481281995773315430e-02
-8.664768189191818237e-02
1.967804692685604095e-02
2.918196097016334534e-02
9.910988807678222656e-02
3.496396541595458984e-02
-3.228583931922912598e-02
-7.036741822957992554e-02
-1.674144715070724487e-01
-1.421192288398742676e-01
-1.397047787904739380e-01
-2.473489753901958466e-02
1.298410445451736450e-02
-8.930382877588272095e-02
-1.638381481170654297e-01
-2.714548408985137939e-01
-2.906632125377655029e-01
-2.517932951450347900e-01
-1.780692785978317261e-01
-9.795349091291427612e-02
-1.223093345761299133e-01
-1.967392563819885254e-01
-2.842851281166076660e-01
-3.115141391754150391e-01
-2.590613067150115967e-01
-1.903721839189529419e-01
-9.544017165899276733e-02
-1.424515843391418457e-01
-1.869441717863082886e-01
-2.054108977317810059e-01
-1.897651404142379761e-01
-1.317610591650009155e-01
-1.316896378993988037e-01
-7.748986035585403442e-02
-8.937583118677139282e-02
-1.068555191159248352e-01
-9.933213889598846436e-02
-8.795530349016189575e-02
-5.073066800832748413e-02
-6.687209755182266235e-02
-6.158231943845748901e-02
-8.906261622905731201e-02
-7.026047259569168091e-02
-6.542626768350601196e-02
-4.291621595621109009e-02
-4.062250256538391113e-03
-8.206757716834545135e-03
-1.758093759417533875e-02
-2.445575594902038574e-02
5.342618003487586975e-02
7.694230414927005768e-03
3.311809524893760681e-02
-1.566054299473762512e-02
-1.059854868799448013e-02
-1.465130783617496490e-02
-7.643610239028930664e-03
2.402548678219318390e-02
-3.537384420633316040e-02
-1.680581830441951752e-02
-7.391460239887237549e-02
-8.149492740631103516e-02
-7.029211521148681641e-02
-4.259983822703361511e-02
-5.640326440334320068e-02
-1.131798550486564636e-01
-1.142302155494689941e-01
-1.504614353179931641e-01
-1.343453079462051392e-01
-1.249141916632652283e-01
-6.200942443683743477e-04
-4.391279537230730057e-03
-6.997890025377273560e-02
-1.000408083200454712e-01
-9.129305928945541382e-02
-7.988774776458740234e-02
-9.753829240798950195e-02
-1.212663855403661728e-02
2.664823271334171295e-02
-4.238153994083404541e-02
-5.745679140090942383e-02
-6.754598021507263184e-02
-6.124696135520935059e-02
-7.626526057720184326e-02
-1.046681255102157593e-01
-8.757444471120834351e-02
-7.719597965478897095e-02
-7.453220337629318237e-02
-1.192185133695602417e-01
-1.605940610170364380e-01
-1.281156092882156372e-01
-9.893008321523666382e-02
-7.270726561546325684e-02
-7.028889656066894531e-02
-6.323458254337310791e-02
-1.074389964342117310e-01
-2.289241552352905273e-01
-1.810966581106185913e-01
-4.703328385949134827e-02
-9.383454918861389160e-03
-4.997815936803817749e-02
-4.866189137101173401e-02
-1.008665636181831360e-01
-2.512204647064208984e-01
-2.115761488676071167e-01
4.294614866375923157e-02
1.082019880414009094e-01
6.596527993679046631e-02
1.388287246227264404e-01
6.455085426568984985e-02
-1.571851372718811035e-01
-2.202233821153640747e-01
1.364728212356567383e-01
2.631516754627227783e-01
1.592019200325012207e-01
1.896680444478988647e-01
1.277229636907577515e-01
2.182333730161190033e-02
-1.258043348789215088e-01
1.859958618879318237e-01
2.953222692012786865e-01
1.877270936965942383e-01
1.268841177225112915e-01
5.689862743020057678e-02
3.283985890448093414e-03
-9.221933037042617798e-02
1.280754506587982178e-01
1.888381093740463257e-01
1.550433933734893799e-01
8.982772380113601685e-02
5.169154331088066101e-02
-7.005241932347416878e-04
-3.572227433323860168e-02
-1.625617891550064087e-01
-1.391823142766952515e-01
-7.477750629186630249e-02
2.595730870962142944e-02
7.543730735778808594e-02
7.193882018327713013e-02
6.019538268446922302e-02
-1.154806166887283325e-01
-7.538104802370071411e-02
-1.560507342219352722e-02
1.248150169849395752e-01
1.819569021463394165e-01
1.946261227130889893e-01
8.372318744659423828e-02
-7.259351015090942383e-02
-2.790091000497341156e-02
-1.159000210464000702e-02
1.240836083889007568e-01
1.041719242930412292e-01
1.335100680589675903e-01
6.875234097242355347e-02
-4.523476585745811462e-02
-5.191462114453315735e-03
-1.873018033802509308e-02
5.225730314850807190e-02
1.223445963114500046e-02
1.172810047864913940e-02
2.527193352580070496e-02
-5.922869592905044556e-02
-3.667268902063369751e-03
-3.558325022459030151e-02
-1.880690082907676697e-02
-4.067753255367279053e-02
-1.062331628054380417e-02
1.736454479396343231e-02
8.030143217183649540e-04
3.246325999498367310e-02
-1.244927849620580673e-02
-3.188017755746841431e-02
-8.197906613349914551e-02
-1.026426106691360474e-01
-6.712073832750320435e-02
-3.216660395264625549e-02
-2.440754137933254242e-02
-4.785862565040588379e-02
-2.290892228484153748e-02
-1.433661766350269318e-02
-1.364101283252239227e-02
-1.265386864542961121e-02
-1.012330316007137299e-02
9.535165503621101379e-03
-3.416829183697700500e-02
-8.084674179553985596e-02
-1.193745955824851990e-01
-1.256407052278518677e-01
-8.917622268199920654e-02
3.564598411321640015e-02
3.630763664841651917e-02
-5.143745802342891693e-03
-7.639405131340026855e-02
-1.290788501501083374e-01
-1.135544925928115845e-01
-7.697239518165588379e-02
-9.684651158750057220e-03
1.852875761687755585e-02
5.245199427008628845e-02
3.519017621874809265e-02
-3.117859736084938049e-02
5.602002143859863281e-03
3.208530694246292114e-02
-3.266119211912155151e-02
2.019269391894340515e-02
5.176093056797981262e-02
4.847716540098190308e-02
-2.596378512680530548e-02
5.437813699245452881e-02
9.218797832727432251e-02
-3.991732746362686157e-02
4.834728688001632690e-02
6.036733463406562805e-02
4.466653242707252502e-02
-3.423445671796798706e-02
2.398372441530227661e-02
5.423600599169731140e-02
-8.287090808153152466e-02
-2.923529595136642456e-02
-1.536507159471511841e-03
7.449731696397066116e-03
-1.028994191437959671e-02
3.200934082269668579e-02
1.354674901813268661e-02
-1.220677793025970459e-01
-8.628210425376892090e-02
-2.935782447457313538e-02
-3.983645886182785034e-02
-6.928985565900802612e-02
-3.419524803757667542e-02
-3.442069888114929199e-02
-1.192308589816093445e-01
-1.093020141124725342e-01
-8.657832443714141846e-02
-6.495617330074310303e-02
-9.095957875251770020e-02
-1.243946626782417297e-01
-9.148292988538742065e-02
-9.653457999229431152e-02
-7.313301414251327515e-02
-5.890017747879028320e-02
2.517101529520004988e-04
-7.126886397600173950e-02
-6.081666052341461182e-02
-8.205999433994293213e-02
-7.052867859601974487e-02
-3.840947523713111877e-02
1.942404918372631073e-02
2.291883230209350586e-01
1.751229763031005859e-01
2.035687118768692017e-01
3.078589402139186859e-02
-7.493735104799270630e-02
-6.645148247480392456e-02
-1.574559137225151062e-02
2.345190942287445068e-01
2.169890999794006348e-01
2.642831802368164062e-01
6.085902452468872070e-02
-7.043149322271347046e-02
-5.196194350719451904e-02
-1.663529872894287109e-02
1.908785253763198853e-01
2.467158287763595581e-01
2.540403306484222412e-01
6.282535195350646973e-02
-1.965507268905639648e-01
-2.167299091815948486e-01
-9.919373691082000732e-02
6.655365973711013794e-02
1.772712320089340210e-01
1.355446726083755493e-01
3.128682076930999756e-02
-1.231834590435028076e-01
-1.202077940106391907e-01
-5.925157293677330017e-02
-3.602196276187896729e-02
-3.980011213570833206e-03
-3.677211329340934753e-02
-2.450809441506862640e-02
-1.825419366359710693e-01
-1.795168071985244751e-01
-7.398770749568939209e-02
-2.396745607256889343e-02
-5.351805314421653748e-02
-5.981854349374771118e-02
-1.062103062868118286e-01
-1.956767737865447998e-01
-2.096457332372665405e-01
-9.013098478317260742e-02
3.664629766717553139e-03
-1.392170041799545288e-02
-1.638517715036869049e-02
-1.118462756276130676e-01
-1.658731549978256226e-01
-1.858145147562026978e-01
-5.840607732534408569e-02
1.594308577477931976e-02
-6.091682240366935730e-02
-1.275474578142166138e-01
-1.709113270044326782e-01
-1.686202436685562134e-01
-1.752515882253646851e-01
-4.727594554424285889e-02
2.755701541900634766e-02
3.861207142472267151e-02
-9.424326568841934204e-02
-1.571647822856903076e-01
-1.733108609914779663e-01
-1.819580495357513428e-01
-1.269969344139099121e-01
-1.600425541400909424e-01
-9.078160673379898071e-02
-1.067163497209548950e-01
-7.944016158580780029e-02
-2.146143913269042969e-01
-2.397635281085968018e-01
-1.816382855176925659e-01
-1.942893266677856445e-01
-1.617608666419982910e-01
-2.346197217702865601e-01
-1.618331521749496460e-01
-2.173086553812026978e-01
-2.692168354988098145e-01
-2.366355359554290771e-01
-2.674818336963653564e-01
-2.447405308485031128e-01
-2.318531721830368042e-01
-1.263741254806518555e-01
-4.615556821227073669e-02
-5.598933249711990356e-02
-2.289033122360706329e-02
-3.602840378880500793e-02
-2.896337211132049561e-02
-2.221736125648021698e-02
-2.565673179924488068e-02
-3.999637067317962646e-02
-3.985432535409927368e-02
2.839984558522701263e-02
7.483951002359390259e-02
9.638156741857528687e-02
1.003146022558212280e-01
1.168035622686147690e-02
-2.680241130292415619e-02
-3.852701187133789062e-02
-9.780202060937881470e-03
6.467275321483612061e-02
1.293967366218566895e-01
1.494647860527038574e-01
6.108202412724494934e-02
-2.088073268532752991e-02
-4.456046596169471741e-02
-6.786995381116867065e-02
3.409797698259353638e-02
1.444815397262573242e-01
2.566465139389038086e-01
1.299066990613937378e-01
4.648623615503311157e-02
5.042625963687896729e-02
-3.630085289478302002e-02
-1.719685643911361694e-02
8.230273425579071045e-02
3.054753243923187256e-01
1.908443570137023926e-01
1.044548973441123962e-01
1.459741741418838501e-01
5.402397736907005310e-02
5.592180415987968445e-02
8.873904496431350708e-02
2.601044774055480957e-01
1.603347808122634888e-01
9.586694091558456421e-02
1.286702156066894531e-01
8.378839492797851562e-02
9.000580757856369019e-02
8.290351182222366333e-02
1.584392786026000977e-01
6.489863246679306030e-02
-2.139018476009368896e-02
-5.114302784204483032e-02
-2.164274826645851135e-02
-2.204210124909877777e-02
-6.681059952825307846e-03
3.365138545632362366e-02
1.794280111789703369e-02
-5.508689954876899719e-02
-7.705561071634292603e-02
-1.856017857789993286e-02
9.843499865382909775e-04
7.652457803487777710e-03
9.047169238328933716e-02
9.165464341640472412e-02
-4.505991935729980469e-02
-7.573235034942626953e-02
-1.369239576160907745e-02
8.662711828947067261e-03
2.943767793476581573e-02
9.939992427825927734e-02
9.661309421062469482e-02
-6.689478456974029541e-02
-1.039870828390121460e-01
-4.641124047338962555e-03
8.000865578651428223e-02
6.679980456829071045e-02
1.218305900692939758e-01
8.208313584327697754e-02
-4.472532495856285095e-02
-5.924448743462562561e-02
3.015651181340217590e-02
1.422774344682693481e-01
1.230178475379943848e-01
1.132909134030342102e-01
2.724663726985454559e-02
-8.572911471128463745e-02
-1.306789368391036987e-01
-3.889261931180953979e-02
1.045267507433891296e-01
1.073697134852409363e-01
7.780466973781585693e-02
-2.328333072364330292e-02
-6.453536450862884521e-02
-1.120129898190498352e-01
-6.161685660481452942e-02
9.992447681725025177e-03
1.553373411297798157e-02
-5.806801840662956238e-03
-3.407448530197143555e-02
-9.798497706651687622e-02
-9.320673346519470215e-02
-3.637042269110679626e-02
-4.991680849343538284e-03
-6.919502629898488522e-04
2.124390564858913422e-02
2.379138395190238953e-02
-1.297871470451354980e-01
-1.166848465800285339e-01
-3.700384870171546936e-02
4.819553811103105545e-03
-1.556371711194515228e-02
1.915084198117256165e-02
3.427391499280929565e-02
-8.624591678380966187e-02
-5.786563083529472351e-02
-4.025360569357872009e-02
-2.862470969557762146e-02
-2.494463510811328888e-02
2.778817154467105865e-02
9.419818222522735596e-02
-1.079752296209335327e-01
-8.253830671310424805e-02
-6.112915650010108948e-02
-9.663205593824386597e-02
-1.525147855281829834e-01
-1.194285526871681213e-01
3.084858879446983337e-02
-6.501922756433486938e-02
-5.261920019984245300e-02
-7.026565819978713989e-02
-8.607723563909530640e-02
-9.983705729246139526e-02
-4.421596601605415344e-02
3.099317476153373718e-02
-1.496333777904510498e-01
-1.261518299579620361e-01
-8.005967736244201660e-02
-2.177061326801776886e-02
-4.788571223616600037e-02
-8.779506385326385498e-02
-4.933846369385719299e-02
-1.453921794891357422e-01
-1.180033385753631592e-01
-9.001894295215606689e-02
-3.266625106334686279e-02
-6.932584196329116821e-02
-1.105708926916122437e-01
-1.023432314395904541e-01
4.633592814207077026e-02
1.414028648287057877e-02
-9.170871973037719727e-02
-5.710663739591836929e-03
9.134504944086074829e-02
2.000209689140319824e-01
1.114374995231628418e-01
1.162986680865287781e-01
7.842929661273956299e-02
-7.621037214994430542e-02
1.466589421033859253e-02
1.377122402191162109e-01
2.549541592597961426e-01
1.414568424224853516e-01
9.406685084104537964e-02
1.014026477932929993e-01
-8.938183076679706573e-03
8.248358219861984253e-02
1.963587701320648193e-01
2.593806385993957520e-01
1.574182957410812378e-01
5.854425206780433655e-02
7.681837677955627441e-02
7.996634393930435181e-02
2.584629356861114502e-01
3.865664899349212646e-01
3.895383179187774658e-01
1.739820539951324463e-01
7.930152118206024170e-02
1.410278379917144775e-01
2.030467838048934937e-01
4.305528104305267334e-01
5.229036211967468262e-01
5.157923102378845215e-01
2.178660929203033447e-01
-3.162173554301261902e-03
4.227311909198760986e-02
1.188784092664718628e-01
3.373468220233917236e-01
3.702413737773895264e-01
3.376394510269165039e-01
9.539934247732162476e-02
-1.635636575520038605e-02
1.617453247308731079e-02
6.269797682762145996e-02
1.674559861421585083e-01
1.624612808227539062e-01
1.041869446635246277e-01
-1.299247052520513535e-02
-5.810983479022979736e-02
-4.997461102902889252e-03
3.693886473774909973e-02
1.190844699740409851e-01
1.495513916015625000e-01
1.707529723644256592e-01
7.238538563251495361e-02
-4.879603907465934753e-02
2.258168719708919525e-02
9.360736608505249023e-02
1.849672943353652954e-01
2.763374149799346924e-01
2.973578870296478271e-01
1.547860801219940186e-01
-6.489556282758712769e-02
1.182655990123748779e-02
1.516636461019515991e-01
2.773450613021850586e-01
4.050469100475311279e-01
3.872075676918029785e-01
2.252275794744491577e-01
-3.977305442094802856e-02
1.420921739190816879e-02
1.372120678424835205e-01
2.351383268833160400e-01
3.337176442146301270e-01
3.088834285736083984e-01
2.136663347482681274e-01
1.757147163152694702e-02
2.348474971950054169e-02
3.882662206888198853e-02
9.579104930162429810e-02
2.285362631082534790e-01
2.572710216045379639e-01
1.913091391324996948e-01
1.348192095756530762e-01
2.355413883924484253e-01
1.595003902912139893e-01
1.932504773139953613e-01
2.235107421875000000e-01
2.257097363471984863e-01
1.273600012063980103e-01
1.151584461331367493e-01
1.878448426723480225e-01
7.681906223297119141e-02
5.730881169438362122e-02
6.665066629648208618e-02
1.134033352136611938e-01
6.726802140474319458e-02
-9.741769731044769287e-02
-1.100988537073135376e-01
-7.668336480855941772e-02
-2.981371991336345673e-02
-7.270176429301500320e-03
-4.895540699362754822e-02
-8.146128803491592407e-02
-8.461991697549819946e-02
-1.234064102172851562e-01
-7.711318135261535645e-02
-5.206405371427536011e-02
-6.907334178686141968e-02
-8.330382406711578369e-02
-8.598932623863220215e-02
-1.553991809487342834e-02
-6.650778651237487793e-02
-5.053805559873580933e-02
-1.167159900069236755e-02
-3.601768985390663147e-02
-9.854054450988769531e-02
-1.285175234079360962e-01
-7.516402006149291992e-02
-1.012826785445213318e-01
-5.965076386928558350e-02
-3.630756586790084839e-02
2.382298931479454041e-03
-3.623759746551513672e-02
-7.737639546394348145e-02
-1.180753931403160095e-01
-1.269548684358596802e-01
-6.534495949745178223e-02
7.366134226322174072e-02
9.971003234386444092e-02
4.185848683118820190e-02
-6.130338087677955627e-02
-1.259986162185668945e-01
-1.385031789541244507e-01
-1.029086410999298096e-01
1.070535182952880859e-02
3.469160199165344238e-02
2.462264150381088257e-02
-1.983471959829330444e-02
-1.384498775005340576e-01
-1.820609420537948608e-01
-1.755137741565704346e-01
-1.110884249210357666e-01
-1.109251677989959717e-01
-1.291805654764175415e-01
-1.003764048218727112e-01
-6.652917712926864624e-02
-6.850748509168624878e-02
-1.425064820796251297e-02
5.490149185061454773e-02
7.895841449499130249e-02
2.169659547507762909e-02
6.402218248695135117e-03
5.164069123566150665e-03
1.500104181468486786e-02
7.910849153995513916e-02
2.264652401208877563e-01
2.702200114727020264e-01
1.728667169809341431e-01
6.058401241898536682e-02
8.356651291251182556e-03
4.088619351387023926e-02
1.234601363539695740e-01
2.426532804965972900e-01
2.585650086402893066e-01
1.735147684812545776e-01
6.119456142187118530e-02
7.051990926265716553e-02
1.088581755757331848e-01
1.396174728870391846e-01
2.499832659959793091e-01
2.579442560672760010e-01
2.217889279127120972e-01
7.769639045000076294e-02
8.789832703769207001e-03
1.824478618800640106e-02
-1.432568766176700592e-02
2.823183871805667877e-02
4.557273909449577332e-02
9.763297438621520996e-02
5.125526711344718933e-02
-1.000751554965972900e-02
-8.912624791264533997e-03
-1.856199838221073151e-02
9.318518638610839844e-02
1.128147989511489868e-01
1.513270139694213867e-01
6.095580384135246277e-02
-5.742895230650901794e-02
-4.975788667798042297e-02
-5.195108428597450256e-02
2.046867832541465759e-02
1.726586371660232544e-02
6.758654862642288208e-02
3.626445680856704712e-02
3.374996036291122437e-02
8.513356000185012817e-02
7.384591549634933472e-02
1.236084327101707458e-01
9.599460661411285400e-02
6.798417121171951294e-02
-3.705900534987449646e-02
5.776648595929145813e-02
1.189849823713302612e-01
1.167066991329193115e-01
1.473067253828048706e-01
1.026426777243614197e-01
6.969749927520751953e-02
-7.821800187230110168e-03
-4.093070514500141144e-03
2.424481324851512909e-02
6.171658262610435486e-02
1.106743216514587402e-01
8.379840850830078125e-02
3.343404456973075867e-02
-3.523730114102363586e-02
-1.561823394149541855e-02
4.835587926208972931e-03
5.833144113421440125e-02
1.056288927793502808e-01
4.151180759072303772e-02
-6.398795545101165771e-02
-1.139833629131317139e-01
-1.211779471486806870e-02
-5.227600689977407455e-03
3.013422153890132904e-02
1.212771013379096985e-01
1.272126287221908569e-01
-1.699027791619300842e-02
-1.272449195384979248e-01
-1.960753835737705231e-02
7.708808407187461853e-03
1.915787719190120697e-02
1.377646774053573608e-01
1.340636312961578369e-01
-7.383668329566717148e-03
-1.490569412708282471e-01
-2.588665299117565155e-02
-4.162249155342578888e-03
-3.081448003649711609e-02
3.680304391309618950e-03
7.351384963840246201e-03
-4.958034306764602661e-02
-1.046396344900131226e-01
-1.176788061857223511e-01
-1.315791606903076172e-01
-1.190134435892105103e-01
-1.490385532379150391e-01
-1.605970114469528198e-01
-1.330816745758056641e-01
-9.116235375404357910e-02
-6.582944840192794800e-02
-1.245954036712646484e-01
-1.397338658571243286e-01
-1.884606778621673584e-01
-1.636901795864105225e-01
-1.491938382387161255e-01
-1.139435023069381714e-01
1.179348118603229523e-02
-5.678078532218933105e-02
-8.354905247688293457e-02
-1.258712857961654663e-01
-9.256414324045181274e-02
-1.393813341856002808e-01
-1.178508773446083069e-01
3.012584149837493896e-02
-2.358276583254337311e-02
-5.437592789530754089e-02
-1.226354204118251801e-02
7.344694808125495911e-03
-4.888209328055381775e-02
-7.695142179727554321e-02
2.237403951585292816e-02
1.642693392932415009e-02
2.166895009577274323e-02
5.465292185544967651e-02
5.784262344241142273e-02
2.652484225109219551e-03
-7.752639800310134888e-02
3.995933756232261658e-02
7.584761828184127808e-02
9.305938333272933960e-02
8.179891854524612427e-02
2.640732564032077789e-02
1.432005688548088074e-02
-4.988097399473190308e-02
2.559311315417289734e-02
6.352111697196960449e-02
1.077025979757308960e-01
5.885408818721771240e-02
1.699772197753190994e-03
-1.629683002829551697e-02
-3.854495659470558167e-02
-3.238309919834136963e-02
-8.131569623947143555e-02
-9.803528338670730591e-02
-1.321624368429183960e-01
-1.040519028902053833e-01
-7.463395595550537109e-02
-6.179342791438102722e-02
-8.310037106275558472e-02
-1.320812106132507324e-01
-1.093780025839805603e-01
-1.253842264413833618e-01
-7.416937500238418579e-02
-3.918923437595367432e-02
-4.550795257091522217e-02
-8.429861813783645630e-02
-1.048261895775794983e-01
-3.864342346787452698e-02
5.050148442387580872e-02
7.419729977846145630e-02
7.724368572235107422e-02
-2.207361534237861633e-02
-7.463902980089187622e-02
-9.008675068616867065e-02
-4.330947250127792358e-02
1.680844277143478394e-02
-8.024691604077816010e-03
7.234916090965270996e-02
-3.264204040169715881e-02
-1.227846443653106689e-01
-1.251532137393951416e-01
-5.223285034298896790e-02
6.459102779626846313e-02
2.381259342655539513e-03
5.808445438742637634e-02
-7.417444884777069092e-02
-1.936867684125900269e-01
-2.179766297340393066e-01
-1.387807130813598633e-01
-7.563672214746475220e-02
-7.214860618114471436e-02
-1.309946551918983459e-02
-4.806945472955703735e-02
-1.725321561098098755e-01
-2.017520815134048462e-01
-1.533526033163070679e-01
-1.270876675844192505e-01
-1.111652106046676636e-01
-6.733785569667816162e-02
-5.345394462347030640e-02
-2.867153845727443695e-02
-5.947309732437133789e-02
-6.439353525638580322e-02
-9.274882078170776367e-02
-8.794000744819641113e-02
-2.659732848405838013e-02
-3.202933818101882935e-02
-4.359097033739089966e-02
-7.088590413331985474e-02
-6.031952425837516785e-02
-8.455429971218109131e-02
-1.495570689439773560e-01
-1.230155453085899353e-01
-1.113655567169189453e-01
2.742050215601921082e-02
-2.911335555836558342e-03
3.308039531111717224e-02
1.002271398901939392e-01
-9.054904803633689880e-03
-5.554325878620147705e-02
-1.157976686954498291e-01
6.866287440061569214e-02
2.979235537350177765e-02
7.386700063943862915e-02
1.367490589618682861e-01
7.851304113864898682e-02
4.330262541770935059e-02
-8.018729090690612793e-02
4.486060887575149536e-02
8.743307553231716156e-04
3.714975714683532715e-02
8.820044249296188354e-02
6.164962425827980042e-02
-5.059957038611173630e-03
-6.541202962398529053e-02
4.987871274352073669e-02
2.731353603303432465e-02
2.362553402781486511e-02
3.632658347487449646e-02
2.070954814553260803e-02
-3.322922065854072571e-02
-6.362617015838623047e-02
3.327107802033424377e-02
4.466528072953224182e-02
4.836723674088716507e-03
-1.975150406360626221e-02
-3.546155244112014771e-02
-6.395171582698822021e-02
-4.698132723569869995e-02
-6.891661882400512695e-02
-6.284353137016296387e-02
-6.532578170299530029e-02
-9.451031684875488281e-03
-4.570877179503440857e-03
1.560444384813308716e-02
-1.506220456212759018e-02
-2.833301015198230743e-02
-1.625111326575279236e-02
3.192383795976638794e-02
9.687206149101257324e-02
8.803557604551315308e-02
6.046973168849945068e-02
4.844005219638347626e-03
-2.319177798926830292e-02
3.696064278483390808e-02
1.489993333816528320e-01
3.000752627849578857e-01
2.502534985542297363e-01
2.007169276475906372e-01
5.153282359242439270e-02
-1.275668200105428696e-02
5.646920949220657349e-02
2.159598767757415771e-01
4.574612081050872803e-01
4.364303946495056152e-01
3.324810862541198730e-01
5.845340341329574585e-02
-2.744936011731624603e-02
6.587204337120056152e-02
2.448913604021072388e-01
5.144686698913574219e-01
4.396597146987915039e-01
2.944078445434570312e-01
4.430296365171670914e-03
-7.719881832599639893e-03
6.590417027473449707e-02
1.948085278272628784e-01
3.796157538890838623e-01
3.135388791561126709e-01
1.398656219244003296e-01
-4.776124656200408936e-02
-6.169478874653577805e-03
7.004929706454277039e-03
2.789118699729442596e-02
5.870243161916732788e-02
4.386113956570625305e-02
-4.121822491288185120e-02
-8.254490047693252563e-02
-1.162971779704093933e-01
-8.434697240591049194e-02
-4.939641430974006653e-02
1.108500361442565918e-02
-6.026279181241989136e-03
4.203742370009422302e-02
1.267355959862470627e-02
-1.454307883977890015e-01
-1.244981214404106140e-01
-7.643442600965499878e-02
-4.263051226735115051e-02
-4.876843467354774475e-02
3.302707802504301071e-03
8.963827975094318390e-03
-1.133759096264839172e-01
-1.296475529670715332e-01
-2.082101441919803619e-02
-3.353411331772804260e-02
-5.201299488544464111e-02
-9.403181076049804688e-02
-7.797646522521972656e-02
-9.151756763458251953e-02
-1.376996636390686035e-01
3.446910530328750610e-03
-2.214209642261266708e-03
-1.138736493885517120e-02
-2.133967727422714233e-02
-6.008137017488479614e-02
-4.098381102085113525e-02
-3.354806825518608093e-02
7.523428648710250854e-02
6.981971114873886108e-02
-7.633441127836704254e-03
-6.182110309600830078e-02
-8.295610547065734863e-02
-8.417253196239471436e-02
-7.434581220149993896e-02
-1.240143552422523499e-02
7.060584425926208496e-02
-3.546922234818339348e-03
-5.465748533606529236e-02
-1.029072552919387817e-01
-7.371318340301513672e-02
-6.485634297132492065e-02
-3.342712670564651489e-02
-6.179784890264272690e-03
-4.909405112266540527e-02
-6.074889376759529114e-02
-6.194437667727470398e-02
-1.266376823186874390e-01
-1.305525749921798706e-01
-6.645989418029785156e-02
-1.109526008367538452e-01
-1.627528518438339233e-01
-1.883844137191772461e-01
-1.536301076412200928e-01
-1.709053516387939453e-01
-1.808390915393829346e-01
-9.055011719465255737e-02
-1.541714966297149658e-01
-1.964689642190933228e-01
-1.743786484003067017e-01
-1.552457511425018311e-01
-1.454797238111495972e-01
-1.578740775585174561e-01
2.444477193057537079e-02
5.579157173633575439e-02
3.875198960304260254e-02
-2.255525998771190643e-02
-9.913784265518188477e-02
-7.821308076381683350e-02
-7.725558429956436157e-02
1.214234754443168640e-01
2.625700533390045166e-01
3.092750012874603271e-01
2.517467737197875977e-01
6.807553023099899292e-02
-3.702382743358612061e-02
2.222194150090217590e-02
2.055959403514862061e-01
3.746139109134674072e-01
3.561710119247436523e-01
1.849875301122665405e-01
7.742755115032196045e-03
-8.605562150478363037e-02
-6.417761743068695068e-02
7.498180121183395386e-02
2.313803583383560181e-01
1.773933768272399902e-01
7.357846945524215698e-02
-5.891669914126396179e-02
-9.177511185407638550e-02
-5.518437922000885010e-02
4.109796136617660522e-02
1.398833692073822021e-01
1.007067710161209106e-01
3.274801000952720642e-02
-4.342057555913925171e-02
-8.347055315971374512e-02
-9.339325129985809326e-02
-4.853427410125732422e-02
-6.334936618804931641e-02
-1.067813932895660400e-01
-1.823977231979370117e-01
-1.540086269378662109e-01
-8.618055284023284912e-02
-9.224808961153030396e-02
-2.238751947879791260e-02
-4.409154132008552551e-02
-1.128189489245414734e-01
-1.750171780586242676e-01
-1.686678379774093628e-01
-6.037555634975433350e-02
-6.479430198669433594e-02
-4.655573144555091858e-02
-6.964473426342010498e-02
-1.618029028177261353e-01
-1.873321086168289185e-01
-1.565567553043365479e-01
-6.167659908533096313e-02
-2.206375822424888611e-03
-7.752293255180120468e-03
-6.237808242440223694e-02
-2.661860585212707520e-01
-2.559096217155456543e-01
-1.895984411239624023e-01
-4.606409370899200439e-02
2.741781622171401978e-02
-7.537651062011718750e-02
-1.379524469375610352e-01
-3.753776848316192627e-01
-3.447282612323760986e-01
-2.560475170612335205e-01
-1.386659294366836548e-01
-9.879527986049652100e-02
-1.485406458377838135e-01
-2.331803590059280396e-01
-3.689743876457214355e-01
-3.157036006450653076e-01
-2.062661498785018921e-01
-8.585679531097412109e-02
-6.415277719497680664e-02
-1.138441935181617737e-01
-1.801254004240036011e-01
-2.325268238782882690e-01
-1.978243738412857056e-01
-9.205622971057891846e-02
4.759831354022026062e-02
6.071592867374420166e-02
-2.937078475952148438e-02
2.863341243937611580e-03
1.314173731952905655e-02
2.798562869429588318e-02
-8.972492069005966187e-03
5.032727122306823730e-02
4.948997870087623596e-02
-5.708420649170875549e-02
1.395835820585489273e-02
3.541791439056396484e-02
1.126419827342033386e-01
3.639303520321846008e-02
-2.369578741490840912e-02
-5.760105326771736145e-02
-6.467843800783157349e-02
7.435728609561920166e-02
1.874472051858901978e-01
2.953307628631591797e-01
1.782197505235671997e-01
-7.693119347095489502e-02
-9.324638545513153076e-02
5.028247833251953125e-02
2.984456121921539307e-01
4.610048532485961914e-01
4.804900586605072021e-01
2.333330363035202026e-01
-3.368474915623664856e-02
-1.385154318995773792e-03
1.715144962072372437e-01
3.953099548816680908e-01
5.420846343040466309e-01
5.701116323471069336e-01
2.775821685791015625e-01
3.686853160616010427e-04
7.591128349304199219e-02
2.432461827993392944e-01
4.791014492511749268e-01
5.652084350585937500e-01
5.212246179580688477e-01
2.091410607099533081e-01
2.653500810265541077e-02
9.730881452560424805e-02
1.887841224670410156e-01
3.221620917320251465e-01
3.257214426994323730e-01
2.521773278713226318e-01
6.796903908252716064e-02
1.509598791599273682e-01
2.056039124727249146e-01
9.853845089673995972e-02
-3.472279012203216553e-02
-6.924398243427276611e-02
-9.552687406539916992e-02
-7.489131391048431396e-02
1.501061916351318359e-01
2.034310847520828247e-01
9.499673545360565186e-02
1.897545158863067627e-02
-2.951349876821041107e-02
-9.358552098274230957e-02
-9.323209524154663086e-02
7.490126788616180420e-02
8.159643411636352539e-02
-2.307219896465539932e-03
9.632083820179104805e-04
-1.883856393396854401e-02
-5.780245736241340637e-02
-5.727480724453926086e-02
3.110391460359096527e-02
1.597880502231419086e-03
2.943136356770992279e-02
1.120159029960632324e-01
1.161798462271690369e-01
-1.313149183988571167e-02
-9.799586981534957886e-02
3.635800257325172424e-02
2.874442562460899353e-02
1.178250182420015335e-02
4.982798919081687927e-02
3.270428255200386047e-02
-2.135236375033855438e-02
-1.201446801424026489e-01
1.765384152531623840e-02
1.636707596480846405e-02
-1.174765639007091522e-02
2.759206108748912811e-02
3.136027080472558737e-04
-5.979109182953834534e-02
-1.415966004133224487e-01
-5.639870651066303253e-03
-2.747757174074649811e-02
-6.703133881092071533e-02
-5.030585825443267822e-02
-5.442998185753822327e-02
-6.083643436431884766e-02
-9.904868155717849731e-02
5.973220616579055786e-02
9.946989268064498901e-02
3.384112939238548279e-02
-3.078476898372173309e-02
-8.395183831453323364e-02
-1.256600618362426758e-01
-1.202410683035850525e-01
1.032048836350440979e-01
1.627410501241683960e-01
1.349196434020996094e-01
1.681675910949707031e-01
1.476276516914367676e-01
8.922757208347320557e-02
-1.266528945416212082e-02
8.294645696878433228e-02
1.447924822568893433e-01
2.078147828578948975e-01
3.225564062595367432e-01
3.052236735820770264e-01
3.278472423553466797e-01
1.681323945522308350e-01
2.744690515100955963e-02
7.727862149477005005e-02
2.211084514856338501e-01
3.942953944206237793e-01
3.779755532741546631e-01
3.649508357048034668e-01
1.559195220470428467e-01
-3.500988706946372986e-02
4.270104691386222839e-02
2.041803449392318726e-01
3.912440836429595947e-01
3.758793175220489502e-01
4.129577577114105225e-01
1.859678477048873901e-01
-1.586189866065979004e-01
-1.014354154467582703e-01
8.406996726989746094e-02
2.504932284355163574e-01
2.665692567825317383e-01
2.985931634902954102e-01
1.115570887923240662e-01
-1.447673290967941284e-01
-9.215825796127319336e-02
5.121662467718124390e-02
1.374305784702301025e-01
1.083574593067169189e-01
8.856904506683349609e-02
9.425447788089513779e-04
-5.156492814421653748e-02
-5.149941518902778625e-02
-3.503063693642616272e-02
2.917897701263427734e-02
8.475765585899353027e-03
-1.206537988036870956e-02
-3.524787351489067078e-02
-5.577867478132247925e-02
-6.522684544324874878e-02
-9.474375098943710327e-02
-2.946173213422298431e-02
-4.232365638017654419e-02
-7.368881721049547195e-03
-1.184469275176525116e-02
-4.797186702489852905e-02
-7.585085928440093994e-02
-7.754738628864288330e-02
-1.270675100386142731e-02
-3.427547169849276543e-03
7.017161231487989426e-03
-1.269295811653137207e-02
-8.795761317014694214e-02
-7.296468317508697510e-02
-1.322743482887744904e-02
-8.358525112271308899e-03
1.145159360021352768e-02
5.235802382230758667e-02
7.967150211334228516e-02
-6.752336770296096802e-02
-4.111677035689353943e-02
4.578223824501037598e-02
8.544729650020599365e-02
1.331812292337417603e-01
1.187503710389137268e-01
9.220584481954574585e-02
-1.033126115798950195e-01
-8.989552408456802368e-02
-3.120998851954936981e-02
1.674118824303150177e-02
4.769945517182350159e-02
6.467167288064956665e-02
6.227515265345573425e-02
-1.144986972212791443e-01
-1.250434070825576782e-01
-8.922312408685684204e-02
-3.074102848768234253e-02
-2.936862967908382416e-02
-4.059608653187751770e-02
-6.121309474110603333e-02
-1.691890656948089600e-01
-2.044940143823623657e-01
-1.522805988788604736e-01
-1.767642349004745483e-01
-2.011026293039321899e-01
-2.147216349840164185e-01
-1.522551178932189941e-01
-1.685597151517868042e-01
-2.389148026704788208e-01
-1.562554687261581421e-01
-1.829227209091186523e-01
-2.306058108806610107e-01
-1.929159462451934814e-01
-1.434823870658874512e-01
-1.030457988381385803e-01
-1.807620227336883545e-01
-9.965187311172485352e-02
-1.026457697153091431e-01
-8.888407051563262939e-02
-4.579501971602439880e-02
-6.937157362699508667e-02
-5.158660188317298889e-02
-9.612546116113662720e-02
6.301178131252527237e-03
-2.118653431534767151e-02
-5.071008950471878052e-02
-5.822665989398956299e-02
-8.360208570957183838e-02
-7.671232521533966064e-02
-9.476993232965469360e-02
4.099715501070022583e-03
-2.361221984028816223e-02
-8.072030730545520782e-03
-1.009768322110176086e-01
-8.171912282705307007e-02
-1.026381179690361023e-01
-1.508027762174606323e-01
-5.309755727648735046e-02
-4.293872043490409851e-02
6.033639423549175262e-03
-5.744187906384468079e-02
-6.314682960510253906e-02
-1.105012148618698120e-01
-1.767183691263198853e-01
-1.291091889142990112e-01
-9.320801496505737305e-02
-4.232210665941238403e-02
-4.349927976727485657e-02
-3.756246343255043030e-02
-8.498562127351760864e-02
-7.751531898975372314e-02
-4.103990644216537476e-02
-4.434791579842567444e-02
-4.934890568256378174e-02
-6.224110722541809082e-02
-7.639290392398834229e-02
-7.569139450788497925e-02
-6.775653362274169922e-02
-2.134150080382823944e-02
3.670924901962280273e-02
2.388564497232437134e-02
-5.281592719256877899e-03
-8.203615993261337280e-02
-1.105860769748687744e-01
-8.167137950658798218e-02
4.819530993700027466e-02
1.477816998958587646e-01
1.367165595293045044e-01
8.343918621540069580e-02
-2.150362730026245117e-02
-4.776193201541900635e-02
9.540539467707276344e-04
1.158770173788070679e-01
2.655169367790222168e-01
2.032290697097778320e-01
9.822078794240951538e-02
-5.821288004517555237e-02
4.744703322649002075e-02
6.867005676031112671e-02
1.436755210161209106e-01
2.606749534606933594e-01
2.192515730857849121e-01
1.102898791432380676e-01
-4.255205392837524414e-02
5.375439301133155823e-02
6.601055711507797241e-02
1.143867000937461853e-01
1.985024511814117432e-01
1.447168886661529541e-01
5.916693061590194702e-02
-5.087352171540260315e-02
2.312177792191505432e-02
3.968989010900259018e-03
1.812390610575675964e-02
3.756665438413619995e-02
5.212377011775970459e-02
9.353469940833747387e-04
-4.450380802154541016e-02
-3.174969181418418884e-02
-2.422174438834190369e-02
-9.882905334234237671e-02
-1.349032223224639893e-01
-1.017134562134742737e-01
-1.074567362666130066e-01
-5.280200019478797913e-02
-1.706604287028312683e-02
-2.953321300446987152e-02
-1.114153414964675903e-01
-1.248694956302642822e-01
-3.868204355239868164e-02
-4.564842674881219864e-03
2.793572843074798584e-02
8.719147183001041412e-03
-6.209121551364660263e-03
-4.589730128645896912e-02
-6.038312241435050964e-02
-2.564692869782447815e-02
-2.220096066594123840e-02
1.224381756037473679e-02
-1.819768361747264862e-02
-7.455199956893920898e-02
-6.454806774854660034e-02
-1.065697148442268372e-01
-1.869054138660430908e-01
-1.869415640830993652e-01
-9.937360137701034546e-02
-1.164056137204170227e-01
-1.594291329383850098e-01
-1.082565411925315857e-01
-1.211767867207527161e-01
-2.145561128854751587e-01
-2.516278922557830811e-01
-1.709454804658889771e-01
-8.590880781412124634e-02
-1.349776685237884521e-01
-1.503356248140335083e-01
-1.776225715875625610e-01
-2.248174250125885010e-01
-2.143370211124420166e-01
-1.563745737075805664e-01
-7.464560121297836304e-02
-9.135641157627105713e-02
-5.827938392758369446e-02
-6.735163182020187378e-02
-8.648525923490524292e-02
-7.971031963825225830e-02
-5.903876945376396179e-02
-4.207234829664230347e-02
-1.620024256408214569e-02
7.482687383890151978e-02
1.056797578930854797e-01
7.374329119920730591e-02
2.272593602538108826e-02
-3.494853619486093521e-03
-7.137493789196014404e-02
-6.376565247774124146e-02
1.054169088602066040e-01
2.105092704296112061e-01
1.860506534576416016e-01
9.039949625730514526e-02
1.618146710097789764e-02
-4.568521678447723389e-02
-3.698965907096862793e-02
1.179425865411758423e-01
2.634631395339965820e-01
1.593604832887649536e-01
7.250949740409851074e-02
-5.386848375201225281e-02
-4.397668316960334778e-02
-6.617423146963119507e-02
7.840219885110855103e-02
2.056786864995956421e-01
2.014060169458389282e-01
1.642849445343017578e-01
6.678844243288040161e-02
-4.155469313263893127e-02
-7.259532064199447632e-02
-1.598567003384232521e-03
7.854166626930236816e-02
9.396676719188690186e-02
1.419800966978073120e-01
1.119560077786445618e-01
5.863200128078460693e-02
5.275807157158851624e-02
2.225923910737037659e-02
5.970486626029014587e-02
1.218424439430236816e-01
1.953845620155334473e-01
1.720176041126251221e-01
4.462844878435134888e-02
4.579250514507293701e-02
-1.316672004759311676e-02
6.705398554913699627e-04
4.082514718174934387e-02
1.020695716142654419e-01
1.047892794013023376e-01
-1.391731798648834229e-01
-1.391265988349914551e-01
-8.399174362421035767e-02
-1.777867972850799561e-02
-2.755869925022125244e-02
-9.385908395051956177e-02
-1.191299557685852051e-01
-1.066953614354133606e-01
-1.361227482557296753e-01
-4.855081066489219666e-02
1.495062410831451416e-01
1.444590538740158081e-01
3.868929296731948853e-02
-9.463333338499069214e-02
-8.030094951391220093e-02
-1.153634861111640930e-01
5.837158113718032837e-02
3.176527321338653564e-01
3.843256533145904541e-01
3.005318641662597656e-01
4.212976619601249695e-02
-1.164870243519544601e-02
-2.403090707957744598e-02
1.244216412305831909e-01
4.221941232681274414e-01
4.431047737598419189e-01
3.775728046894073486e-01
7.364703714847564697e-02
-3.511492908000946045e-02
-1.149734482169151306e-02
9.804470092058181763e-02
2.864323556423187256e-01
3.454966545104980469e-01
3.530761599540710449e-01
1.066662520170211792e-01
-4.137879982590675354e-02
1.908850297331809998e-02
7.689540088176727295e-02
1.408672183752059937e-01
1.706089526414871216e-01
2.214708775281906128e-01
8.964436501264572144e-02
-5.803393945097923279e-02
-8.260623551905155182e-03
4.831795766949653625e-02
7.650537043809890747e-02
5.731790140271186829e-02
4.701394960284233093e-02
-6.287155556492507458e-04
-1.617931127548217773e-01
-1.787457019090652466e-01
-9.025873988866806030e-02
7.435345556586980820e-03
1.950221322476863861e-02
1.154829934239387512e-02
-3.252232819795608521e-02
-1.800370365381240845e-01
-1.961126476526260376e-01
-8.032461255788803101e-02
-6.431256188079714775e-04
3.942131251096725464e-02
2.188152447342872620e-02
-4.494761675596237183e-02
-1.393752247095108032e-01
-1.694699674844741821e-01
-8.527896553277969360e-02
-1.151525303721427917e-01
-9.036550670862197876e-02
-8.734306320548057556e-03
-1.477155275642871857e-02
-1.480815857648849487e-01
-1.734049767255783081e-01
-1.235970482230186462e-01
-1.443321406841278076e-01
-1.451786160469055176e-01
-5.760931596159934998e-02
-5.064677819609642029e-02
-1.182613968849182129e-01
-1.716179400682449341e-01
-1.413096934556961060e-01
-2.279689610004425049e-01
-2.458697259426116943e-01
-1.721619367599487305e-01
-7.530415803194046021e-02
-9.792540967464447021e-02
-1.445507407188415527e-01
-9.915319085121154785e-02
-1.601611673831939697e-01
-1.968345791101455688e-01
-1.948848515748977661e-01
-1.442711204290390015e-01
-1.025874316692352295e-01
-1.380000263452529907e-01
-9.464368969202041626e-02
-1.079713851213455200e-01
-1.132536605000495911e-01
-1.274456381797790527e-01
-1.138535737991333008e-01
-6.172920390963554382e-02
-7.631016522645950317e-02
-8.238763362169265747e-02
-8.971787989139556885e-02
-6.130912154912948608e-02
-4.416543617844581604e-02
-1.947773247957229614e-02
-1.187182292342185974e-01
-1.303412318229675293e-01
-3.614914417266845703e-02
9.097562870010733604e-04
7.479141652584075928e-02
4.163502249866724014e-03
4.680522251874208450e-03
-1.218327730894088745e-01
-1.670397073030471802e-01
-1.387751251459121704e-01
-9.375958889722824097e-02
-3.298487979918718338e-03
3.680784627795219421e-02
1.968901604413986206e-02
-1.028546616435050964e-01
-1.065608039498329163e-01
-3.744417801499366760e-02
4.061589762568473816e-02
1.085965707898139954e-01
7.022275030612945557e-02
2.888351911678910255e-03
-9.255403280258178711e-02
-7.318069785833358765e-02
-5.312380567193031311e-02
-4.284305870532989502e-02
-3.803328052163124084e-02
-5.628309398889541626e-02
-8.083408325910568237e-02
-8.477884531021118164e-02
-2.449879236519336700e-02
5.810757726430892944e-02
3.165255859494209290e-02
-6.698888726532459259e-03
-9.101788699626922607e-02
-1.025688126683235168e-01
-9.276531636714935303e-02
-5.532859265804290771e-02
2.922157198190689087e-02
1.814044266939163208e-02
-1.910239644348621368e-02
-1.000582799315452576e-01
-1.059518158435821533e-01
-1.094745844602584839e-01
-9.762268513441085815e-02
8.553542196750640869e-03
4.917614534497261047e-02
2.360965870320796967e-02
1.412813924252986908e-02
-2.466204203665256500e-02
-7.558655738830566406e-02
-5.994876846671104431e-02
3.910286724567413330e-02
3.033750690519809723e-02
-2.668274939060211182e-02
-7.494100183248519897e-02
-8.701144158840179443e-02
-7.208982110023498535e-02
-4.818764328956604004e-02
7.180739194154739380e-02
4.446900635957717896e-02
-5.148936808109283447e-02
-8.722662925720214844e-02
-6.338834017515182495e-02
-1.021314486861228943e-01
-1.041487976908683777e-01
1.173422322608530521e-03
-8.873291313648223877e-02
-2.001374214887619019e-01
-1.627392172813415527e-01
-9.893731772899627686e-02
-6.256458908319473267e-02
-4.380328208208084106e-02
4.548104107379913330e-02
2.084589796140789986e-04
-1.362817287445068359e-01
-1.284477114677429199e-01
-1.187207475304603577e-01
-3.171938657760620117e-02
-2.111824043095111847e-02
2.711311541497707367e-02
4.563906788825988770e-02
-2.039535716176033020e-02
4.465729370713233948e-02
1.095754466950893402e-02
-6.743311882019042969e-02
-4.789513349533081055e-02
3.734777867794036865e-02
6.984720379114151001e-02
2.871018089354038239e-02
2.239252813160419464e-02
-2.150153554975986481e-02
-7.596837729215621948e-02
-7.737573236227035522e-02
-8.373539149761199951e-02
-7.205836474895477295e-02
-3.940627351403236389e-02
-2.494984865188598633e-02
-1.447409205138683319e-02
-9.969928860664367676e-02
-7.953684777021408081e-02
-9.004793316125869751e-02
-8.634991198778152466e-02
-6.263665854930877686e-02
-1.394412107765674591e-02
-2.390757203102111816e-03
-3.997746482491493225e-02
-8.285210467875003815e-03
-9.036002308130264282e-02
-1.601807326078414917e-01
-1.903301775455474854e-01
-1.394824385643005371e-01
-6.092308834195137024e-02
-3.513117507100105286e-02
2.507939748466014862e-02
1.144148129969835281e-02
-5.263199284672737122e-02
-1.630720198154449463e-01
-1.477205455303192139e-01
-1.016130670905113220e-01
-1.975024491548538208e-02
6.490375846624374390e-02
3.474253043532371521e-02
-6.076998636126518250e-02
-1.018250659108161926e-01
-7.863000780344009399e-02
-3.698018565773963928e-02
-5.794347263872623444e-03
9.938719123601913452e-02
1.141616031527519226e-01
6.539840251207351685e-02
-1.177712925709784031e-03
1.932037994265556335e-02
-1.602278463542461395e-02
2.249431563541293144e-03
6.339628994464874268e-02
6.821902096271514893e-02
5.181937012821435928e-03
2.490862738341093063e-03
3.172758594155311584e-02
2.603334560990333557e-02
-8.376242220401763916e-02
-1.271686404943466187e-01
-9.280186891555786133e-02
-1.513581126928329468e-01
-1.454003006219863892e-01
-1.011328026652336121e-01
-8.009606599807739258e-02
-9.222241491079330444e-02
-1.532097309827804565e-01
-9.013111889362335205e-02
-1.883982717990875244e-01
-1.860488653182983398e-01
-1.466250419616699219e-01
-1.215005442500114441e-01
-1.030713394284248352e-01
-1.178447306156158447e-01
-1.027210309985093772e-04
-5.474240705370903015e-02
-8.257453888654708862e-02
-1.164751127362251282e-01
-1.155743300914764404e-01
-1.254513561725616455e-01
-1.241581216454505920e-01
4.451244603842496872e-03
2.761352062225341797e-02
2.616489119827747345e-02
-6.513566710054874420e-03
-4.689346998929977417e-02
-1.208973824977874756e-01
-8.638311922550201416e-02
5.935958772897720337e-02
1.901076585054397583e-01
2.304480522871017456e-01
1.580007523298263550e-01
3.948965296149253845e-02
-1.837916225194931030e-01
-1.935843676328659058e-01
-1.053338348865509033e-01
2.979173325002193451e-02
1.285329908132553101e-01
6.980816274881362915e-02
7.129893172532320023e-03
-1.718233078718185425e-01
-1.599840521812438965e-01
-1.470991522073745728e-01
-9.144805371761322021e-02
-7.521813362836837769e-02
-9.079222381114959717e-02
-7.316898554563522339e-02
-2.036747336387634277e-01
-1.462378054857254028e-01
-1.472457312047481537e-02
2.139067742973566055e-03
-5.298135802149772644e-02
-5.258459225296974182e-02
-8.964122831821441650e-02
-1.984478235244750977e-01
-1.203053146600723267e-01
5.049481056630611420e-03
1.868973486125469208e-02
-7.503002136945724487e-02
-3.633457794785499573e-02
-5.202271789312362671e-02
-1.746839582920074463e-01
-1.206379979848861694e-01
-1.770645380020141602e-02
6.333167850971221924e-02
-1.445349305868148804e-02
1.527905464172363281e-03
-4.367838427424430847e-02
-8.160494267940521240e-02
-2.404726110398769379e-02
-4.522107169032096863e-02
-3.549423068761825562e-02
-1.317892372608184814e-01
-8.658049255609512329e-02
-5.221986770629882812e-02
2.033100090920925140e-02
6.496309489011764526e-02
-7.191013544797897339e-03
-9.075511991977691650e-02
-1.571376919746398926e-01
-1.528743356466293335e-01
-8.646959811449050903e-02
6.905394047498703003e-02
1.332998871803283691e-01
7.125214487314224243e-02
-4.614027962088584900e-02
-1.817714571952819824e-01
-1.757534891366958618e-01
-9.885795414447784424e-02
5.742213875055313110e-02
8.937014639377593994e-02
4.433636739850044250e-02
-2.074254862964153290e-02
-1.114730313420295715e-01
-9.820242971181869507e-02
-9.204152226448059082e-02
-5.304518714547157288e-02
-4.081580787897109985e-02
-4.620232805609703064e-02
2.171888016164302826e-02
5.916399136185646057e-02
8.468963950872421265e-02
-1.058654859662055969e-03
-4.290568828582763672e-02
-4.488586634397506714e-02
-6.610558927059173584e-02
1.431926619261503220e-02
6.566951423883438110e-02
1.028431057929992676e-01
-2.436277456581592560e-02
-4.020693898200988770e-02
-3.801009431481361389e-02
-1.089948266744613647e-01
-5.682727321982383728e-02
-8.240777254104614258e-02
-1.023494303226470947e-01
-1.763812154531478882e-01
-2.321361377835273743e-02
-3.850925341248512268e-02
-9.591248631477355957e-02
-9.716037660837173462e-02
-9.523230791091918945e-02
-8.622002601623535156e-02
-1.443829685449600220e-01
-1.736907102167606354e-02
-5.068652704358100891e-02
-1.165781915187835693e-01
-1.019270643591880798e-01
-1.020641997456550598e-01
-1.025002747774124146e-01
-1.185309514403343201e-01
1.090661287307739258e-01
1.195457205176353455e-01
2.162563055753707886e-02
-3.846537321805953979e-02
-7.920438796281814575e-02
-4.994053021073341370e-02
-5.343738570809364319e-02
9.061920642852783203e-02
1.130018010735511780e-01
1.662581786513328552e-02
-9.036962874233722687e-03
-5.181649327278137207e-02
-2.789253741502761841e-02
-3.858604654669761658e-02
-1.291448175907135010e-01
-1.588386595249176025e-01
-7.740361988544464111e-02
-7.563745602965354919e-03
4.635994136333465576e-02
7.734414935111999512e-02
5.773271247744560242e-02
-1.188038140535354614e-01
-1.283250898122787476e-01
-1.429483294486999512e-02
1.021946072578430176e-01
2.075129896402359009e-01
2.352182716131210327e-01
1.467625200748443604e-01
-1.193882301449775696e-01
-1.486321389675140381e-01
-1.166239101439714432e-02
1.948963999748229980e-01
3.690409660339355469e-01
4.186100065708160400e-01
2.517783343791961670e-01
-7.274642586708068848e-02
-8.466223627328872681e-02
3.684642910957336426e-02
3.145949542522430420e-01
4.857812523841857910e-01
5.604102015495300293e-01
3.351398706436157227e-01
-3.606290742754936218e-02
-3.488115221261978149e-02
5.703452229499816895e-02
2.916347682476043701e-01
4.476031064987182617e-01
5.121418833732604980e-01
2.820436954498291016e-01
-1.258038450032472610e-02
1.427414640784263611e-02
7.516682893037796021e-02
2.734766006469726562e-01
3.897436559200286865e-01
4.127762317657470703e-01
1.977434605360031128e-01
-1.952868700027465820e-02
2.942749764770269394e-03
4.810801148414611816e-02
9.073908627033233643e-02
9.781669080257415771e-02
1.008137390017509460e-01
4.383352398872375488e-02
-3.825162351131439209e-02
-5.246318131685256958e-02
-2.115116454660892487e-02
5.468453466892242432e-02
5.632356554269790649e-02
5.853071808815002441e-02
-1.613749191164970398e-02
6.054471060633659363e-02
4.590421915054321289e-02
2.505415864288806915e-02
7.557436823844909668e-02
4.651494696736335754e-02
6.915175169706344604e-02
-2.765899524092674255e-02
1.344629973173141479e-01
1.208962574601173401e-01
1.431666198186576366e-03
-3.008487448096275330e-02
-1.143685430288314819e-01
-1.177630722522735596e-01
-1.489103287458419800e-01
2.292739599943161011e-01
2.207095175981521606e-01
-1.359230745583772659e-02
-1.629287153482437134e-01
-2.081625759601593018e-01
-2.205305695533752441e-01
-1.587217897176742554e-01
1.791912019252777100e-01
1.552818119525909424e-01
-6.366369873285293579e-02
-2.359067648649215698e-01
-2.646991610527038574e-01
-2.962469458580017090e-01
-1.873238533735275269e-01
1.420388966798782349e-01
1.576565504074096680e-01
3.661543130874633789e-03
-1.476093381643295288e-01
-1.614544540643692017e-01
-9.651532024145126343e-02
-4.215177521109580994e-02
1.049007922410964966e-01
1.288272291421890259e-01
3.778007999062538147e-02
-4.094167426228523254e-02
-7.527326047420501709e-02
-2.108014747500419617e-02
-2.857651188969612122e-02
3.072482347488403320e-02
3.019676357507705688e-02
-6.237890943884849548e-02
-8.550439774990081787e-02
-7.345046848058700562e-02
-1.534913573414087296e-02
-4.818914830684661865e-02
7.903491705656051636e-02
9.532217681407928467e-02
-4.178752750158309937e-02
-1.901605352759361267e-02
4.969662427902221680e-02
1.432753205299377441e-01
4.540134593844413757e-02
6.888083368539810181e-02
1.061223298311233521e-01
5.315408855676651001e-02
1.899392753839492798e-01
2.449135631322860718e-01
3.053926229476928711e-01
1.099279001355171204e-01
5.135455727577209473e-02
8.518578112125396729e-02
9.124224632978439331e-02
2.037750482559204102e-01
2.314701527357101440e-01
2.502737939357757568e-01
9.004452079534530640e-02
8.152771741151809692e-02
1.070899441838264465e-01
6.145259365439414978e-02
7.895822077989578247e-02
1.036088764667510986e-01
1.312361359596252441e-01
3.456284478306770325e-02
6.123724207282066345e-02
8.393496274948120117e-02
-1.498332899063825607e-02
-7.276310026645660400e-02
-5.729596689343452454e-02
2.001907303929328918e-02
3.634467720985412598e-03
1.918715611100196838e-02
1.984502002596855164e-02
-5.227792635560035706e-02
-1.024406552314758301e-01
-8.329774439334869385e-02
-1.552613917738199234e-02
-2.207821048796176910e-02
1.307648420333862305e-02
-7.084859069436788559e-03
-7.287988811731338501e-02
-1.066325902938842773e-01
-1.005175337195396423e-01
-5.680230259895324707e-02
-4.504827782511711121e-02
2.672427333891391754e-02
-3.057527588680386543e-03
-8.397091925144195557e-02
-1.224386394023895264e-01
-1.180198565125465393e-01
-5.882301926612854004e-02
-3.038836829364299774e-02
8.495482616126537323e-03
-3.416531160473823547e-02
-1.025770530104637146e-01
-1.345629543066024780e-01
-1.515151262283325195e-01
-3.565352037549018860e-02
-1.091823074966669083e-02
-8.879877626895904541e-03
-4.016399011015892029e-02
-4.269606247544288635e-02
-8.407671749591827393e-02
-1.178611665964126587e-01
-2.902006171643733978e-02
-1.850385963916778564e-02
-1.985453302040696144e-03
-2.391007915139198303e-02
-5.792374908924102783e-02
-1.590795964002609253e-01
-2.061168700456619263e-01
-9.218779951333999634e-02
-3.158739581704139709e-02
-3.769892454147338867e-02
-5.908045917749404907e-02
-1.208199467509984970e-02
-2.541591785848140717e-02
-2.943267114460468292e-02
3.872162895277142525e-03
1.290720980614423752e-02
-3.569936752319335938e-02
-9.124621003866195679e-02
-8.345251530408859253e-02
-9.328456968069076538e-02
-8.931366354227066040e-02
-8.369231969118118286e-02
-5.409390479326248169e-02
-1.280103623867034912e-02
-1.128316856920719147e-02
2.152081392705440521e-02
-1.507253036834299564e-03
-1.556079462170600891e-02
-1.965266838669776917e-02
-2.969925291836261749e-02
-5.572590744122862816e-04
1.291248761117458344e-02
4.449050128459930420e-02
7.997993379831314087e-02
4.458072595298290253e-03
-1.655855448916554451e-03
-2.201438508927822113e-02
-5.790186580270528793e-03
1.600129529833793640e-02
3.567519038915634155e-02
6.932302564382553101e-02
-3.481542319059371948e-02
-8.202321827411651611e-02
-5.170302465558052063e-02
-2.189231850206851959e-02
-6.856939755380153656e-03
-1.786944083869457245e-02
1.219601184129714966e-02
-4.015449434518814087e-02
5.168179422616958618e-02
4.527597129344940186e-02
-9.142763167619705200e-02
-9.705860167741775513e-02
-5.246726423501968384e-02
4.087627679109573364e-02
2.778865024447441101e-02
8.916144073009490967e-02
7.477885484695434570e-02
-9.152846783399581909e-02
-9.149662405252456665e-02
-9.256337583065032959e-02
-7.647716905921697617e-03
2.977886237204074860e-02
1.482680588960647583e-01
4.810472205281257629e-02
-9.521168470382690430e-02
-1.422337293624877930e-01
-9.444213658571243286e-02
-3.370090574026107788e-02
5.466445581987500191e-04
3.576010838150978088e-02
-2.119707129895687103e-02
-5.311248451471328735e-02
5.689150188118219376e-03
4.047176335006952286e-03
2.464198134839534760e-02
8.940093219280242920e-03
-1.442709006369113922e-02
-1.930763013660907745e-02
-2.305364049971103668e-02
6.216396391391754150e-02
3.997669555246829987e-03
-5.324450135231018066e-02
-7.856307923793792725e-02
-1.012330427765846252e-01
-3.779014572501182556e-02
4.016234725713729858e-02
8.650478720664978027e-02
-1.977381855249404907e-02
-3.837597742676734924e-02
-6.233311444520950317e-02
-4.698602482676506042e-02
-3.080144524574279785e-02
-3.341704979538917542e-02
-5.846333503723144531e-02
-7.505634427070617676e-02
-4.051302094012498856e-03
-4.917670041322708130e-02
-1.519444491714239120e-02
-7.618262618780136108e-02
-7.409509271383285522e-02
-1.271498203277587891e-01
-1.138407513499259949e-01
-4.048414155840873718e-02
-9.712810814380645752e-02
-5.635517835617065430e-02
-1.220423728227615356e-01
-1.250127702951431274e-01
-1.606493890285491943e-01
-9.633187204599380493e-02
4.736145213246345520e-02
-1.380413025617599487e-02
-5.024934560060501099e-02
-1.294271200895309448e-01
-1.180282011628150940e-01
-1.237833648920059204e-01
-1.197073087096214294e-01
-7.891787588596343994e-02
-1.061094552278518677e-01
-9.627824276685714722e-02
-8.379016071557998657e-02
-1.806204169988632202e-01
-1.970141828060150146e-01
-9.739183634519577026e-02
-1.561652403324842453e-02
1.241817371919751167e-03
-7.181695103645324707e-02
-9.198680520057678223e-02
-1.563647687435150146e-01
-1.809360682964324951e-01
-6.104857847094535828e-02
6.508076190948486328e-02
1.162603199481964111e-01
1.615851558744907379e-02
-7.446140050888061523e-02
-1.247892528772354126e-01
-1.599145233631134033e-01
-3.454456105828285217e-02
9.960447251796722412e-02
1.634166091680526733e-01
6.644169986248016357e-02
-6.300511211156845093e-02
-1.569097302854061127e-02
-1.128356438130140305e-02
4.270422458648681641e-02
1.807782351970672607e-01
2.191822528839111328e-01
1.882976293563842773e-01
6.698369234800338745e-02
-4.019378498196601868e-02
-1.623594388365745544e-02
-7.552155759185552597e-03
1.089136376976966858e-01
1.660134196281433105e-01
1.993935853242874146e-01
8.423810452222824097e-02
-6.200748682022094727e-02
-6.282643228769302368e-02
-1.010487899184226990e-01
-7.424400746822357178e-02
-1.307928469032049179e-02
4.251661151647567749e-02
4.802587628364562988e-02
-3.556005284190177917e-02
-2.566124871373176575e-02
-4.265062138438224792e-02
-7.108734548091888428e-02
-7.179908454418182373e-02
-3.961308300495147705e-02
-9.243648499250411987e-03
-1.405234932899475098e-01
-1.828128397464752197e-01
-1.780038625001907349e-01
-1.912050098180770874e-01
-1.920793652534484863e-01
-1.712889969348907471e-01
-1.121953576803207397e-01
-1.355745047330856323e-01
-2.090350985527038574e-01
-1.986341923475265503e-01
-1.948081552982330322e-01
-1.970083564519882202e-01
-1.617881953716278076e-01
-1.243078261613845825e-01
-1.084150299429893494e-01
-1.526045352220535278e-01
-1.526016741991043091e-01
-2.035803496837615967e-01
-2.119353413581848145e-01
-1.058633774518966675e-01
-5.872504413127899170e-02
-1.474812477827072144e-01
-1.559048146009445190e-01
-1.506786495447158813e-01
-9.547106176614761353e-02
-3.944338858127593994e-02
8.216134458780288696e-02
2.797668986022472382e-02
-1.710947006940841675e-01
-1.651884764432907104e-01
-1.530845761299133301e-01
-4.378090426325798035e-02
1.693288236856460571e-02
1.649370193481445312e-01
6.218533962965011597e-02
-1.348401606082916260e-01
-1.341429501771926880e-01
-1.004771962761878967e-01
5.263308994472026825e-03
9.260223805904388428e-02
2.227334231138229370e-01
1.033717393875122070e-01
-1.042975261807441711e-01
-1.145155578851699829e-01
-6.573993712663650513e-02
-1.032088696956634521e-02
1.289539318531751633e-02
3.994914516806602478e-02
-1.347544323652982712e-02
-7.462434470653533936e-02
-7.579775899648666382e-02
-5.196917057037353516e-02
-6.211268156766891479e-02
-8.601474761962890625e-02
-1.205889582633972168e-01
-1.128041297197341919e-01
-3.638766705989837646e-02
-3.954995423555374146e-02
-7.082912325859069824e-02
-1.751443743705749512e-01
-2.102211415767669678e-01
-2.383522540330886841e-01
-1.701259613037109375e-01
-1.124343276023864746e-01
-1.217766031622886658e-01
-1.165424585342407227e-01
-1.535891294479370117e-01
-2.016730010509490967e-01
-2.547918856143951416e-01
-2.033655494451522827e-01
-9.003043174743652344e-02
-7.521224021911621094e-02
-9.581689722836017609e-03
-5.870859324932098389e-02
-1.151296198368072510e-01
-1.923022866249084473e-01
-1.315479278564453125e-01
-8.615935593843460083e-02
-1.128017604351043701e-01
-5.234608799219131470e-02
-7.270658016204833984e-02
-6.289258599281311035e-02
-1.126500442624092102e-01
-6.366300582885742188e-02
-8.369162678718566895e-02
-1.008139848709106445e-01
-1.574270240962505341e-02
-6.578462570905685425e-02
-4.209827631711959839e-02
-7.389658689498901367e-02
-2.729193307459354401e-02
-7.553936541080474854e-02
-1.107536181807518005e-01
-1.055360808968544006e-01
-1.879926621913909912e-01
-1.780767291784286499e-01
-1.252446770668029785e-01
-2.856727875769138336e-02
-1.329147964715957642e-01
-1.437100172042846680e-01
-5.710599943995475769e-02
8.242234587669372559e-03
-3.095140680670738220e-02
-4.114742949604988098e-02
-7.147413492202758789e-02
-1.039681732654571533e-01
-1.010358929634094238e-01
-2.145658247172832489e-02
1.540080271661281586e-02
-3.162391856312751770e-02
-4.601754620671272278e-02
-6.827731430530548096e-02
-6.052273511886596680e-02
-5.149962380528450012e-02
-2.772909589111804962e-02
-2.105498872697353363e-02
-4.187730699777603149e-02
1.089721545577049255e-02
-6.071715615689754486e-03
-6.274106353521347046e-02
-5.967173725366592407e-02
-8.846537023782730103e-02
-1.330040488392114639e-02
-8.254983462393283844e-03
1.832988671958446503e-02
-1.743426918983459473e-02
-9.042553603649139404e-02
-1.056287288665771484e-01
-1.654566377401351929e-01
-1.021036282181739807e-01
-1.278630048036575317e-01
-2.117929048836231232e-02
-4.468527622520923615e-03
-1.094024404883384705e-01
-1.012335121631622314e-01
-8.583907783031463623e-02
4.477452114224433899e-02
4.296734556555747986e-02
1.163729578256607056e-01
4.092113301157951355e-02
-7.337692379951477051e-02
-6.077452749013900757e-02
-5.940082296729087830e-02
-2.671873755753040314e-02
-6.458648294210433960e-02
-4.274742677807807922e-02
-4.808926209807395935e-02
-1.294028759002685547e-01
-1.407232135534286499e-01
-1.422778815031051636e-01
-1.292602270841598511e-01
-1.572805792093276978e-01
-1.450874209403991699e-01
-1.020425856113433838e-01
-1.227054521441459656e-01
-1.635355502367019653e-01
-1.736469566822052002e-01
-1.803661435842514038e-01
-2.051683515310287476e-01
-1.473094075918197632e-01
-8.395471423864364624e-02
-4.837859049439430237e-02
-8.971884846687316895e-02
-2.484332025051116943e-02
5.058124661445617676e-02
4.060764610767364502e-02
-3.149238601326942444e-02
-7.443325221538543701e-02
1.970299147069454193e-02
-2.952668070793151855e-02
1.432087551802396774e-02
1.460666507482528687e-01
1.922619193792343140e-01
1.400365382432937622e-01
-2.109808474779129028e-02
1.124296337366104126e-03
1.356409047730267048e-03
8.868159353733062744e-02
2.271416932344436646e-01
2.432227730751037598e-01
1.375727653503417969e-01
-3.914001956582069397e-02
-7.146414369344711304e-02
-9.573201835155487061e-02
-6.338854879140853882e-02
9.137023240327835083e-03
-1.295963022857904434e-02
-5.208030715584754944e-02
-1.186241358518600464e-01
-1.111892759799957275e-01
-1.331094354391098022e-01
-1.021828129887580872e-01
-8.795624226331710815e-02
-1.213417947292327881e-01
-1.687701642513275146e-01
-1.242891401052474976e-01
1.025361642241477966e-01
1.281046569347381592e-01
2.608567848801612854e-02
1.321888063102960587e-02
7.663260214030742645e-03
2.032123506069183350e-02
-2.808647975325584412e-02
1.642695963382720947e-01
2.204862684011459351e-01
9.539253264665603638e-02
9.486562013626098633e-02
7.874266803264617920e-02
7.598185539245605469e-02
-1.376521587371826172e-02
1.474157720804214478e-01
2.129006981849670410e-01
1.307659149169921875e-01
1.514974981546401978e-01
4.782738536596298218e-02
4.278410598635673523e-02
-5.285609513521194458e-02
2.902374602854251862e-02
6.623523682355880737e-02
4.050892591476440430e-02
8.867382258176803589e-02
-6.423443555831909180e-02
-6.189126521348953247e-02
-1.352919936180114746e-01
-1.342041790485382080e-02
1.224033348262310028e-02
-1.664015278220176697e-02
2.906502597033977509e-02
-8.449497073888778687e-02
-5.405075103044509888e-02
-1.420883983373641968e-01
2.002743072807788849e-02
6.092728674411773682e-02
2.424756437540054321e-02
1.212378218770027161e-02
1.368994265794754028e-02
4.810419678688049316e-02
5.902847275137901306e-03
-3.836729004979133606e-02
1.186882611364126205e-02
-7.512714248150587082e-03
7.031939458101987839e-03
9.552365168929100037e-03
1.990116387605667114e-02
-5.341942887753248215e-04
-1.283622086048126221e-01
-1.324295103549957275e-01
-1.235507577657699585e-01
-8.815807104110717773e-02
-8.788283914327621460e-02
-1.267184615135192871e-01
-1.328245252370834351e-01
-1.375595033168792725e-01
-1.423276364803314209e-01
-1.657121032476425171e-01
-1.939130872488021851e-01
-2.252078950405120850e-01
-2.459598183631896973e-01
-1.905670017004013062e-01
-1.293662935495376587e-01
-1.140348911285400391e-01
-6.865233182907104492e-02
-1.560433208942413330e-01
-3.043342828750610352e-01
-3.796915709972381592e-01
-2.569461166858673096e-01
-9.933295845985412598e-02
-4.277295991778373718e-02
-5.807377398014068604e-02
-2.572697997093200684e-01
-4.094547629356384277e-01
-4.270899593830108643e-01
-2.694079875946044922e-01
-1.164151281118392944e-01
-7.502087950706481934e-02
-6.613447517156600952e-02
-2.405316382646560669e-01
-3.824923038482666016e-01
-4.094547629356384277e-01
-2.642270028591156006e-01
-6.343568861484527588e-02
-2.561178803443908691e-02
-8.412389084696769714e-03
-1.931995302438735962e-01
-2.555240988731384277e-01
-2.113291025161743164e-01
-1.330666244029998779e-01
-1.242235451936721802e-01
-1.260201930999755859e-01
-3.822400048375129700e-02
-9.521978348493576050e-02
-9.786761552095413208e-02
-1.009868979454040527e-01
-6.400907784700393677e-02
-5.441293492913246155e-02
-8.497837930917739868e-02
-9.982109069824218750e-02
-1.183078512549400330e-01
-1.344581991434097290e-01
-1.299651116132736206e-01
-9.548292309045791626e-02
-8.484203368425369263e-03
-1.886480487883090973e-02
-2.223617583513259888e-02
-3.383765742182731628e-02
-4.579858854413032532e-02
-5.613580718636512756e-02
-4.882910475134849548e-02
-1.265503559261560440e-02
-1.887719891965389252e-02
1.985638402402400970e-02
7.604176551103591919e-02
1.059874743223190308e-01
1.673910617828369141e-01
8.824439346790313721e-02
-3.081953711807727814e-02
-3.839892521500587463e-02
6.012691184878349304e-02
1.815520524978637695e-01
3.344536423683166504e-01
4.179012775421142578e-01
2.604012191295623779e-01
-3.601293265819549561e-02
-3.792792186141014099e-02
4.626958444714546204e-02
2.282058745622634888e-01
4.221650660037994385e-01
5.311210751533508301e-01
2.690713703632354736e-01
-2.192630618810653687e-02
2.394665032625198364e-02
6.851196289062500000e-02
1.928436607122421265e-01
2.716618478298187256e-01
3.528412580490112305e-01
1.954775452613830566e-01
-3.659548610448837280e-02
-4.204917699098587036e-02
-3.658929094672203064e-02
-2.454159548506140709e-03
3.804567456245422363e-02
4.364810138940811157e-02
1.616274937987327576e-02
-1.417475342750549316e-01
-1.804384142160415649e-01
-1.703639477491378784e-01
-2.006841599941253662e-01
-2.168898582458496094e-01
-2.037921547889709473e-01
-1.578654646873474121e-01
-1.202035024762153625e-01
-1.539434045553207397e-01
-1.358281373977661133e-01
-1.724036484956741333e-01
-1.777238547801971436e-01
-2.034471482038497925e-01
-1.813462972640991211e-01
-7.242473214864730835e-02
-1.117783710360527039e-01
-1.177552491426467896e-01
-9.340284019708633423e-02
-6.803966313600540161e-02
-5.675772204995155334e-02
-8.275944739580154419e-02
-5.016347393393516541e-02
-1.322631984949111938e-01
-1.375501006841659546e-01
-1.404280811548233032e-01
-7.876174151897430420e-02
-9.603267908096313477e-02
-1.047453135251998901e-01
-5.919084697961807251e-02
-9.518834203481674194e-02
-3.116454370319843292e-02
-3.423620760440826416e-02
7.853174582123756409e-03
-4.590551182627677917e-02
-8.577361702919006348e-02
-9.158103168010711670e-02
-1.299602091312408447e-01
-7.823213934898376465e-02
-1.285529881715774536e-01
-8.555874228477478027e-02
-1.513438373804092407e-01
-1.241225227713584900e-01
-9.511268883943557739e-02
-7.519377022981643677e-02
-3.843364538624882698e-04
-1.225639949552714825e-03
-1.213837508112192154e-02
-8.443902432918548584e-02
-1.026117876172065735e-01
-7.801938802003860474e-02
-7.118435204029083252e-02
-9.728408604860305786e-02
-8.554109185934066772e-02
-1.009437218308448792e-01
-1.238601356744766235e-01
-9.811366349458694458e-02
-4.785316064953804016e-02
-4.500721395015716553e-02
-7.714416831731796265e-02
-7.592957466840744019e-02
-7.697547227144241333e-02
-1.039206609129905701e-01
-9.548205137252807617e-02
2.299976162612438202e-02
1.147110364399850368e-03
-3.910693898797035217e-02
-2.217614464461803436e-02
-5.943341553211212158e-02
-4.552519693970680237e-02
-5.014539510011672974e-02
1.235029101371765137e-02
6.805262062698602676e-03
2.615133672952651978e-02
3.578071296215057373e-02
-1.217762846499681473e-02
9.835776872932910919e-03
2.258299104869365692e-02
-3.721162676811218262e-03
1.958026178181171417e-02
6.297199521213769913e-03
-5.041529983282089233e-02
-1.064986810088157654e-01
-8.870457857847213745e-02
-2.330539189279079437e-02
1.368792448192834854e-02
7.585218176245689392e-03
-4.384025558829307556e-02
-1.810747534036636353e-01
-2.118939161300659180e-01
-1.324654519557952881e-01
-3.334757313132286072e-02
-7.186308968812227249e-03
-2.207889780402183533e-02
-6.204120442271232605e-02
-1.536353826522827148e-01
-1.566301882266998291e-01
-9.038356691598892212e-02
-2.502407319843769073e-02
-1.186651457101106644e-02
3.271796926856040955e-02
3.366173058748245239e-02
-1.273039355874061584e-02
-6.070530787110328674e-02
-3.320612013339996338e-02
1.557054650038480759e-02
-1.381911896169185638e-02
3.195763751864433289e-02
1.198781188577413559e-02
-5.180912092328071594e-02
-1.258424371480941772e-01
-6.647437065839767456e-02
-1.226591039448976517e-02
-4.127392917871475220e-02
-6.361942738294601440e-02
-7.536759972572326660e-02
-5.824680253863334656e-02
-6.596846878528594971e-02
-6.644774228334426880e-03
-2.184255048632621765e-02
3.792787436395883560e-03
-1.284873299300670624e-02
-1.883672177791595459e-02
5.368185043334960938e-02
4.683293867856264114e-03
2.083666436374187469e-02
-6.589154899120330811e-02
-7.255998998880386353e-02
-6.263720244169235229e-02
-8.342356979846954346e-02
-4.413479194045066833e-02
-1.073311492800712585e-01
-4.070590063929557800e-02
-4.956658184528350830e-02
-1.040146797895431519e-01
-8.079051226377487183e-02
-8.246502280235290527e-02
-6.284134089946746826e-02
-1.201029643416404724e-01
-7.737050205469131470e-02
-8.011598140001296997e-02
-1.468536555767059326e-01
-1.307712942361831665e-01
-1.128871962428092957e-01
-1.072453558444976807e-01
-1.235821545124053955e-01
-1.263394653797149658e-01
-9.011272341012954712e-02
-1.601716727018356323e-01
-1.511902958154678345e-01
-6.915886700153350830e-02
4.690844565629959106e-02
6.691752374172210693e-02
1.146349012851715088e-01
4.153048992156982422e-02
-1.486292183399200439e-01
-1.586017757654190063e-01
-7.177110761404037476e-02
4.448165372014045715e-02
8.334235101938247681e-02
1.027503162622451782e-01
2.970665879547595978e-02
-9.207753092050552368e-02
-1.282268613576889038e-01
-8.963155001401901245e-02
-1.717940904200077057e-02
1.642163470387458801e-02
6.706779450178146362e-02
-8.450618945062160492e-03
-4.713865742087364197e-02
-5.474517494440078735e-02
-6.949778646230697632e-02
-7.616428285837173462e-02
-1.087325811386108398e-01
3.409343585371971130e-02
1.928007346577942371e-03
1.962858624756336212e-02
2.739177085459232330e-02
4.137382283806800842e-02
2.223123610019683838e-02
-1.295250002294778824e-02
1.309318374842405319e-02
-1.465349551290273666e-02
2.559485659003257751e-02
1.273188181221485138e-02
-1.073353271931409836e-02
-2.629188075661659241e-02
-9.181854873895645142e-02
-9.047566354274749756e-02
-9.796067327260971069e-02
2.934215962886810303e-02
-1.966375624760985374e-03
-4.957184568047523499e-02
-5.084439739584922791e-02
-6.984949856996536255e-02
-1.233764812350273132e-01
-1.228233352303504944e-01
2.683797106146812439e-02
1.895137503743171692e-02
-4.734410718083381653e-02
-9.674324095249176025e-02
-1.412304192781448364e-01
-1.629577875137329102e-01
-1.440383046865463257e-01
4.051199648529291153e-03
-1.498600654304027557e-02
-5.718763545155525208e-02
-7.948639988899230957e-02
-1.294274926185607910e-01
-1.391116231679916382e-01
-1.371522545814514160e-01
-1.526556815952062607e-02
-4.907297715544700623e-02
-3.721120208501815796e-02
-4.530379176139831543e-02
-8.327765762805938721e-02
-9.349148720502853394e-02
-1.154886260628700256e-01
-2.481482550501823425e-02
-3.673300519585609436e-02
-3.500658646225929260e-02
-2.295352984219789505e-03
-6.557450164109468460e-03
3.009217604994773865e-02
-2.699001505970954895e-02
-1.977289468050003052e-02
3.100197575986385345e-02
2.735540643334388733e-02
4.040654748678207397e-02
1.239147223532199860e-02
7.852755486965179443e-02
2.623225376009941101e-02
-2.761290036141872406e-02
1.470399089157581329e-02
4.618171602487564087e-02
6.025791913270950317e-02
4.138746857643127441e-02
7.106520980596542358e-02
1.119229756295681000e-02
-4.745200742036104202e-03
-3.825588151812553406e-03
2.592571638524532318e-02
2.491046488285064697e-02
2.721317484974861145e-02
1.991758123040199280e-02
-8.340273052453994751e-03
-3.572628274559974670e-02
-4.379369691014289856e-02
-1.556508801877498627e-02
-4.259547963738441467e-02
-6.784909963607788086e-02
-1.084123104810714722e-01
-9.731703996658325195e-02
-7.659197784960269928e-03
1.892773434519767761e-02
5.762313306331634521e-02
6.242481246590614319e-02
2.502748742699623108e-02
-6.322656571865081787e-02
-1.104827597737312317e-01
1.214076858013868332e-02
3.524758294224739075e-02
4.739128798246383667e-02
6.612519174814224243e-02
-1.244032382965087891e-02
-1.657241396605968475e-02
-7.414855808019638062e-02
-1.055489201098680496e-02
4.636634513735771179e-02
7.954347878694534302e-02
1.239304095506668091e-01
5.532948300242424011e-03
1.108645368367433548e-02
-4.678924381732940674e-02
-1.054490655660629272e-01
-8.875037729740142822e-02
-7.034538686275482178e-02
1.124504208564758301e-02
-2.695990959182381630e-03
5.419000238180160522e-02
1.641969941556453705e-02
-1.837414652109146118e-01
-1.999497115612030029e-01
-1.299626082181930542e-01
-3.969097509980201721e-02
-4.583771899342536926e-02
9.961656294763088226e-03
-3.485698625445365906e-02
-1.569489538669586182e-01
-1.846489310264587402e-01
-1.119452938437461853e-01
-3.597591072320938110e-03
7.491800002753734589e-03
3.746781125664710999e-02
2.625507302582263947e-03
-6.185272708535194397e-02
-7.116258144378662109e-02
-6.999170035123825073e-02
-2.230884507298469543e-02
7.912754081189632416e-03
-1.328487414866685867e-02
-3.269511088728904724e-02
-1.521148066967725754e-02
-2.418324537575244904e-02
6.761762779206037521e-04
1.138909533619880676e-01
1.580661386251449585e-01
1.039173603057861328e-01
-4.922165535390377045e-03
-3.849232941865921021e-02
-5.136453732848167419e-02
4.649706184864044189e-02
1.900652050971984863e-01
2.643451392650604248e-01
1.959469318389892578e-01
1.019410267472267151e-01
-1.563160493969917297e-02
-1.874897442758083344e-02
1.337337344884872437e-01
3.693040907382965088e-01
4.595637023448944092e-01
3.217331171035766602e-01
1.536908894777297974e-01
5.748492479324340820e-02
5.148386210203170776e-02
1.085262894630432129e-01
2.869647443294525146e-01
4.251930713653564453e-01
4.242309927940368652e-01
2.336512207984924316e-01
1.254679858684539795e-01
1.365378946065902710e-01
1.424420028924942017e-01
2.262779176235198975e-01
3.427691757678985596e-01
3.986034393310546875e-01
2.218678444623947144e-01
8.452203124761581421e-02
1.006185114383697510e-01
8.756731450557708740e-02
1.356106251478195190e-01
1.579169929027557373e-01
1.814837306737899780e-01
7.640791684389114380e-02
-6.777566671371459961e-02
-8.302187174558639526e-02
-5.725120380520820618e-02
-5.332525447010993958e-02
-3.522742912173271179e-02
-6.631669402122497559e-02
-7.224541157484054565e-02
-4.231668636202812195e-02
-7.796854525804519653e-02
-7.212603837251663208e-02
-4.087761044502258301e-02
-4.510198533535003662e-02
-7.878423482179641724e-02
-1.132755503058433533e-01
-9.071461111307144165e-02
-8.825425803661346436e-02
-2.344295196235179901e-02
4.372259601950645447e-02
1.767339929938316345e-02
-3.159327432513237000e-02
-9.367234259843826294e-02
-1.444841921329498291e-01
-1.790550947189331055e-01
-4.587788879871368408e-02
9.645099937915802002e-02
1.057021841406822205e-01
1.926500163972377777e-02
-8.231228590011596680e-02
-1.345698386430740356e-01
-1.696646511554718018e-01
-3.252834081649780273e-02
1.527936663478612900e-02
2.081017754971981049e-02
-4.131529945880174637e-03
-1.003305315971374512e-01
-1.345831006765365601e-01
-1.210147067904472351e-01
-2.451064996421337128e-02
1.208290178328752518e-02
-1.633380353450775146e-02
-7.825370132923126221e-02
-1.120486930012702942e-01
-1.072738915681838989e-01
-9.256484359502792358e-02
-4.742969945073127747e-02
-4.918046295642852783e-02
-1.029235124588012695e-01
-1.514341831207275391e-01
-1.295894533395767212e-01
9.710652753710746765e-03
3.931458294391632080e-02
7.099355012178421021e-02
7.611197978258132935e-02
5.321871489286422729e-02
2.312111854553222656e-02
-5.273589491844177246e-02
2.797644399106502533e-02
6.633623689413070679e-02
1.046824604272842407e-01
1.470567137002944946e-01
1.584870815277099609e-01
1.430530995130538940e-01
1.769345998764038086e-02
6.950169056653976440e-02
1.496823877096176147e-01
3.107517063617706299e-01
4.075029194355010986e-01
4.426077306270599365e-01
4.014486670494079590e-01
2.250701338052749634e-01
6.858215481042861938e-02
1.507972031831741333e-01
3.712507188320159912e-01
5.216790437698364258e-01
5.607739090919494629e-01
4.184640347957611084e-01
2.052609473466873169e-01
4.820064082741737366e-02
1.750656962394714355e-01
4.101991057395935059e-01
5.564068555831909180e-01
5.126356482505798340e-01
3.786394894123077393e-01
1.730693131685256958e-01
2.791948243975639343e-02
1.454075276851654053e-01
3.034958839416503906e-01
3.769252300262451172e-01
3.011739850044250488e-01
1.603586673736572266e-01
1.342945266515016556e-02
-5.782991647720336914e-03
5.625396966934204102e-02
1.254084557294845581e-01
1.357782483100891113e-01
6.018976867198944092e-02
-3.872055187821388245e-02
-9.070508927106857300e-02
-2.059113532304763794e-01
-2.447995394468307495e-01
-1.715276241302490234e-01
-1.544734388589859009e-01
-1.838625967502593994e-01
-2.049146294593811035e-01
-1.792920529842376709e-01
-2.062665373086929321e-01
-2.486845105886459351e-01
-2.098018229007720947e-01
-2.283262908458709717e-01
-2.337944209575653076e-01
-2.141438424587249756e-01
-1.641211360692977905e-01
-1.418934166431427002e-01
-1.963765323162078857e-01
-2.774679064750671387e-01
-3.640660047531127930e-01
-3.373255729675292969e-01
-2.727762460708618164e-01
-1.477139741182327271e-01
-1.210093274712562561e-01
-1.874226778745651245e-01
-3.501285910606384277e-01
-4.992853105068206787e-01
-4.114840626716613770e-01
-2.986603975296020508e-01
-1.037128418684005737e-01
-1.557950526475906372e-01
-1.882349103689193726e-01
-2.707277536392211914e-01
-3.745369613170623779e-01
-2.600420415401458740e-01
-2.297360152006149292e-01
-7.781492173671722412e-02
-1.997879296541213989e-01
-2.421425580978393555e-01
-2.012306600809097290e-01
-2.709645330905914307e-01
-1.810844689607620239e-01
-2.201736569404602051e-01
-1.184569820761680603e-01
-1.932074427604675293e-01
-2.119274139404296875e-01
-1.169866994023323059e-01
-9.142468869686126709e-02
-5.739889666438102722e-02
-1.155219227075576782e-01
-1.253981590270996094e-01
-8.136376738548278809e-02
-6.554352492094039917e-02
-2.873452380299568176e-02
-3.692090511322021484e-02
-6.789698451757431030e-02
-1.309961266815662384e-02
-2.666432037949562073e-02
-5.042966455221176147e-02
-1.957248523831367493e-02
1.789044775068759918e-02
1.149800606071949005e-02
-2.532148733735084534e-02
1.948506198823451996e-02
-4.385538026690483093e-02
-8.261568844318389893e-02
-8.505655825138092041e-02
-3.445205464959144592e-02
-1.113432087004184723e-02
-3.840012103319168091e-02
5.355244874954223633e-02
1.011670567095279694e-02
-4.360709339380264282e-02
-7.063509523868560791e-02
-3.915896266698837280e-02
-6.284736841917037964e-02
-6.755777448415756226e-02
-3.082570433616638184e-02
-3.026619181036949158e-02
2.638806216418743134e-02
1.772958785295486450e-02
-1.506140735000371933e-02
-1.154346577823162079e-02
4.825805081054568291e-04
8.745897561311721802e-03
-3.882325440645217896e-02
4.900290444493293762e-02
6.644923985004425049e-02
-9.686579927802085876e-03
-1.450539100915193558e-02
-3.003189340233802795e-02
-3.661666810512542725e-02
-7.991603016853332520e-02
4.893995821475982666e-02
8.322066068649291992e-02
3.824275732040405273e-02
8.729461580514907837e-02
7.452022284269332886e-02
6.692482531070709229e-02
-3.048300184309482574e-02
-7.109267264604568481e-02
-5.075450614094734192e-02
-4.285820294171571732e-03
1.746075041592121124e-02
-1.793983764946460724e-02
3.731982782483100891e-02
1.728758565150201321e-03
-3.512063995003700256e-02
1.066693104803562164e-02
5.531161651015281677e-02
4.254362359642982483e-02
-2.200920321047306061e-02
1.489503029733896255e-02
-1.398880314081907272e-02
-2.418530406430363655e-03
1.266698073595762253e-02
3.405567840673029423e-04
1.577528379857540131e-02
-7.154578343033790588e-03
4.225790500640869141e-02
9.209463372826576233e-03
-2.725897356867790222e-02
-5.165495723485946655e-02
-5.214270949363708496e-02
-3.161405771970748901e-02
-2.430074661970138550e-02
3.239329904317855835e-02
6.282983813434839249e-03
-2.703963220119476318e-02
-2.659229002892971039e-02
1.602637208998203278e-02
3.357081860303878784e-02
4.959141463041305542e-02
3.078286908566951752e-02
-4.715845920145511627e-03
-9.354344755411148071e-02
-9.785812348127365112e-02
-2.650570683181285858e-02
4.691025614738464355e-02
7.398740947246551514e-02
6.965252012014389038e-02
3.575846320018172264e-03
-7.210279256105422974e-02
-6.408528238534927368e-02
-7.264249492436647415e-03
2.697036601603031158e-02
3.665025904774665833e-02
1.018207054585218430e-02
-3.351021185517311096e-02
-1.068388298153877258e-01
-1.299030035734176636e-01
-1.367115974426269531e-01
-1.511549949645996094e-01
-1.463666558265686035e-01
-1.041642352938652039e-01
-1.119618564844131470e-01
-7.614587992429733276e-02
-8.437468856573104858e-02
-1.228471621870994568e-01
-1.823725998401641846e-01
-2.066760808229446411e-01
-1.412707716226577759e-01
-1.230069696903228760e-01
-4.608012363314628601e-02
-2.460199594497680664e-02
6.703056860715150833e-03
-4.669223353266716003e-02
-1.449977010488510132e-01
-2.190569788217544556e-01
-2.087777554988861084e-01
-2.331445552408695221e-02
-1.351768057793378830e-02
-2.049211598932743073e-02
-1.617055833339691162e-01
-2.784045040607452393e-01
-3.069837093353271484e-01
-2.377157956361770630e-01
-1.341817528009414673e-02
-1.722350902855396271e-02
-2.455978281795978546e-02
-1.632705330848693848e-01
-2.665844559669494629e-01
-2.758052945137023926e-01
-2.236523330211639404e-01
-5.509593337774276733e-02
-7.972808182239532471e-02
-7.606748491525650024e-02
-1.891480237245559692e-01
-1.599627435207366943e-01
-8.391937613487243652e-02
-6.474797427654266357e-02
-8.053015917539596558e-02
-5.827106162905693054e-02
6.464846432209014893e-03
5.141120869666337967e-03
1.820047385990619659e-02
3.098542988300323486e-02
-2.005187980830669403e-02
-8.581795543432235718e-02
-5.145064741373062134e-02
9.096903353929519653e-02
2.462890148162841797e-01
3.077910244464874268e-01
2.408319711685180664e-01
1.326592117547988892e-01
-1.303068641573190689e-02
-2.513849176466464996e-02
6.989824771881103516e-02
2.327467203140258789e-01
2.963051795959472656e-01
2.686588466167449951e-01
1.445964872837066650e-01
1.409099698066711426e-01
1.158116087317466736e-01
6.871455116197466850e-04
3.844504058361053467e-02
9.895898401737213135e-02
2.004559040069580078e-01
1.125965714454650879e-01
2.189536541700363159e-01
1.961273699998855591e-01
1.223821192979812622e-03
2.490275539457798004e-02
-5.983682814985513687e-03
9.173642843961715698e-02
2.453661337494850159e-02
2.304946929216384888e-01
2.050301730632781982e-01
-1.808145642280578613e-02
-7.319854944944381714e-02
-3.661432117223739624e-02
7.248632609844207764e-02
3.363000229001045227e-02
2.882199287414550781e-01
3.345495760440826416e-01
1.387231349945068359e-01
1.429613679647445679e-01
1.635607033967971802e-01
1.601951867341995239e-01
4.826570302248001099e-02
2.289498597383499146e-01
2.848694622516632080e-01
1.286165863275527954e-01
1.263946443796157837e-01
1.200498342514038086e-01
1.116536185145378113e-01
2.087016403675079346e-02
3.225365653634071350e-02
2.123342640697956085e-02
-3.333898028358817101e-03
6.512511521577835083e-02
1.115575805306434631e-01
1.013916954398155212e-01
2.956817112863063812e-02
9.129537642002105713e-02
5.391842871904373169e-02
5.576626583933830261e-02
1.736827343702316284e-01
2.447854876518249512e-01
2.757312059402465820e-01
1.329134404659271240e-01
1.075975298881530762e-01
9.209963679313659668e-02
1.225611120462417603e-01
2.548261582851409912e-01
2.836930155754089355e-01
3.181701898574829102e-01
1.634639799594879150e-01
7.968239486217498779e-02
6.550080329179763794e-02
1.165862455964088440e-01
1.506460011005401611e-01
1.212308853864669800e-01
1.449995189905166626e-01
8.712939918041229248e-02
4.878678545355796814e-02
7.603124529123306274e-02
9.535282105207443237e-02
9.433151036500930786e-02
4.379706829786300659e-02
1.530309300869703293e-02
1.583740673959255219e-02
-4.266165196895599365e-03
1.902102865278720856e-02
2.571108937263488770e-02
-7.296728901565074921e-03
-8.522033691406250000e-02
-1.316500157117843628e-01
-9.263116121292114258e-02
-2.721663005650043488e-02
7.995232939720153809e-03
5.081551149487495422e-03
-1.554520428180694580e-02
-8.381776511669158936e-02
-7.647929340600967407e-02
-4.801314324140548706e-02
-7.852566242218017578e-02
-8.014851808547973633e-02
-5.620285868644714355e-02
-6.790477782487869263e-02
-9.178993850946426392e-02
-7.075595110654830933e-02
-3.790694475173950195e-02
-8.490924537181854248e-02
-1.098964735865592957e-01
-1.570855230093002319e-01
-1.785876899957656860e-01
-2.335622310638427734e-01
-1.765702962875366211e-01
-1.167271956801414490e-01
-7.960931956768035889e-02
-1.210144832730293274e-01
-2.093088328838348389e-01
-2.773977518081665039e-01
-3.660603165626525879e-01
-3.080741465091705322e-01
-1.952686458826065063e-01
-4.959570989012718201e-02
-5.777837336063385010e-02
-1.364144980907440186e-01
-1.975753605365753174e-01
-3.102993369102478027e-01
-2.832999527454376221e-01
-2.662113606929779053e-01
-9.890998899936676025e-02
-9.172944724559783936e-02
-9.960436820983886719e-02
-1.125293374061584473e-01
-1.930855512619018555e-01
-1.821595430374145508e-01
-1.619909107685089111e-01
-1.179502531886100769e-01
-8.375982940196990967e-02
3.335400670766830444e-02
1.043940261006355286e-01
8.090603165328502655e-03
-1.403756346553564072e-02
-8.246050029993057251e-02
-1.368774324655532837e-01
-1.550076305866241455e-01
-7.222361862659454346e-02
-2.391935698688030243e-02
-1.085497997701168060e-02
4.542415961623191833e-03
-1.837219111621379852e-02
-3.323027119040489197e-02
-3.337889909744262695e-02
-1.257955282926559448e-01
-1.490397006273269653e-01
-1.514694541692733765e-01
-1.438054144382476807e-01
-1.195186898112297058e-01
-4.724441096186637878e-02
-6.261128187179565430e-02
-2.005771100521087646e-01
-2.312096208333969116e-01
-2.324223369359970093e-01
-1.637948453426361084e-01
-1.116370782256126404e-01
1.855484209954738617e-02
5.010281223803758621e-03
-8.633796125650405884e-02
-1.532529890537261963e-01
-1.407574415206909180e-01
-4.442908614873886108e-02
-2.222531475126743317e-02
-4.785830900073051453e-02
-3.756418451666831970e-02
-4.051305726170539856e-02
-5.924237892031669617e-02
-9.702195972204208374e-02
-2.584839785413350910e-05
1.036520767956972122e-02
-5.871248245239257812e-02
-1.542718615382909775e-02
6.305070966482162476e-02
1.049035713076591492e-01
4.838389158248901367e-02
5.770870298147201538e-02
2.026299014687538147e-02
-7.909178733825683594e-02
-4.783245921134948730e-02
-4.087062552571296692e-02
7.677405327558517456e-02
6.962050497531890869e-02
1.035443693399429321e-01
2.444181405007839203e-02
-9.249849617481231689e-02
-8.388020098209381104e-02
-7.777352631092071533e-02
-1.149607449769973755e-02
-1.415199832990765572e-03
2.964165247976779938e-02
-1.189457066357135773e-02
1.615111716091632843e-02
2.315076068043708801e-02
3.511112416163086891e-03
-1.696171984076499939e-02
-4.612540081143379211e-02
-5.958504229784011841e-02
-7.888600230216979980e-02
4.154853895306587219e-02
6.408965587615966797e-02
-5.292634945362806320e-03
-6.838878989219665527e-02
-1.169143989682197571e-01
-1.156070455908775330e-01
-1.095602512359619141e-01
7.403818424791097641e-03
1.062591280788183212e-02
-4.994133859872817993e-02
-1.098921671509742737e-01
-1.668963730335235596e-01
-1.654377430677413940e-01
-1.199581101536750793e-01
-3.834902122616767883e-02
-8.161135017871856689e-02
-8.806457370519638062e-02
-9.603513032197952271e-02
-1.209651529788970947e-01
-1.369808018207550049e-01
-7.828764617443084717e-02
-9.844662854447960854e-04
-6.071176007390022278e-02
-1.056494861841201782e-01
-1.453487575054168701e-01
-1.184565797448158264e-01
-1.219722107052803040e-01
-4.445226117968559265e-02
1.343502849340438843e-01
1.002416908740997314e-01
-9.957560338079929352e-03
-9.515904635190963745e-02
-8.927256613969802856e-02
-9.075830131769180298e-02
-5.366469919681549072e-02
1.189668700098991394e-01
1.024296507239341736e-01
-2.352783922106027603e-03
-7.227697968482971191e-02
-5.580523610115051270e-02
-3.278995305299758911e-02
-9.724990464746952057e-03
-9.999503940343856812e-02
-1.400235742330551147e-01
-1.197333782911300659e-01
-1.482547521591186523e-01
-1.538028270006179810e-01
-1.250466406345367432e-01
-9.830418974161148071e-02
-1.408102959394454956e-01
-2.064070850610733032e-01
-1.659910529851913452e-01
-2.084384560585021973e-01
-2.331436574459075928e-01
-2.085793614387512207e-01
-1.642884761095046997e-01
-1.201091110706329346e-01
-1.777095943689346313e-01
-1.156765073537826538e-01
-6.839726120233535767e-02
-6.279631704092025757e-02
-1.931914538145065308e-01
-1.929918378591537476e-01
-1.308354586362838745e-01
-1.152303069829940796e-01
-3.211442381143569946e-03
9.409467130899429321e-02
9.963691234588623047e-02
2.189886569976806641e-02
-8.464234322309494019e-02
-9.834527969360351562e-02
-5.241637304425239563e-02
-2.583244349807500839e-03
5.656717717647552490e-02
-1.246415358036756516e-02
-2.594399079680442810e-02
-8.881663531064987183e-02
-1.198801547288894653e-01
-8.322744071483612061e-02
-3.034724853932857513e-02
9.690101444721221924e-02
2.225112542510032654e-02
2.687161043286323547e-02
-6.648918241262435913e-02
-1.293265968561172485e-01
-1.211600303649902344e-01
-6.958907842636108398e-02
-6.969475746154785156e-02
-1.465932428836822510e-01
-1.431880593299865723e-01
-1.136451363563537598e-01
3.000712022185325623e-02
3.861678019165992737e-02
4.874676465988159180e-02
-1.340474095195531845e-02
-5.020925309509038925e-03
1.318165007978677750e-02
-4.574743099510669708e-03
7.996022701263427734e-02
8.046425133943557739e-02
1.456343829631805420e-01
1.392088085412979126e-01
1.763989031314849854e-01
1.215102449059486389e-01
1.669051358476281166e-03
3.947333991527557373e-02
4.607793688774108887e-02
1.609230041503906250e-01
2.456066906452178955e-01
2.897098660469055176e-01
2.432766407728195190e-01
5.416980758309364319e-02
-2.818107791244983673e-02
-6.021805107593536377e-02
9.367068856954574585e-02
2.270075082778930664e-01
3.070255815982818604e-01
2.362864464521408081e-01
4.806372523307800293e-02
-4.515251889824867249e-02
-4.527370631694793701e-02
3.109227865934371948e-02
1.006470993161201477e-01
7.499438524246215820e-02
5.348125472664833069e-02
-5.009082332253456116e-02
9.909647516906261444e-03
1.047976966947317123e-02
-1.129226176999509335e-03
-2.129830792546272278e-02
-3.286874294281005859e-02
-6.094791740179061890e-02
-6.098096817731857300e-02
-4.098264873027801514e-02
-4.731457680463790894e-02
-8.355998247861862183e-02
-1.795800179243087769e-01
-1.685934662818908691e-01
-1.796846687793731689e-01
-1.076510623097419739e-01
-5.348357930779457092e-02
-7.139956206083297729e-02
-1.248939260840415955e-01
-1.468964219093322754e-01
-1.585679650306701660e-01
-1.775817722082138062e-01
-1.435354948043823242e-01
-1.394273899495601654e-02
-4.493289813399314880e-02
-1.030451729893684387e-01
-2.096104323863983154e-01
-2.256813943386077881e-01
-2.901244461536407471e-01
-2.106543034315109253e-01
5.780477821826934814e-02
4.186598211526870728e-02
-1.358398795127868652e-02
-4.551013931632041931e-02
-3.177239745855331421e-02
-1.034335941076278687e-01
-1.259917616844177246e-01
8.577118068933486938e-02
7.096528261899948120e-02
-2.029506117105484009e-02
1.464675460010766983e-02
5.406082049012184143e-02
1.633800938725471497e-02
-5.530700460076332092e-02
2.404711209237575531e-02
4.952113330364227295e-02
-2.451375685632228851e-02
5.525575578212738037e-02
6.600480526685714722e-02
3.038324788212776184e-02
-5.162778496742248535e-02
1.287026256322860718e-01
1.318019032478332520e-01
2.734869904816150665e-02
6.323459744453430176e-02
9.827352315187454224e-02
6.525763124227523804e-02
-5.294140800833702087e-02
3.278661146759986877e-02
3.578339517116546631e-02
-4.105406813323497772e-03
-2.421434968709945679e-02
2.492375858128070831e-02
4.896007850766181946e-02
-1.570952124893665314e-02
-1.144293546676635742e-01
-1.521132439374923706e-01
-1.538410186767578125e-01
-1.531945168972015381e-01
-1.291522681713104248e-01
-1.477372925728559494e-02
-6.978914607316255569e-03
-1.671664565801620483e-01
-1.928433179855346680e-01
-1.832388639450073242e-01
-1.679795384407043457e-01
-1.227069348096847534e-01
3.800007700920104980e-02
5.032892897725105286e-02
-1.554812937974929810e-01
-1.553966104984283447e-01
-1.491658240556716919e-01
-1.506225913763046265e-01
-6.473281979560852051e-02
1.969736441969871521e-02
2.423704788088798523e-02
-1.866633743047714233e-01
-1.647582799196243286e-01
-1.383840888738632202e-01
-1.364417374134063721e-01
-5.666697770357131958e-02
-4.266115650534629822e-02
-2.964062429964542389e-02
-1.704385280609130859e-01
-1.283532977104187012e-01
-9.907686710357666016e-02
-1.211795955896377563e-01
-1.234550774097442627e-01
-1.309591084718704224e-01
-1.147173121571540833e-01
-1.050196811556816101e-01
-7.431471347808837891e-02
-5.823102220892906189e-02
-9.978266060352325439e-02
-8.670284599065780640e-02
-9.599959850311279297e-02
-7.410296797752380371e-02
-1.049293354153633118e-01
-7.031143456697463989e-02
-7.887979596853256226e-02
-1.151803210377693176e-01
-1.019791066646575928e-01
-5.589907243847846985e-02
-5.541348457336425781e-02
-9.488704055547714233e-02
-5.858950316905975342e-02
-4.594516754150390625e-02
-2.322038263082504272e-02
-3.019508533179759979e-02
-6.283181905746459961e-02
-7.285279035568237305e-02
-5.541768297553062439e-02
-1.140534412115812302e-02
-5.495512112975120544e-02
-5.516988039016723633e-02
-5.000906437635421753e-02
-1.140203978866338730e-02
-4.689010605216026306e-02
-9.052909445017576218e-04
3.714996948838233948e-02
2.166751027107238770e-02
9.037710726261138916e-02
1.158475056290626526e-01
1.952223479747772217e-01
8.332971483469009399e-02
-1.112450566142797470e-02
1.869723014533519745e-02
7.182855159044265747e-02
1.503443717956542969e-01
1.897212117910385132e-01
3.132570683956146240e-01
1.977994441986083984e-01
1.898467727005481720e-02
7.936824113130569458e-02
1.691109836101531982e-01
2.623361349105834961e-01
3.132075369358062744e-01
3.358166813850402832e-01
1.841540187597274780e-01
-8.839471638202667236e-02
-4.596498981118202209e-02
6.147387623786926270e-02
1.751936227083206177e-01
2.358348816633224487e-01
2.152907252311706543e-01
1.167494878172874451e-01
-7.600809633731842041e-02
-6.978008896112442017e-02
-3.875239565968513489e-02
-2.812349051237106323e-02
-1.701550371944904327e-02
-4.489780217409133911e-02
-3.593740612268447876e-02
-9.137397259473800659e-02
-8.103902637958526611e-02
-1.074328944087028503e-01
-1.142529994249343872e-01
-1.209911927580833435e-01
-1.004754751920700073e-01
-7.411773502826690674e-02
-2.728764340281486511e-02
1.879081974038854241e-04
-8.412023633718490601e-02
-1.448458880186080933e-01
-1.833454072475433350e-01
-1.460672914981842041e-01
-1.003044322133064270e-01
5.253479257225990295e-02
9.892402589321136475e-02
4.001480992883443832e-03
3.601573873311281204e-03
-4.455833509564399719e-02
-1.566865295171737671e-02
-2.968949638307094574e-02
4.605196416378021240e-02
1.142096370458602905e-01
6.239274889230728149e-02
2.110112644731998444e-02
8.891912177205085754e-03
1.122871879488229752e-02
-2.015194855630397797e-02
-6.603286601603031158e-03
8.101975172758102417e-02
8.564036339521408081e-02
7.097870111465454102e-02
1.914977096021175385e-02
-6.606177240610122681e-02
-1.042938679456710815e-01
8.477549999952316284e-03
8.412986993789672852e-02
1.195602044463157654e-01
1.463804841041564941e-01
1.596713811159133911e-01
1.044408231973648071e-01
-6.345515139400959015e-03
-2.975213155150413513e-02
1.910400018095970154e-02
6.938149034976959229e-02
9.423837065696716309e-02
9.491772949695587158e-02
2.198284864425659180e-02
-5.165066197514533997e-02
1.247947197407484055e-02
3.402257710695266724e-02
-4.487531841732561588e-04
4.617433995008468628e-03
-4.533293098211288452e-02
-4.503179341554641724e-02
-2.609263546764850616e-02
2.943466650322079659e-03
2.449247613549232483e-02
2.631405927240848541e-02
8.635251224040985107e-02
5.134090781211853027e-02
-4.074206517543643713e-04
-3.096987260505557060e-03
2.813269011676311493e-02
2.309012226760387421e-02
-6.650994718074798584e-02
-2.111501805484294891e-02
-1.387592055834829807e-04
4.758555442094802856e-02
6.573643535375595093e-02
-2.934019267559051514e-02
-4.527093097567558289e-02
-1.024662926793098450e-01
-9.285057336091995239e-02
-1.016189754009246826e-01
-3.401962667703628540e-02
1.948828808963298798e-02
-6.999073177576065063e-02
-1.077539101243019104e-01
-1.922907382249832153e-01
-2.106394320726394653e-01
-2.321500629186630249e-01
-1.335040777921676636e-01
-1.349211903288960457e-03
-9.390160441398620605e-02
-1.295538544654846191e-01
-1.444660574197769165e-01
-1.272717267274856567e-01
-1.269410550594329834e-01
-1.132009476423263550e-01
-4.497865214943885803e-02
-1.174139082431793213e-01
-1.321460008621215820e-01
-9.490834176540374756e-02
-5.885752290487289429e-02
-1.984551921486854553e-02
-6.341591477394104004e-02
-5.810468271374702454e-02
-8.437480032444000244e-02
-9.604053199291229248e-02
-8.694384247064590454e-02
-8.480063825845718384e-02
-9.012082219123840332e-02
8.508360013365745544e-03
1.689345110207796097e-03
-1.096085235476493835e-01
-1.578206866979598999e-01
-1.139593571424484253e-01
-9.120782464742660522e-02
-7.463374733924865723e-02
5.142837017774581909e-02
-6.796602159738540649e-03
-9.393934905529022217e-02
-1.315447837114334106e-01
-1.162090152502059937e-02
7.371483743190765381e-02
1.971995234489440918e-01
2.569709718227386475e-01
1.521167010068893433e-01
-9.521687030792236328e-02
-1.237508282065391541e-01
3.450690582394599915e-02
9.745252132415771484e-02
2.810700535774230957e-01
3.033424913883209229e-01
2.154657393693923950e-01
-1.158644184470176697e-01
-1.298106163740158081e-01
-3.112541325390338898e-02
-3.389336168766021729e-02
1.405770480632781982e-01
1.654325574636459351e-01
1.875817477703094482e-01
-1.385038942098617554e-01
-1.966364085674285889e-01
-1.071151271462440491e-01
-1.504245549440383911e-01
-8.487628400325775146e-02
-6.058109179139137268e-02
4.600173793733119965e-03
-1.054622009396553040e-01
-1.285163015127182007e-01
-9.226682037115097046e-02
-1.656034588813781738e-01
-1.962554007768630981e-01
-1.805274039506912231e-01
-1.018537804484367371e-01
-6.877593696117401123e-02
-9.744758158922195435e-02
-9.434155374765396118e-02
-1.429820507764816284e-01
-1.881779879331588745e-01
-1.933797746896743774e-01
-1.407922506332397461e-01
-3.120805323123931885e-02
-8.427651971578598022e-02
-8.299488574266433716e-02
-1.889034360647201538e-01
-2.421707361936569214e-01
-2.134614735841751099e-01
-1.332340687513351440e-01
-4.254666715860366821e-02
-1.053389385342597961e-01
-1.054087951779365540e-01
-1.775218397378921509e-01
-1.476169079542160034e-01
-1.098018363118171692e-01
-8.735030889511108398e-02
-7.898874580860137939e-02
-1.332367509603500366e-01
-1.061638072133064270e-01
-1.626472920179367065e-01
-4.288252443075180054e-02
-2.531842514872550964e-02
4.957284312695264816e-03
-1.393413357436656952e-02
-2.097105793654918671e-02
-4.635934159159660339e-02
-9.863249212503433228e-02
-5.679247900843620300e-02
-8.744435012340545654e-02
-4.454838857054710388e-02
-4.211945459246635437e-02
-6.213398650288581848e-02
-8.859970420598983765e-02
-1.046457216143608093e-01
-1.057043522596359253e-01
-1.057177856564521790e-01
-7.849168032407760620e-02
-3.943257778882980347e-02
-5.155307054519653320e-02
-6.310931593179702759e-02
-4.453226551413536072e-02
-5.208238586783409119e-02
-3.815899789333343506e-02
-6.183305382728576660e-02
-7.563889026641845703e-02
-8.339956402778625488e-02
-4.844771325588226318e-02
-4.991918429732322693e-02
-7.375966012477874756e-02
-1.134051457047462463e-01
-1.199514120817184448e-01
-5.045104026794433594e-02
-3.149921447038650513e-02
1.296400744467973709e-02
1.424932759255170822e-02
-2.380058728158473969e-02
-6.479787081480026245e-02
-1.363370418548583984e-01
-1.655847206711769104e-02
1.880113407969474792e-02
1.682440005242824554e-02
5.651420727372169495e-02
6.633139401674270630e-02
4.151141643524169922e-02
-7.420287281274795532e-02
8.124111220240592957e-03
2.802441455423831940e-02
7.902504503726959229e-02
1.769531667232513428e-01
1.226727515459060669e-01
7.549262791872024536e-02
-5.775077641010284424e-02
3.697290644049644470e-02
9.947493672370910645e-02
1.314173489809036255e-01
2.452391237020492554e-01
1.378262341022491455e-01
4.269036650657653809e-02
-5.065048485994338989e-02
6.591920554637908936e-02
1.106572225689888000e-01
1.032200902700424194e-01
1.657265424728393555e-01
1.442173719406127930e-01
1.563171148300170898e-01
2.915017865598201752e-02
4.875353071838617325e-03
4.288537800312042236e-02
6.064052507281303406e-02
7.752697914838790894e-02
6.051199883222579956e-02
3.508481383323669434e-02
-3.426486626267433167e-02
-9.110269695520401001e-02
-9.692908823490142822e-02
-4.477297514677047729e-02
-4.362949728965759277e-02
-1.609991490840911865e-02
2.021997049450874329e-02
-9.961662814021110535e-03
-8.931268751621246338e-02
-1.162844821810722351e-01
-5.843381211161613464e-02
-1.335658878087997437e-01
-1.201332435011863708e-01
-4.332524910569190979e-02
-3.402025997638702393e-02
-4.964604973793029785e-02
-8.803483843803405762e-02
-6.612627208232879639e-02
-2.226047664880752563e-01
-2.147170752286911011e-01
-1.679614037275314331e-01
-4.946349933743476868e-02
-9.651328623294830322e-02
-1.203893274068832397e-01
-7.411031424999237061e-02
-2.384409904479980469e-01
-2.199603170156478882e-01
-2.176708281040191650e-01
-6.057624146342277527e-02
-1.092005148530006409e-01
-1.411214470863342285e-01
-7.717309892177581787e-02
-1.550713330507278442e-01
-6.479518115520477295e-02
-8.360038697719573975e-02
-8.914534933865070343e-03
-7.840531319379806519e-02
-1.017463877797126770e-01
-2.628722973167896271e-02
-9.585659950971603394e-02
-1.086731478571891785e-01
-1.550358235836029053e-01
-7.474669814109802246e-02
-6.180592253804206848e-02
-6.721143424510955811e-02
4.954210016876459122e-03
-1.805725693702697754e-02
-3.711093589663505554e-02
-5.257192626595497131e-02
-5.983590334653854370e-02
-6.170859560370445251e-02
-5.141944065690040588e-02
-3.802246972918510437e-02
-1.156652159988880157e-02
-3.197364136576652527e-02
-5.881806463003158569e-02
-6.137938052415847778e-02
-6.394947320222854614e-02
-5.767019465565681458e-02
-5.979694053530693054e-02
-4.184798151254653931e-02
-4.398350790143013000e-02
-2.727899327874183655e-02
-2.267652750015258789e-02
-5.402684956789016724e-02
-6.405262649059295654e-02
-6.231435760855674744e-02
-2.829078817740082741e-03
1.944580115377902985e-02
1.571027562022209167e-02
-2.849051356315612793e-02
-6.785180419683456421e-02
-8.023698627948760986e-02
-6.419968605041503906e-02
6.601476669311523438e-02
1.401414573192596436e-01
2.204377055168151855e-01
1.225305050611495972e-01
-6.860461831092834473e-02
-6.425894051790237427e-02
-2.579970844089984894e-02
1.718078255653381348e-01
2.533682584762573242e-01
2.115400433540344238e-01
6.821393966674804688e-02
-1.210578009486198425e-01
-1.138567030429840088e-01
-9.030226618051528931e-02
7.674507796764373779e-02
1.095637083053588867e-01
1.259148716926574707e-01
3.436376154422760010e-02
-1.123488917946815491e-01
-1.055143326520919800e-01
-9.117579460144042969e-02
-4.742493107914924622e-02
-5.366909876465797424e-02
-6.567238271236419678e-02
-7.142271846532821655e-02
8.396704681217670441e-03
3.877702401950955391e-03
-2.680831402540206909e-02
-9.838798083364963531e-03
2.644280716776847839e-02
6.248517334461212158e-02
1.380621548742055893e-02
-3.231418505311012268e-02
-1.669372618198394775e-02
-3.630486503243446350e-02
2.343567647039890289e-02
1.141047999262809753e-01
1.897316426038742065e-01
9.978354722261428833e-02
-2.064785175025463104e-02
-7.462998852133750916e-03
2.943997038528323174e-03
8.411324769258499146e-02
1.232424899935722351e-01
1.007338687777519226e-01
4.500062018632888794e-02
-3.514188528060913086e-02
-6.366808712482452393e-02
1.078911777585744858e-02
1.829896867275238037e-01
1.563308835029602051e-01
1.262728869915008545e-01
-1.890338398516178131e-02
-6.878519058227539062e-02
-9.032686799764633179e-02
8.001292124390602112e-03
1.355966478586196899e-01
8.657544106245040894e-02
7.122744619846343994e-02
-5.201504006981849670e-02
-4.707736894488334656e-02
-5.619844049215316772e-02
1.165636628866195679e-02
1.615941971540451050e-01
1.705258637666702271e-01
2.478307038545608521e-01
7.178235054016113281e-02
-3.915914520621299744e-02
-4.046500474214553833e-02
2.050164854153990746e-03
4.136548191308975220e-02
5.999307706952095032e-02
1.206806153059005737e-01
6.905765831470489502e-02
-1.423582136631011963e-01
-1.683935970067977905e-01
-1.641951352357864380e-01
-1.882693469524383545e-01
-1.935072839260101318e-01
-1.635292172431945801e-01
-1.188768222928047180e-01
-1.459841579198837280e-01
-1.839571744203567505e-01
-1.679185330867767334e-01
-1.739198267459869385e-01
-1.572721153497695923e-01
-9.418136626482009888e-02
-6.869819015264511108e-02
-1.523143500089645386e-01
-1.960734724998474121e-01
-8.818819373846054077e-02
-7.889389991760253906e-03
4.424636065959930420e-02
8.725835382938385010e-02
4.234608635306358337e-02
-1.638581156730651855e-01
-2.106665968894958496e-01
-5.605811253190040588e-02
3.586972132325172424e-02
3.796083480119705200e-02
5.626113712787628174e-02
-1.078446675091981888e-02
-1.425652951002120972e-01
-1.887606531381607056e-01
-8.581690490245819092e-02
-1.350494660437107086e-02
5.993175134062767029e-02
6.193353980779647827e-02
-8.189860731363296509e-03
-2.354432493448257446e-01
-2.613365352153778076e-01
-2.090627402067184448e-01
-1.571462452411651611e-01
-1.127009242773056030e-01
-6.125950813293457031e-02
-7.734281569719314575e-02
-2.180728018283843994e-01
-2.429509758949279785e-01
-1.732579916715621948e-01
-1.759541034698486328e-01
-1.454400569200515747e-01
-1.266850084066390991e-01
-1.002395078539848328e-01
-1.072743088006973267e-01
-1.266924291849136353e-01
-9.015705436468124390e-02
-2.091076970100402832e-02
8.333354257047176361e-03
-1.361951418220996857e-02
-9.561173617839813232e-03
-6.191032007336616516e-02
-1.160857230424880981e-01
-1.525316834449768066e-01
-1.395690590143203735e-01
-1.535634547472000122e-01
-1.081203669309616089e-01
-6.645703315734863281e-02
4.682911932468414307e-02
-2.091076923534274101e-03
-1.433350592851638794e-01
-1.916258782148361206e-01
-1.952439993619918823e-01
-1.335400193929672241e-01
-6.217514723539352417e-02
7.879713922739028931e-02
3.572370857000350952e-02
-9.912668168544769287e-02
-1.315074115991592407e-01
-1.852116286754608154e-01
-1.710831075906753540e-01
-1.481741219758987427e-01
6.147696822881698608e-02
6.743378937244415283e-02
-1.442086417227983475e-02
-3.608483448624610901e-02
-1.117212846875190735e-01
-1.276691854000091553e-01
-9.268147498369216919e-02
-5.601884797215461731e-02
-2.494503557682037354e-02
9.292910806834697723e-03
5.627679452300071716e-02
-1.757467538118362427e-02
-8.347798883914947510e-02
-1.159000024199485779e-01
-1.090421006083488464e-01
-7.916513830423355103e-02
2.553314901888370514e-02
1.109474524855613708e-01
5.793796107172966003e-02
2.627946995198726654e-02
-3.869868069887161255e-02
-1.388145387172698975e-01
-1.635524332523345947e-01
-1.240490525960922241e-01
-1.352873444557189941e-01
-1.321553587913513184e-01
-1.378577053546905518e-01
-1.007404550909996033e-01
-1.562097966670989990e-01
-2.048506140708923340e-01
-8.096498996019363403e-02
-6.722468882799148560e-02
-7.695046812295913696e-02
-1.308300644159317017e-01
-1.270740628242492676e-01
-1.453875303268432617e-01
-2.054627388715744019e-01
-1.992998085916042328e-02
9.214087575674057007e-02
1.362293064594268799e-01
4.335744306445121765e-02
-3.558691591024398804e-02
-9.147525578737258911e-02
-1.396733075380325317e-01
6.656203768216073513e-04
1.619834750890731812e-01
2.783660292625427246e-01
2.473700940608978271e-01
8.386222273111343384e-02
-4.215991869568824768e-02
-9.385842084884643555e-02
-2.111561782658100128e-02
2.462201192975044250e-02
1.390433460474014282e-01
1.914044767618179321e-01
9.393270313739776611e-02
6.061899941414594650e-03
-4.941637068986892700e-02
-3.765509277582168579e-02
-9.160599857568740845e-02
3.984807524830102921e-03
6.486529856920242310e-02
3.372971713542938232e-02
-3.278180584311485291e-02
-9.808688610792160034e-02
-8.093824982643127441e-02
-2.091504037380218506e-01
-1.630799621343612671e-01
-1.573954522609710693e-01
-8.406725525856018066e-02
-5.570199340581893921e-02
-7.335723936557769775e-02
-5.381342768669128418e-02
-1.177135296165943146e-02
-1.781262108124792576e-03
-4.850183613598346710e-03
-1.931131258606910706e-02
-4.468177631497383118e-02
-5.424980074167251587e-02
-2.909394726157188416e-02
6.364613771438598633e-02
1.090003624558448792e-01
8.535034954547882080e-02
-1.970834098756313324e-03
-3.782499581575393677e-02
-3.736000508069992065e-02
6.252659112215042114e-02
2.231084257364273071e-01
2.716317474842071533e-01
2.174033969640731812e-01
3.562881797552108765e-02
-1.602420466952025890e-03
4.145547747611999512e-03
7.638681679964065552e-02
2.315604984760284424e-01
2.747507393360137939e-01
2.450487166643142700e-01
6.406105309724807739e-02
-3.494564443826675415e-03
-1.259044650942087173e-02
7.758504897356033325e-02
1.939286440610885620e-01
2.543306052684783936e-01
2.021947205066680908e-01
5.680366232991218567e-02
-4.357296228408813477e-02
-9.152754396200180054e-02
1.964753493666648865e-02
3.279238939285278320e-02
1.403620243072509766e-01
6.546674668788909912e-02
-7.797493017278611660e-04
8.105100132524967194e-03
-2.271288074553012848e-02
2.271645888686180115e-02
-2.808885835111141205e-02
2.945878356695175171e-02
-3.206629306077957153e-02
-1.905378140509128571e-02
-9.165851026773452759e-02
-8.751819282770156860e-02
-1.002116650342941284e-01
-1.043212190270423889e-01
-1.307234764099121094e-01
-1.944501847028732300e-01
-1.848201900720596313e-01
-1.289082318544387817e-01
-1.528183966875076294e-01
-1.460497081279754639e-01
-1.013368517160415649e-01
-1.486121416091918945e-01
-1.913998872041702271e-01
-2.303725630044937134e-01
-9.410666674375534058e-02
-1.345737278461456299e-01
-1.059430688619613647e-01
-1.465903371572494507e-01
-2.094379961490631104e-01
-1.943754702806472778e-01
-1.748341917991638184e-01
-1.351494938135147095e-01
-1.605540215969085693e-01
-9.569334983825683594e-02
-1.781921535730361938e-01
-3.139789998531341553e-01
-2.647785544395446777e-01
-1.447223424911499023e-01
-1.437685787677764893e-01
-1.611957401037216187e-01
-7.099644839763641357e-02
-2.062206715345382690e-01
-2.779379487037658691e-01
-2.593504190444946289e-01
-1.210099831223487854e-01
-1.183464527130126953e-01
-1.024576425552368164e-01
-2.484194561839103699e-02
-1.762450635433197021e-01
-2.171516567468643188e-01
-2.125849872827529907e-01
-8.923672884702682495e-02
-1.273259520530700684e-01
-1.293829381465911865e-01
-5.419781059026718140e-02
-1.154104396700859070e-01
-1.413995474576950073e-01
-1.731376349925994873e-01
-1.251371204853057861e-01
8.678292483091354370e-02
1.069155186414718628e-01
-1.261696871370077133e-02
-1.293614413589239120e-02
-1.082467753440141678e-02
-7.185534574091434479e-03
-3.251495212316513062e-02
1.667922437191009521e-01
1.832311302423477173e-01
1.587419211864471436e-02
8.194891735911369324e-03
5.032601952552795410e-02
4.647682234644889832e-02
-8.096683770418167114e-03
7.670025527477264404e-02
1.151485964655876160e-01
5.992583185434341431e-02
1.575579941272735596e-01
1.865456402301788330e-01
2.391686439514160156e-01
1.209046617150306702e-01
2.107920497655868530e-02
8.464417606592178345e-02
1.679543703794479370e-01
3.451839089393615723e-01
4.258670508861541748e-01
4.476664364337921143e-01
2.385166436433792114e-01
8.534526824951171875e-02
1.487029194831848145e-01
2.828656435012817383e-01
4.846034646034240723e-01
5.738115906715393066e-01
5.333526730537414551e-01
2.606406807899475098e-01
1.590638309717178345e-01
2.252395004034042358e-01
2.873531877994537354e-01
4.098373651504516602e-01
5.204274654388427734e-01
4.449002444744110107e-01
2.195407301187515259e-01
1.259732693433761597e-01
1.713125258684158325e-01
1.775650978088378906e-01
1.873722225427627563e-01
2.063045054674148560e-01
1.331697255373001099e-01
3.605315834283828735e-02
1.375753246247768402e-02
4.260250926017761230e-02
-7.552211172878742218e-03
-5.135164409875869751e-02
-8.125206083059310913e-02
-1.165456995368003845e-01
-9.822402149438858032e-02
7.182947546243667603e-02
8.744606375694274902e-02
-5.083099380135536194e-02
-1.317095458507537842e-01
-1.544539034366607666e-01
-1.560441404581069946e-01
-1.070014461874961853e-01
-9.620651602745056152e-03
1.093641668558120728e-02
-3.441929444670677185e-02
-1.000830680131912231e-01
-1.273151785135269165e-01
-1.729736477136611938e-02
1.806418783962726593e-02
-9.053882211446762085e-02
-1.171682178974151611e-01
-1.029268205165863037e-01
-1.542643159627914429e-01
-1.387863904237747192e-01
-3.502200171351432800e-02
1.259173499420285225e-03
-2.847429923713207245e-02
-5.588466301560401917e-02
-6.381604820489883423e-02
-1.131416931748390198e-01
-1.478298008441925049e-01
-6.358684599399566650e-02
-3.848826512694358826e-02
4.570375010371208191e-02
5.175344180315732956e-03
-7.952599972486495972e-02
-1.274113804101943970e-01
-1.041803359985351562e-01
-9.695918858051300049e-02
-7.722836732864379883e-02
-3.640002012252807617e-02
-3.645377978682518005e-02
-5.731644481420516968e-02
-8.328089118003845215e-02
-8.132845908403396606e-02
-7.023641467094421387e-02
-6.754263490438461304e-02
-2.387569472193717957e-02
-2.275913208723068237e-02
-1.261396426707506180e-02
8.037883788347244263e-03
4.682702198624610901e-02
4.621611535549163818e-02
7.863992825150489807e-03
2.614085562527179718e-02
4.335606470704078674e-02
2.556655742228031158e-02
3.980731964111328125e-02
4.460991173982620239e-02
4.642890393733978271e-02
1.276039890944957733e-02
3.680540993809700012e-02
3.752614185214042664e-02
2.036355435848236084e-02
3.358156234025955200e-02
3.830178454518318176e-02
-2.339520677924156189e-02
-3.905226662755012512e-02
-5.152666009962558746e-03
4.347275826148688793e-04
-4.116412624716758728e-02
-1.817389950156211853e-02
2.280489355325698853e-02
-6.447696126997470856e-03
-5.074185878038406372e-02
8.511508349329233170e-04
2.479777671396732330e-02
5.763800814747810364e-02
2.505861222743988037e-02
4.026950045954436064e-04
-1.081350520253181458e-01
-1.202158927917480469e-01
2.388027124106884003e-02
5.747327581048011780e-02
9.006869047880172729e-02
6.576970964670181274e-02
6.231476366519927979e-02
6.302405893802642822e-02
4.441085271537303925e-03
-2.468108572065830231e-02
-1.546257268637418747e-02
7.160649448633193970e-02
8.905508369207382202e-02
1.113909333944320679e-01
2.853643335402011871e-02
-4.409510269761085510e-02
-9.734041988849639893e-02
-9.902703762054443359e-02
-1.415381133556365967e-01
-1.904318034648895264e-01
-1.892987340688705444e-01
-1.764944791793823242e-01
-1.174992620944976807e-01
-9.533934295177459717e-02
-8.468949049711227417e-02
-1.385702788829803467e-01
-1.583600938320159912e-01
-1.490330249071121216e-01
-1.163921803236007690e-01
-7.244657725095748901e-02
-1.264962852001190186e-01
-1.313742250204086304e-01
-9.944284707307815552e-02
-5.481116101145744324e-02
-8.906066417694091797e-03
4.682506620883941650e-02
1.437912601977586746e-02
-1.395084410905838013e-01
-1.746727228164672852e-01
-1.369226425886154175e-01
-4.545290395617485046e-02
4.960577562451362610e-02
1.632198393344879150e-01
6.276086717844009399e-02
-1.492097526788711548e-01
-2.133011966943740845e-01
-1.539135575294494629e-01
-6.206179410219192505e-02
2.690011449158191681e-02
4.573876783251762390e-02
-1.994314417243003845e-02
-1.445605009794235229e-01
-1.479961127042770386e-01
-1.098847985267639160e-01
-7.894875854253768921e-02
-1.524712331593036652e-02
-3.974594920873641968e-02
-1.039751395583152771e-01
-1.299864649772644043e-01
-1.106254532933235168e-01
-9.411531686782836914e-02
-9.230395406484603882e-02
-8.890993148088455200e-02
-1.023768782615661621e-01
-1.092454940080642700e-01
-1.463975310325622559e-01
-1.727232486009597778e-01
-3.706812858581542969e-02
4.413349926471710205e-02
5.272438377141952515e-02
6.217526271939277649e-02
6.132438313215970993e-03
-1.412922292947769165e-01
-1.621753424406051636e-01
2.795151807367801666e-02
1.902180165052413940e-01
2.202937155961990356e-01
2.275019139051437378e-01
5.863194540143013000e-02
-1.025952622294425964e-01
-1.197041049599647522e-01
7.064155489206314087e-02
2.724771797657012939e-01
3.886470794677734375e-01
4.355702400207519531e-01
2.517004311084747314e-01
-1.503632590174674988e-02
6.162827368825674057e-03
1.475067138671875000e-01
4.346798658370971680e-01
5.512448549270629883e-01
5.640110969543457031e-01
2.807489633560180664e-01
-1.476282719522714615e-02
1.926643215119838715e-02
2.051145732402801514e-01
4.855930805206298828e-01
6.004684567451477051e-01
6.298056840896606445e-01
2.991675436496734619e-01
-7.706572767347097397e-03
7.658558338880538940e-02
2.000366002321243286e-01
4.230501353740692139e-01
4.264202117919921875e-01
3.880332410335540771e-01
1.549306660890579224e-01
2.379434648901224136e-03
4.316410049796104431e-02
1.058468520641326904e-01
1.994865834712982178e-01
1.896558254957199097e-01
1.085089072585105896e-01
1.025010645389556885e-02
-1.463352143764495850e-01
-1.440966725349426270e-01
-6.898003816604614258e-02
-5.061202123761177063e-02
-6.347320973873138428e-02
-8.730626106262207031e-02
-9.905116260051727295e-02
-1.408880800008773804e-01
-1.543880105018615723e-01
-7.825060188770294189e-02
-7.006647437810897827e-02
-5.929459631443023682e-02
-1.667865738272666931e-02
-3.554810211062431335e-02
-1.146523356437683105e-01
-1.108975410461425781e-01
1.937088090926408768e-03
1.371780689805746078e-02
3.362593799829483032e-02
1.411567181348800659e-01
8.319330960512161255e-02
-1.242840439081192017e-01
-8.502890914678573608e-02
4.671098291873931885e-02
1.488095521926879883e-01
1.686042547225952148e-01
2.948015034198760986e-01
1.519942581653594971e-01
-1.144523546099662781e-01
-5.999301746487617493e-02
1.258122175931930542e-01
2.736248672008514404e-01
2.710072696208953857e-01
2.997203767299652100e-01
1.394792944192886353e-01
-1.536746621131896973e-01
-1.374168395996093750e-01
-1.150313857942819595e-02
1.621274054050445557e-01
1.590173244476318359e-01
2.426463961601257324e-01
9.993762522935867310e-02
-1.353096216917037964e-01
-1.280388385057449341e-01
-1.319249509833753109e-03
9.084017574787139893e-02
7.895797491073608398e-02
4.878835380077362061e-02
-9.622761048376560211e-03
-1.152885928750038147e-01
-1.095649302005767822e-01
-2.665497548878192902e-02
8.169533684849739075e-03
2.101727575063705444e-02
-1.750099472701549530e-02
-3.779726848006248474e-02
-8.870571851730346680e-02
-9.040285646915435791e-02
-3.602525964379310608e-02
8.787933737039566040e-03
7.200060784816741943e-02
1.602016203105449677e-02
2.850740449503064156e-03
-6.994850933551788330e-02
-3.595316037535667419e-02
2.121139317750930786e-02
6.693693250417709351e-02
1.502101719379425049e-01
1.745884418487548828e-01
1.408093720674514771e-01
-4.560630023479461670e-02
-5.657665804028511047e-02
-7.722233980894088745e-02
5.364549905061721802e-02
2.032455801963806152e-01
3.109192550182342529e-01
2.266532629728317261e-01
3.521829145029187202e-03
2.173273451626300812e-02
-5.930260568857192993e-02
9.167016297578811646e-02
1.868787854909896851e-01
3.639324903488159180e-01
2.675619423389434814e-01
1.563747413456439972e-02
-5.612741690129041672e-03
-9.313157945871353149e-02
1.552932430058717728e-03
1.067086383700370789e-01
2.357850670814514160e-01
1.568129062652587891e-01
-6.330972537398338318e-03
-1.617545634508132935e-02
-4.656301438808441162e-02
-2.391238696873188019e-02
3.147461265325546265e-02
7.376983761787414551e-02
3.850163146853446960e-02
1.052463892847299576e-02
-1.785360835492610931e-02
-6.723547726869583130e-02
-8.062217384576797485e-02
-6.973231583833694458e-02
-3.123327903449535370e-02
-1.957786455750465393e-02
4.080272838473320007e-02
-1.605560444295406342e-02
-5.228606984019279480e-02
-1.621714420616626740e-02
5.736050754785537720e-02
9.360852837562561035e-02
6.905104219913482666e-02
-7.391477376222610474e-02
-1.398649662733078003e-01
-9.509399533271789551e-02
3.153528645634651184e-02
7.855376601219177246e-02
1.372136175632476807e-01
4.491144418716430664e-02
-1.410870403051376343e-01
-1.652757972478866577e-01
-1.125016063451766968e-01
3.514885157346725464e-02
3.677478060126304626e-02
9.759082645177841187e-02
4.552599787712097168e-02
-1.487074792385101318e-01
-1.583261042833328247e-01
-1.577817946672439575e-01
-7.430458068847656250e-02
-5.121148005127906799e-02
4.811764881014823914e-02
3.055902570486068726e-02
-7.230640947818756104e-02
-7.890142500400543213e-02
-8.029206842184066772e-02
-2.137586660683155060e-02
7.389371097087860107e-02
1.791506260633468628e-01
1.233598664402961731e-01
-5.692154169082641602e-02
-4.141728207468986511e-02
-1.537784188985824585e-02
2.606753073632717133e-02
1.114480867981910706e-01
1.896471679210662842e-01
1.248769238591194153e-01
-8.229131996631622314e-02
-6.783469766378402710e-02
1.122734160162508488e-03
3.393719345331192017e-02
4.090608656406402588e-02
5.239709839224815369e-02
-2.664792723953723907e-02
-1.291456222534179688e-01
-9.885165095329284668e-02
1.840320229530334473e-02
3.722601011395454407e-02
8.170159161090850830e-02
1.217032596468925476e-01
3.713528439402580261e-02
-8.370891213417053223e-02
-6.744910962879657745e-03
1.297892183065414429e-01
1.825378835201263428e-01
2.092056572437286377e-01
2.431683540344238281e-01
1.362874656915664673e-01
-7.777485996484756470e-02
1.402567233890295029e-02
2.150489687919616699e-01
3.250400722026824951e-01
3.824015855789184570e-01
3.369847238063812256e-01
2.030419558286666870e-01
-9.069764986634254456e-03
8.298026770353317261e-02
2.959850728511810303e-01
4.664110243320465088e-01
5.512369871139526367e-01
5.058796405792236328e-01
3.003058731555938721e-01
-9.647009521722793579e-02
-6.335793435573577881e-02
9.941868484020233154e-02
2.692861258983612061e-01
3.609704077243804932e-01
3.880634307861328125e-01
2.374753057956695557e-01
-5.346313118934631348e-02
-4.042410477995872498e-02
1.173484139144420624e-02
1.025657430291175842e-01
1.573302149772644043e-01
1.904820799827575684e-01
8.955506980419158936e-02
-3.469383344054222107e-02
-2.743985690176486969e-02
1.864114962518215179e-02
-6.556236743927001953e-02
-1.077136993408203125e-01
-1.935976445674896240e-01
-1.528710126876831055e-01
-1.241525635123252869e-02
-1.701292023062705994e-02
8.464709855616092682e-03
-7.231012731790542603e-02
-1.159905418753623962e-01
-2.093110978603363037e-01
-2.115707993507385254e-01
-5.335585772991180420e-02
-4.192171245813369751e-02
1.878727343864738941e-04
-4.765705019235610962e-02
-8.917692303657531738e-02
-1.010911837220191956e-01
-9.045550227165222168e-02
-9.855490177869796753e-02
-8.770003914833068848e-02
-2.528975903987884521e-02
5.783348903059959412e-02
-1.278056483715772629e-02
-6.826042663305997849e-03
-4.270973429083824158e-02
-9.029894322156906128e-02
-7.738791406154632568e-02
-3.285163640975952148e-02
-2.333274856209754944e-02
-1.817146874964237213e-02
-1.495153829455375671e-02
-1.490457076579332352e-02
-7.570227980613708496e-02
-5.459790676832199097e-02
-1.711207441985607147e-02
-1.075049582868814468e-02
-6.867792457342147827e-03
-5.208249762654304504e-02
-6.225372105836868286e-02
-8.532031625509262085e-02
-9.042941033840179443e-02
-5.724899843335151672e-02
-4.663418605923652649e-02
-5.851713940501213074e-02
-8.107752352952957153e-02
-9.336231648921966553e-02
-1.188659369945526123e-01
-1.231713593006134033e-01
-1.048498228192329407e-01
-7.361515611410140991e-02
-9.873010963201522827e-02
-9.592563658952713013e-02
-8.527176082134246826e-02
-1.107815280556678772e-01
-1.326251029968261719e-01
-1.131849139928817749e-01
-7.722807675600051880e-02
-7.948732376098632812e-02
-2.193445398006588221e-04
-4.582734033465385437e-02
-1.352885812520980835e-01
-1.553210020065307617e-01
-1.216453462839126587e-01
-1.046179383993148804e-01
-5.393368750810623169e-02
9.503885172307491302e-03
-2.109154313802719116e-02
-8.958031237125396729e-02
-6.939434260129928589e-02
-4.073541611433029175e-03
7.603421807289123535e-02
4.024658724665641785e-02
2.817010506987571716e-03
-5.258942022919654846e-02
-1.283102780580520630e-01
-7.639770209789276123e-02
2.648741938173770905e-02
1.233781650662422180e-01
3.884591534733772278e-02
-1.984127983450889587e-02
-5.340099334716796875e-02
-2.399190664291381836e-01
-2.207984775304794312e-01
-4.606235399842262268e-02
6.998657435178756714e-02
-3.470030426979064941e-02
-4.628796502947807312e-02
-7.526651024818420410e-02
-1.767384260892868042e-01
-1.997006535530090332e-01
-7.038452476263046265e-02
1.448300573974847794e-02
4.809912759810686111e-03
3.705042600631713867e-02
-2.967418171465396881e-03
-1.207729056477546692e-01
-1.292692720890045166e-01
-9.968212246894836426e-02
-1.127231270074844360e-01
-1.107003614306449890e-01
-1.232047230005264282e-01
-1.111094206571578979e-01
-1.114396676421165466e-01
-1.030971780419349670e-01
-7.602065056562423706e-02
-3.788835927844047546e-02
-8.106067776679992676e-02
-6.973095238208770752e-02
-9.743042290210723877e-02
2.216784283518791199e-02
2.814982272684574127e-02
4.616330564022064209e-02
7.202391326427459717e-02
5.156734958291053772e-02
1.257453709840774536e-01
3.884908184409141541e-02
3.637222573161125183e-02
-5.223910324275493622e-03
3.443953022360801697e-02
8.002115041017532349e-02
3.881905600428581238e-02
1.775491535663604736e-01
6.913425028324127197e-02
-6.717528449371457100e-04
-6.299840658903121948e-02
-5.129339173436164856e-02
-1.733797788619995117e-02
3.928065299987792969e-02
1.872013807296752930e-01
1.055815294384956360e-01
-4.600568488240242004e-02
-6.938944011926651001e-02
-7.972467690706253052e-02
-5.453582108020782471e-02
-4.442575573921203613e-02
6.929186731576919556e-02
4.126964136958122253e-02
-7.961960136890411377e-02
-9.197759628295898438e-02
-1.000273823738098145e-01
-9.169613569974899292e-02
-1.126518249511718750e-01
-5.533142015337944031e-02
-4.991986975073814392e-02
-9.217292070388793945e-02
-8.867575228214263916e-02
-7.896589487791061401e-02
-8.573736250400543213e-02
-9.469377994537353516e-02
-1.337874531745910645e-01
-1.008656471967697144e-01
-1.314047276973724365e-01
-1.592942476272583008e-01
-1.372846364974975586e-01
-1.721591055393218994e-01
-1.562365740537643433e-01
-1.687466800212860107e-01
-1.109239459037780762e-01
-7.137507945299148560e-02
-1.068930923938751221e-01
-2.893490903079509735e-02
-1.151557266712188721e-01
-1.484103053808212280e-01
-1.783749014139175415e-01
-1.092224568128585815e-01
-9.794609248638153076e-02
-3.408963605761528015e-02
1.472864300012588501e-01
1.684013605117797852e-01
5.952422693371772766e-02
-2.587723173201084137e-02
-1.047991812229156494e-01
-1.190892606973648071e-01
-3.995384275913238525e-02
1.549274921417236328e-01
2.698509097099304199e-01
1.467778682708740234e-01
6.660962104797363281e-02
-9.240522980690002441e-02
-9.252766519784927368e-02
-2.126246318221092224e-02
1.400691866874694824e-01
3.142311573028564453e-01
2.228336334228515625e-01
1.234748661518096924e-01
-4.445559531450271606e-02
-8.818601816892623901e-02
-1.039233207702636719e-01
7.612797431647777557e-03
1.045919880270957947e-01
1.201001182198524475e-01
9.674687683582305908e-02
-4.203519783914089203e-03
-2.574940025806427002e-02
-3.402484208345413208e-02
-1.699223555624485016e-02
1.094780117273330688e-02
1.094780117273330688e-02
1.397809199988842010e-02
-1.044185599312186241e-03
-1.445712614804506302e-02
-4.915745928883552551e-02
-6.224745512008666992e-02
-3.026792593300342560e-02
-7.867185026407241821e-02
-7.183620333671569824e-02
-6.192719936370849609e-02
-4.836893454194068909e-02
-6.962941586971282959e-02
-8.159986883401870728e-02
-6.710775941610336304e-02
-1.142279803752899170e-01
-3.802127391099929810e-02
-2.791581675410270691e-02
-1.031563803553581238e-01
-1.256009936332702637e-01
-9.836604446172714233e-02
-8.223230391740798950e-02
-1.369067132472991943e-01
-7.445742934942245483e-02
-5.159030109643936157e-02
-1.216745302081108093e-01
-1.299822628498077393e-01
-5.990341678261756897e-02
-8.222154527902603149e-02
-5.848515778779983521e-02
-5.614650249481201172e-02
-2.411853335797786713e-02
-1.560384631156921387e-01
-1.375418454408645630e-01
4.147138912230730057e-03
5.472286045551300049e-02
9.909805655479431152e-02
1.034228131175041199e-02
-2.707347040995955467e-03
-1.353942751884460449e-01
-1.579222977161407471e-01
-8.475665003061294556e-02
-5.202627554535865784e-02
-1.314382068812847137e-02
-4.425409063696861267e-02
-3.601901978254318237e-02
-8.123255521059036255e-02
-9.502466768026351929e-02
-1.264922618865966797e-01
-1.679211556911468506e-01
-1.694689542055130005e-01
-1.660582423210144043e-01
-1.501516997814178467e-01
-6.026244908571243286e-02
-4.638740792870521545e-02
-8.826957643032073975e-02
-1.615336537361145020e-01
-1.847563832998275757e-01
-1.559891700744628906e-01
-1.349886506795883179e-01
-2.174401096999645233e-02
3.184072906151413918e-03
-9.535910934209823608e-02
-2.083052396774291992e-01
-2.606268525123596191e-01
-3.004111647605895996e-01
-2.042367160320281982e-01
-3.623817488551139832e-02
7.465434726327657700e-03
-2.018790692090988159e-02
-1.678824424743652344e-01
-2.416246831417083740e-01
-3.686973750591278076e-01
-2.470282167196273804e-01
-6.375331431627273560e-02
-6.061900034546852112e-02
-6.390810012817382812e-02
-1.498117297887802124e-01
-1.718293726444244385e-01
-3.595791161060333252e-01
-2.642006576061248779e-01
-5.768920853734016418e-02
-9.098654240369796753e-02
-1.331368088722229004e-01
-2.034987360239028931e-01
-1.543529182672500610e-01
-1.904611736536026001e-01
-1.001904979348182678e-01
-1.088610216975212097e-01
-9.309267252683639526e-02
-9.791576117277145386e-02
-1.288222819566726685e-01
-1.138720661401748657e-01
-1.109754443168640137e-01
-7.334699481725692749e-02
-2.203801870346069336e-01
-2.332246899604797363e-01
-1.658695936203002930e-01
-2.172475755214691162e-01
-2.482906877994537354e-01
-2.480619549751281738e-01
-1.934854537248611450e-01
-2.777907848358154297e-01
-2.773798108100891113e-01
-1.278052330017089844e-01
-1.518697589635848999e-01
-1.926441341638565063e-01
-2.374583631753921509e-01
-1.801408231258392334e-01
-2.559244930744171143e-01
-2.286498248577117920e-01
3.195033594965934753e-02
4.037893190979957581e-02
8.031588792800903320e-02
-4.151101410388946533e-02
-5.342890322208404541e-02
-2.240672111511230469e-01
-1.178064569830894470e-01
1.757636964321136475e-01
2.936670780181884766e-01
2.723164558410644531e-01
9.569980949163436890e-02
9.196238592267036438e-03
-1.638574451208114624e-01
-6.234987825155258179e-02
2.113467752933502197e-01
4.119232892990112305e-01
3.978885114192962646e-01
2.795470356941223145e-01
9.205155819654464722e-02
-1.401457190513610840e-01
-4.983880743384361267e-02
1.209855899214744568e-01
2.597084343433380127e-01
2.461622357368469238e-01
2.239431440830230713e-01
6.053156778216362000e-02
-1.093662381172180176e-01
-9.629687666893005371e-02
2.047054935246706009e-03
1.051054149866104126e-02
-9.614953771233558655e-03
-1.303446665406227112e-02
-3.350889310240745544e-02
-1.696831732988357544e-01
-1.740712225437164307e-01
-1.452049016952514648e-01
-1.093448027968406677e-01
-1.015454083681106567e-01
-7.422614097595214844e-02
-9.059132635593414307e-02
-1.191831678152084351e-01
-1.294136345386505127e-01
-1.285082101821899414e-01
-5.709812417626380920e-02
-8.180809020996093750e-02
-3.234895318746566772e-02
-9.522889554500579834e-02
-7.649323344230651855e-02
-5.627826601266860962e-02
4.231920093297958374e-02
1.804162412881851196e-01
1.966673731803894043e-01
1.654876172542572021e-01
4.548814892768859863e-02
-5.427494645118713379e-02
-2.351225167512893677e-02
5.760786682367324829e-02
1.419575363397598267e-01
1.568719148635864258e-01
1.230008751153945923e-01
6.487613078206777573e-03
-4.658962041139602661e-02
-3.934274241328239441e-02
7.350965589284896851e-02
1.178143396973609924e-01
1.451086550951004028e-01
1.282087862491607666e-01
4.110366478562355042e-02
1.026254892349243164e-02
3.251292556524276733e-02
4.317114874720573425e-02
-2.657782845199108124e-02
-8.717285096645355225e-02
-1.673483401536941528e-01
-1.397581696510314941e-01
-2.022923529148101807e-02
1.486447756178677082e-03
-9.371393360197544098e-03
-7.022307068109512329e-02
-7.981190085411071777e-02
-1.284262239933013916e-01
-1.021977365016937256e-01
-1.357733458280563354e-01
-1.587831079959869385e-01
-8.095681667327880859e-02
3.188556805253028870e-02
6.910091638565063477e-02
1.307301074266433716e-01
3.693596273660659790e-02
-1.785548776388168335e-01
-1.832829117774963379e-01
-5.208715796470642090e-02
8.807751536369323730e-02
1.480805575847625732e-01
1.929968744516372681e-01
6.177962943911552429e-02
-1.051629111170768738e-01
-6.207333877682685852e-02
6.780429184436798096e-02
2.317524105310440063e-01
1.641845256090164185e-01
1.048620343208312988e-01
-2.778793871402740479e-02
-6.847051531076431274e-02
-3.717236593365669250e-02
1.216680407524108887e-01
3.006240725517272949e-01
1.671216338872909546e-01
4.734480008482933044e-02
-7.104943692684173584e-02
-4.053929820656776428e-02
-1.739342883229255676e-02
7.716722041368484497e-02
1.966073662042617798e-01
4.532464221119880676e-02
-7.734631747007369995e-02
-1.655098050832748413e-01
-1.118896082043647766e-01
-7.348509132862091064e-02
-2.089647203683853149e-02
8.097114413976669312e-02
-1.192753668874502182e-02
-1.129211857914924622e-01
-1.286454647779464722e-01
-1.150344759225845337e-01
-9.375115483999252319e-02
-8.046252280473709106e-02
-2.556719444692134857e-02
-3.380543366074562073e-02
-6.220944970846176147e-02
-7.435189932584762573e-02
-8.581736683845520020e-02
-7.793977111577987671e-02
-8.016249537467956543e-02
-9.128974378108978271e-02
-9.009394049644470215e-02
-9.120529890060424805e-02
-9.478998929262161255e-02
-1.088645309209823608e-01
-9.855990856885910034e-02
-7.071046531200408936e-02
-5.599579960107803345e-02
-2.784672193229198456e-02
-6.403683871030807495e-02
-7.129610329866409302e-02
-1.177881211042404175e-01
-8.127658069133758545e-02
1.788803935050964355e-02
1.155109107494354248e-01
1.981385648250579834e-01
1.408679634332656860e-01
4.007443785667419434e-02
-1.001588553190231323e-01
-5.335358902812004089e-02
1.511235535144805908e-01
2.834601998329162598e-01
2.572069764137268066e-01
1.186270937323570251e-01
-4.850772023200988770e-02
-1.687201298773288727e-02
5.219046957790851593e-03
1.549642980098724365e-01
2.909618914127349854e-01
2.834928631782531738e-01
1.845951974391937256e-01
-4.432104155421257019e-02
9.987828880548477173e-02
1.386289000511169434e-01
1.589194387197494507e-01
1.358668357133865356e-01
8.862846344709396362e-02
4.218548163771629333e-02
-1.192045584321022034e-01
4.107411950826644897e-02
2.816269733011722565e-02
-5.992642763885669410e-05
-3.441683575510978699e-02
-2.020882628858089447e-02
-3.165749832987785339e-02
-9.428878873586654663e-02
-7.297063618898391724e-02
-1.012694910168647766e-01
-5.823059007525444031e-02
-4.397061467170715332e-02
-4.932402819395065308e-02
-5.064422264695167542e-02
-7.569944858551025391e-02
-1.176739856600761414e-01
-1.474319994449615479e-01
-6.798043102025985718e-02
-5.165805295109748840e-02
-7.670065015554428101e-02
-7.307485491037368774e-02
-8.947303891181945801e-02
-1.429629325866699219e-01
-1.781217306852340698e-01
-1.019706502556800842e-01
-6.954697519540786743e-02
-8.431228250265121460e-02
-1.257877945899963379e-01
-1.448516249656677246e-01
-1.310685724020004272e-01
-1.662084162235260010e-01
-1.257246285676956177e-01
-1.326130032539367676e-01
-1.222788766026496887e-01
-1.480952650308609009e-01
-1.422617733478546143e-01
-1.907835900783538818e-01
-2.412730455398559570e-01
-1.528106778860092163e-01
-1.668495684862136841e-01
-1.252035051584243774e-01
-1.381527632474899292e-01
-1.051258444786071777e-01
-2.215617448091506958e-01
-3.262327909469604492e-01
-2.596325576305389404e-01
-2.239778935909271240e-01
-1.481710672378540039e-01
-8.296050876379013062e-02
-4.253040999174118042e-02
-2.151187062263488770e-01
-2.946492433547973633e-01
-2.295081764459609985e-01
-2.235610038042068481e-01
-1.356987208127975464e-01
-1.224494166672229767e-02
2.587324380874633789e-02
-5.835558846592903137e-02
-7.199261337518692017e-02
-5.276868119835853577e-02
-4.923315346240997314e-02
-1.034704446792602539e-01
-1.870448142290115356e-01
-1.722072511911392212e-01
-3.575542569160461426e-02
-3.719682991504669189e-02
-5.197998881340026855e-02
-9.479869157075881958e-02
-1.677276343107223511e-01
-1.899470537900924683e-01
-1.499761939048767090e-01
5.595065280795097351e-02
6.320431083440780640e-02
4.431838914752006531e-02
-2.205235138535499573e-02
-1.015861257910728455e-01
-1.508037447929382324e-01
-1.648331731557846069e-01
1.626341417431831360e-02
7.342624664306640625e-02
1.415608674287796021e-01
1.331416517496109009e-01
9.514059126377105713e-02
7.555145025253295898e-02
1.543586980551481247e-02
-1.011199057102203369e-01
-6.526734679937362671e-02
9.005486965179443359e-02
1.619697809219360352e-01
1.344354301691055298e-01
1.327531337738037109e-01
1.814773306250572205e-02
-2.255082130432128906e-01
-2.065407186746597290e-01
-6.713612005114555359e-03
1.289262175559997559e-01
1.523189693689346313e-01
1.799271404743194580e-01
5.604390054941177368e-02
-1.826118081808090210e-01
-2.179010212421417236e-01
-1.165557727217674255e-01
-3.471030667424201965e-02
-7.886940147727727890e-04
-9.475983679294586182e-03
-2.627167105674743652e-02
-1.084280982613563538e-01
-1.130870357155799866e-01
-2.910421229898929596e-02
-4.257142916321754456e-02
-6.576744467020034790e-02
-8.642030507326126099e-02
-9.505482017993927002e-02
-9.981472045183181763e-02
-8.557023108005523682e-02
-1.799698919057846069e-02
-7.544223219156265259e-02
-1.705440133810043335e-01
-2.166072875261306763e-01
-1.818578839302062988e-01
-2.951985411345958710e-02
-2.099335659295320511e-03
3.978170827031135559e-02
-4.208768531680107117e-02
-1.981218755245208740e-01
-2.201273143291473389e-01
-1.711381226778030396e-01
-4.827767238020896912e-02
-4.766948055475950241e-03
1.473996508866548538e-02
-2.192561142146587372e-02
-2.036449462175369263e-01
-2.072142809629440308e-01
-1.887288689613342285e-01
-6.412601470947265625e-02
-2.715516462922096252e-02
3.206770494580268860e-02
9.548220038414001465e-02
-3.561590984463691711e-02
-4.306221008300781250e-02
-1.285760849714279175e-01
-5.588835570961236954e-03
5.875086784362792969e-02
8.257621526718139648e-02
1.344889849424362183e-01
5.551028624176979065e-02
-9.181657806038856506e-03
-5.420935526490211487e-02
1.678998931311070919e-03
4.445707052946090698e-02
6.916300952434539795e-02
1.173631995916366577e-01
8.228268474340438843e-02
2.952689677476882935e-02
-1.692383922636508942e-02
-1.066328287124633789e-01
-1.066431254148483276e-01
-4.238852486014366150e-02
-4.966778308153152466e-02
-8.847588300704956055e-02
-2.398215681314468384e-01
-2.018010914325714111e-01
-1.215336844325065613e-01
-1.248567104339599609e-01
-3.823924809694290161e-02
-3.491364791989326477e-02
-6.761623919010162354e-02
-2.169953733682632446e-01
-1.876132488250732422e-01
-1.191784814000129700e-01
-1.221926286816596985e-01
-3.060993365943431854e-02
-8.769595995545387268e-03
-3.179397061467170715e-02
-1.011991351842880249e-01
-1.072660386562347412e-01
-8.437551558017730713e-02
-8.737163990736007690e-02
-3.608481958508491516e-02
-3.662278130650520325e-02
-5.265104025602340698e-02
-9.927893057465553284e-03
-5.143354088068008423e-02
-5.070767551660537720e-02
-4.551592841744422913e-02
-5.518642254173755646e-03
-4.196896776556968689e-02
-6.180416047573089600e-02
-2.307585254311561584e-02
-9.090058505535125732e-02
-2.664083382114768028e-03
-9.987094439566135406e-03
2.146968059241771698e-02
-2.542590908706188202e-02
-2.848896197974681854e-02
-3.021353669464588165e-02
-8.155184239149093628e-02
-6.040390953421592712e-02
-8.916313946247100830e-02
-6.291097402572631836e-02
-7.949779182672500610e-02
-7.081056386232376099e-02
-9.079762548208236694e-02
-8.297783136367797852e-02
-1.797219854779541492e-03
1.950282230973243713e-02
1.811238937079906464e-02
2.990463562309741974e-02
2.602751180529594421e-02
-1.236220635473728180e-02
-4.564294964075088501e-02
2.137358678737655282e-04
2.091623656451702118e-02
2.259165048599243164e-02
6.414373870939016342e-03
-2.351783961057662964e-02
-8.199182897806167603e-02
-9.460224956274032593e-02
1.866167038679122925e-02
4.665187373757362366e-02
8.483475446701049805e-02
1.005822569131851196e-01
5.774545297026634216e-02
-1.024783030152320862e-02
-6.291189044713973999e-02
-2.315242029726505280e-02
-2.813039813190698624e-03
7.147051393985748291e-02
5.738922953605651855e-02
-5.311221349984407425e-03
-3.938255459070205688e-02
-7.292070239782333374e-02
-4.353546723723411560e-02
-2.546214684844017029e-02
3.930211812257766724e-02
1.469284594058990479e-01
1.118206232786178589e-01
9.949289262294769287e-02
-4.245529696345329285e-02
-8.563913404941558838e-02
-4.974070191383361816e-02
-7.172791752964258194e-03
7.901562005281448364e-02
9.209717810153961182e-02
1.273612976074218750e-01
5.509099364280700684e-02
-1.078148037195205688e-01
-8.666644245386123657e-02
-2.366722375154495239e-02
3.527331352233886719e-02
1.059026736766099930e-02
1.078791543841362000e-02
3.624316537752747536e-03
-1.148051917552947998e-01
-1.352086961269378662e-01
-6.823056936264038086e-02
-4.522383213043212891e-02
-2.436620183289051056e-02
1.926387660205364227e-02
-6.548561155796051025e-03
-9.946061670780181885e-02
-1.632859408855438232e-01
-1.235086396336555481e-01
-8.878159523010253906e-02
-4.240366816520690918e-02
1.903826557099819183e-02
-2.027335017919540405e-02
-5.684290081262588501e-02
-1.230313852429389954e-01
-6.632442772388458252e-02
-4.765640571713447571e-02
1.735484460368752480e-03
2.710248343646526337e-02
1.229301467537879944e-02
-5.624705180525779724e-02
-1.166737303137779236e-01
-7.994220405817031860e-02
-3.466340899467468262e-02
-7.630346808582544327e-03
1.777425408363342285e-02
-3.027263469994068146e-02
-7.430187612771987915e-02
-9.887055307626724243e-02
-2.125679142773151398e-02
1.804903708398342133e-02
-2.184974960982799530e-02
-2.249477058649063110e-02
-5.974115803837776184e-02
-1.056707575917243958e-01
-1.485083103179931641e-01
-6.832601875066757202e-02
-2.539592329412698746e-03
-5.520286783576011658e-02
-7.564976811408996582e-02
-1.182559132575988770e-01
-1.214868053793907166e-01
-1.860555112361907959e-01
-9.998993575572967529e-02
-1.340661756694316864e-02
-5.510163027793169022e-03
-4.307761788368225098e-02
-7.479938119649887085e-02
-7.340117543935775757e-02
-5.992431566119194031e-02
-1.903673051856458187e-03
1.542371138930320740e-02
2.369335480034351349e-02
-2.447065711021423340e-02
-3.744370117783546448e-02
-7.394456118345260620e-02
-6.233539804816246033e-02
4.590047150850296021e-02
8.144409954547882080e-02
6.897845864295959473e-02
6.369207799434661865e-02
1.740295439958572388e-02
-5.076581612229347229e-02
-3.958128392696380615e-02
7.538401335477828979e-02
1.557269394397735596e-01
1.792331635951995850e-01
1.984570175409317017e-01
1.005024239420890808e-01
-2.701848372817039490e-02
6.371007114648818970e-02
2.456385940313339233e-01
3.135410845279693604e-01
2.678816914558410645e-01
1.738748103380203247e-01
5.966521799564361572e-02
6.189636420458555222e-03
1.037195995450019836e-01
2.702963948249816895e-01
3.608953952789306641e-01
2.886853814125061035e-01
1.821768432855606079e-01
3.583511710166931152e-02
-6.341138482093811035e-02
5.738368630409240723e-02
2.836544811725616455e-01
4.601994752883911133e-01
4.091025888919830322e-01
2.751185297966003418e-01
9.254585951566696167e-02
-5.342520028352737427e-02
6.175241898745298386e-03
1.073002219200134277e-01
2.111349850893020630e-01
1.895900070667266846e-01
1.758180707693099976e-01
6.484004110097885132e-02
3.296519815921783447e-02
4.187027458101511002e-03
-5.393853783607482910e-02
-4.656157270073890686e-02
-5.910737812519073486e-02
-2.250909060239791870e-02
-6.971247494220733643e-02
5.861837789416313171e-02
2.438484691083431244e-02
-2.229133434593677521e-02
2.132098376750946045e-02
1.792093366384506226e-02
2.036209218204021454e-02
-5.993255600333213806e-02
6.167460232973098755e-02
7.382309436798095703e-02
1.188565567135810852e-01
1.697961688041687012e-01
1.868155300617218018e-01
1.135119870305061340e-01
1.593438908457756042e-02
-6.364586763083934784e-03
7.705505192279815674e-02
2.835717499256134033e-01
5.176097154617309570e-01
5.130369067192077637e-01
2.398563027381896973e-01
6.003187969326972961e-02
-6.644613295793533325e-02
8.614731952548027039e-03
2.488148510456085205e-01
4.226987361907958984e-01
5.131935477256774902e-01
3.138169050216674805e-01
5.935569480061531067e-02
-1.243004575371742249e-01
-3.430229425430297852e-02
1.666367948055267334e-01
3.272643089294433594e-01
3.142486214637756348e-01
2.079607844352722168e-01
4.484244808554649353e-02
-1.286097317934036255e-01
-1.452126801013946533e-01
-5.922198668122291565e-02
-1.399750728160142899e-02
-2.486620470881462097e-02
-3.808437287807464600e-02
-5.646756291389465332e-02
7.878477126359939575e-02
8.162040263414382935e-02
5.384526774287223816e-02
3.007951937615871429e-02
1.836010813713073730e-02
-2.333665825426578522e-02
-4.224845394492149353e-02
1.437409967184066772e-01
1.640967279672622681e-01
1.374726444482803345e-01
1.123492345213890076e-01
7.849417626857757568e-02
1.247769873589277267e-02
-4.469132050871849060e-02
1.819936782121658325e-01
2.136192917823791504e-01
2.536927759647369385e-01
2.441460490226745605e-01
1.703151464462280273e-01
6.478368490934371948e-02
-4.135621339082717896e-02
1.695931702852249146e-01
2.015570700168609619e-01
2.576613128185272217e-01
3.095699846744537354e-01
2.489546090364456177e-01
1.426648795604705811e-01
-5.215160548686981201e-02
3.611176833510398865e-02
7.127908617258071899e-02
1.532309502363204956e-01
2.750474512577056885e-01
2.338932901620864868e-01
1.568907201290130615e-01
-1.460045203566551208e-02
-3.630247339606285095e-02
1.171487011015415192e-02
6.106489524245262146e-02
1.330545991659164429e-01
1.262322664260864258e-01
1.081877350807189941e-01
9.256109595298767090e-03
-8.096655458211898804e-02
-7.423731684684753418e-02
-4.472537711262702942e-02
-2.774335676804184914e-03
2.388380467891693115e-03
1.765403710305690765e-02
-1.506586838513612747e-02
1.721766032278537750e-02
1.374453864991664886e-02
7.458311319351196289e-02
1.019392833113670349e-01
5.126179009675979614e-02
1.747845904901623726e-03
-7.609272748231887817e-02
9.806243330240249634e-02
7.345466315746307373e-02
9.426581859588623047e-02
1.004146188497543335e-01
3.923500329256057739e-02
-1.446674764156341553e-02
-9.315993636846542358e-02
1.058863550424575806e-01
1.124840378761291504e-01
1.647162884473800659e-01
2.208429574966430664e-01
1.720988750457763672e-01
1.408608257770538330e-01
9.027611231431365013e-04
1.493668556213378906e-01
1.556586027145385742e-01
2.480586916208267212e-01
3.433777391910552979e-01
3.449952006340026855e-01
2.553710639476776123e-01
6.794280558824539185e-02
1.759381145238876343e-01
2.174901962280273438e-01
2.974246740341186523e-01
3.700769245624542236e-01
3.626541793346405029e-01
2.733987271785736084e-01
6.709522008895874023e-02
1.272366642951965332e-01
1.794889867305755615e-01
2.224854826927185059e-01
2.877952456474304199e-01
2.937534749507904053e-01
2.150301784276962280e-01
6.441201269626617432e-02
7.401638478040695190e-02
1.110872700810432434e-01
1.185701563954353333e-01
1.317529678344726562e-01
1.042338013648986816e-01
4.950892552733421326e-02
-2.330879308283329010e-02
-1.102754920721054077e-01
-7.481639832258224487e-02
-4.355439916253089905e-02
-3.398374840617179871e-02
-4.455915465950965881e-02
-1.036587059497833252e-01
-1.223930120468139648e-01
-9.239650517702102661e-02
-7.010738551616668701e-02
-2.715393435209989548e-03
8.224079757928848267e-02
8.601818978786468506e-02
1.298555731773376465e-02
-6.688643246889114380e-02
-7.881635427474975586e-02
-6.513128429651260376e-02
1.179002132266759872e-02
1.239955350756645203e-01
1.836356222629547119e-01
1.249462440609931946e-01
1.868661120533943176e-02
-1.723352633416652679e-02
-1.440048683434724808e-02
1.802207157015800476e-02
9.153800457715988159e-02
1.432862877845764160e-01
5.600577965378761292e-02
-4.027303308248519897e-02
-9.144579991698265076e-03
1.388856954872608185e-02
3.861009329557418823e-02
1.053629815578460693e-01
1.700904667377471924e-01
9.624383598566055298e-02
3.433986566960811615e-03
-1.720172935165464878e-03
2.624138258397579193e-02
8.804360404610633850e-03
9.398949332535266876e-03
4.184376448392868042e-02
1.865163631737232208e-02
-3.225721791386604309e-02
-5.207577347755432129e-02
-3.655287995934486389e-02
-4.502656310796737671e-02
-5.194222927093505859e-02
-7.033313810825347900e-02
-7.486727088689804077e-02
-7.505168765783309937e-02
-1.341637074947357178e-01
-1.633060574531555176e-01
-1.765174269676208496e-01
-1.748749315738677979e-01
-1.636482477188110352e-01
-1.322236657142639160e-01
-1.517758667469024658e-01
-1.438490599393844604e-01
-1.577090770006179810e-01
-1.408318728208541870e-01
-1.448458582162857056e-01
-1.446584016084671021e-01
-8.363622426986694336e-02
-1.426350325345993042e-01
-8.129447698593139648e-02
-6.951732188463211060e-02
-4.194903373718261719e-02
-1.048755571246147156e-01
-1.440692543983459473e-01
-1.658382266759872437e-01
-1.542842537164688110e-01
-9.710942208766937256e-02
-8.446341753005981445e-02
-4.332372918725013733e-02
-1.296290010213851929e-01
-1.800969839096069336e-01
-2.324811965227127075e-01
-2.007917910814285278e-01
-4.648374393582344055e-02
-2.977911196649074554e-02
3.996137995272874832e-03
-1.861491985619068146e-02
-5.732360109686851501e-02
-1.982239037752151489e-01
-2.095487862825393677e-01
-1.458902806043624878e-01
-1.379009634256362915e-01
-4.255306720733642578e-02
-6.121857091784477234e-02
-1.130850464105606079e-01
-2.340968996286392212e-01
-2.537651658058166504e-01
-1.320748776197433472e-01
-1.689774245023727417e-01
-1.065031737089157104e-01
-7.041890919208526611e-02
-7.185906916856765747e-02
-1.157957538962364197e-01
-1.514932066202163696e-01
-2.467240020632743835e-02
-5.676463712006807327e-03
-1.272872183471918106e-02
6.359110027551651001e-02
5.080198869109153748e-02
2.053714171051979065e-02
-5.482697114348411560e-02
-1.396798714995384216e-02
8.480563759803771973e-03
2.606919780373573303e-02
1.209281086921691895e-01
1.304982900619506836e-01
9.795444458723068237e-02
-1.199619006365537643e-02
-3.132294863462448120e-02
-6.653172895312309265e-03
7.274117320775985718e-02
1.096801981329917908e-01
6.398492958396673203e-03
-9.622682631015777588e-02
-1.393831819295883179e-01
-7.218193262815475464e-02
-4.734149575233459473e-02
5.076260492205619812e-02
6.923605222254991531e-03
-2.039562314748764038e-01
-3.079573512077331543e-01
-2.323858141899108887e-01
-7.070636749267578125e-02
-7.461845129728317261e-02
-4.229779168963432312e-02
-1.010263487696647644e-01
-2.394249439239501953e-01
-3.023543953895568848e-01
-2.418693453073501587e-01
-7.803956419229507446e-02
-1.176120191812515259e-01
-1.753796339035034180e-01
-2.690780460834503174e-01
-3.642021119594573975e-01
-3.872151672840118408e-01
-2.641288638114929199e-01
-9.218084067106246948e-02
-1.151072382926940918e-01
-1.333653926849365234e-01
-1.723418533802032471e-01
-2.084617018699645996e-01
-1.909334510564804077e-01
-1.100372821092605591e-01
-5.870698019862174988e-02
-3.770631551742553711e-02
-3.830653801560401917e-02
-3.503585606813430786e-02
-4.503480717539787292e-02
-2.543585933744907379e-02
-3.370242565870285034e-02
-3.571874648332595825e-02
-4.348212853074073792e-02
9.075250476598739624e-03
2.439714595675468445e-02
9.481390006840229034e-03
1.082201115787029266e-02
-2.363877929747104645e-02
1.858179806731641293e-03
-2.241676673293113708e-02
2.364956308156251907e-03
8.158739656209945679e-04
2.711073681712150574e-02
2.542148344218730927e-02
-1.248970068991184235e-02
-2.397303702309727669e-03
2.753125270828604698e-03
-8.726616390049457550e-03
-1.032314226031303406e-01
-1.589624285697937012e-01
-1.460486352443695068e-01
-1.041946560144424438e-01
-2.469905652105808258e-02
-4.590459167957305908e-02
-6.509739905595779419e-02
-6.550353765487670898e-02
-1.142547056078910828e-01
-1.411282271146774292e-01
-1.297491192817687988e-01
-9.129881113767623901e-02
-7.891334593296051025e-02
-8.948016166687011719e-02
-4.227448999881744385e-02
-7.663105428218841553e-02
-1.230496019124984741e-01
-1.303780972957611084e-01
-1.100639104843139648e-01
-1.255080103874206543e-01
-9.934613108634948730e-02
-5.146116018295288086e-02
-1.111673098057508469e-02
-5.393753573298454285e-02
-6.765643507242202759e-02
4.611799493432044983e-02
8.052729815244674683e-02
-2.841673232614994049e-02
-2.122103422880172729e-02
-4.320489987730979919e-02
2.354024723172187805e-02
7.387685123831033707e-03
5.390501394867897034e-02
1.240393817424774170e-01
-1.637270860373973846e-02
-6.226287409663200378e-02
-1.088365241885185242e-01
1.152949873358011246e-02
4.827849566936492920e-03
1.837705820798873901e-02
8.022779971361160278e-02
-5.188785959035158157e-03
-3.697938099503517151e-02
-4.050939530134201050e-02
1.617304049432277679e-02
-4.751054570078849792e-03
-7.927809655666351318e-02
-1.394854299724102020e-02
3.301419690251350403e-02
4.574937745928764343e-02
4.866502806544303894e-02
8.525019884109497070e-02
2.150773629546165466e-02
-8.481246232986450195e-02
-4.886981844902038574e-02
5.704081058502197266e-02
2.253474295139312744e-01
2.613003253936767578e-01
2.210085093975067139e-01
6.081656739115715027e-02
-1.765569597482681274e-01
-1.516881585121154785e-01
-4.168435931205749512e-02
1.043235287070274353e-01
1.225239634513854980e-01
1.310379654169082642e-01
7.399459928274154663e-02
-1.003301888704299927e-01
-8.633812516927719116e-02
-4.819146171212196350e-02
5.005501955747604370e-02
5.295531451702117920e-02
9.289643168449401855e-02
2.667348459362983704e-02
-1.189631521701812744e-01
-1.079881861805915833e-01
-5.611283704638481140e-02
-1.102756336331367493e-01
-1.198345571756362915e-01
-8.991975337266921997e-02
-3.365548327565193176e-02
-1.033495366573333740e-01
-8.697343617677688599e-02
-7.532898336648941040e-02
-1.758809685707092285e-01
-2.040449827909469604e-01
-1.675069630146026611e-01
-5.741729214787483215e-02
-3.139194473624229431e-02
6.057348800823092461e-04
-5.827010422945022583e-02
-1.988962441682815552e-01
-3.128620982170104980e-01
-2.580350935459136963e-01
-1.448583006858825684e-01
-5.959315598011016846e-02
-5.602782219648361206e-02
-1.657349169254302979e-01
-2.972298860549926758e-01
-4.392082989215850830e-01
-3.631141483783721924e-01
-2.620919346809387207e-01
-3.250246122479438782e-02
4.928238224238157272e-03
-8.834165334701538086e-02
-1.796375811100006104e-01
-3.422667682170867920e-01
-3.410845398902893066e-01
-2.887814342975616455e-01
-3.715173900127410889e-02
-3.574632853269577026e-02
-7.954521477222442627e-02
-1.073240041732788086e-01
-1.979956179857254028e-01
-2.089891731739044189e-01
-2.077537924051284790e-01
1.984047517180442810e-02
1.242553628981113434e-02
-1.638140901923179626e-02
9.048828855156898499e-03
8.820350631140172482e-04
-2.443396486341953278e-02
-7.213027775287628174e-02
-2.320031262934207916e-02
-8.403567597270011902e-03
-1.917953416705131531e-02
-7.209987193346023560e-02
-9.937015920877456665e-02
-1.573270112276077271e-01
-1.184126287698745728e-01
1.336627732962369919e-02
1.088843680918216705e-02
-3.721328824758529663e-02
-6.945332139730453491e-02
-3.708324581384658813e-02
-8.027850091457366943e-02
-7.612064480781555176e-02
2.880620583891868591e-02
2.231110259890556335e-02
1.065295469015836716e-02
-3.057760000228881836e-02
-2.518609911203384399e-02
-2.622644230723381042e-02
2.146406844258308411e-02
2.221269300207495689e-03
-7.060965057462453842e-03
7.732266094535589218e-04
4.488931968808174133e-02
6.727774441242218018e-02
1.407377868890762329e-01
8.814080804586410522e-02
4.783461336046457291e-03
-1.073027681559324265e-02
-7.697119144722819328e-04
3.558599576354026794e-02
4.487877711653709412e-02
8.743786811828613281e-02
7.899212837219238281e-02
-2.951265498995780945e-02
-5.582344904541969299e-02
-8.916708827018737793e-02
-1.858907006680965424e-02
9.440394118428230286e-03
8.023632317781448364e-02
2.550593391060829163e-02
-1.000484898686408997e-01
-1.368365138769149780e-01
-1.065611690282821655e-01
-5.106107518076896667e-02
-4.453434050083160400e-02
-5.958414077758789062e-02
-5.667047947645187378e-02
-1.235030405223369598e-02
-1.778423599898815155e-02
-3.529272973537445068e-02
-5.180449411273002625e-02
-7.152399420738220215e-02
-3.262383118271827698e-02
-5.840464308857917786e-02
-1.281072199344635010e-02
1.194048323668539524e-03
8.821285329759120941e-03
-1.395164430141448975e-02
-3.976029157638549805e-02
-9.029737114906311035e-02
-1.037000566720962524e-01
-2.957293204963207245e-02
-3.749868273735046387e-02
-2.459941990673542023e-02
-4.345880448818206787e-02
-7.271298766136169434e-02
-1.335310339927673340e-01
-1.468122899532318115e-01
-9.566806256771087646e-02
-1.506878882646560669e-01
-8.186567574739456177e-02
-1.078539341688156128e-01
-1.692791134119033813e-01
-1.860084384679794312e-01
-1.584542542695999146e-01
-1.135711967945098877e-01
-1.806706488132476807e-01
-1.538020223379135132e-01
-2.063426822423934937e-01
-2.109544277191162109e-01
-2.012856751680374146e-01
-1.654895246028900146e-01
-1.628939956426620483e-01
-1.939645409584045410e-01
-2.117867320775985718e-01
-2.218071222305297852e-01
-2.557287216186523438e-01
-1.860388070344924927e-01
-1.675917655229568481e-01
-1.815231591463088989e-01
-2.165502756834030151e-01
-1.764105111360549927e-01
-1.142390519380569458e-01
-1.126326471567153931e-01
-9.316612035036087036e-02
-9.756538271903991699e-02
1.264939550310373306e-02
4.099372029304504395e-02
8.805347979068756104e-02
9.500118345022201538e-02
9.051492810249328613e-02
1.787825673818588257e-02
-4.254569113254547119e-02
2.191115543246269226e-02
5.775945261120796204e-02
1.557171791791915894e-01
1.919798851013183594e-01
2.347119301557540894e-01
1.742601692676544189e-01
4.545493796467781067e-02
1.492728758603334427e-02
6.501588970422744751e-02
1.869957745075225830e-01
2.369647771120071411e-01
3.075433075428009033e-01
2.367033362388610840e-01
8.175102621316909790e-02
-1.183447148650884628e-02
3.898283094167709351e-02
1.286550313234329224e-01
2.259368896484375000e-01
2.702959775924682617e-01
1.903611570596694946e-01
2.457564882934093475e-02
-1.326712369918823242e-01
-1.367959082126617432e-01
-4.708478599786758423e-02
4.875635355710983276e-02
1.204529479146003723e-01
7.618562132120132446e-02
1.765018887817859650e-02
-1.729307025671005249e-01
-1.492339372634887695e-01
-1.181361153721809387e-01
-2.222544327378273010e-02
1.904362626373767853e-02
3.924427554011344910e-02
-1.702439412474632263e-02
-1.216266676783561707e-01
-1.250059455633163452e-01
-1.048915237188339233e-01
-4.022051393985748291e-02
-5.843531340360641479e-03
6.185631733387708664e-03
-8.380085229873657227e-03
-5.526177957653999329e-02
-1.849974505603313446e-02
-8.445615321397781372e-02
-9.800022840499877930e-02
-1.368561685085296631e-01
-8.275081962347030640e-02
-8.630643784999847412e-02
-8.067232556641101837e-03
2.287257835268974304e-02
-6.493566930294036865e-02
-1.019351556897163391e-01
-1.085190847516059875e-01
-6.616302579641342163e-02
-6.192279979586601257e-02
-3.320949152112007141e-02
-3.466504812240600586e-02
-7.995688170194625854e-02
-1.609221845865249634e-01
-1.393941342830657959e-01
-1.544245928525924683e-01
-8.375921100378036499e-02
-3.456328064203262329e-02
-3.177860379219055176e-02
-5.326655507087707520e-02
-1.662047207355499268e-01
-1.540822982788085938e-01
-1.028510555624961853e-01
-2.550923079252243042e-02
9.710901416838169098e-03
4.875495098531246185e-03
-1.132989767938852310e-02
-9.031847119331359863e-02
-1.412197500467300415e-01
-6.809040904045104980e-02
-2.414618991315364838e-02
6.521013379096984863e-02
4.736723750829696655e-02
-2.760313451290130615e-02
-1.447599530220031738e-01
-1.232134103775024414e-01
-2.158663264708593488e-04
-1.286254916340112686e-02
1.400664076209068298e-02
1.683757267892360687e-02
-6.358805112540721893e-03
-5.716140195727348328e-02
-5.155504494905471802e-02
1.187573187053203583e-02
1.310616964474320412e-03
-1.538633704185485840e-01
-1.444604396820068359e-01
-1.125856712460517883e-01
-8.726176619529724121e-02
-8.759982138872146606e-02
-6.347056478261947632e-02
-5.235443636775016785e-02
-1.838214397430419922e-01
-1.956661641597747803e-01
-1.369643509387969971e-01
-1.076232865452766418e-01
-1.054801419377326965e-01
-8.143950998783111572e-02
-7.439962029457092285e-02
-1.506010591983795166e-01
-1.687406599521636963e-01
-1.316671967506408691e-01
-9.464954584836959839e-02
-1.152375191450119019e-01
-6.044784560799598694e-02
-5.007016658782958984e-02
-1.159497126936912537e-01
-1.681663095951080322e-01
-1.906512826681137085e-01
-1.929421275854110718e-01
-1.761711090803146362e-01
-9.500728547573089600e-02
-8.127212524414062500e-02
-1.231143176555633545e-01
-1.581759154796600342e-01
-2.031458616256713867e-01
-2.086694538593292236e-01
-1.960501670837402344e-01
-9.766569733619689941e-02
-4.173060879111289978e-02
-9.609033912420272827e-02
-1.371382921934127808e-01
-1.504402458667755127e-01
-1.827482283115386963e-01
-1.466659307479858398e-01
-3.671899810433387756e-02
-2.369602676481008530e-03
-3.841907158493995667e-02
-7.984117418527603149e-02
-1.135998070240020752e-01
-1.397704631090164185e-01
-9.741299599409103394e-02
-2.964957244694232941e-02
-1.817242428660392761e-02
3.075716644525527954e-02
3.044709376990795135e-02
9.752972051501274109e-03
-6.675691809505224228e-03
-2.104588598012924194e-02
2.205688133835792542e-02
2.427168935537338257e-02
1.546717621386051178e-02
3.203915059566497803e-02
6.007080152630805969e-02
5.382504314184188843e-02
4.337375611066818237e-02
7.007652521133422852e-02
4.791280999779701233e-02
-9.552336297929286957e-03
3.394649177789688110e-02
5.429927259683609009e-02
8.205994218587875366e-02
8.570785075426101685e-02
1.270570158958435059e-01
9.524976462125778198e-02
-6.594915874302387238e-03
1.373962592333555222e-02
7.744010537862777710e-03
-2.235653065145015717e-02
-6.274680793285369873e-02
-7.532171159982681274e-02
-4.903323948383331299e-02
-5.717591568827629089e-02
-2.503775246441364288e-02
-6.278589367866516113e-02
-1.007060110569000244e-01
-1.430583447217941284e-01
-1.580278426408767700e-01
-8.293282985687255859e-02
-2.699720486998558044e-02
1.491738203912973404e-02
2.901137806475162506e-02
-4.046584293246269226e-02
-1.140704229474067688e-01
-1.568083912134170532e-01
-9.431955218315124512e-02
-3.047054633498191833e-02
-3.343057120218873024e-03
7.449571508914232254e-03
-1.212411932647228241e-02
-6.654585897922515869e-02
-8.628109842538833618e-02
-4.742815718054771423e-02
-1.476629078388214111e-01
-1.807323545217514038e-01
-1.450703293085098267e-01
-1.251498013734817505e-01
-9.440799057483673096e-02
-1.080868020653724670e-01
-1.020910814404487610e-01
-1.064214929938316345e-01
-1.434933394193649292e-01
-1.323314160108566284e-01
-1.745221614837646484e-01
-1.385384500026702881e-01
-1.135179474949836731e-01
-1.233741194009780884e-01
-9.255345910787582397e-02
-1.088532134890556335e-01
-1.716047376394271851e-01
-2.724247872829437256e-01
-2.436195015907287598e-01
-1.841670423746109009e-01
-1.252444386482238770e-01
-6.536933034658432007e-02
-5.912761017680168152e-02
-1.292499750852584839e-01
-1.296442300081253052e-01
-1.241153031587600708e-01
-8.851952850818634033e-02
-9.236737340688705444e-02
-9.964991360902786255e-02
-6.607582420110702515e-02
-9.168927371501922607e-02
1.184318494051694870e-02
4.493786767125129700e-02
7.359489798545837402e-02
1.072036847472190857e-02
-1.650413125753402710e-01
-1.320475637912750244e-01
-9.022582322359085083e-02
2.999432198703289032e-02
5.985933169722557068e-02
1.266006380319595337e-01
1.362518034875392914e-02
-1.650633960962295532e-01
-1.708036214113235474e-01
-1.255030632019042969e-01
-5.934207886457443237e-02
-3.653567284345626831e-02
-2.611492993310093880e-03
-2.808932028710842133e-02
-6.692362576723098755e-02
-5.249229073524475098e-02
-4.708318412303924561e-02
-4.151560738682746887e-02
-7.151220738887786865e-02
-1.041746214032173157e-01
-9.648707509040832520e-02
-4.114232212305068970e-02
-1.752325519919395447e-02
-6.398664414882659912e-02
-1.018785759806632996e-01
-1.414256393909454346e-01
-1.521558016538619995e-01
-1.198666691780090332e-01
-3.773345798254013062e-02
-3.730734810233116150e-02
-7.388221472501754761e-02
-1.878749392926692963e-02
2.947893366217613220e-02
3.578603640198707581e-02
-5.666180979460477829e-03
-3.220461681485176086e-02
-4.095920175313949585e-02
-2.660182490944862366e-02
7.632969319820404053e-02
2.626304924488067627e-01
3.451616466045379639e-01
2.087401449680328369e-01
-1.540328003466129303e-02
-3.036636672914028168e-02
1.350164040923118591e-02
9.464177489280700684e-02
2.878025770187377930e-01
3.863004446029663086e-01
2.504142224788665771e-01
-2.876405790448188782e-02
-4.663242772221565247e-02
1.145209558308124542e-02
7.479077577590942383e-02
1.998059600591659546e-01
2.606619596481323242e-01
1.719222962856292725e-01
-2.098142169415950775e-02
-2.994730137288570404e-02
-1.500182319432497025e-03
1.618506386876106262e-02
4.689654335379600525e-02
5.183728039264678955e-02
3.144044056534767151e-02
9.545560926198959351e-02
1.686754077672958374e-01
1.667748242616653442e-01
1.441613435745239258e-01
1.383183747529983521e-01
1.794156581163406372e-01
9.757418930530548096e-02
1.141819730401039124e-01
2.137549817562103271e-01
2.288429290056228638e-01
2.621997296810150146e-01
2.834315299987792969e-01
3.069078028202056885e-01
1.646224707365036011e-01
1.598940640687942505e-01
2.588130831718444824e-01
3.246362805366516113e-01
3.714291453361511230e-01
3.451158404350280762e-01
2.687397003173828125e-01
1.303261220455169678e-01
1.276088207960128784e-01
2.212375551462173462e-01
2.292850613594055176e-01
2.453678101301193237e-01
1.732103824615478516e-01
1.244063973426818848e-01
2.311395853757858276e-02
2.247930616140365601e-01
2.529701292514801025e-01
1.992995440959930420e-01
1.397982984781265259e-01
1.022565439343452454e-01
1.098404303193092346e-01
2.754761278629302979e-02
2.261655479669570923e-01
2.379589378833770752e-01
4.731176793575286865e-02
-1.955536566674709320e-02
-4.389441385865211487e-02
7.044721394777297974e-02
3.429327905178070068e-02
1.615612953901290894e-01
1.910555362701416016e-01
7.759817689657211304e-02
-9.991076774895191193e-03
-1.328561361879110336e-02
3.219312429428100586e-02
-1.651874277740716934e-03
-8.031371049582958221e-03
-5.089387670159339905e-02
5.409106146544218063e-03
5.502366647124290466e-02
7.305036485195159912e-02
1.106661483645439148e-01
4.968916997313499451e-02
3.389194607734680176e-02
-6.947355344891548157e-03
8.105321228504180908e-02
2.132965475320816040e-01
2.753202319145202637e-01
3.167081177234649658e-01
1.793343722820281982e-01
6.921461969614028931e-02
5.608573928475379944e-02
2.385229319334030151e-01
4.081231057643890381e-01
5.153945684432983398e-01
5.411937236785888672e-01
2.948632240295410156e-01
3.572643175721168518e-02
5.981396138668060303e-02
2.581580877304077148e-01
4.947105050086975098e-01
5.720859766006469727e-01
5.537344813346862793e-01
2.990456819534301758e-01
-5.830423906445503235e-03
3.714618831872940063e-02
2.409103959798812866e-01
4.164309799671173096e-01
4.457849860191345215e-01
4.783361554145812988e-01
2.454505413770675659e-01
-7.043249160051345825e-02
-1.325176190584897995e-02
9.708742797374725342e-02
1.915438026189804077e-01
1.423856765031814575e-01
2.040187567472457886e-01
9.916548430919647217e-02
-3.355401381850242615e-02
5.174309480935335159e-03
7.892906665802001953e-02
1.236721351742744446e-01
8.997330069541931152e-02
7.217481732368469238e-02
-9.859276004135608673e-03
-1.250160038471221924e-01
-1.142982989549636841e-01
-7.342429459095001221e-02
-7.779300957918167114e-02
-6.539841741323471069e-02
-7.919409126043319702e-02
-7.194046676158905029e-02
-7.166466116905212402e-02
-6.360570341348648071e-02
-3.001840412616729736e-02
-6.590037792921066284e-02
-4.873440042138099670e-02
-3.149671014398336411e-03
-1.141824643127620220e-03
-1.721011009067296982e-03
-9.724815376102924347e-03
3.771882504224777222e-02
9.631042368710041046e-03
5.817789584398269653e-02
1.910432726144790649e-01
1.205535158514976501e-01
-1.942756585776805878e-02
-1.268142461776733398e-02
-2.647709334269165993e-04
-2.081209793686866760e-02
-1.670814864337444305e-02
1.171445846557617188e-01
8.357936143875122070e-02
-8.031384646892547607e-02
-6.503435969352722168e-02
-9.139561653137207031e-02
-6.900040805339813232e-02
-5.172961950302124023e-02
6.060496345162391663e-02
6.021883711218833923e-02
-8.760607987642288208e-02
-9.182035923004150391e-02
-5.316931381821632385e-02
-1.257661962881684303e-03
4.225302487611770630e-03
3.787879273295402527e-02
2.972605451941490173e-02
-1.192020773887634277e-01
-1.623707860708236694e-01
-1.120091378688812256e-01
-9.743019193410873413e-02
-9.520169347524642944e-02
-9.536166489124298096e-02
-7.191840559244155884e-02
-8.147875219583511353e-02
-1.023211255669593811e-01
-2.283061854541301727e-02
6.310217082500457764e-02
8.000949770212173462e-02
2.819349803030490875e-02
-3.780087828636169434e-02
-3.986952081322669983e-02
-3.410948067903518677e-02
2.697278000414371490e-02
1.154322847723960876e-01
1.206197291612625122e-01
7.420316338539123535e-02
-2.954579330980777740e-02
3.139514476060867310e-02
8.222190290689468384e-02
1.074184253811836243e-01
1.258437335491180420e-01
9.766972064971923828e-02
5.187447741627693176e-02
-2.532566152513027191e-02
1.466325018554925919e-02
8.396891504526138306e-02
1.200861185789108276e-01
7.709780335426330566e-02
1.328415516763925552e-02
-6.077769026160240173e-02
-4.976684972643852234e-02
-3.063006512820720673e-02
4.898471012711524963e-02
7.898370921611785889e-02
5.579247325658798218e-02
-4.280314594507217407e-02
-1.034200191497802734e-01
-7.567241042852401733e-02
-2.050613425672054291e-02
2.355915121734142303e-02
-2.038918063044548035e-02
-6.010762974619865417e-02
-1.073404550552368164e-01
-1.436087340116500854e-01
-1.245523467659950256e-01
-6.668148189783096313e-02
-3.654848039150238037e-02
-6.628919392824172974e-02
-1.074988320469856262e-01
-1.381678730249404907e-01
-1.477070301771163940e-01
-1.200690716505050659e-01
-6.134271994233131409e-02
-6.782236695289611816e-02
-9.725044667720794678e-02
-7.819665968418121338e-02
-6.048675253987312317e-02
-9.461835026741027832e-02
-1.084849759936332703e-01
-5.079723149538040161e-02
-5.219673365354537964e-02
-7.666448503732681274e-02
-8.640964329242706299e-02
-2.788733504712581635e-02
-4.960744082927703857e-02
-6.638006865978240967e-02
-6.911060214042663574e-02
-9.235432744026184082e-02
-1.356960982084274292e-01
-2.154891379177570343e-02
4.102639481425285339e-02
1.099229976534843445e-01
-2.402265183627605438e-02
-1.130429878830909729e-01
-1.339285224676132202e-01
-1.017057374119758606e-01
3.426855057477951050e-02
8.826281130313873291e-02
1.662839949131011963e-01
4.084236174821853638e-02
-1.431044787168502808e-01
-1.753957420587539673e-01
-1.363637596368789673e-01
-1.867715269327163696e-02
2.397985383868217468e-02
8.998329937458038330e-02
9.625324048101902008e-03
-1.438962370157241821e-01
-1.348914951086044312e-01
-8.115830272436141968e-02
-4.461716488003730774e-02
-5.834256112575531006e-02
-7.944209128618240356e-02
-6.837019324302673340e-02
-1.760762333869934082e-01
-1.777967214584350586e-01
-1.480861902236938477e-01
-1.257497817277908325e-01
-1.070298403501510620e-01
-1.426679342985153198e-01
-1.009824499487876892e-01
-5.550422146916389465e-02
-2.600535750389099121e-02
-1.846688427031040192e-02
-4.074359312653541565e-02
-4.315377771854400635e-02
7.040201686322689056e-03
-1.099279243499040604e-02
3.697855398058891296e-03
3.241012245416641235e-02
-4.803572781383991241e-03
-6.332822144031524658e-02
-5.564418807625770569e-02
1.419237582013010979e-03
-5.131089128553867340e-03
9.783501736819744110e-03
-2.614532364532351494e-03
-5.434811860322952271e-02
-2.297093160450458527e-02
-2.268820628523826599e-02
-4.612381756305694580e-02
-5.181196331977844238e-02
1.518332120031118393e-02
1.595592498779296875e-02
-1.983013376593589783e-02
4.993644729256629944e-02
8.093012869358062744e-02
7.228593528270721436e-02
-5.503394640982151031e-03
2.411024086177349091e-02
4.118308052420616150e-02
1.010989770293235779e-01
1.829108744859695435e-01
1.537479311227798462e-01
5.552661791443824768e-02
-1.980774104595184326e-02
1.972656138241291046e-02
3.789951652288436890e-02
9.949778765439987183e-02
1.366163045167922974e-01
1.048108264803886414e-01
-5.688146688044071198e-03
-5.483239516615867615e-02
-2.015765197575092316e-02
-6.043656263500452042e-03
3.808987140655517578e-02
9.380403906106948853e-03
-5.979832261800765991e-02
-1.571350693702697754e-01
-1.363559663295745850e-01
-8.897209167480468750e-02
-3.631060943007469177e-02
-1.755719259381294250e-02
2.963044494390487671e-02
1.128586567938327789e-02
2.129979990422725677e-02
-4.337184503674507141e-02
-1.003538519144058228e-01
-5.684573575854301453e-02
-4.570876434445381165e-02
-2.746513299643993378e-02
-5.275233462452888489e-02
-3.140711039304733276e-02
-6.137067824602127075e-02
-1.262013167142868042e-01
-9.166232496500015259e-02
1.982849836349487305e-02
5.259082093834877014e-02
5.374666303396224976e-02
4.142861440777778625e-02
-5.012267082929611206e-02
-1.067892238497734070e-01
-9.753239154815673828e-02
2.254649251699447632e-02
4.333398863673210144e-02
5.385013297200202942e-02
-2.760898321866989136e-03
-6.087099015712738037e-02
-8.190832287073135376e-02
-3.454151377081871033e-02
7.835247367620468140e-02
9.749957919120788574e-02
8.482569456100463867e-02
1.598746888339519501e-02
-4.454787448048591614e-02
-1.181886494159698486e-01
-4.414913430809974670e-02
7.115748524665832520e-02
1.277028918266296387e-01
1.353597193956375122e-01
5.475613474845886230e-02
-2.386637590825557709e-02
-1.271274983882904053e-01
-8.641308546066284180e-02
-2.203166484832763672e-03
1.672942936420440674e-02
-7.823386113159358501e-04
-2.278371900320053101e-02
-4.700845852494239807e-02
-1.068591251969337463e-01
-9.252020716667175293e-02
-8.124401420354843140e-02
-7.986107468605041504e-02
-4.890473559498786926e-02
-1.479907613247632980e-02
-1.775295473635196686e-02
-7.963842898607254028e-02
-5.732600763440132141e-02
-2.724791318178176880e-02
3.844494000077247620e-03
2.771548740565776825e-02
6.366670131683349609e-02
-3.950873389840126038e-03
-5.546560883522033691e-02
-4.382080212235450745e-02
4.982751607894897461e-02
1.845975667238235474e-01
2.134263366460800171e-01
2.077065855264663696e-01
5.767483264207839966e-02
-6.313975900411605835e-02
-8.378969132900238037e-02
4.953806474804878235e-02
1.555882096290588379e-01
1.647516638040542603e-01
1.627428382635116577e-01
1.680791191756725311e-02
-5.883016437292098999e-02
-1.360664027743041515e-04
1.074776127934455872e-01
2.074691057205200195e-01
1.528990417718887329e-01
9.157763421535491943e-02
-1.859161816537380219e-02
-2.052722424268722534e-01
-1.769852787256240845e-01
-1.176157966256141663e-01
-2.918500453233718872e-02
-7.657321542501449585e-02
-1.093751192092895508e-01
-1.370732933282852173e-01
-1.762876212596893311e-01
-1.377932131290435791e-01
-1.106145530939102173e-01
-4.140377044677734375e-02
-1.061119958758354187e-01
-1.300374269485473633e-01
-1.231549307703971863e-01
-1.059625744819641113e-01
-1.370225101709365845e-01
-1.554787904024124146e-01
-1.781931221485137939e-01
-1.934284269809722900e-01
-2.521626651287078857e-01
-1.866571754217147827e-01
-1.735364347696304321e-01
-2.210074067115783691e-01
-1.641653031110763550e-01
-7.975576072931289673e-02
-5.562883615493774414e-02
-1.312189996242523193e-01
-1.717107295989990234e-01
-1.626284867525100708e-01
-2.266376018524169922e-01
-1.010661348700523376e-01
1.014069989323616028e-01
1.799985766410827637e-01
1.476704776287078857e-01
1.457379013299942017e-02
-1.460787653923034668e-01
-1.456714570522308350e-01
4.333138838410377502e-02
3.094641268253326416e-01
3.747183084487915039e-01
2.802529633045196533e-01
5.797450989484786987e-02
-1.308232396841049194e-01
-1.420085132122039795e-01
-4.197367001324892044e-03
1.907158792018890381e-01
2.905023097991943359e-01
1.992694884538650513e-01
5.482287332415580750e-02
-2.010143101215362549e-01
-1.882488876581192017e-01
-6.813427805900573730e-02
5.382336303591728210e-02
1.100414991378784180e-01
2.703878656029701233e-02
-3.196989744901657104e-02
-1.840428560972213745e-01
-1.925126910209655762e-01
-1.226364970207214355e-01
-7.941776514053344727e-02
-5.909823626279830933e-02
-6.517907232046127319e-02
-4.945266991853713989e-02
-1.649208068847656250e-01
-1.880767047405242920e-01
-1.834239512681961060e-01
-1.668363511562347412e-01
-1.232874765992164612e-01
-1.232566684484481812e-01
-9.776927530765533447e-02
-2.700646221637725830e-01
-2.848548293113708496e-01
-2.321904748678207397e-01
-1.583987623453140259e-01
-1.182187572121620178e-01
-9.027147293090820312e-02
-9.294705837965011597e-02
-1.956926137208938599e-01
-1.892938017845153809e-01
-6.868704408407211304e-02
-6.470705266110599041e-04
-3.112614527344703674e-02
-7.714004814624786377e-02
-7.119829952716827393e-02
-1.818165332078933716e-01
-1.585887670516967773e-01
-5.869854241609573364e-03
9.111369401216506958e-02
9.085178375244140625e-02
8.632742613554000854e-02
-3.656462067738175392e-03
-1.420217156410217285e-01
-1.124772951006889343e-01
4.743643105030059814e-02
2.008845806121826172e-01
2.439455837011337280e-01
2.150225639343261719e-01
3.496235236525535583e-02
-7.175292819738388062e-02
-5.534507334232330322e-02
-1.170375943183898926e-02
1.267847269773483276e-01
1.542184650897979736e-01
1.734508424997329712e-01
2.923115342855453491e-02
-5.180672556161880493e-02
-7.043311744928359985e-02
-4.141251370310783386e-02
-4.390835389494895935e-02
-3.607161343097686768e-02
-1.598674990236759186e-02
-5.090801417827606201e-02
7.456538826227188110e-02
1.188898310065269470e-01
1.548048667609691620e-02
4.852326528634876013e-04
-2.878525294363498688e-02
1.655660755932331085e-02
-2.276680432260036469e-02
8.054079115390777588e-02
1.431788504123687744e-01
5.364951491355895996e-02
7.385710626840591431e-02
2.023889683187007904e-02
5.524217337369918823e-02
-1.245169620960950851e-02
2.244983613491058350e-02
6.128018721938133240e-02
1.262505054473876953e-01
1.939208805561065674e-01
1.070955395698547363e-01
5.953100323677062988e-02
-1.990627869963645935e-02
-1.526526268571615219e-02
3.581329807639122009e-02
1.068998798727989197e-01
1.595671921968460083e-01
7.007698714733123779e-02
5.944491550326347351e-02
-4.810064658522605896e-02
4.682103917002677917e-02
9.400991350412368774e-02
1.374304145574569702e-01
2.312446683645248413e-01
1.393830776214599609e-01
1.529735028743743896e-01
7.841985672712326050e-03
-1.163775753229856491e-02
5.478432867676019669e-03
7.309795357286930084e-03
7.052308320999145508e-02
2.952092885971069336e-02
9.257769584655761719e-02
-2.063021436333656311e-02
-1.265909429639577866e-02
-1.559396833181381226e-02
-3.347714245319366455e-02
-4.746670834720134735e-03
-1.049902569502592087e-02
1.348868478089570999e-02
-4.016865417361259460e-02
6.983075290918350220e-02
6.260289996862411499e-02
9.918670170009136200e-03
-8.754034526646137238e-03
-2.142871357500553131e-02
-4.499111324548721313e-02
-6.191537901759147644e-02
4.888805001974105835e-02
5.316727235913276672e-02
7.947382330894470215e-02
1.152545362710952759e-01
7.173329591751098633e-02
-3.230161499232053757e-03
-9.060454368591308594e-02
-1.102403737604618073e-02
-3.757062926888465881e-02
2.905367314815521240e-02
5.136549100279808044e-02
2.731709182262420654e-02
-5.194040387868881226e-02
-1.054455116391181946e-01
-7.081758975982666016e-02
-5.042311921715736389e-02
3.949983417987823486e-02
3.145406767725944519e-02
-7.789134234189987183e-02
-1.462966799736022949e-01
-1.762097477912902832e-01
-6.802897900342941284e-02
-1.114672422409057617e-01
-7.392032444477081299e-02
-8.584524691104888916e-02
-1.651827543973922729e-01
-2.225403487682342529e-01
-2.178699374198913574e-01
-1.094017103314399719e-01
-1.328870654106140137e-01
-8.644978702068328857e-02
-7.045011967420578003e-02
-1.219934225082397461e-01
-1.461662948131561279e-01
-1.679091304540634155e-01
-1.572614461183547974e-01
-2.064399123191833496e-01
-1.334441900253295898e-01
-9.370431303977966309e-02
-7.451004534959793091e-02
-1.033503487706184387e-01
-9.743826091289520264e-02
-4.513044655323028564e-02
-4.825975373387336731e-02
1.274527795612812042e-02
2.498885244131088257e-02
8.387052454054355621e-03
-3.583881258964538574e-02
-6.480581313371658325e-02
-7.104922086000442505e-03
-2.159349061548709869e-02
1.263378933072090149e-02
1.091330312192440033e-02
3.520534560084342957e-02
-1.357891596853733063e-02
-5.801001936197280884e-02
-2.437566174194216728e-03
-1.295558828860521317e-02
5.637061595916748047e-02
7.757896184921264648e-02
1.641049534082412720e-01
2.465033084154129028e-01
1.623338013887405396e-01
-4.247750341892242432e-02
-4.374696314334869385e-02
-4.312617238610982895e-03
7.118098437786102295e-02
1.256765425205230713e-01
2.717480659484863281e-01
1.751880347728729248e-01
-6.340458989143371582e-02
-3.997912257909774780e-02
3.349753096699714661e-02
1.481087505817413330e-01
1.355636417865753174e-01
2.406197041273117065e-01
1.223420053720474243e-01
-1.322645694017410278e-01
-1.271056532859802246e-01
-5.687991902232170105e-02
8.378943800926208496e-02
8.151403069496154785e-02
1.182574331760406494e-01
2.570593543350696564e-02
-1.137649118900299072e-01
-1.159870997071266174e-01
-3.815475106239318848e-02
1.255270559340715408e-02
3.304143669083714485e-03
-4.668623208999633789e-02
-6.847230345010757446e-02
-8.267357200384140015e-02
-6.772153824567794800e-02
-4.856382682919502258e-02
-3.115567751228809357e-02
-3.598716109991073608e-02
-8.002231270074844360e-02
-9.739682078361511230e-02
-8.310423791408538818e-02
-3.910272940993309021e-02
-1.385519187897443771e-02
-2.695672586560249329e-02
-2.987715229392051697e-02
-1.561955958604812622e-01
-1.465999037027359009e-01
-3.076539188623428345e-02
2.379405498504638672e-02
6.297080218791961670e-02
1.076586768031120300e-01
1.040384322404861450e-01
3.052987158298492432e-02
-1.762348227202892303e-02
3.371946141123771667e-02
1.367687135934829712e-01
2.150145471096038818e-01
3.262800276279449463e-01
3.348192572593688965e-01
3.489031791687011719e-01
1.558927744626998901e-01
1.274354606866836548e-01
2.534309029579162598e-01
2.778575122356414795e-01
3.791706562042236328e-01
3.391662240028381348e-01
3.166506886482238770e-01
1.491636931896209717e-01
1.927883625030517578e-01
2.938861846923828125e-01
2.562302052974700928e-01
2.490704655647277832e-01
1.830042749643325806e-01
1.979092061519622803e-01
8.253898471593856812e-02
1.275229454040527344e-01
1.448705345392227173e-01
9.984620660543441772e-02
8.068849146366119385e-02
8.097111433744430542e-02
9.909255057573318481e-02
2.759599126875400543e-02
-8.023463934659957886e-02
-7.412900775671005249e-02
-1.406841166317462921e-02
1.459175255149602890e-02
1.779721118509769440e-02
4.524714779108762741e-03
-2.151511050760746002e-02
-4.433857393451035023e-04
-2.216201834380626678e-02
9.518256410956382751e-03
2.572727575898170471e-02
4.681353643536567688e-02
3.089889697730541229e-02
-2.651591971516609192e-02
-2.880916930735111237e-02
-6.180506572127342224e-02
-5.094574764370918274e-02
-1.652520336210727692e-02
2.009046263992786407e-02
1.954531483352184296e-02
-4.252141714096069336e-02
-3.435875847935676575e-02
-1.178824529051780701e-01
-1.506602913141250610e-01
-4.215798527002334595e-02
1.849863328970968723e-03
3.136045485734939575e-02
-3.910153359174728394e-02
-4.856164008378982544e-02
-1.399972289800643921e-01
-1.537385433912277222e-01
-1.337062418460845947e-01
-8.301852643489837646e-02
-2.332136221230030060e-02
-4.369166493415832520e-02
-9.902765601873397827e-02
-1.890022456645965576e-01
-2.118438929319381714e-01
-2.106736451387405396e-01
-1.553558111190795898e-01
-1.292869150638580322e-01
-1.024366468191146851e-01
-7.866098731756210327e-02
-1.054204106330871582e-01
-1.078081503510475159e-01
-1.464226841926574707e-01
-9.948921948671340942e-02
-9.564775228500366211e-02
-5.651350691914558411e-02
-5.055835470557212830e-02
-4.470697417855262756e-02
-4.666828736662864685e-02
-3.378321975469589233e-02
-3.964462131261825562e-02
-4.575400799512863159e-02
-4.957644641399383545e-02
-4.626500420272350311e-03
-3.415644541382789612e-02
-1.089369226247072220e-02
-2.834764681756496429e-02
-5.609161779284477234e-02
-1.161083728075027466e-01
-1.280741393566131592e-01
6.537718232721090317e-03
-2.652910910546779633e-02
6.169502157717943192e-03
-3.476262465119361877e-02
5.267747677862644196e-03
-5.071115121245384216e-02
-5.479659885168075562e-02
-7.216539233922958374e-02
-7.071255892515182495e-02
-2.369609894230961800e-03
-3.341751173138618469e-02
2.248123474419116974e-02
-7.614813745021820068e-02
-4.132288694381713867e-02
-2.469804510474205017e-02
-2.251630276441574097e-02
7.433461397886276245e-02
4.581412300467491150e-02
5.771728232502937317e-02
-7.287927716970443726e-02
-5.656003206968307495e-02
-4.664323851466178894e-02
-2.737826108932495117e-02
1.919233612716197968e-02
-6.615870445966720581e-02
-8.991742134094238281e-02
-1.511340141296386719e-01
-8.701928704977035522e-02
-6.389679759740829468e-02
-9.006521105766296387e-02
-2.271168306469917297e-02
-7.234323024749755859e-02
-1.087715998291969299e-01
-1.617872267961502075e-01
-1.185255721211433411e-01
-1.121273040771484375e-01
-7.609627395868301392e-02
-6.938511878252029419e-02
-1.026332192122936249e-02
-2.465316839516162872e-02
6.185344234108924866e-02
-9.039381518959999084e-03
-9.821609407663345337e-02
-4.827385023236274719e-02
-6.284148246049880981e-02
-3.561735153198242188e-02
-6.632526963949203491e-02
4.262594878673553467e-02
-8.519719354808330536e-03
-1.080725714564323425e-01
-7.807919383049011230e-02
-3.830113261938095093e-02
-4.964822530746459961e-02
-8.929295092821121216e-02
-1.362061128020286560e-02
-1.103939581662416458e-02
-1.065477728843688965e-01
-7.094068080186843872e-02
3.383614495396614075e-02
6.532696634531021118e-02
4.126525484025478363e-03
-8.670148439705371857e-03
-3.981909155845642090e-02
-5.742263793945312500e-02
6.188079132698476315e-04
1.390300691127777100e-01
9.893405437469482422e-02
2.694036439061164856e-02
-1.816765218973159790e-02
-5.293029919266700745e-02
-3.028056211769580841e-02
-2.326512522995471954e-02
4.993198812007904053e-02
7.778175920248031616e-02
7.322104275226593018e-02
9.522804617881774902e-02
1.760696433484554291e-02
7.866723462939262390e-03
-5.986368283629417419e-03
3.115236200392246246e-02
-3.658146015368402004e-04
1.510780118405818939e-02
7.631850242614746094e-02
2.345316112041473389e-02
1.987506262958049774e-02
-2.207461372017860413e-02
-5.314047262072563171e-02
-1.538386791944503784e-01
-1.566427201032638550e-01
-1.759006381034851074e-01
-1.279441267251968384e-01
4.874454066157341003e-02
-2.075171843171119690e-02
-4.582341387867927551e-02
-2.198346704244613647e-01
-2.228032499551773071e-01
-2.022192776203155518e-01
-1.261275261640548706e-01
8.088960498571395874e-02
3.812657296657562256e-02
1.192662045359611511e-01
5.108017940074205399e-03
-5.441273376345634460e-02
-8.858011662960052490e-02
-1.040212735533714294e-01
1.718496670946478844e-03
3.638275712728500366e-02
2.874636650085449219e-01
2.524291276931762695e-01
1.507593095302581787e-01
3.368316590785980225e-02
-1.169748753309249878e-01
-3.033162467181682587e-02
5.435892939567565918e-02
3.193081021308898926e-01
3.514499664306640625e-01
1.808156073093414307e-01
6.041955947875976562e-02
-1.384196877479553223e-01
-8.768130838871002197e-02
-3.114498406648635864e-02
1.857653856277465820e-01
3.189283013343811035e-01
1.932660043239593506e-01
6.391668319702148438e-02
-9.498887509107589722e-02
-6.435026228427886963e-02
-2.176446095108985901e-02
4.911482706665992737e-02
1.486262232065200806e-01
7.493975013494491577e-02
4.241174086928367615e-02
-4.465559497475624084e-02
-9.774245554581284523e-04
-1.975063048303127289e-02
-1.147475987672805786e-01
-1.587368249893188477e-01
-1.850377321243286133e-01
-2.020377516746520996e-01
-1.501088738441467285e-01
-3.715236857533454895e-02
-7.716280966997146606e-02
-1.726817637681961060e-01
-2.053666263818740845e-01
-2.254703640937805176e-01
-2.329494506120681763e-01
-1.883614957332611084e-01
-5.507352575659751892e-02
-8.279451727867126465e-02
-7.349874079227447510e-02
-5.685694143176078796e-02
-3.519240394234657288e-02
-8.245933055877685547e-02
-8.440905809402465820e-02
-7.435079663991928101e-02
-4.795265570282936096e-02
7.372391968965530396e-02
1.664820164442062378e-01
1.556945294141769409e-01
1.653126925230026245e-01
4.437302798032760620e-02
-2.315626246854662895e-03
1.212057657539844513e-02
9.750961512327194214e-02
1.505105942487716675e-01
1.714382320642471313e-01
2.075645476579666138e-01
1.022406592965126038e-01
7.332219928503036499e-02
7.433288544416427612e-02
4.159427806735038757e-02
4.509202390909194946e-02
5.321334674954414368e-02
1.258574873208999634e-01
5.524240061640739441e-02
4.261520132422447205e-02
3.079399280250072479e-02
-1.041648071259260178e-02
-2.870353125035762787e-02
-2.245262078940868378e-02
1.522428356111049652e-03
-1.076702214777469635e-02
-6.541836261749267578e-02
-7.776929438114166260e-02
-8.358594030141830444e-02
-1.294341683387756348e-01
-1.625349372625350952e-01
-1.531758904457092285e-01
-1.202094703912734985e-01
-4.007091745734214783e-02
-6.254445016384124756e-02
-7.966994494199752808e-02
-1.592251956462860107e-01
-1.841925084590911865e-01
-1.327340900897979736e-01
-9.533064067363739014e-02
-2.415789850056171417e-02
-4.223372042179107666e-02
-9.206348657608032227e-02
-1.778450012207031250e-01
-2.653731405735015869e-01
-2.210847586393356323e-01
-1.386162787675857544e-01
-9.491118043661117554e-02
-1.013996005058288574e-01
-1.052795499563217163e-01
-1.947181671857833862e-01
-2.859919071197509766e-01
-2.306306064128875732e-01
-1.374168992042541504e-01
-7.500680536031723022e-02
-7.317169755697250366e-02
-1.418932527303695679e-01
-2.360802143812179565e-01
-2.681880593299865723e-01
-1.488175094127655029e-01
-7.606527209281921387e-02
-2.205407712608575821e-03
8.192451205104589462e-04
-8.805245906114578247e-02
-1.357194185256958008e-01
-1.367352753877639771e-01
-5.321816354990005493e-02
-5.777644366025924683e-02
-2.700559422373771667e-02
8.706936612725257874e-03
-5.386372655630111694e-02
-5.997201800346374512e-02
-3.287466615438461304e-02
4.570076987147331238e-02
-9.991512633860111237e-03
-5.056570842862129211e-02
-4.389249533414840698e-02
-5.819675698876380920e-02
-1.170571818947792053e-01
-1.577042341232299805e-01
-2.121644765138626099e-01
-1.904236525297164917e-01
-1.209638789296150208e-01
-1.235796734690666199e-01
-7.106913626194000244e-02
-1.322876811027526855e-01
-1.746024191379547119e-01
-2.691043913364410400e-01
-2.282166630029678345e-01
-7.572700828313827515e-02
-7.313065975904464722e-02
-1.070874743163585663e-02
-9.527260437607765198e-03
-4.272316396236419678e-02
-2.530862092971801758e-01
-2.449081987142562866e-01
-1.212969347834587097e-01
-9.537470340728759766e-02
-1.612754352390766144e-02
4.856738820672035217e-02
4.613877832889556885e-02
-1.205408722162246704e-01
-1.959372609853744507e-01
-7.101564854383468628e-02
-5.453073978424072266e-02
-4.132774120080284774e-05
8.861154317855834961e-02
1.133984699845314026e-01
-2.980459667742252350e-02
-1.862641274929046631e-01
-8.058910071849822998e-02
-9.730251878499984741e-02
-7.705679535865783691e-02
-6.714542862027883530e-03
7.427567988634109497e-02
5.268071591854095459e-02
-6.176795437932014465e-02
-1.122072488069534302e-01
-1.417614519596099854e-01
-1.476567387580871582e-01
-1.221283450722694397e-01
-7.759891450405120850e-02
-5.741395801305770874e-02
-7.751139253377914429e-02
1.091963239014148712e-02
3.115651383996009827e-02
-1.556250266730785370e-02
-1.710862480103969574e-02
-1.141475234180688858e-02
-1.535995397716760635e-02
-5.971589684486389160e-02
2.058346197009086609e-02
4.139648377895355225e-02
-4.408813081681728363e-03
-3.038232773542404175e-02
-5.769040808081626892e-02
-5.917802080512046814e-02
-8.013732731342315674e-02
2.382649481296539307e-02
5.076998844742774963e-02
-2.073649875819683075e-02
3.378064371645450592e-03
-3.138156607747077942e-02
-8.060543984174728394e-02
-1.242367103695869446e-01
4.409713298082351685e-02
1.258570998907089233e-01
4.904382675886154175e-02
6.920868903398513794e-02
-6.619070470333099365e-02
-1.244550049304962158e-01
-1.261766701936721802e-01
4.188035055994987488e-02
9.753402322530746460e-02
6.317723542451858521e-02
5.802123993635177612e-02
-5.093203112483024597e-02
-1.299620866775512695e-01
-1.403280794620513916e-01
1.797733455896377563e-02
9.741923958063125610e-02
9.842298179864883423e-02
7.328892499208450317e-02
-3.671985492110252380e-02
-8.031511306762695312e-02
-1.049945652484893799e-01
3.026079572737216949e-02
3.150534629821777344e-02
5.387348681688308716e-02
4.832590371370315552e-02
2.588349208235740662e-02
-2.629083767533302307e-02
-8.322506397962570190e-02
-1.238736906088888645e-03
-1.729519106447696686e-02
-9.357849508523941040e-02
-1.165961101651191711e-01
-1.005564853549003601e-01
-6.050960719585418701e-02
-5.847309529781341553e-02
4.002668708562850952e-02
2.119654044508934021e-02
-1.611502468585968018e-01
-1.852349340915679932e-01
-1.395194828510284424e-01
-4.781591892242431641e-02
-3.317324072122573853e-02
2.670689858496189117e-02
1.228301972150802612e-02
-7.638429105281829834e-02
-1.351737976074218750e-01
-7.358030229806900024e-02
-1.113011837005615234e-01
-4.785294830799102783e-02
-3.466443717479705811e-02
-7.202178239822387695e-02
-1.062183305621147156e-01
-1.475746482610702515e-01
-8.913183957338333130e-02
-1.015697047114372253e-01
-4.160877317190170288e-02
-2.042670547962188721e-01
-2.510125339031219482e-01
-1.636849492788314819e-01
-9.764815121889114380e-02
-1.734231784939765930e-02
-3.861291334033012390e-02
-3.576179593801498413e-02
-2.500195205211639404e-01
-2.924260795116424561e-01
-1.349314451217651367e-01
-4.332213103771209717e-02
8.596430718898773193e-02
9.171702712774276733e-02
1.112506911158561707e-02
-2.244167327880859375e-01
-2.518608272075653076e-01
-1.367895454168319702e-01
-6.345833837985992432e-02
4.241327696945518255e-04
1.474366174079477787e-03
-2.314553037285804749e-02
-6.560383364558219910e-03
-6.409518886357545853e-03
-7.938796281814575195e-02
-1.626384854316711426e-01
-1.991698741912841797e-01
-2.352797091007232666e-01
-1.626762151718139648e-01
5.925865378230810165e-03
-1.913093961775302887e-02
-6.819293648004531860e-02
-1.553615033626556396e-01
-1.914979666471481323e-01
-2.594668269157409668e-01
-1.711867451667785645e-01
1.958796940743923187e-02
-1.531939394772052765e-02
-5.270936340093612671e-02
-1.187369450926780701e-01
-1.398357748985290527e-01
-1.742484122514724731e-01
-1.106634885072708130e-01
-4.635531082749366760e-02
-7.612884789705276489e-02
-7.641504704952239990e-02
-5.677383020520210266e-02
-8.852191385813057423e-04
1.743815094232559204e-02
8.656955324113368988e-03
-1.048485562205314636e-01
-1.186104863882064819e-01
-1.079989522695541382e-01
-7.524584978818893433e-02
-1.388396322727203369e-02
2.571572735905647278e-02
5.925421789288520813e-02
-1.416661292314529419e-01
-1.493491083383560181e-01
-1.119990795850753784e-01
-3.012629412114620209e-02
3.789359331130981445e-02
8.341915160417556763e-02
5.382088199257850647e-02
-1.136741191148757935e-01
-1.268348246812820435e-01
-8.186391741037368774e-02
-2.476173266768455505e-02
9.429026395082473755e-04
1.881146244704723358e-02
-1.409694831818342209e-02
-7.939703017473220825e-02
-1.203457862138748169e-01
-7.550179213285446167e-02
-9.994870424270629883e-02
-1.031953021883964539e-01
-1.415225863456726074e-01
-1.149482429027557373e-01
-4.736800491809844971e-02
-7.438934594392776489e-02
-5.260759219527244568e-02
-3.936579078435897827e-02
-5.205640941858291626e-02
-1.322667747735977173e-01
-1.471352279186248779e-01
-3.466730192303657532e-02
-2.639621868729591370e-02
6.836331635713577271e-02
1.779039353132247925e-01
1.469739079475402832e-01
1.447859853506088257e-01
4.322405904531478882e-02
-6.997989118099212646e-02
-4.841995611786842346e-02
1.274002343416213989e-01
3.441927433013916016e-01
3.359586000442504883e-01
3.574849367141723633e-01
1.245267018675804138e-01
-9.507881850004196167e-02
-9.275309741497039795e-02
1.007922831922769547e-02
1.694076657295227051e-01
2.144230753183364868e-01
2.932655513286590576e-01
1.316550970077514648e-01
-1.687825471162796021e-01
-2.167286127805709839e-01
-1.392002254724502563e-01
1.946275867521762848e-02
9.152974188327789307e-02
2.039338201284408569e-01
8.737571537494659424e-02
-1.849213987588882446e-01
-2.337144166231155396e-01
-1.864842176437377930e-01
-1.112680882215499878e-01
-7.857697457075119019e-02
-8.832348510622978210e-03
-1.417612098157405853e-02
4.767171293497085571e-02
3.765162453055381775e-02
-5.569408088922500610e-02
-7.591358572244644165e-02
-9.783508628606796265e-02
-6.975051760673522949e-02
-8.109507709741592407e-02
1.102713197469711304e-01
7.358866930007934570e-02
-1.234594583511352539e-01
-1.678687483072280884e-01
-2.094874978065490723e-01
-1.430025696754455566e-01
-1.262373924255371094e-01
8.626085519790649414e-02
3.958643227815628052e-02
-1.593902111053466797e-01
-2.082196474075317383e-01
-2.948674857616424561e-01
-2.446097284555435181e-01
-1.679662615060806274e-01
3.471953049302101135e-02
9.488411247730255127e-03
-1.441823244094848633e-01
-1.148613691329956055e-01
-1.649240702390670776e-01
-5.572868511080741882e-02
-4.653285443782806396e-02
4.345918819308280945e-02
5.262985080480575562e-02
-8.707568049430847168e-02
-8.765139430761337280e-02
-2.189633436501026154e-02
9.213762730360031128e-02
6.049805879592895508e-02
4.713059961795806885e-02
7.088623195886611938e-02
-5.876459926366806030e-02
-1.118160113692283630e-01
-9.182617813348770142e-02
4.473018273711204529e-02
6.066479906439781189e-02
4.706767946481704712e-02
3.927497565746307373e-02
-4.723127558827400208e-02
-1.340741366147994995e-01
-1.459503918886184692e-01
-8.756645768880844116e-02
-4.405378922820091248e-02
-9.284600615501403809e-02
-6.652478128671646118e-02
-5.356499925255775452e-02
1.902859844267368317e-02
-5.303154699504375458e-03
-1.585611887276172638e-02
-5.809307843446731567e-02
-5.744979530572891235e-02
-2.833579294383525848e-02
-3.203231096267700195e-02
5.951771512627601624e-02
5.233491957187652588e-02
1.259263884276151657e-02
-6.875900924205780029e-02
-7.348791509866714478e-02
-5.450325086712837219e-02
-6.512838602066040039e-02
1.082910411059856415e-02
1.037410087883472443e-02
1.314994096755981445e-01
2.173038199543952942e-02
-8.448960632085800171e-02
-1.018456742167472839e-01
-1.131925433874130249e-01
-5.607537459582090378e-03
6.141931936144828796e-02
1.328675597906112671e-01
-8.475633338093757629e-03
-5.195522680878639221e-02
-7.077357918024063110e-02
-9.584275633096694946e-02
3.918372467160224915e-02
1.016730815172195435e-01
1.687187701463699341e-01
4.542199149727821350e-02
-1.124143376946449280e-01
-1.532517671585083008e-01
-1.504777967929840088e-01
-3.489726781845092773e-02
3.492550924420356750e-02
7.936218380928039551e-02
-1.731527037918567657e-02
-1.115953251719474792e-01
-1.525300294160842896e-01
-1.490719914436340332e-01
-1.270842999219894409e-01
-1.446537524461746216e-01
-1.325725913047790527e-01
-1.209903806447982788e-01
-8.403701335191726685e-02
-4.771097376942634583e-02
-6.816517561674118042e-02
-8.338098973035812378e-02
-1.036295741796493530e-01
-1.601503491401672363e-01
-1.211316734552383423e-01
-6.979054957628250122e-02
-3.523185476660728455e-02
-8.558405190706253052e-02
-8.913342654705047607e-02
-7.659555971622467041e-02
-1.008977741003036499e-01
-6.344817578792572021e-02
-2.699729613959789276e-02
4.736582748591899872e-03
-8.777976781129837036e-02
-1.083147525787353516e-01
-3.641661256551742554e-02
7.289686053991317749e-02
6.659610569477081299e-02
-6.962654739618301392e-02
-4.627898335456848145e-02
-8.134438097476959229e-02
-1.430178731679916382e-01
-1.264753341674804688e-01
3.903580829501152039e-02
1.029392853379249573e-01
-1.075950860977172852e-01
-8.828402310609817505e-02
-6.493646651506423950e-02
-2.408680692315101624e-02
2.699974551796913147e-02
1.534138768911361694e-01
9.420046955347061157e-02
-6.505641341209411621e-02
-1.582532562315464020e-02
-2.470611408352851868e-02
4.200259596109390259e-02
1.178980693221092224e-01
2.242741286754608154e-01
1.309989392757415771e-01
-3.983625024557113647e-02
-1.731117069721221924e-02
7.179533597081899643e-03
1.262378841638565063e-01
1.547381579875946045e-01
1.499673128128051758e-01
1.670165546238422394e-02
-1.241016909480094910e-01
-1.293029338121414185e-01
-5.393097642809152603e-03
1.956180483102798462e-02
6.341883540153503418e-02
1.691887229681015015e-01
9.800877422094345093e-02
-1.347459554672241211e-01
-1.233000904321670532e-01
2.227937988936901093e-02
9.183246642351150513e-02
1.395556032657623291e-01
2.888934314250946045e-01
1.455400437116622925e-01
-5.817028880119323730e-02
-1.510698068886995316e-02
1.107267066836357117e-01
1.874180287122726440e-01
1.901671290397644043e-01
2.094004303216934204e-01
8.799263834953308105e-02
7.440477143973112106e-03
2.980133146047592163e-02
8.875219523906707764e-02
1.374503970146179199e-01
1.099671497941017151e-01
8.128806203603744507e-02
-2.785908000078052282e-04
2.804042771458625793e-02
4.377029463648796082e-02
1.230425238609313965e-01
8.451551944017410278e-02
4.716594889760017395e-02
7.324310392141342163e-02
8.176377974450588226e-03
5.966573953628540039e-02
6.942956149578094482e-02
7.931164652109146118e-02
7.338502258062362671e-02
4.194105789065361023e-02
1.288035660982131958e-01
5.144468322396278381e-02
4.008816927671432495e-02
4.141278564929962158e-02
4.907403513789176941e-02
3.619840741157531738e-02
3.389083594083786011e-02
9.406907856464385986e-02
2.204809710383415222e-02
-8.423798531293869019e-02
-8.945427089929580688e-02
-1.154155060648918152e-01
-8.660934120416641235e-02
-9.445850551128387451e-02
-4.565305635333061218e-02
-6.363438069820404053e-02
-5.241725966334342957e-02
-3.896307200193405151e-02
-9.065937995910644531e-02
-7.058236002922058105e-02
-7.767169177532196045e-02
2.811348997056484222e-02
2.283713221549987793e-02
2.090399712324142456e-02
3.931294381618499756e-02
-5.855946801602840424e-03
4.149346426129341125e-02
4.553643241524696350e-02
1.189601793885231018e-01
4.469532892107963562e-02
1.831706054508686066e-02
3.672600910067558289e-02
-3.390582278370857239e-02
2.062834054231643677e-02
-7.405634224414825439e-02
4.845203831791877747e-03
-7.073431462049484253e-02
-5.672174971550703049e-03
-6.725326646119356155e-03
-3.074283711612224579e-02
-5.180939659476280212e-02
-1.450557112693786621e-01
-1.357151716947555542e-01
-1.147016286849975586e-01
-6.312194466590881348e-02
-7.507061958312988281e-02
-7.159309834241867065e-02
-7.001690566539764404e-02
-1.366163641214370728e-01
-6.700234860181808472e-02
-6.927121430635452271e-02
-4.911644011735916138e-02
-8.245328068733215332e-02
-6.309366971254348755e-02
-6.299471855163574219e-02
-6.317141652107238770e-02
-8.881106972694396973e-03
-2.332129888236522675e-02
-9.824682772159576416e-02
-1.156548336148262024e-01
-1.055113747715950012e-01
-1.214655861258506775e-01
-1.140973493456840515e-01
-1.416554301977157593e-01
-1.217987090349197388e-01
-5.921502783894538879e-02
-7.408165931701660156e-02
-3.919063508510589600e-02
-4.328287020325660706e-02
-5.259244143962860107e-02
-9.380602836608886719e-02
-1.227428987622261047e-01
-1.484677474945783615e-02
-5.287922918796539307e-03
2.339966408908367157e-02
-2.001557126641273499e-02
-9.284859895706176758e-02
-1.659838557243347168e-01
-1.647550910711288452e-01
-3.672205284237861633e-02
3.977965191006660461e-02
9.461124241352081299e-02
9.885127842426300049e-02
-1.157960202544927597e-02
-1.211126223206520081e-01
-1.452822089195251465e-01
-5.444994196295738220e-02
2.353864489123225212e-03
1.854192465543746948e-02
-1.887944899499416351e-02
-1.146025434136390686e-01
-1.940846443176269531e-01
-1.475367844104766846e-01
-5.493086203932762146e-02
4.147390369325876236e-03
-3.970905527239665389e-05
-2.876700460910797119e-02
-1.100007072091102600e-01
-1.674420684576034546e-01
-1.291581094264984131e-01
-4.023851081728935242e-02
-3.847366571426391602e-02
-5.190414935350418091e-02
-9.296331554651260376e-02
-7.433535158634185791e-02
-7.588621973991394043e-02
-4.919069632887840271e-02
-2.253373153507709503e-02
-2.197626605629920959e-02
-7.338070869445800781e-02
1.989416219294071198e-02
2.900840155780315399e-02
6.997546553611755371e-02
-1.919229142367839813e-02
1.987065374851226807e-02
1.589450798928737640e-02
-8.284755796194076538e-02
1.362770237028598785e-02
3.683643788099288940e-02
1.090753525495529175e-01
4.684732761234045029e-03
7.853895425796508789e-02
2.117029018700122833e-02
-1.213933452963829041e-01
-6.330601871013641357e-02
4.665590822696685791e-02
1.214134916663169861e-01
7.498930674046278000e-03
1.711354590952396393e-02
-7.307510823011398315e-02
-2.049797177314758301e-01
-2.332560271024703979e-01
-1.162989065051078796e-01
8.599422872066497803e-02
5.327833816409111023e-02
-8.003672957420349121e-02
-1.661820709705352783e-01
-2.230100482702255249e-01
-1.349908262491226196e-01
-5.719067901372909546e-02
9.430585056543350220e-02
4.438574239611625671e-02
-8.116172999143600464e-02
-1.256079226732254028e-01
-1.836247295141220093e-01
-1.048204749822616577e-01
-5.089063942432403564e-02
4.746523872017860413e-02
8.899312466382980347e-03
-8.243785798549652100e-02
-9.067224711179733276e-02
-1.400718241930007935e-01
-8.431846648454666138e-02
-7.962030172348022461e-02
-3.652076423168182373e-02
-7.808894664049148560e-02
-1.566625386476516724e-02
-2.979698590934276581e-02
1.884753815829753876e-02
2.533609978854656219e-02
3.825810179114341736e-02
2.471401542425155640e-02
-3.315151110291481018e-02
-1.452051848173141479e-02
-3.159236535429954529e-02
5.031391233205795288e-02
4.605776071548461914e-02
7.622484862804412842e-02
4.530968889594078064e-02
7.201200351119041443e-03
7.524054031819105148e-03
3.982905671000480652e-02
3.600600361824035645e-02
6.883072108030319214e-02
9.306439757347106934e-02
6.161771342158317566e-02
4.283710569143295288e-02
1.830813847482204437e-02
4.423876106739044189e-02
1.946174725890159607e-02
8.909960277378559113e-03
4.029365256428718567e-02
5.536538362503051758e-02
9.748984873294830322e-02
-4.963670670986175537e-02
-2.410768344998359680e-02
-7.502005994319915771e-02
-1.465714126825332642e-01
-1.176209300756454468e-01
-6.363357603549957275e-02
4.121102765202522278e-02
-6.533052772283554077e-02
-5.482598394155502319e-02
-3.526580333709716797e-02
-9.405264258384704590e-02
-7.248053699731826782e-02
-7.390581816434860229e-02
2.673381706699728966e-03
-6.267682462930679321e-02
-5.924355611205101013e-02
-3.909673169255256653e-02
-4.016765952110290527e-02
-4.393953084945678711e-02
-6.600772589445114136e-02
-5.553468689322471619e-02
-5.369510501623153687e-02
-7.844148576259613037e-02
7.946343161165714264e-03
1.659875153563916683e-03
2.073295600712299347e-02
-1.405629329383373260e-02
-5.469226837158203125e-02
-8.094058930873870850e-02
-1.146521568298339844e-01
2.439644932746887207e-02
4.177558794617652893e-02
9.214475005865097046e-02
1.309938728809356689e-03
-6.468867510557174683e-02
-8.137414604425430298e-02
-9.342371672391891479e-02
1.470321118831634521e-01
2.530411481857299805e-01
3.334676623344421387e-01
2.173414528369903564e-01
7.618703693151473999e-02
-6.829952448606491089e-02
-9.117855131626129150e-02
1.640148609876632690e-01
3.946662843227386475e-01
5.004864335060119629e-01
3.107868432998657227e-01
6.864636391401290894e-02
-6.799294799566268921e-02
-7.740406692028045654e-02
2.024583220481872559e-01
4.324005544185638428e-01
4.959898889064788818e-01
3.627539277076721191e-01
1.265314221382141113e-01
-6.807345896959304810e-02
-8.978500217199325562e-02
7.167192548513412476e-02
1.932639777660369873e-01
2.500279843807220459e-01
1.511260569095611572e-01
2.702561765909194946e-02
-9.525391459465026855e-02
-8.994913101196289062e-02
1.480571459978818893e-02
4.926980473101139069e-03
8.389182388782501221e-03
-2.925839647650718689e-02
-2.633503451943397522e-02
-1.770498454570770264e-01
-1.922541111707687378e-01
-1.583024412393569946e-01
-1.350466459989547729e-01
-1.539645493030548096e-01
-1.746453791856765747e-01
-1.730703264474868774e-01
-2.389911264181137085e-01
-2.560652494430541992e-01
-1.796768456697463989e-01
-1.607791781425476074e-01
-2.093802243471145630e-01
-2.119870036840438843e-01
-1.798617988824844360e-01
-1.391880065202713013e-01
-1.595769226551055908e-01
-6.741783767938613892e-02
-7.516013085842132568e-02
-7.569189369678497314e-02
3.962184768170118332e-03
5.635492852889001369e-04
-1.154293417930603027e-01
-1.409480124711990356e-01
-8.101237565279006958e-02
-2.584812603890895844e-02
-3.552961722016334534e-02
1.040658801794052124e-01
5.414408072829246521e-02
-6.815767288208007812e-02
-4.619659110903739929e-02
2.238302119076251984e-02
1.162240952253341675e-01
1.004938483238220215e-01
1.628021597862243652e-01
6.103672459721565247e-02
-2.121228277683258057e-01
-2.077820748090744019e-01
-1.057420745491981506e-01
7.127887010574340820e-02
7.940842956304550171e-02
9.888700395822525024e-02
2.231077291071414948e-02
-1.610797345638275146e-01
-1.937308907508850098e-01
-1.110307648777961731e-01
-2.072705328464508057e-02
-3.449499607086181641e-02
-5.869004502892494202e-02
-8.198341727256774902e-02
1.316683925688266754e-02
6.539155542850494385e-02
2.588864229619503021e-02
1.860297471284866333e-02
-1.848334260284900665e-02
-1.867714710533618927e-02
-5.434940010309219360e-02
5.218403786420822144e-02
1.125055328011512756e-01
5.709378793835639954e-02
8.061608672142028809e-02
2.813535556197166443e-02
1.437513530254364014e-02
-6.949497759342193604e-02
3.451898694038391113e-02
6.119242683053016663e-02
9.439783543348312378e-02
2.642053067684173584e-01
2.769486606121063232e-01
2.502800226211547852e-01
5.751968547701835632e-02
-8.613596437498927116e-04
1.954329200088977814e-02
1.174990236759185791e-01
3.575120866298675537e-01
3.700712025165557861e-01
3.075197339057922363e-01
7.303611934185028076e-02
-7.515362929552793503e-03
6.187194213271141052e-02
1.452491581439971924e-01
3.320445716381072998e-01
3.704109489917755127e-01
3.167410790920257568e-01
7.974275946617126465e-02
-6.586769223213195801e-02
2.314903959631919861e-02
9.418728202581405640e-02
1.871495246887207031e-01
1.456104516983032227e-01
1.421051919460296631e-01
6.985866278409957886e-02
-6.330993026494979858e-02
-3.955076262354850769e-02
-2.289781114086508751e-03
1.966292783617973328e-02
1.746645866660401225e-04
3.599047660827636719e-02
1.523171085864305496e-02
5.948678404092788696e-02
4.593538120388984680e-02
-9.067441523075103760e-02
-1.178706362843513489e-01
-1.122086420655250549e-01
-8.190121501684188843e-02
-7.179872691631317139e-02
9.348026476800441742e-03
1.184131111949682236e-02
-1.436118334531784058e-01
-1.398647129535675049e-01
-9.294496476650238037e-02
-6.379076093435287476e-02
-5.309908837080001831e-02
-1.750689186155796051e-02
-4.194037616252899170e-02
-1.654945462942123413e-01
-3.637538850307464600e-02
6.711035221815109253e-02
1.393258273601531982e-01
7.492791116237640381e-02
-6.251178681850433350e-02
-6.611518561840057373e-02
-6.887074094265699387e-03
1.599439382553100586e-01
1.911171823740005493e-01
2.223012298345565796e-01
7.932888716459274292e-02
-5.806769430637359619e-02
-3.359469398856163025e-02
6.131903082132339478e-02
2.684341967105865479e-01
2.800276279449462891e-01
3.076441884040832520e-01
9.838779270648956299e-02
-9.213661402463912964e-02
-1.667699404060840607e-02
1.218225210905075073e-01
3.057724237442016602e-01
2.822263240814208984e-01
2.832717895507812500e-01
8.012644946575164795e-02
-3.986383229494094849e-02
-3.308813273906707764e-02
4.454862501006573439e-04
8.092761039733886719e-02
1.017864197492599487e-01
8.961100131273269653e-02
-5.568578373640775681e-03
-1.012796536087989807e-01
-8.314245194196701050e-02
-3.971431031823158264e-02
-5.431151948869228363e-03
-3.511548042297363281e-02
-6.592976301908493042e-02
-8.003442734479904175e-02
-1.350386589765548706e-01
-1.143597215414047241e-01
-9.397841989994049072e-03
-8.781502954661846161e-03
-1.184475701302289963e-02
-5.962941050529479980e-02
-5.356084927916526794e-02
-1.517930626869201660e-01
-1.499993503093719482e-01
-2.510129706934094429e-03
3.029013052582740784e-02
4.185305908322334290e-02
1.616966165602207184e-02
1.886153221130371094e-02
-1.761252433061599731e-01
-1.667353063821792603e-01
9.434716776013374329e-03
8.592387288808822632e-02
1.515322923660278320e-01
1.548589468002319336e-01
7.958138734102249146e-02
-1.777056008577346802e-01
-1.226460486650466919e-01
6.011668592691421509e-02
2.103083133697509766e-01
2.076612263917922974e-01
2.014952003955841064e-01
7.522224634885787964e-02
-2.415229529142379761e-01
-2.155050486326217651e-01
-5.029741674661636353e-02
1.477947533130645752e-01
1.161534264683723450e-01
9.406533092260360718e-02
-2.574134245514869690e-02
-2.106112241744995117e-01
-1.865687519311904907e-01
-9.515314549207687378e-02
8.847352117300033569e-03
-3.029012819752097130e-03
-9.118645451962947845e-03
-5.911316350102424622e-02
-6.987785547971725464e-02
-5.582184344530105591e-02
-1.375435292720794678e-02
-1.297386176884174347e-02
-7.124970201402902603e-03
-1.932552456855773926e-02
-1.909808069467544556e-02
5.044220015406608582e-02
3.841641917824745178e-02
3.252922371029853821e-02
1.029816716909408569e-01
1.397030353546142578e-01
1.316180229187011719e-01
4.779667407274246216e-02
7.503244280815124512e-02
6.606638431549072266e-02
1.126899197697639465e-01
2.348079979419708252e-01
3.343301117420196533e-01
3.005894720554351807e-01
1.323578208684921265e-01
4.974311217665672302e-02
8.332575857639312744e-02
1.992022842168807983e-01
4.216780662536621094e-01
5.109580755233764648e-01
4.276825487613677979e-01
1.743391007184982300e-01
-2.686228603124618530e-03
1.833195425570011139e-02
1.557054966688156128e-01
3.470310568809509277e-01
4.060849845409393311e-01
2.967516481876373291e-01
1.231762692332267761e-01
-6.671518832445144653e-02
-4.696350917220115662e-02
9.496129304170608521e-02
2.376713603734970093e-01
2.722882926464080811e-01
1.592177003622055054e-01
4.172512888908386230e-02
-5.806515365839004517e-02
-9.202846884727478027e-02
-2.238284423947334290e-02
3.061630390584468842e-02
4.557969793677330017e-02
-1.118304207921028137e-02
-4.900092631578445435e-02
-3.186666220426559448e-02
-5.877916142344474792e-02
-1.148915439844131470e-01
-6.939130276441574097e-02
-4.080450162291526794e-02
-3.323029726743698120e-02
-6.698294728994369507e-02
3.081919625401496887e-03
-2.846033126115798950e-02
-6.897890567779541016e-02
4.959938302636146545e-02
9.280674159526824951e-02
1.042684018611907959e-01
-3.356570377945899963e-02
3.166321665048599243e-02
3.136354684829711914e-02
9.846471995115280151e-02
2.313693910837173462e-01
2.658891081809997559e-01
2.298298180103302002e-01
4.925297945737838745e-02
-6.308725476264953613e-02
-4.743297025561332703e-02
1.665226370096206665e-01
2.663784623146057129e-01
3.999732136726379395e-01
4.230422377586364746e-01
1.920027583837509155e-01
-9.251531958580017090e-02
-6.800292432308197021e-02
1.789382845163345337e-01
2.342891246080398560e-01
3.727720379829406738e-01
3.533788025379180908e-01
1.743030250072479248e-01
-1.503185033798217773e-01
-1.551819443702697754e-01
1.265758927911520004e-02
8.459470421075820923e-02
2.008388787508010864e-01
2.280977815389633179e-01
1.050464436411857605e-01
-8.665940165519714355e-02
-9.831900149583816528e-02
-5.425388365983963013e-02
-6.776923686265945435e-02
-6.073663383722305298e-02
-7.014459371566772461e-02
-4.723502323031425476e-02
-9.980315342545509338e-03
9.349030442535877228e-03
-5.098377913236618042e-02
-9.694734215736389160e-02
-9.415540844202041626e-02
-1.240963563323020935e-01
-1.072696074843406677e-01
8.718497306108474731e-02
1.412988752126693726e-01
4.242385737597942352e-03
-6.810362637042999268e-02
-2.530400827527046204e-02
-7.776078581809997559e-02
-7.979743182659149170e-02
1.507418453693389893e-01
2.037246972322463989e-01
-3.726084530353546143e-02
-1.051540523767471313e-01
-1.006937250494956970e-01
-1.623078882694244385e-01
-1.643069684505462646e-01
1.005546823143959045e-01
1.333552002906799316e-01
-8.457340300083160400e-02
-1.195646300911903381e-01
-1.330057382583618164e-01
-1.739490926265716553e-01
-1.805249601602554321e-01
3.410066664218902588e-02
3.423969820141792297e-02
-1.101554781198501587e-01
-8.494541049003601074e-02
-1.014527603983879089e-01
-1.116585358977317810e-01
-9.852931648492813110e-02
9.717280045151710510e-03
4.791378229856491089e-02
-3.466806933283805847e-02
-4.792129993438720703e-02
-4.978133365511894226e-02
-6.152774393558502197e-02
-8.236015588045120239e-02
-4.163474962115287781e-02
7.684392388910055161e-03
1.345238299109041691e-03
1.616164855659008026e-02
-2.085871063172817230e-02
-4.409225285053253174e-02
-8.676035702228546143e-02
-1.096073761582374573e-01
-1.795092076063156128e-01
-1.500582844018936157e-01
-1.575613617897033691e-01
-1.447024643421173096e-01
-1.963589191436767578e-01
-1.473987847566604614e-01
-8.197853714227676392e-02
-1.823343634605407715e-01
-1.047791466116905212e-01
-1.098742410540580750e-01
-1.250368207693099976e-01
-2.421871274709701538e-01
-2.015337646007537842e-01
-1.024447903037071228e-01
-1.684969365596771240e-01
-3.382208943367004395e-02
-2.147239446640014648e-02
-6.085889786481857300e-02
-2.196564525365829468e-01
-1.945889741182327271e-01
-1.205030828714370728e-01
-1.568374335765838623e-01
-7.573619950562715530e-03
3.024540143087506294e-03
2.179754711687564850e-02
-5.560123175382614136e-02
-1.182024627923965454e-01
-1.438895910978317261e-01
-1.462668925523757935e-01
-4.866565018892288208e-02
-9.466257877647876740e-03
-4.075153544545173645e-02
-3.716564923524856567e-02
-7.001841068267822266e-02
-1.813773065805435181e-01
-2.067945003509521484e-01
-1.183589026331901550e-01
-3.830981999635696411e-02
-2.650613710284233093e-02
-1.794478739611804485e-03
5.674847052432596684e-04
-1.212914213538169861e-01
-1.165368184447288513e-01
-5.192945152521133423e-02
1.340490859001874924e-02
5.484662950038909912e-03
2.003374509513378143e-02
-1.750920340418815613e-02
3.598792850971221924e-02
8.011923730373382568e-02
1.165171563625335693e-01
9.301545470952987671e-02
5.666526034474372864e-02
2.985327877104282379e-02
-8.412368595600128174e-03
7.790876924991607666e-02
1.186061576008796692e-01
1.745360493659973145e-01
1.512100398540496826e-01
1.503228247165679932e-01
1.185042038559913635e-01
6.158513203263282776e-02
5.194062739610671997e-02
6.966994702816009521e-02
1.057771816849708557e-01
5.787570402026176453e-02
-3.479484003037214279e-03
-2.204613201320171356e-02
-4.276685044169425964e-02
1.621517539024353027e-02
2.433035708963871002e-02
6.175650283694267273e-02
4.965640231966972351e-02
-3.174052760004997253e-02
-4.670838639140129089e-02
-5.232892557978630066e-02
9.042102843523025513e-02
1.291617453098297119e-01
1.323700696229934692e-01
1.151418536901473999e-01
1.131699979305267334e-02
1.557524665258824825e-03
-5.798850581049919128e-02
1.466003805398941040e-01
1.921980977058410645e-01
1.591668725013732910e-01
1.867576092481613159e-01
1.317822039127349854e-01
1.162980571389198303e-01
3.485991619527339935e-03
1.318689733743667603e-01
1.656486093997955322e-01
1.354829519987106323e-01
1.498477607965469360e-01
1.108163669705390930e-01
9.400680661201477051e-02
-2.392687601968646049e-03
-5.609361827373504639e-02
-6.324373930692672729e-02
-1.089664548635482788e-01
-1.170644089579582214e-01
-1.381988227367401123e-01
-1.728267371654510498e-01
-1.818663924932479858e-01
-7.564524561166763306e-02
-7.363303005695343018e-02
-8.170337975025177002e-02
-1.049174889922142029e-01
-1.458335965871810913e-01
-1.542996317148208618e-01
-1.560112386941909790e-01
-1.402294486761093140e-01
-1.484715640544891357e-01
-9.470917284488677979e-02
-1.750046014785766602e-01
-2.172857075929641724e-01
-1.881208270788192749e-01
-1.149386987090110779e-01
-1.644895523786544800e-01
-1.499439179897308350e-01
-3.089489415287971497e-02
-1.835902780294418335e-01
-2.474352121353149414e-01
-3.311170637607574463e-01
-1.507322490215301514e-01
-1.560388505458831787e-02
-1.877251267433166504e-02
6.337256636470556259e-03
-1.749769896268844604e-01
-1.714034676551818848e-01
-2.967989742755889893e-01
-1.597135961055755615e-01
5.971315503120422363e-02
9.938082844018936157e-02
4.525648057460784912e-02
-1.207575649023056030e-01
-1.875686794519424438e-01
-2.611771821975708008e-01
-1.865993887186050415e-01
1.353031862527132034e-02
4.218600690364837646e-02
2.769559249281883240e-02
1.352725201286375523e-03
-9.067246690392494202e-03
-7.791513204574584961e-02
-9.712628275156021118e-02
6.344499532133340836e-03
1.775109954178333282e-02
-3.466772323008626699e-04
-2.036498486995697021e-02
-1.751180179417133331e-02
-2.757157571613788605e-02
-3.449591621756553650e-02
6.611410528421401978e-03
3.032658621668815613e-02
4.921896010637283325e-02
5.316433310508728027e-02
8.977099508047103882e-02
9.567371010780334473e-02
1.550230104476213455e-02
9.860972315073013306e-02
9.682111442089080811e-02
5.261823907494544983e-02
7.967746257781982422e-02
1.506849378347396851e-01
2.159737646579742432e-01
1.406098157167434692e-01
7.799623906612396240e-02
6.080043315887451172e-02
3.961017355322837830e-02
7.746548391878604889e-03
1.166246682405471802e-01
2.060152292251586914e-01
1.760138571262359619e-01
1.076110601425170898e-01
8.244781941175460815e-02
-6.323024164885282516e-03
-7.020059973001480103e-02
2.738749980926513672e-02
1.061169803142547607e-01
1.091542318463325500e-01
1.143329143524169922e-01
9.710643440485000610e-02
-8.630115538835525513e-03
-1.133266314864158630e-01
-5.847800523042678833e-02
7.844722829759120941e-03
1.945687644183635712e-02
3.422593697905540466e-02
5.225315317511558533e-02
-8.826463483273983002e-03
-7.725993543863296509e-02
-9.631183743476867676e-02
-3.255391120910644531e-02
-2.325191535055637360e-02
-5.252556875348091125e-02
-2.648044377565383911e-02
-4.620879143476486206e-02
-5.927997827529907227e-02
-6.265834718942642212e-02
-5.638093128800392151e-02
-5.713116377592086792e-02
-3.605286031961441040e-02
-8.088159374892711639e-03
6.462654564529657364e-03
4.740823805332183838e-02
5.686024948954582214e-02
3.300793468952178955e-02
-4.441193491220474243e-02
-5.094174412079155445e-05
2.194199711084365845e-02
8.033744245767593384e-02
1.695966273546218872e-01
2.415680587291717529e-01
2.583279013633728027e-01
1.305289566516876221e-01
1.161008607596158981e-02
6.298251682892441750e-04
7.458797097206115723e-02
1.097261980175971985e-01
2.081502676010131836e-01
2.282954156398773193e-01
1.397563517093658447e-01
-1.842701807618141174e-02
-1.807042583823204041e-02
7.201078534126281738e-02
1.042846962809562683e-01
1.630274653434753418e-01
1.530544608831405640e-01
5.200457200407981873e-02
-3.047705627977848053e-02
-3.544156253337860107e-02
1.317538693547248840e-02
-4.631067349691875279e-05
-1.868635788559913635e-02
-1.943659037351608276e-02
-7.033202052116394043e-02
-7.490057498216629028e-02
-4.697754979133605957e-02
-1.581509597599506378e-02
-2.739739604294300079e-02
-7.880224287509918213e-02
-7.971688359975814819e-02
-1.006516218185424805e-01
3.660568222403526306e-02
2.665800414979457855e-02
-2.538919448852539062e-02
3.677468374371528625e-02
2.744580991566181183e-02
6.883292645215988159e-02
2.275537513196468353e-02
1.247125566005706787e-01
9.245670586824417114e-02
-2.084175869822502136e-02
3.786408901214599609e-02
2.262537367641925812e-02
6.207027286291122437e-02
1.977835223078727722e-02
1.060080081224441528e-01
2.864962071180343628e-02
-5.627223104238510132e-02
-9.526473470032215118e-03
-4.209432285279035568e-03
-3.276024945080280304e-03
-6.083526462316513062e-02
1.035405993461608887e-01
6.130846962332725525e-02
2.803601510822772980e-02
1.135168690234422684e-02
2.323637716472148895e-02
-1.564431935548782349e-02
-3.111183829605579376e-02
1.217277348041534424e-01
1.014085784554481506e-01
6.777472048997879028e-02
2.563879638910293579e-02
3.221164643764495850e-02
-6.594690680503845215e-02
-6.427508592605590820e-02
1.255081593990325928e-01
1.367090493440628052e-01
7.552798092365264893e-02
-5.852644797414541245e-03
-3.559686988592147827e-02
-5.703663825988769531e-02
-3.163964301347732544e-02
1.109974458813667297e-01
1.142604723572731018e-01
7.842960208654403687e-02
5.042478442192077637e-02
3.220644593238830566e-02
2.886542119085788727e-02
8.247262798249721527e-03
-4.397956281900405884e-02
-3.450695052742958069e-02
-5.745242908596992493e-02
-6.751853227615356445e-02
-7.903345674276351929e-02
-5.900597944855690002e-02
-4.228635877370834351e-02
-3.849557042121887207e-02
-3.415492549538612366e-02
-7.817521691322326660e-02
-1.039659678936004639e-01
-1.261579394340515137e-01
-1.219831258058547974e-01
-8.406651020050048828e-02
2.340514399111270905e-02
-3.988620359450578690e-03
-6.442887336015701294e-02
-1.410156190395355225e-01
-2.013133317232131958e-01
-1.720547229051589966e-01
-8.731326460838317871e-02
5.460715387016534805e-03
-1.267281640321016312e-02
-6.383828818798065186e-02
-1.302687525749206543e-01
-1.806865334510803223e-01
-1.434361338615417480e-01
-9.775174409151077271e-02
-3.537973389029502869e-02
-7.078273687511682510e-03
-1.575083285570144653e-02
-8.441852778196334839e-02
-1.671089380979537964e-01
-1.257128268480300903e-01
-6.484489887952804565e-02
-4.989412054419517517e-02
-4.487561807036399841e-02
-7.585361599922180176e-02
-1.637632846832275391e-01
-2.193421274423599243e-01
-1.916283369064331055e-01
-8.630664646625518799e-02
-4.980975389480590820e-02
-7.962112873792648315e-02
-1.121788546442985535e-01
-1.593062579631805420e-01
-1.814545989036560059e-01
-1.353861689567565918e-01
-9.117387235164642334e-02
2.055067755281925201e-02
6.085078790783882141e-02
1.964017376303672791e-02
-2.159229479730129242e-02
-7.562037557363510132e-02
-1.257539242506027222e-01
-1.246516108512878418e-01
5.453796312212944031e-02
1.141771748661994934e-01
2.644831314682960510e-02
-1.222527399659156799e-01
-2.255257219076156616e-01
-2.437406480312347412e-01
-1.518380492925643921e-01
1.346817240118980408e-02
5.995728448033332825e-02
-1.734813302755355835e-02
-1.817681193351745605e-01
-2.359807342290878296e-01
-2.613097429275512695e-01
-1.245642006397247314e-01
-5.426845327019691467e-02
-4.870588425546884537e-03
1.660516113042831421e-02
-9.575586020946502686e-02
-1.636381745338439941e-01
-1.737241297960281372e-01
-8.200847357511520386e-02
-5.459380522370338440e-02
-4.687758907675743103e-02
1.227359101176261902e-02
-1.470063030719757080e-01
-2.319210916757583618e-01
-2.267664372920989990e-01
-1.434128582477569580e-01
-1.744525320827960968e-02
-9.600352495908737183e-03
2.695577032864093781e-02
-5.982374399900436401e-02
-1.289831697940826416e-01
-1.698562949895858765e-01
-1.624435931444168091e-01
-2.681980095803737640e-02
-3.551450371742248535e-02
-4.863547161221504211e-02
-1.008765324950218201e-01
-1.397174149751663208e-01
-1.450930386781692505e-01
-1.312630772590637207e-01
-5.658967792987823486e-02
-7.176423072814941406e-02
-8.388321101665496826e-02
-1.300065070390701294e-01
-1.423722207546234131e-01
-1.626193076372146606e-01
-1.413221359252929688e-01
-4.344356805086135864e-02
-5.841154605150222778e-02
-4.807712882757186890e-02
-8.122644573450088501e-02
-9.478283673524856567e-02
-1.041819304227828979e-01
-1.114579141139984131e-01
-6.954930722713470459e-02
-1.015136986970901489e-01
-5.901692062616348267e-02
4.865955095738172531e-03
3.352803736925125122e-02
-5.611915141344070435e-03
-1.456056721508502960e-02
-1.160914748907089233e-01
-1.268275678157806396e-01
-4.225863888859748840e-02
1.171157415956258774e-02
5.406489223241806030e-02
1.408717012964189053e-03
7.918653078377246857e-03
-4.825214296579360962e-02
-7.033543288707733154e-02
-2.777840569615364075e-02
-5.776313319802284241e-02
2.979249879717826843e-02
3.251525387167930603e-02
5.496291071176528931e-02
4.424117505550384521e-03
-2.366415038704872131e-02
-7.232944015413522720e-03
-6.888367235660552979e-02
5.408210679888725281e-03
5.581216141581535339e-02
4.514493420720100403e-02
2.306164242327213287e-02
6.814058404415845871e-03
-8.819542825222015381e-03
-8.823847770690917969e-02
-6.808894127607345581e-02
-3.821897879242897034e-02
-3.397274389863014221e-02
-1.910692080855369568e-02
2.357785776257514954e-02
5.909550935029983521e-02
2.016041427850723267e-01
2.305224686861038208e-01
2.819025218486785889e-01
1.332228332757949829e-01
2.988843061029911041e-02
1.013747304677963257e-01
1.069844886660575867e-01
2.756600975990295410e-01
3.130595386028289795e-01
3.504914641380310059e-01
1.618556529283523560e-01
2.943095192313194275e-02
1.094827577471733093e-01
1.783799380064010620e-01
3.229358494281768799e-01
3.246035277843475342e-01
2.621012926101684570e-01
9.502846747636795044e-02
2.572572231292724609e-02
1.000412330031394958e-01
1.364543735980987549e-01
2.177812606096267700e-01
2.580553889274597168e-01
2.160778939723968506e-01
7.799478620290756226e-02
9.488894790410995483e-02
1.450944989919662476e-01
7.792989164590835571e-02
1.258188635110855103e-01
1.817185282707214355e-01
2.083202749490737915e-01
1.181228905916213989e-01
7.746592909097671509e-02
1.306369602680206299e-01
1.486310176551342010e-02
3.698417171835899353e-02
8.481474220752716064e-02
1.850701123476028442e-01
1.295857429504394531e-01
5.289200693368911743e-02
7.144086807966232300e-02
-3.981338813900947571e-02
-5.230150744318962097e-02
-1.103457994759082794e-02
5.788855254650115967e-02
3.834037855267524719e-02
-4.329781234264373779e-02
4.543912131339311600e-03
9.807967580854892731e-03
7.171478867530822754e-02
8.300127834081649780e-02
4.882315918803215027e-02
-3.248929232358932495e-02
1.512937992811203003e-02
7.154909521341323853e-02
5.743938311934471130e-02
9.886992722749710083e-02
1.365467905998229980e-01
1.288418918848037720e-01
3.095341101288795471e-02
-7.341636344790458679e-03
3.127205744385719299e-02
7.354382425546646118e-02
2.048138082027435303e-01
2.774526774883270264e-01
2.203829288482666016e-01
8.588185161352157593e-02
-3.060289658606052399e-02
2.617369964718818665e-02
1.903153508901596069e-01
3.836451172828674316e-01
3.802483379840850830e-01
3.046078085899353027e-01
1.257064044475555420e-01
-8.311599493026733398e-02
2.055275812745094299e-02
2.483155578374862671e-01
5.858396887779235840e-01
5.148769021034240723e-01
3.270979523658752441e-01
3.103625774383544922e-02
-4.271787405014038086e-02
8.630246669054031372e-02
2.849918901920318604e-01
4.726496934890747070e-01
3.671264648437500000e-01
1.832477599382400513e-01
-5.612018331885337830e-02
-4.059568047523498535e-02
4.020055755972862244e-02
1.172431334853172302e-01
2.616031467914581299e-01
2.000277340412139893e-01
4.646516963839530945e-02
-1.169499754905700684e-01
-1.139980033040046692e-01
-1.180870682001113892e-01
-2.385211735963821411e-02
-4.819963127374649048e-02
-6.878294050693511963e-02
-1.060635522007942200e-01
-1.192808821797370911e-01
-1.415250003337860107e-01
-1.450902223587036133e-01
5.814815871417522430e-03
1.234430260956287384e-02
2.111525391228497028e-04
-9.974115341901779175e-02
-1.328312009572982788e-01
-1.333265900611877441e-01
-1.342442929744720459e-01
8.154548704624176025e-02
2.303917855024337769e-01
2.914189398288726807e-01
1.917752474546432495e-01
2.052240446209907532e-02
-9.923763573169708252e-02
-5.401850491762161255e-02
1.702823489904403687e-01
2.872730493545532227e-01
2.832367718219757080e-01
2.357274591922760010e-01
4.615307226777076721e-02
-7.661589235067367554e-02
-3.924594819545745850e-02
1.763408035039901733e-01
3.479387760162353516e-01
3.957851231098175049e-01
3.365487158298492432e-01
1.264966279268264771e-01
-8.615023642778396606e-02
-5.656857788562774658e-02
9.472627937793731689e-02
1.879785507917404175e-01
2.243455201387405396e-01
2.078187763690948486e-01
7.758231461048126221e-02
-9.404814988374710083e-02
-1.001025438308715820e-01
-4.142244532704353333e-02
2.169998362660408020e-02
3.423107415437698364e-02
2.120458893477916718e-02
-4.239293187856674194e-02


==> plotdata/rn18_t4_last_conv_x.dat <==
3.029769100248813629e-02
8.135102689266204834e-02
9.906877577304840088e-02
1.043605804443359375e-01
8.077704906463623047e-02
5.920943617820739746e-02
9.631647728383541107e-03
4.446797445416450500e-02
1.012694984674453735e-01
8.726720511913299561e-02
1.726584732532501221e-01
2.094967365264892578e-01
1.655943393707275391e-01
7.914189994335174561e-02
-1.736216619610786438e-02
3.987054154276847839e-02
9.124586731195449829e-02
2.549838721752166748e-01
3.473188877105712891e-01
2.681238055229187012e-01
1.576734334230422974e-01
-3.267200291156768799e-02
3.749343007802963257e-02
9.687645733356475830e-02
2.947032153606414795e-01
3.848711252212524414e-01
3.548002243041992188e-01
2.331754714250564575e-01
-1.908690296113491058e-02
-7.344131357967853546e-03
1.871731504797935486e-02
1.618368923664093018e-01
2.876390814781188965e-01
3.080167472362518311e-01
1.847260445356369019e-01
3.970814868807792664e-02
1.029494330286979675e-01
4.725667089223861694e-02
8.432731777429580688e-02
1.145914122462272644e-01
1.671762764453887939e-01
1.341458857059478760e-01
-3.472152724862098694e-02
-2.318315207958221436e-03
-3.136725351214408875e-02
3.452273784205317497e-03
2.991410717368125916e-02
5.549957230687141418e-02
2.354433760046958923e-02
-1.700504869222640991e-01
-1.774735599756240845e-01
-1.442993581295013428e-01
-1.593952327966690063e-01
-1.678804010152816772e-01
-2.053000628948211670e-01
-1.648750007152557373e-01
-1.401888132095336914e-01
-1.643439531326293945e-01
-1.781940609216690063e-01
-1.752632856369018555e-01
-1.591684669256210327e-01
-1.932899504899978638e-01
-1.727831810712814331e-01
-1.079245507717132568e-01
-1.390808075666427612e-01
-1.045287624001502991e-01
-7.238505780696868896e-02
-2.104640752077102661e-02
-7.335241138935089111e-02
-1.201183795928955078e-01
-1.667178608477115631e-02
-1.246652286499738693e-02
-2.363845705986022949e-02
2.641134709119796753e-02
5.730352178215980530e-02
3.913908079266548157e-02
-4.338166117668151855e-02
7.047618925571441650e-02
8.966251462697982788e-02
3.119931742548942566e-02
4.221624135971069336e-02
6.685937196016311646e-02
4.727404192090034485e-02
-5.761640518903732300e-02
1.954772621393203735e-01
2.227153033018112183e-01
8.669155836105346680e-02
-3.621692955493927002e-02
1.951930858194828033e-02
5.613810196518898010e-02
4.383232910186052322e-03
1.475774496793746948e-01
1.830394417047500610e-01
6.836924701929092407e-02
-5.751019716262817383e-02
-3.656138479709625244e-02
3.710103780031204224e-02
2.982722595334053040e-02
-8.788923174142837524e-02
-1.278352551162242889e-02
4.147416725754737854e-02
8.461357653141021729e-02
6.905048340559005737e-02
3.125831112265586853e-02
-1.151713891886174679e-03
-2.767603471875190735e-02
6.179119646549224854e-02
1.159641295671463013e-01
1.632167994976043701e-01
1.671580672264099121e-01
7.230868935585021973e-02
2.185763418674468994e-02
1.648296974599361420e-02
6.244184076786041260e-02
1.033177077770233154e-01
1.421942859888076782e-01
1.899804323911666870e-01
9.918449819087982178e-02
1.112326234579086304e-02
-4.235913977026939392e-02
-8.692697435617446899e-02
-5.036379769444465637e-02
-6.316477805376052856e-02
6.982576847076416016e-02
5.319073423743247986e-02
2.934876084327697754e-02
-1.112052053213119507e-01
-1.691074967384338379e-01
-1.831524223089218140e-01
-2.209071964025497437e-01
-7.439772784709930420e-02
1.187860779464244843e-02
7.538491487503051758e-02
-2.421017289161682129e-01
-3.174940943717956543e-01
-3.111247718334197998e-01
-3.106586337089538574e-01
-1.851168125867843628e-01
-1.022931337356567383e-01
9.831946343183517456e-03
-2.012034207582473755e-01
-2.663575112819671631e-01
-2.635505199432373047e-01
-2.724825441837310791e-01
-2.145528346300125122e-01
-1.664176583290100098e-01
-6.145714595913887024e-02
2.663166522979736328e-01
3.287806510925292969e-01
2.755916118621826172e-01
1.517169922590255737e-01
7.727168500423431396e-02
1.105678547173738480e-02
6.521718576550483704e-03
4.049638807773590088e-01
4.913730025291442871e-01
4.153857529163360596e-01
2.531971633434295654e-01
1.577120572328567505e-01
9.790769964456558228e-02
7.390987873077392578e-02
1.899051815271377563e-01
2.712291777133941650e-01
3.002243638038635254e-01
2.967513501644134521e-01
2.887345552444458008e-01
2.698072195053100586e-01
1.949581205844879150e-01
5.814540386199951172e-02
1.719170659780502319e-01
2.897000610828399658e-01
3.887342214584350586e-01
4.024798572063446045e-01
3.567663729190826416e-01
2.350861430168151855e-01
5.737590603530406952e-03
8.309412747621536255e-02
1.825495958328247070e-01
2.237923741340637207e-01
2.748221158981323242e-01
2.495339959859848022e-01
1.794540435075759888e-01
-1.210716441273689270e-01
-4.828236624598503113e-02
9.263824671506881714e-02
1.953063011169433594e-01
2.525651752948760986e-01
2.054297327995300293e-01
1.444404125213623047e-01
-1.233596652746200562e-01
-8.859179168939590454e-02
1.931060542119666934e-04
6.361088901758193970e-02
9.972172975540161133e-02
1.098919808864593506e-01
1.048595160245895386e-01
2.223191550001502037e-03
-1.850717887282371521e-02
5.249579995870590210e-02
-9.044861420989036560e-03
-1.771757379174232483e-02
-2.161382324993610382e-02
-3.036096505820751190e-02
-3.913075849413871765e-02
-6.600969284772872925e-02
7.223592698574066162e-02
-1.634871028363704681e-02
-4.662229865789413452e-02
-8.049441874027252197e-02
-6.750477105379104614e-02
-7.125215977430343628e-02
-9.581729024648666382e-02
9.845469892024993896e-02
3.352585714310407639e-03
4.821768961846828461e-03
-4.452855326235294342e-03
5.446333438158035278e-03
-3.297572210431098938e-02
-1.880490034818649292e-02
9.325753897428512573e-02
3.841558471322059631e-02
1.278901472687721252e-02
-2.668153308331966400e-02
-7.798968814313411713e-03
-4.835684224963188171e-02
-3.859356790781021118e-02
3.986211493611335754e-02
-1.557204965502023697e-02
-3.565196692943572998e-02
-1.374366041272878647e-02
-1.176641136407852173e-02
-1.320258527994155884e-01
-1.493453979492187500e-01
-8.970755338668823242e-02
-3.573933988809585571e-02
3.262622281908988953e-02
5.485814064741134644e-02
2.219308167695999146e-02
-9.599203616380691528e-02
-1.118262037634849548e-01
-7.301905751228332520e-02
-1.047909483313560486e-01
-1.065254956483840942e-01
-7.428436726331710815e-02
-4.898140579462051392e-02
-1.069257855415344238e-01
-1.429889351129531860e-01
-9.147544205188751221e-02
-1.194141134619712830e-01
-8.491452038288116455e-02
-1.052308008074760437e-01
-7.736290246248245239e-02
-1.537923812866210938e-01
-2.073984742164611816e-01
-1.268107295036315918e-01
-1.396697312593460083e-01
-7.529723644256591797e-02
-9.025896340608596802e-02
-6.724689155817031860e-02
-1.319664567708969116e-01
-1.792778521776199341e-01
-1.090992763638496399e-01
-1.122735887765884399e-01
-5.564818158745765686e-02
-1.063832547515630722e-02
1.080344337970018387e-02
-1.640162169933319092e-01
-2.175818830728530884e-01
-1.197544559836387634e-01
-1.172069162130355835e-01
-4.154911264777183533e-03
9.934045374393463135e-02
6.712557375431060791e-02
-1.371626108884811401e-01
-1.237375065684318542e-01
-4.279255494475364685e-02
-2.139122225344181061e-02
2.260096557438373566e-02
1.177898868918418884e-01
6.686947494745254517e-02
-2.159644067287445068e-01
-2.429494261741638184e-01
-1.291493326425552368e-01
-6.197321414947509766e-02
-1.491117849946022034e-02
4.510420933365821838e-02
2.584941126406192780e-02
-1.563635021448135376e-01
-1.778726577758789062e-01
-1.156332418322563171e-01
-8.049677312374114990e-02
-9.798581898212432861e-02
-7.466035336256027222e-02
-7.670242339372634888e-02
2.045416831970214844e-01
2.393844127655029297e-01
1.593092530965805054e-01
-8.926285058259963989e-02
-1.591942161321640015e-01
-1.551240086555480957e-01
-1.296554654836654663e-01
3.456262648105621338e-01
3.975551128387451172e-01
1.978611648082733154e-01
-1.221616938710212708e-01
-2.137016355991363525e-01
-2.004437297582626343e-01
-1.334638595581054688e-01
1.447937786579132080e-01
1.467535197734832764e-01
5.328557267785072327e-02
-8.222132176160812378e-02
-1.307226121425628662e-01
-1.390098035335540771e-01
-1.132119968533515930e-01
1.645933836698532104e-02
-3.873438760638237000e-02
-8.813620358705520630e-02
-7.759175449609756470e-02
-4.995324090123176575e-02
-6.379431486129760742e-02
-5.424559861421585083e-02
-5.065144225955009460e-02
-1.093123778700828552e-01
-1.433894336223602295e-01
-1.423183381557464600e-01
-9.393208473920822144e-02
-4.523243382573127747e-02
-4.911619052290916443e-02
-1.670053601264953613e-01
-2.195411622524261475e-01
-2.238454222679138184e-01
-1.861265897750854492e-01
-9.622107446193695068e-02
-5.815315246582031250e-02
-1.076660491526126862e-02
-1.562823802232742310e-01
-2.219451963901519775e-01
-2.073384672403335571e-01
-2.144434750080108643e-01
-1.698497384786605835e-01
-1.390018612146377563e-01
-4.775945469737052917e-02
1.608006209135055542e-01
2.342957109212875366e-01
3.033082187175750732e-01
2.225140482187271118e-01
1.899289041757583618e-01
1.146317124366760254e-01
6.974355131387710571e-02
2.006848454475402832e-01
3.588333129882812500e-01
5.007855296134948730e-01
4.217368066310882568e-01
3.675208091735839844e-01
2.330546379089355469e-01
1.254556477069854736e-01
1.075423136353492737e-01
2.397076785564422607e-01
3.683708310127258301e-01
4.239299297332763672e-01
4.232725501060485840e-01
4.396558105945587158e-01
2.590037584304809570e-01
2.193122170865535736e-03
1.026800498366355896e-01
2.024982720613479614e-01
3.303737044334411621e-01
3.882902860641479492e-01
5.075122117996215820e-01
3.577339053153991699e-01
-5.894228443503379822e-02
1.202533580362796783e-02
8.448337018489837646e-02
2.494095563888549805e-01
4.188182950019836426e-01
5.640177130699157715e-01
3.770696520805358887e-01
-9.237181395292282104e-03
4.518285021185874939e-02
8.022746443748474121e-02
1.855653226375579834e-01
3.445015251636505127e-01
4.425233006477355957e-01
2.758176922798156738e-01
4.114229232072830200e-03
4.258736968040466309e-02
3.264181688427925110e-02
7.281505316495895386e-02
1.314909905195236206e-01
1.518297791481018066e-01
8.758320659399032593e-02
1.030664816498756409e-01
1.900522857904434204e-01
2.323979884386062622e-01
2.599114179611206055e-01
2.401613444089889526e-01
2.534077465534210205e-01
2.073476612567901611e-01
1.555149555206298828e-01
2.795096635818481445e-01
2.909817993640899658e-01
2.352744489908218384e-01
2.050447911024093628e-01
2.074741870164871216e-01
1.900101155042648315e-01
3.782712668180465698e-02
1.198838576674461365e-01
1.559648662805557251e-01
1.531305462121963501e-01
1.427156627178192139e-01
2.506662309169769287e-01
2.045471072196960449e-01
7.479665428400039673e-02
1.449622809886932373e-01
1.183429881930351257e-01
8.755660057067871094e-02
9.956298023462295532e-02
1.673582494258880615e-01
1.685392111539840698e-01
1.183964088559150696e-01
1.855618357658386230e-01
1.145105063915252686e-01
8.388157933950424194e-02
9.845513105392456055e-02
2.029471993446350098e-01
1.807817965745925903e-01
1.110266819596290588e-01
1.437307149171829224e-01
1.078859046101570129e-01
6.884407997131347656e-02
3.516435250639915466e-02
4.309643805027008057e-02
3.932300582528114319e-02
6.317268311977386475e-02
7.732727378606796265e-02
6.361132115125656128e-02
4.614161700010299683e-02
2.980506606400012970e-02
5.114381015300750732e-02
3.698077797889709473e-02
4.897054657340049744e-02
6.162318959832191467e-02
7.409624010324478149e-02
-3.641616925597190857e-02
-3.986565396189689636e-02
-6.208402663469314575e-02
-2.458353899419307709e-02
9.295661747455596924e-02
1.302537918090820312e-01
1.042030379176139832e-01
5.557133816182613373e-03
2.992041967809200287e-02
3.068622015416622162e-02
3.435934893786907196e-03
2.113574445247650146e-01
2.775279879570007324e-01
1.933814734220504761e-01
3.664319589734077454e-02
-2.656581113114953041e-03
-4.072294384241104126e-02
-6.051515415310859680e-02
1.102142184972763062e-01
2.235357016324996948e-01
1.919142603874206543e-01
1.010822281241416931e-01
3.709048032760620117e-02
-3.378669545054435730e-02
-2.828038670122623444e-02
9.335306473076343536e-03
1.089943647384643555e-01
1.444719284772872925e-01
1.166320294141769409e-01
9.725999832153320312e-02
4.045525565743446350e-02
2.401765994727611542e-02
-4.982444643974304199e-02
2.818212099373340607e-02
7.623777538537979126e-02
1.015328988432884216e-01
9.520996361970901489e-02
2.951380051672458649e-02
-1.105327438563108444e-02
-7.761689275503158569e-02
-9.734471142292022705e-02
-1.131791546940803528e-01
-8.471578359603881836e-02
-3.295312449336051941e-02
-3.599938377737998962e-02
-3.425769507884979248e-02
-7.385553419589996338e-02
-1.275921165943145752e-01
-1.512438207864761353e-01
-2.075936794281005859e-01
-1.521504074335098267e-01
-1.384452581405639648e-01
-1.093121320009231567e-01
1.921237632632255554e-02
-3.223033249378204346e-02
-1.439815163612365723e-01
-2.901214063167572021e-01
-2.374172359704971313e-01
-2.096810638904571533e-01
-1.605838537216186523e-01
4.795512557029724121e-02
3.612443059682846069e-02
-2.367751859128475189e-02
-1.749407052993774414e-01
-1.850776076316833496e-01
-1.305151134729385376e-01
-1.146322339773178101e-01
1.029209122061729431e-01
1.253240555524826050e-01
6.340568512678146362e-02
-4.548058286309242249e-02
-8.649925142526626587e-02
-5.203634127974510193e-02
-5.659827589988708496e-02
9.800732135772705078e-02
1.667718142271041870e-01
1.646134555339813232e-01
5.728546902537345886e-02
-2.597138984128832817e-03
5.327200144529342651e-02
3.484037891030311584e-02
5.152014270424842834e-02
1.221397370100021362e-01
1.533118635416030884e-01
7.493633031845092773e-02
7.936598733067512512e-03
9.336795657873153687e-03
-1.105639152228832245e-02
7.738829404115676880e-02
1.242077723145484924e-01
1.253982633352279663e-01
8.413439989089965820e-02
4.509665817022323608e-02
-1.166615542024374008e-02
-5.806622281670570374e-02
-2.237187512218952179e-02
-3.667516261339187622e-02
-1.019160076975822449e-02
-1.045734137296676636e-01
-1.771089881658554077e-01
-1.537500768899917603e-01
-1.170603111386299133e-01
-6.588621437549591064e-02
-9.974627196788787842e-02
-4.942196235060691833e-02
-1.310044080018997192e-01
-1.816616207361221313e-01
-9.427084028720855713e-02
-9.194049984216690063e-02
-1.812002360820770264e-01
-2.381972670555114746e-01
-1.063576713204383850e-01
-1.188766881823539734e-01
-1.128960624337196350e-01
-9.428544342517852783e-02
-7.604861259460449219e-02
-1.801285147666931152e-01
-2.340651452541351318e-01
-1.207251995801925659e-01
-8.150944113731384277e-02
-1.047603040933609009e-01
-1.691221594810485840e-01
-1.350255608558654785e-01
-1.087376549839973450e-01
-1.468086987733840942e-01
-1.117980554699897766e-01
-5.705543980002403259e-02
-8.400039374828338623e-02
-1.349992752075195312e-01
-1.249507665634155273e-01
-9.012119472026824951e-02
-1.238147988915443420e-01
-8.037931472063064575e-02
-3.247002884745597839e-02
-9.000731259584426880e-02
-1.536040604114532471e-01
-1.441746503114700317e-01
-6.609646975994110107e-02
-8.792518824338912964e-02
3.326141042634844780e-03
2.593163773417472839e-02
1.612842641770839691e-02
-5.273642390966415405e-02
-3.740813583135604858e-02
-5.524465814232826233e-02
-6.173529103398323059e-02
-1.186958327889442444e-01
-1.423391997814178467e-01
-1.527587771415710449e-01
-1.696325987577438354e-01
-1.312435716390609741e-01
-6.319348514080047607e-02
-9.200571477413177490e-02
-1.357000172138214111e-01
-1.924301534891128540e-01
-2.005335837602615356e-01
-1.801825314760208130e-01
-1.318498998880386353e-01
-1.407112330198287964e-01
-1.935730576515197754e-01
-1.072667315602302551e-01
-1.571454852819442749e-01
-1.202540621161460876e-01
-1.318135112524032593e-01
-9.000183641910552979e-02
-1.570090651512145996e-01
-1.696992963552474976e-01
1.212939061224460602e-02
3.613654896616935730e-02
3.707331046462059021e-02
-1.382404845207929611e-02
-2.331292442977428436e-02
-1.529497653245925903e-01
-1.320530176162719727e-01
2.767841564491391182e-03
4.446129500865936279e-02
4.744437988847494125e-03
-2.502880431711673737e-02
-3.821015730500221252e-02
-1.032013744115829468e-01
-5.548415333032608032e-02
1.308737229555845261e-02
3.786455467343330383e-02
-7.659917324781417847e-02
-1.420117914676666260e-01
-1.072515770792961121e-01
-1.000121459364891052e-01
-6.514886021614074707e-02
-5.117323715239763260e-03
9.264537133276462555e-03
-6.605530530214309692e-02
-1.037713140249252319e-01
-6.895653903484344482e-02
6.228894460946321487e-03
-9.935546666383743286e-03
-6.268784403800964355e-02
-8.482343703508377075e-02
-5.858229473233222961e-02
-6.832759827375411987e-02
-3.158632665872573853e-02
-5.478358641266822815e-02
-9.767397493124008179e-02
-1.301992386579513550e-01
-1.285054683685302734e-01
-9.634228050708770752e-02
-1.334885954856872559e-01
-6.390293687582015991e-02
-9.267859160900115967e-02
-1.058482527732849121e-01
-1.174468770623207092e-01
-1.046822592616081238e-01
-8.224595338106155396e-02
-4.338133707642555237e-02
-1.795640029013156891e-02
-9.391823410987854004e-02
-1.097267344594001770e-01
-7.898729294538497925e-02
-9.092959016561508179e-02
-5.069031566381454468e-02
-1.117334812879562378e-01
-8.018397539854049683e-02
-1.084932237863540649e-01
-1.256272941827774048e-01
-5.979125201702117920e-02
-7.868045568466186523e-02
-1.157408431172370911e-01
-1.898677647113800049e-01
-1.457929611206054688e-01
-1.071738079190254211e-01
-1.145196110010147095e-01
-5.968692526221275330e-02
-6.933404505252838135e-02
-9.284428507089614868e-02
-1.661120355129241943e-01
-1.265232712030410767e-01
-6.938313692808151245e-02
-8.517322689294815063e-02
-5.334756523370742798e-02
-5.477131530642509460e-02
-5.221224948763847351e-02
-8.619195222854614258e-02
-5.768631771206855774e-02
1.290990114212036133e-01
1.130683645606040955e-01
-1.773825351847335696e-04
6.700802594423294067e-02
7.155611366033554077e-02
2.921372465789318085e-02
-4.265222325921058655e-02
1.680143773555755615e-01
1.828506439924240112e-01
3.018341213464736938e-02
1.439187377691268921e-01
1.216087415814399719e-01
6.338706612586975098e-02
-5.649515613913536072e-02
1.184844374656677246e-01
1.341674178838729858e-01
2.613909170031547546e-02
9.309745579957962036e-02
9.078438580036163330e-02
4.592788591980934143e-02
-3.823421522974967957e-02
6.161087192595005035e-03
2.406016923487186432e-02
-7.452432066202163696e-03
3.504842519760131836e-02
3.677021712064743042e-02
6.640965491533279419e-02
2.177548222243785858e-02
-7.589371502399444580e-02
-8.403912186622619629e-02
-1.126568317413330078e-01
-1.394936256110668182e-02
8.200749754905700684e-02
1.310620456933975220e-01
5.715028941631317139e-02
-1.735889166593551636e-01
-2.194387614727020264e-01
-2.081903368234634399e-01
-7.995222508907318115e-02
-1.183969341218471527e-02
3.653370961546897888e-02
-6.922649219632148743e-03
-2.155126929283142090e-01
-2.649574875831604004e-01
-2.520984411239624023e-01
-1.264855861663818359e-01
-7.914336025714874268e-02
-1.008313372731208801e-01
-1.128034740686416626e-01
-1.362912207841873169e-01
-2.058495879173278809e-01
-1.520494669675827026e-01
-1.763882935047149658e-01
-1.707513034343719482e-01
-1.873923540115356445e-01
-1.801134794950485229e-01
-2.166512310504913330e-01
-2.909609675407409668e-01
-2.293927669525146484e-01
-2.975172996520996094e-01
-2.851524651050567627e-01
-2.908203899860382080e-01
-2.224287688732147217e-01
-3.074951767921447754e-01
-3.186257481575012207e-01
-2.186304926872253418e-01
-2.592757940292358398e-01
-2.767743468284606934e-01
-3.101744949817657471e-01
-2.396096289157867432e-01
-2.886527478694915771e-01
-3.187353909015655518e-01
-2.239638268947601318e-01
-2.287770658731460571e-01
-2.366097867488861084e-01
-2.426291257143020630e-01
-1.734952926635742188e-01
-2.715393900871276855e-01
-3.437798917293548584e-01
-2.701280415058135986e-01
-2.670494914054870605e-01
-2.733977735042572021e-01
-2.447911500930786133e-01
-1.944687962532043457e-01
-2.755175828933715820e-01
-3.600273132324218750e-01
-2.908119559288024902e-01
-2.702967226505279541e-01
-3.269392549991607666e-01
-3.296242058277130127e-01
-2.084951847791671753e-01
-2.356173545122146606e-01
-2.986812591552734375e-01
-2.277986854314804077e-01
-2.078091800212860107e-01
-2.604819238185882568e-01
-2.664956450462341309e-01
-1.763264387845993042e-01
-3.797489032149314880e-02
-9.484211914241313934e-03
-9.853465482592582703e-03
-5.672624334692955017e-02
-5.810478702187538147e-02
-7.061687111854553223e-02
-5.267788469791412354e-02
-2.381794899702072144e-02
-3.229286754503846169e-03
-3.272030875086784363e-02
-6.291850656270980835e-02
-8.142368495464324951e-02
-4.495937377214431763e-02
-6.851324439048767090e-02
2.897854335606098175e-02
6.035611033439636230e-03
-6.188011541962623596e-02
-8.146844059228897095e-02
-5.393110588192939758e-02
-3.631660714745521545e-02
-4.602684825658798218e-02
1.119620446115732193e-02
-1.416589482687413692e-03
-5.597430467605590820e-02
-5.042207986116409302e-02
3.914083819836378098e-03
5.080028623342514038e-02
-6.266114767640829086e-03
-7.490020990371704102e-02
-1.448479443788528442e-01
-1.201236546039581299e-01
-6.983584910631179810e-02
5.084280297160148621e-02
8.438666164875030518e-02
4.606936872005462646e-02
-1.001101285219192505e-01
-1.572638005018234253e-01
-1.333003938198089600e-01
-8.928765356540679932e-02
-4.375090822577476501e-03
2.262067422270774841e-02
-8.280222391476854682e-05
-1.025539115071296692e-01
-1.415649503469467163e-01
-1.205354183912277222e-01
-9.455342590808868408e-02
-7.191485911607742310e-02
-7.853903621435165405e-02
-4.730245098471641541e-02
1.256919950246810913e-01
1.013418585062026978e-01
2.340697124600410461e-02
-3.077328205108642578e-03
-2.623990550637245178e-02
2.068763365969061852e-03
-5.158139392733573914e-02
1.329171806573867798e-01
1.100747287273406982e-01
8.458178490400314331e-02
5.917144939303398132e-02
4.039423912763595581e-02
9.753134846687316895e-02
4.454553499817848206e-02
-1.130419038236141205e-02
-3.312775120139122009e-02
-2.279081940650939941e-02
3.950959071516990662e-02
6.792841106653213501e-02
2.124423682689666748e-01
1.562208831310272217e-01
-6.223156303167343140e-02
-5.551238730549812317e-02
3.481442853808403015e-02
1.452437043190002441e-01
1.782957166433334351e-01
2.995507121086120605e-01
2.183216512203216553e-01
-3.755097836256027222e-02
1.368275284767150879e-02
3.108652494847774506e-02
9.681192040443420410e-02
9.094985574483871460e-02
1.738208681344985962e-01
9.648835659027099609e-02
-3.937534615397453308e-02
-4.474862478673458099e-03
-2.771316468715667725e-02
3.352704457938671112e-03
-1.425071619451045990e-03
1.103397756814956665e-01
1.670156233012676239e-02
-6.159131601452827454e-02
-5.118898302316665649e-02
-9.828862547874450684e-02
-1.045155674219131470e-01
-8.958330750465393066e-02
1.545548555441200733e-03
-3.372669219970703125e-02
-6.726472824811935425e-02
-6.712362915277481079e-02
-4.226626455783843994e-02
-4.491337016224861145e-02
-5.975664407014846802e-02
-1.035889163613319397e-01
-6.058933213353157043e-02
-6.786291301250457764e-02
-6.709381937980651855e-02
-4.913244396448135376e-02
-7.542465627193450928e-02
-8.350706845521926880e-02
-1.288715600967407227e-01
-7.346913218498229980e-02
-4.564271494746208191e-02
-1.086366996169090271e-01
-1.085731089115142822e-01
-9.289516508579254150e-02
-6.901555508375167847e-02
-6.401149183511734009e-02
-4.083340987563133240e-02
1.190601754933595657e-02
-4.408267140388488770e-02
-5.244331806898117065e-02
-8.235045522451400757e-02
-1.176332905888557434e-01
-9.417499601840972900e-02
-6.722100824117660522e-02
-1.606547273695468903e-02
-6.361800432205200195e-02
-9.664522856473922729e-02
-9.259308874607086182e-02
-1.216774806380271912e-01
-3.016548790037631989e-02
-1.834293827414512634e-02
1.151849143207073212e-02
5.918230861425399780e-03
-6.703221239149570465e-03
-3.974634688347578049e-03
-2.654857002198696136e-02
4.049159213900566101e-02
2.064822614192962646e-02
2.036602795124053955e-02
3.265559673309326172e-02
3.770536929368972778e-02
6.185525283217430115e-02
7.092934101819992065e-02
9.989847242832183838e-02
5.451409891247749329e-02
-1.785307377576828003e-01
-2.633118927478790283e-01
-2.052697837352752686e-01
-1.188704967498779297e-01
-7.467781007289886475e-02
-9.358111768960952759e-02
-1.051119565963745117e-01
-1.722998321056365967e-01
-2.693765461444854736e-01
-1.213797107338905334e-01
-7.532062940299510956e-03
6.749375909566879272e-02
4.824022948741912842e-02
8.644804620416834950e-05
-1.904184520244598389e-01
-2.744038403034210205e-01
-6.721446663141250610e-02
2.837047539651393890e-02
8.666084706783294678e-02
3.605327010154724121e-02
-1.540548633784055710e-02
-1.448337286710739136e-01
-1.569985300302505493e-01
3.964197263121604919e-02
1.118903756141662598e-01
9.752226620912551880e-02
9.828478097915649414e-03
-6.405357271432876587e-02
-6.599532067775726318e-02
-6.014788895845413208e-02
1.587097533047199249e-02
9.881676733493804932e-02
6.651180237531661987e-02
-2.400152385234832764e-02
-8.449077606201171875e-02
-4.915791004896163940e-02
-6.902544200420379639e-02
-3.299212083220481873e-02
4.281616955995559692e-02
7.792515307664871216e-02
7.914207875728607178e-02
3.445287421345710754e-02
-8.455062657594680786e-02
-1.118039265275001526e-01
-1.055774465203285217e-01
-8.508704602718353271e-02
-5.344262719154357910e-02
-3.491392731666564941e-02
-2.425200305879116058e-02
-2.708707451820373535e-01
-2.805401384830474854e-01
-2.199651151895523071e-01
-1.056750863790512085e-01
-5.296043679118156433e-02
5.630564317107200623e-02
5.650473386049270630e-02
-2.789621949195861816e-01
-2.679999172687530518e-01
-2.333557754755020142e-01
-1.695781052112579346e-01
-1.137787923216819763e-01
3.376667201519012451e-02
3.776076436042785645e-02
-1.947470456361770630e-01
-1.914092004299163818e-01
-1.490718275308609009e-01
-1.127980872988700867e-01
-1.094700843095779419e-01
-9.155443310737609863e-02
-9.473250061273574829e-02
-1.213171780109405518e-01
-1.447188705205917358e-01
-1.031016632914543152e-01
-1.174164861440658569e-01
-9.955245256423950195e-02
-1.363153159618377686e-01
-1.090104579925537109e-01
-6.830266863107681274e-02
-7.604014873504638672e-02
-6.030219048261642456e-02
-9.262116253376007080e-02
-1.024896427989006042e-01
-1.068745404481887817e-01
-5.020267143845558167e-02
-6.683038920164108276e-02
-7.655630260705947876e-02
-6.787744909524917603e-02
-1.343981474637985229e-01
-1.428754478693008423e-01
-1.597907394170761108e-01
-9.120786935091018677e-02
-3.531515225768089294e-02
-2.795864641666412354e-02
-3.769440203905105591e-02
-1.163817048072814941e-01
-1.350593119859695435e-01
-1.213343888521194458e-01
-6.219723820686340332e-02
-7.912452518939971924e-02
-5.722163245081901550e-02
1.099596265703439713e-02
4.300996661186218262e-02
4.930647835135459900e-02
1.128192245960235596e-02
-2.979377098381519318e-02
-9.680817276239395142e-02
-8.440399169921875000e-02
-1.595709472894668579e-02
2.304943650960922241e-02
2.951050922274589539e-02
1.468376442790031433e-02
-2.630560100078582764e-02
-7.760570943355560303e-02
-5.076325684785842896e-02
-4.966797307133674622e-02
-1.202919427305459976e-02
-2.521032094955444336e-02
-6.733543425798416138e-02
-8.356769382953643799e-02
-8.695065230131149292e-02
-1.071620732545852661e-01
-1.719940155744552612e-01
-1.845384687185287476e-01
-2.081085741519927979e-01
-1.900445520877838135e-01
-1.440481990575790405e-01
-6.773740053176879883e-02
-6.672304868698120117e-02
-1.266370117664337158e-01
-1.710848659276962280e-01
-1.799496263265609741e-01
-1.908889412879943848e-01
-1.307213753461837769e-01
-3.185214102268218994e-02
-2.137414366006851196e-02
-5.655798688530921936e-02
-1.065928563475608826e-01
-9.631179273128509521e-02
-1.457774341106414795e-01
-1.326448619365692139e-01
-6.775897741317749023e-02
-3.398605063557624817e-02
-2.881449460983276367e-02
-6.939920037984848022e-02
-5.533860996365547180e-02
-8.730675280094146729e-02
-7.330821454524993896e-02
-7.190054655075073242e-02
-1.102643609046936035e-01
-5.117284506559371948e-02
4.336295649409294128e-03
-8.072998374700546265e-03
-3.913797903805971146e-03
-3.561884909868240356e-02
-3.858645632863044739e-02
-7.666439563035964966e-02
-3.372393175959587097e-02
3.951493650674819946e-02
4.748674109578132629e-02
1.704665273427963257e-02
-2.661989815533161163e-02
-1.006152201443910599e-02
1.206522434949874878e-02
3.637276962399482727e-02
9.224369376897811890e-02
6.009842827916145325e-02
1.456226315349340439e-02
-1.911107264459133148e-02
3.705078735947608948e-02
8.328015357255935669e-02
6.290411949157714844e-02
3.311169147491455078e-02
1.123540848493576050e-02
-2.337400242686271667e-02
-4.200944676995277405e-02
8.041627705097198486e-02
1.179831698536872864e-01
5.112983658909797668e-02
-3.563656285405158997e-02
-1.050552427768707275e-01
-5.710046365857124329e-02
-5.614921450614929199e-02
7.337042689323425293e-02
9.637758880853652954e-02
3.992478922009468079e-02
2.128175087273120880e-02
-4.452672787010669708e-03
4.867580905556678772e-02
-8.700421079993247986e-03
-1.185523997992277145e-02
-2.043928578495979309e-02
-5.115766450762748718e-02
-4.984210431575775146e-02
-4.751962795853614807e-02
7.294034212827682495e-02
3.608941659331321716e-02
-2.078090161085128784e-01
-1.982427686452865601e-01
-1.865709573030471802e-01
-1.658039987087249756e-01
-1.875780671834945679e-01
-2.077561467885971069e-01
-1.277480572462081909e-01
-1.350573599338531494e-01
-1.559949815273284912e-01
-1.357327699661254883e-01
-1.431910842657089233e-01
-1.885659247636795044e-01
-2.123061269521713257e-01
-1.524256467819213867e-01
-7.515525072813034058e-02
-7.452070713043212891e-02
4.759095143526792526e-03
4.791063070297241211e-02
8.622615039348602295e-02
1.016187071800231934e-01
5.537856370210647583e-02
-2.742969430983066559e-02
3.025150299072265625e-02
1.065797060728073120e-01
2.170171588659286499e-01
2.903408706188201904e-01
4.000476300716400146e-01
2.684346139430999756e-01
-9.227356873452663422e-03
3.718343749642372131e-02
8.957435190677642822e-02
2.089170813560485840e-01
2.853462398052215576e-01
3.763074278831481934e-01
2.375629991292953491e-01
4.483644664287567139e-02
9.207887947559356689e-02
8.524789661169052124e-02
1.556849032640457153e-01
2.214589864015579224e-01
2.798516452312469482e-01
1.834246665239334106e-01
2.166830562055110931e-02
4.665115475654602051e-02
5.130689218640327454e-02
9.070643782615661621e-02
1.154705584049224854e-01
1.251209378242492676e-01
7.304250448942184448e-02
-3.077438287436962128e-02
-4.331834986805915833e-02
2.581039676442742348e-03
-5.929690971970558167e-02
-5.317641049623489380e-02
2.042691968381404877e-02
1.918883621692657471e-02
3.450902551412582397e-02
1.223517768085002899e-02
2.833317220211029053e-02
-9.158612787723541260e-02
-8.172515779733657837e-02
-1.488613081164658070e-03
4.559060093015432358e-03
-2.069492824375629425e-02
2.069784142076969147e-02
5.835013836622238159e-02
6.237026769667863846e-03
2.095711044967174530e-02
-1.559693738818168640e-02
-8.046085014939308167e-03
-4.508953914046287537e-02
-2.802146784961223602e-02
8.940419182181358337e-03
2.260594442486763000e-02
4.586443305015563965e-02
-2.854874765034765005e-04
9.633745066821575165e-03
-1.389333456754684448e-01
-1.380768865346908569e-01
-4.148016497492790222e-02
5.823944136500358582e-02
7.174766063690185547e-02
-3.673466155305504799e-03
-2.855748496949672699e-02
-1.234674975275993347e-01
-1.469211727380752563e-01
-1.055954024195671082e-01
-3.294758126139640808e-02
-2.714169956743717194e-02
-4.541581496596336365e-03
-1.393644884228706360e-02
-9.799502789974212646e-02
-1.010858640074729919e-01
-7.100772112607955933e-02
-1.259640604257583618e-02
-9.837665595114231110e-03
-2.499471884220838547e-03
-3.006649017333984375e-02
-3.010934963822364807e-02
-7.394271343946456909e-02
-9.104154072701931000e-03
-7.081048190593719482e-02
-8.164485543966293335e-02
-1.134630218148231506e-01
-6.507044285535812378e-02
1.347429119050502777e-02
-4.605589061975479126e-02
-1.931065320968627930e-02
-1.459411531686782837e-01
-1.381890773773193359e-01
-1.670961976051330566e-01
-8.316459506750106812e-02
-2.369149215519428253e-02
-9.446986764669418335e-02
-5.745748430490493774e-02
-2.130593210458755493e-01
-2.428404837846755981e-01
-3.321981728076934814e-01
-2.247605919837951660e-01
-4.213168285787105560e-03
-4.429356753826141357e-02
-6.908383220434188843e-02
-2.124207466840744019e-01
-2.977864742279052734e-01
-3.831593394279479980e-01
-2.801132798194885254e-01
-5.037251487374305725e-02
-5.723987519741058350e-02
-4.682646319270133972e-02
-1.614060848951339722e-01
-2.937766313552856445e-01
-4.257975518703460693e-01
-3.020139038562774658e-01
-8.458087593317031860e-02
-7.368942350149154663e-02
-2.990243770182132721e-02
-7.081048190593719482e-02
-1.714484840631484985e-01
-2.729248404502868652e-01
-2.045438140630722046e-01
-4.648755118250846863e-02
-4.244918748736381531e-02
-2.160809561610221863e-02
-4.612367227673530579e-02
-1.068025678396224976e-01
-1.593976169824600220e-01
-1.191138699650764465e-01
-1.649980084039270878e-03
-3.455046936869621277e-02
-6.463782489299774170e-02
-1.592376530170440674e-01
-2.077284157276153564e-01
-2.661015391349792480e-01
-1.693474203348159790e-01
-4.770949482917785645e-02
-7.113862782716751099e-02
-1.351380348205566406e-01
-2.030933052301406860e-01
-2.522253990173339844e-01
-2.719581127166748047e-01
-1.830078661441802979e-01
-1.196585446596145630e-01
-1.035085618495941162e-01
-1.166588366031646729e-01
-1.398372650146484375e-01
-1.727027744054794312e-01
-9.951186925172805786e-02
-2.977835014462471008e-02
-1.092630848288536072e-01
-4.570386558771133423e-02
-5.867049470543861389e-02
-6.032922118902206421e-02
-1.183904409408569336e-01
-3.246321156620979309e-02
1.691958308219909668e-02
-8.424810320138931274e-02
-8.535586297512054443e-03
-2.810213482007384300e-03
-3.188018128275871277e-02
-1.120091602206230164e-01
-1.440467685461044312e-01
-1.096799448132514954e-01
1.526085752993822098e-02
6.083062663674354553e-02
4.194914177060127258e-02
-4.062857106328010559e-02
-1.266199350357055664e-01
-1.980967223644256592e-01
-1.635025292634963989e-01
-1.877362607046961784e-03
1.746763288974761963e-02
1.562233828008174896e-02
-4.434540122747421265e-02
-9.895507991313934326e-02
-1.605844497680664062e-01
-1.604153811931610107e-01
-1.877720095217227936e-02
1.717204414308071136e-02
5.539054051041603088e-02
1.021635904908180237e-02
-4.847892001271247864e-02
-7.747247815132141113e-02
-1.045776158571243286e-01
6.876685470342636108e-02
1.278996169567108154e-01
1.076242700219154358e-01
2.101183310151100159e-02
-8.155146986246109009e-02
-1.266721487045288086e-01
-1.481655240058898926e-01
2.742931805551052094e-02
8.285762369632720947e-02
6.444551795721054077e-02
1.211107429116964340e-02
-8.400011807680130005e-02
-1.175479143857955933e-01
-1.242769882082939148e-01
5.663375183939933777e-02
1.132675036787986755e-01
3.061445243656635284e-02
-3.308198973536491394e-02
-3.837586566805839539e-02
-2.542129717767238617e-02
-2.251942269504070282e-02
-9.394895285367965698e-03
2.217950671911239624e-02
-2.162242308259010315e-02
-4.207402467727661133e-02
-6.693194061517715454e-02
-9.759045392274856567e-02
-9.530861675739288330e-02
-4.000305384397506714e-02
-3.088827617466449738e-02
-8.607108891010284424e-02
-1.045839115977287292e-01
-5.236906930804252625e-02
-4.250835999846458435e-02
-3.088827617466449738e-02
-4.959308728575706482e-02
-6.984011083841323853e-02
-1.254635602235794067e-01
-1.560842990875244141e-01
-1.238458007574081421e-01
-1.209533810615539551e-01
-1.086156889796257019e-01
-1.615139469504356384e-02
-6.079591345041990280e-03
4.241427779197692871e-02
7.372099906206130981e-02
8.224909752607345581e-02
8.445155620574951172e-02
2.558825351297855377e-02
-8.616590499877929688e-02
-5.702593363821506500e-03
1.721730679273605347e-01
2.481481432914733887e-01
2.411359697580337524e-01
2.039560079574584961e-01
5.169240012764930725e-02
-1.369416117668151855e-01
-1.300445292145013809e-02
3.182697892189025879e-01
4.307977855205535889e-01
4.039237797260284424e-01
3.248771727085113525e-01
1.202068552374839783e-01
-9.946005046367645264e-02
5.139080062508583069e-02
3.628746271133422852e-01
4.657792448997497559e-01
4.334844052791595459e-01
3.724622726440429688e-01
1.946342438459396362e-01
-9.172960370779037476e-02
3.937844932079315186e-02
2.480766922235488892e-01
3.906335830688476562e-01
4.228927493095397949e-01
4.082413911819458008e-01
2.299252152442932129e-01
-4.004910960793495178e-02
6.922876834869384766e-02
1.783320307731628418e-01
2.763872742652893066e-01
3.162260651588439941e-01
3.533187210559844971e-01
2.204566150903701782e-01
-6.043082103133201599e-02
-6.234358996152877808e-03
7.986011356115341187e-02
1.584305018186569214e-01
2.187105268239974976e-01
2.550650537014007568e-01
1.552756279706954956e-01
-5.136896669864654541e-02
-3.055530041456222534e-02
8.290283381938934326e-03
-4.221557453274726868e-02
-4.495884105563163757e-02
-3.237498551607131958e-02
-2.964271046221256256e-02
-7.764718681573867798e-02
-3.979116305708885193e-02
-2.938432618975639343e-02
-4.267186671495437622e-02
-2.580543048679828644e-02
-2.713033743202686310e-02
-4.362843930721282959e-02
-9.308426827192306519e-02
-8.181981742382049561e-02
-5.215511843562126160e-02
-1.955473236739635468e-02
-4.017598554491996765e-02
-2.196815051138401031e-02
-5.144593492150306702e-02
-8.483796566724777222e-02
-1.018528342247009277e-01
-5.572301894426345825e-02
-6.806498765945434570e-02
-4.337555170059204102e-02
-3.172077937051653862e-03
-3.406822681427001953e-02
-1.111106872558593750e-01
-1.457066833972930908e-01
-1.174383461475372314e-01
-1.265422701835632324e-01
-1.067456379532814026e-01
-4.454103112220764160e-02
-6.188575550913810730e-02
-1.350799351930618286e-01
-2.303852140903472900e-01
-2.181971818208694458e-01
-2.227986156940460205e-01
-1.630074232816696167e-01
-7.275987416505813599e-02
-7.293029874563217163e-02
-1.143872141838073730e-01
-1.329908668994903564e-01
-1.298682689666748047e-01
-1.272239536046981812e-01
-1.255801916122436523e-01
-8.554714173078536987e-02
-8.148996531963348389e-02
8.512707799673080444e-02
1.506953239440917969e-01
6.828688085079193115e-02
6.160534545779228210e-02
5.136714503169059753e-02
8.584011346101760864e-02
9.786517359316349030e-03
1.366959214210510254e-01
2.308282852172851562e-01
1.137934774160385132e-01
9.922306984663009644e-02
5.417384207248687744e-02
8.405610173940658569e-02
-1.075238548219203949e-02
5.848615989089012146e-02
1.066773012280464172e-01
7.198843359947204590e-02
8.551058173179626465e-02
6.492054462432861328e-02
1.217732504010200500e-01
4.279648512601852417e-02
3.133105859160423279e-02
7.937163859605789185e-02
1.382555067539215088e-01
1.614363491535186768e-01
1.835831403732299805e-01
1.559877097606658936e-01
8.290558308362960815e-02
7.194581627845764160e-02
1.120179817080497742e-01
1.615755558013916016e-01
1.686377525329589844e-01
1.774839609861373901e-01
1.863472312688827515e-01
9.679988026618957520e-02
2.991918660700321198e-02
5.400339514017105103e-02
1.117111742496490479e-01
1.880034059286117554e-01
2.296891361474990845e-01
2.121813446283340454e-01
7.858758419752120972e-02
3.733648732304573059e-02
1.939974538981914520e-02
2.688238583505153656e-02
3.719728812575340271e-02
4.137324914336204529e-02
6.111672893166542053e-02
-1.642544008791446686e-02
-1.116118580102920532e-01
-1.142141819000244141e-01
-1.438970565795898438e-01
-2.767386846244335175e-02
-2.027223818004131317e-02
-3.609175235033035278e-02
-6.384198367595672607e-02
-1.732862293720245361e-01
-2.329045832157135010e-01
-1.624716222286224365e-01
2.626990899443626404e-02
3.975144401192665100e-02
2.653425186872482300e-02
-4.247125238180160522e-02
-2.810328006744384766e-01
-2.876766324043273926e-01
-6.682025641202926636e-02
1.383987069129943848e-01
2.034566700458526611e-01
2.579115033149719238e-01
1.414533555507659912e-01
-1.796246021986007690e-01
-1.512869447469711304e-01
1.094324961304664612e-01
2.423798292875289917e-01
3.088006377220153809e-01
3.650001883506774902e-01
2.323054075241088867e-01
-1.732157319784164429e-01
-1.675176471471786499e-01
5.689855292439460754e-02
1.604097336530685425e-01
2.400947362184524536e-01
2.218080163002014160e-01
1.283712685108184814e-01
-1.767520755529403687e-01
-1.712772101163864136e-01
1.379287615418434143e-02
9.173320233821868896e-02
1.317196190357208252e-01
5.564732477068901062e-02
9.017064236104488373e-03
-1.432920098304748535e-01
-1.384280771017074585e-01
-1.799888163805007935e-02
1.983754150569438934e-02
2.214026823639869690e-02
-3.774830698966979980e-02
-6.139239668846130371e-02
-9.463242255151271820e-03
3.003952652215957642e-02
7.545923441648483276e-02
7.236006855964660645e-02
4.841478914022445679e-02
-1.164113637059926987e-03
-4.547366872429847717e-02
-1.252000406384468079e-02
2.504000812768936157e-02
8.419008553028106689e-02
7.972636818885803223e-02
1.155633293092250824e-02
-5.191098898649215698e-02
-8.929754048585891724e-02
-4.178474191576242447e-03
6.253834068775177002e-02
1.285112053155899048e-01
1.540523171424865723e-01
1.433632969856262207e-01
1.203354299068450928e-01
6.954229623079299927e-02
2.378338016569614410e-03
7.500052452087402344e-02
1.259748339653015137e-01
1.983695775270462036e-01
2.671409547328948975e-01
3.329519033432006836e-01
2.372093647718429565e-01
-2.941892296075820923e-02
2.174425497651100159e-02
9.983623027801513672e-02
2.854661047458648682e-01
4.380266666412353516e-01
4.489469826221466064e-01
2.714697420597076416e-01
-1.068633198738098145e-01
-9.305971115827560425e-02
1.491761486977338791e-02
2.629817724227905273e-01
3.820643723011016846e-01
3.782251477241516113e-01
2.498951107263565063e-01
-8.780191838741302490e-02
-1.006958261132240295e-01
-3.636505827307701111e-02
1.072256639599800110e-01
1.877422332763671875e-01
1.628140062093734741e-01
6.952302157878875732e-02
-8.820786327123641968e-02
-8.622933924198150635e-02
-6.883167475461959839e-02
-1.325021870434284210e-02
-1.458295993506908417e-02
-1.998596079647541046e-02
-4.706786200404167175e-02
-3.855685144662857056e-02
-4.812016338109970093e-02
-5.312952026724815369e-02
-2.107428014278411865e-02
-4.914673417806625366e-02
-4.699325188994407654e-02
-5.985754355788230896e-02
-9.325581789016723633e-02
-8.846257627010345459e-02
-5.784556642174720764e-02
-2.465827204287052155e-02
-4.751296713948249817e-02
-8.700890839099884033e-02
-6.887540966272354126e-02
-1.161645427346229553e-01
-1.246446818113327026e-01
-5.838843807578086853e-02
-8.942739665508270264e-02
-4.199675843119621277e-02
-1.696542650461196899e-02
1.672614924609661102e-02
-1.425157487392425537e-01
-1.618764996528625488e-01
-5.568693578243255615e-02
-6.098959967494010925e-02
-2.504677325487136841e-02
-2.021751739084720612e-02
3.063502162694931030e-02
-1.379128992557525635e-01
-1.622109860181808472e-01
-7.038053125143051147e-02
-6.696634739637374878e-02
-6.601953878998756409e-03
-1.184286549687385559e-02
3.433221578598022461e-02
-1.125702559947967529e-01
-1.280459910631179810e-01
-5.624782294034957886e-02
-6.502383947372436523e-02
-5.664918944239616394e-02
-6.758640706539154053e-02
-3.439653664827346802e-02
-1.494244933128356934e-01
-2.345488518476486206e-01
-2.151357382535934448e-01
-1.909992396831512451e-01
-1.487612873315811157e-01
-1.622793525457382202e-01
-9.088307619094848633e-02
-1.649837046861648560e-01
-3.170572519302368164e-01
-2.763372957706451416e-01
-2.273089885711669922e-01
-1.908260732889175415e-01
-1.867363899946212769e-01
-1.172412633895874023e-01
-1.269349157810211182e-01
-2.648714482784271240e-01
-1.557211279869079590e-01
-1.656284779310226440e-01
-2.049631178379058838e-01
-1.836451739072799683e-01
-1.055653989315032959e-01
-9.388953447341918945e-02
-1.955126374959945679e-01
-1.330362707376480103e-01
-1.702376604080200195e-01
-2.143767476081848145e-01
-1.806202828884124756e-01
-1.250963956117630005e-01
-1.451284810900688171e-02
-7.455381751060485840e-02
-7.268214225769042969e-02
-1.636425703763961792e-01
-2.292064577341079712e-01
-2.456904649734497070e-01
-1.592618227005004883e-01
-1.250116620212793350e-02
-2.158689498901367188e-02
-5.191318225115537643e-03
-9.633597731590270996e-02
-1.641104966402053833e-01
-2.352451831102371216e-01
-1.809150427579879761e-01
-5.257637426257133484e-02
-6.114628911018371582e-02
-4.106631129980087280e-02
-7.295478880405426025e-02
-6.035782396793365479e-02
-9.212470799684524536e-02
-8.291371166706085205e-02
-1.244091838598251343e-01
-2.050347626209259033e-01
-1.729806959629058838e-01
-1.838135123252868652e-01
-2.030051052570343018e-01
-2.432218343019485474e-01
-2.066320627927780151e-01
-1.346174925565719604e-01
-2.501914799213409424e-01
-2.273128926753997803e-01
-3.070096969604492188e-01
-3.343119025230407715e-01
-2.930863797664642334e-01
-2.434900552034378052e-01
-8.171446621417999268e-02
-2.010555416345596313e-01
-1.876205950975418091e-01
-2.468167543411254883e-01
-2.571891844272613525e-01
-1.899865269660949707e-01
-1.526441574096679688e-01
-8.838389068841934204e-02
-1.484247297048568726e-01
-8.384419232606887817e-02
-9.675870090723037720e-02
-1.034201160073280334e-01
-8.124207705259323120e-02
-1.266109794378280640e-01
-6.364776939153671265e-02
-6.905616819858551025e-02
-7.201857864856719971e-03
-2.165361307561397552e-02
-5.177811160683631897e-02
-6.946049630641937256e-02
-6.588558852672576904e-02
-1.314949542284011841e-01
-1.499779969453811646e-01
-4.951627552509307861e-02
-1.293051755055785179e-03
4.391571972519159317e-03
-2.622132748365402222e-02
-3.637358546257019043e-02
-6.240275502204895020e-02
-7.830768823623657227e-02
-7.487290352582931519e-02
-6.552930176258087158e-02
-4.373157024383544922e-02
-5.393987149000167847e-02
-5.417206138372421265e-02
-6.815341114997863770e-02
-1.226761564612388611e-01
-1.063404306769371033e-01
-6.472640484571456909e-02
-6.399271660484373569e-04
2.090428769588470459e-02
2.010262012481689453e-02
-5.508764833211898804e-02
-1.062044724822044373e-01
-1.219846457242965698e-01
-9.409507364034652710e-02
-5.178019031882286072e-02
-2.836307394318282604e-04
2.686287742108106613e-03
-2.726371027529239655e-02
8.344837464392185211e-03
7.831489667296409607e-03
3.301836922764778137e-02
-7.737492769956588745e-02
-6.728377193212509155e-02
-8.409533649682998657e-02
-8.804741501808166504e-02
-1.294153090566396713e-02
4.774606972932815552e-02
5.204741284251213074e-02
-7.823051512241363525e-02
-1.219870001077651978e-01
-1.079132854938507080e-01
-1.039940267801284790e-01
-5.648704990744590759e-02
1.028571557253599167e-02
5.147546064108610153e-03
-1.674593240022659302e-01
-2.643086910247802734e-01
-2.474642992019653320e-01
-1.341104507446289062e-01
-1.259742230176925659e-01
-3.795963525772094727e-02
-2.820602059364318848e-02
-9.793230146169662476e-02
-2.000440359115600586e-01
-1.749392151832580566e-01
-1.365506201982498169e-01
-1.258359402418136597e-01
-7.365257292985916138e-02
-1.150485873222351074e-01
-2.262060493230819702e-01
-2.716994881629943848e-01
-1.729045659303665161e-01
-4.269581288099288940e-02
-9.190819412469863892e-02
-1.207990720868110657e-01
-1.550342291593551636e-01
-1.786816269159317017e-01
-1.708813756704330444e-01
-1.228359937667846680e-01
-9.683340042829513550e-02
-1.283155381679534912e-01
-1.096304729580879211e-01
-4.617821052670478821e-02
-7.460760325193405151e-02
-7.071146368980407715e-02
-1.009523421525955200e-01
-1.908899098634719849e-01
-1.970245540142059326e-01
-1.105508059263229370e-01
3.128586336970329285e-02
7.022079825401306152e-02
1.869831420481204987e-02
-5.494121834635734558e-02
-1.759710311889648438e-01
-1.887760758399963379e-01
-3.910467401146888733e-02
1.111661270260810852e-01
1.662001758813858032e-01
1.200962290167808533e-01
-1.126672979444265366e-02
-1.211942657828330994e-01
-1.529018282890319824e-01
-9.963948279619216919e-02
-3.827452287077903748e-02
-1.254511158913373947e-02
4.781994502991437912e-03
-3.209214424714446068e-03
-6.475187093019485474e-02
-7.707949727773666382e-02
-2.326813153922557831e-02
-6.141534820199012756e-02
-9.168009459972381592e-02
-8.820831030607223511e-02
-7.671083509922027588e-02
-8.698032051324844360e-02
-6.783907860517501831e-02
-4.225553944706916809e-02
-8.651617914438247681e-02
-1.237961053848266602e-01
-8.558523654937744141e-02
-4.969773814082145691e-02
-1.466629058122634888e-01
-1.648094803094863892e-01
-3.456377610564231873e-02
3.083648532629013062e-02
2.264706417918205261e-02
-1.614865101873874664e-02
-3.747950540855526924e-03
-1.187126487493515015e-01
-1.330256909132003784e-01
1.298797689378261566e-02
3.219106048345565796e-02
1.639359444379806519e-02
-4.442944377660751343e-02
-2.223980613052845001e-02
4.302765242755413055e-03
2.057831548154354095e-02
1.067723259329795837e-01
1.405806094408035278e-01
9.458115696907043457e-02
-1.067723240703344345e-02
-5.144726112484931946e-02
2.974751219153404236e-02
1.222953293472528458e-02
8.183221518993377686e-02
9.490282833576202393e-02
4.663100093603134155e-02
1.534593873657286167e-03
-4.151961579918861389e-02
2.785878255963325500e-03
1.912930421531200409e-02
7.053229212760925293e-02
1.169213056564331055e-01
7.406186312437057495e-02
9.712798893451690674e-02
2.972685545682907104e-02
-1.627554930746555328e-02
9.363973513245582581e-03
2.827784419059753418e-02
7.241217792034149170e-02
5.564083531498908997e-02
1.186654269695281982e-01
5.448103323578834534e-02
-4.483079910278320312e-02
2.130724722519516945e-03
2.881790325045585632e-02
5.831161886453628540e-02
2.177647687494754791e-02
4.679330810904502869e-02
1.003683451563119888e-02
-1.319253742694854736e-01
-1.664241850376129150e-01
-9.729101508855819702e-02
-9.326200932264328003e-02
-8.738794922828674316e-02
-7.027786970138549805e-02
-9.436904639005661011e-02
-1.829995810985565186e-01
-2.054791748523712158e-01
-1.754461377859115601e-01
-1.640745699405670166e-01
-1.341846436262130737e-01
-9.424854815006256104e-02
-1.283632814884185791e-01
-1.366547495126724243e-01
-1.402394324541091919e-01
-1.358414143323898315e-01
-1.388161033391952515e-01
-1.350431442260742188e-01
-2.863981202244758606e-02
-4.965087771415710449e-02
-6.456948071718215942e-02
-4.926680028438568115e-02
-1.655280217528343201e-02
-2.560487948358058929e-02
-3.611794486641883850e-02
2.658389043062925339e-03
-1.613860577344894409e-02
-4.562187194824218750e-02
-7.914920337498188019e-03
7.164094597101211548e-02
3.135844692587852478e-02
1.677119731903076172e-02
7.990228943526744843e-03
8.878869004547595978e-03
-1.793847791850566864e-02
3.741324692964553833e-02
6.555602699518203735e-02
5.215111374855041504e-02
3.044721484184265137e-02
-2.238167636096477509e-02
-6.874910742044448853e-02
-1.796106994152069092e-02
1.585243269801139832e-02
3.284202516078948975e-02
-5.896653514355421066e-03
-3.350473940372467041e-02
-7.464575767517089844e-02
-9.125880151987075806e-02
-1.481808125972747803e-01
-1.186418980360031128e-01
-7.576774805784225464e-02
6.287270039319992065e-02
1.183369308710098267e-01
8.652800321578979492e-02
2.776376437395811081e-03
-1.433444470167160034e-01
-9.794710576534271240e-02
-5.138453841209411621e-02
8.521892875432968140e-02
1.804155409336090088e-01
1.262776553630828857e-01
4.752926155924797058e-02
-8.486792445182800293e-02
-1.132416259497404099e-02
-6.471114605665206909e-02
9.154849685728549957e-03
1.395006775856018066e-01
1.723079532384872437e-01
1.199768558144569397e-01
-5.220738425850868225e-02
-1.015031617134809494e-02
-8.521605283021926880e-02
-4.309856891632080078e-02
1.446938067674636841e-01
2.513526976108551025e-01
2.053482681512832642e-01
-2.264544926583766937e-02
-1.754152029752731323e-02
-1.369889974594116211e-01
-7.038761675357818604e-02
8.731056749820709229e-02
2.233673781156539917e-01
1.536040902137756348e-01
1.112679615616798401e-01
1.353835910558700562e-01
1.731135323643684387e-02
1.288641337305307388e-02
7.710558176040649414e-02
1.716059595346450806e-01
1.113427579402923584e-01
6.781550496816635132e-02
9.913533180952072144e-02
2.570090070366859436e-02
-5.782918538898229599e-03
-5.473920702934265137e-02
-1.446017343550920486e-02
-5.151112750172615051e-02
5.240413546562194824e-02
8.014822006225585938e-02
7.764891535043716431e-02
1.514316648244857788e-01
8.996043354272842407e-02
3.635722026228904724e-02
-2.450707368552684784e-02
1.598153263330459595e-01
2.116594016551971436e-01
1.517129391431808472e-01
1.726079732179641724e-01
9.084123373031616211e-02
3.923648595809936523e-02
-2.583444863557815552e-02
1.561687588691711426e-01
2.800660431385040283e-01
2.326358705759048462e-01
1.899255216121673584e-01
9.146790951490402222e-02
2.833869494497776031e-02
-3.264155983924865723e-02
8.340004831552505493e-02
1.956568956375122070e-01
1.855807006359100342e-01
1.564944237470626831e-01
7.229007035493850708e-02
5.988480150699615479e-02
8.484831079840660095e-03
1.024051755666732788e-01
1.897429376840591431e-01
1.790030449628829956e-01
1.802292764186859131e-01
8.287698775529861450e-02
-1.049316301941871643e-02
-7.214450836181640625e-02
1.349332332611083984e-01
2.015807479619979858e-01
1.577971279621124268e-01
1.122889295220375061e-01
5.022802948951721191e-02
-8.830244652926921844e-03
-5.605071038007736206e-02
1.388931572437286377e-01
1.874607354402542114e-01
1.534227281808853149e-01
1.133695766329765320e-01
6.487601995468139648e-02
2.955504320561885834e-02
-2.555318363010883331e-02
2.789805643260478973e-02
6.590577214956283569e-02
4.309730976819992065e-02
-3.393220901489257812e-02
-9.108282625675201416e-02
-1.203905344009399414e-01
-1.209395304322242737e-01
-1.018877141177654266e-03
1.875932700932025909e-02
-5.173498764634132385e-02
-1.227279528975486755e-01
-2.018120139837265015e-01
-2.096058130264282227e-01
-2.046193033456802368e-01
-1.577629446983337402e-01
-1.513044685125350952e-01
-1.871521621942520142e-01
-2.082465142011642456e-01
-2.470165938138961792e-01
-2.393042743206024170e-01
-2.480522543191909790e-01
-1.818947643041610718e-01
-2.058012038469314575e-01
-1.977700591087341309e-01
-1.666643470525741577e-01
-2.274301648139953613e-01
-1.746451407670974731e-01
-1.789100468158721924e-01
-9.817421436309814453e-02
-1.110120713710784912e-01
-1.021969839930534363e-01
-7.646853476762771606e-02
-6.378171592950820923e-02
-2.904399298131465912e-02
-4.557377845048904419e-02
-1.151115521788597107e-01
-1.340027302503585815e-01
-9.885506331920623779e-02
-4.244762659072875977e-02
-3.329451009631156921e-02
2.804909134283661842e-03
-2.590825036168098450e-02
-1.367117464542388916e-01
-1.629532277584075928e-01
-1.237971708178520203e-01
-5.826059728860855103e-02
-6.474544852972030640e-02
-6.800585985183715820e-02
-7.597228139638900757e-02
-5.208315700292587280e-02
-5.944782495498657227e-02
-1.286905445158481598e-02
2.815105719491839409e-03
-3.076631808653473854e-03
6.066910456866025925e-03
-3.868611529469490051e-03
-8.646889030933380127e-02
-6.706908345222473145e-02
-2.405052632093429565e-02
-2.971774525940418243e-02
-1.542016584426164627e-02
1.966132968664169312e-02
1.348339393734931946e-02
-1.241261698305606842e-02
3.777323989197611809e-03
5.961806327104568481e-02
-2.074937522411346436e-02
-4.601624235510826111e-02
3.940901160240173340e-02
4.299142211675643921e-02
3.158050402998924255e-02
2.069262973964214325e-02
-3.853807924315333366e-03
-1.097200363874435425e-01
-1.562618017196655273e-01
-7.809512317180633545e-02
-2.011776529252529144e-02
2.933532465249300003e-03
2.889122581109404564e-03
-5.550519749522209167e-02
-1.581467539072036743e-01
-2.619824707508087158e-01
-2.490295171737670898e-01
-1.081237420439720154e-01
-2.743309177458286285e-02
-4.500714689493179321e-02
-6.777718663215637207e-02
-1.142202615737915039e-01
-1.560002714395523071e-01
-2.132868170738220215e-01
-1.481100916862487793e-01
-5.179942399263381958e-02
-5.863611027598381042e-02
-5.593942850828170776e-02
-8.781352639198303223e-02
-1.150369122624397278e-01
-1.657310128211975098e-01
-1.311799734830856323e-01
-1.801969110965728760e-01
-2.355662882328033447e-01
-1.634202450513839722e-01
-1.669289767742156982e-01
-1.475148797035217285e-01
-1.295372396707534790e-01
-9.805954247713088989e-02
-2.067495733499526978e-01
-2.803960144519805908e-01
-1.725940853357315063e-01
-1.838603913784027100e-01
-1.420280486345291138e-01
-1.278652846813201904e-01
-1.184828653931617737e-01
-1.717463284730911255e-01
-2.542806565761566162e-01
-1.886945515871047974e-01
-2.281081229448318481e-01
-2.158897817134857178e-01
-2.225809395313262939e-01
-1.678069978952407837e-01
-1.010771244764328003e-01
-1.810984760522842407e-01
-4.584567248821258545e-02
-8.234593272209167480e-02
-7.123774290084838867e-02
-1.515719592571258545e-01
-1.498899161815643311e-01
1.160943694412708282e-02
6.499400828033685684e-03
1.471683681011199951e-01
6.043568253517150879e-02
8.108776062726974487e-02
1.377926860004663467e-02
-2.230720780789852142e-02
-4.433856345713138580e-03
-2.785121090710163116e-02
8.757706731557846069e-02
-2.526086941361427307e-02
1.721735857427120209e-02
-3.956156969070434570e-02
-5.219369009137153625e-02
-3.512435033917427063e-02
-2.623981796205043793e-03
4.141854122281074524e-02
-3.503015637397766113e-02
-5.486813187599182129e-02
-6.490317732095718384e-02
-2.799923159182071686e-02
-8.704570680856704712e-02
-8.727202564477920532e-02
-7.355318963527679443e-02
-2.992050535976886749e-02
-4.575940221548080444e-02
-7.511078566312789917e-02
-9.265704452991485596e-02
-1.400539278984069824e-01
-1.401471197605133057e-01
-1.000190228223800659e-01
-4.987638816237449646e-02
-3.402750194072723389e-02
-1.054806038737297058e-01
-1.064990311861038208e-01
-1.770235598087310791e-01
-1.611447185277938843e-01
-4.852513596415519714e-02
3.204722329974174500e-02
8.894943445920944214e-02
3.125844150781631470e-02
-1.057035848498344421e-02
-1.882362663745880127e-01
-2.321418523788452148e-01
-1.464374214410781860e-01
-8.386394381523132324e-02
-2.771390974521636963e-02
7.877846248447895050e-03
1.299994438886642456e-02
-2.162996381521224976e-01
-2.866178154945373535e-01
-2.590337097644805908e-01
-1.812570244073867798e-01
-1.372149735689163208e-01
-9.354235231876373291e-02
-8.179381489753723145e-02
-1.285649836063385010e-01
-2.177940011024475098e-01
-2.869472801685333252e-01
-2.633770108222961426e-01
-1.853939741849899292e-01
-1.174521297216415405e-01
-9.871437400579452515e-02
-1.536928862333297729e-01
-2.274324595928192139e-01
-2.080357223749160767e-01
-1.679741889238357544e-01
-1.244513243436813354e-01
-1.447200626134872437e-01
-1.270672976970672607e-01
1.760511994361877441e-01
1.997154504060745239e-01
5.812256410717964172e-02
5.129345506429672241e-02
1.166713759303092957e-01
1.425496190786361694e-01
1.106794178485870361e-01
3.033725619316101074e-01
3.187572062015533447e-01
7.577950507402420044e-02
7.254434376955032349e-02
1.576153635978698730e-01
1.849042177200317383e-01
1.341013908386230469e-01
1.918406486511230469e-01
2.237783223390579224e-01
5.715968087315559387e-03
-6.018939241766929626e-02
-4.793869704008102417e-02
-5.037043243646621704e-02
-3.773949667811393738e-02
1.599827110767364502e-01
1.939258724451065063e-01
4.990739375352859497e-02
-1.031879428774118423e-02
-1.171405427157878876e-02
-8.568432182073593140e-02
-8.928439766168594360e-02
6.816843897104263306e-02
1.156410202383995056e-01
7.895947992801666260e-02
3.585666045546531677e-02
4.121385049074888229e-03
-9.213625639677047729e-02
-6.946250796318054199e-02
1.227890551090240479e-01
1.524483114480972290e-01
8.492995798587799072e-02
7.044684886932373047e-02
7.564458250999450684e-02
-1.655913516879081726e-02
-4.932782426476478577e-02
9.840419888496398926e-02
1.264259219169616699e-01
5.083348229527473450e-02
4.460540041327476501e-02
3.030015155673027039e-02
1.187351346015930176e-02
-2.319199033081531525e-02
-1.091766729950904846e-01
-1.882604509592056274e-01
-1.873245835304260254e-01
-1.261222809553146362e-01
2.018563076853752136e-02
6.542661786079406738e-02
6.289332360029220581e-02
-1.542692035436630249e-01
-2.675281763076782227e-01
-2.612159252166748047e-01
-2.074844092130661011e-01
-4.850360099226236343e-03
6.587841361761093140e-02
1.359488517045974731e-01
-1.213880851864814758e-01
-2.089785486459732056e-01
-2.065227031707763672e-01
-1.659900993108749390e-01
-7.161299884319305420e-02
-2.177982777357101440e-02
4.093277826905250549e-02
-5.807523429393768311e-02
-1.249411478638648987e-01
-1.575060039758682251e-01
-1.638634353876113892e-01
-1.403861343860626221e-01
-1.356519609689712524e-01
-7.589861750602722168e-02
-8.233026415109634399e-02
-1.308854967355728149e-01
-1.102061197161674500e-01
-8.139439672231674194e-02
-8.200754970312118530e-02
-5.933381244540214539e-02
-4.965568333864212036e-02
-4.572827834635972977e-03
-1.351194735616445541e-02
-4.412117227911949158e-02
-3.864797949790954590e-02
-8.702572435140609741e-02
-3.107715630903840065e-03
-1.019124221056699753e-02
5.427046492695808411e-02
9.761712700128555298e-02
5.025592446327209473e-02
2.019531093537807465e-02
-1.568379998207092285e-02
2.617838978767395020e-02
8.187200874090194702e-03
-1.586001515388488770e-01
-1.342280656099319458e-01
-1.234986707568168640e-01
-1.114144548773765564e-01
-1.983475983142852783e-01
-2.282511591911315918e-01
-1.778333485126495361e-01
-1.362470239400863647e-01
-1.327463090419769287e-01
-1.415984332561492920e-01
-1.174654215574264526e-01
-1.935983300209045410e-01
-1.691435873508453369e-01
-1.510969549417495728e-01
-7.555143535137176514e-02
-9.507390856742858887e-02
-7.474561780691146851e-02
-6.797149777412414551e-02
-8.446848392486572266e-02
-2.584203891456127167e-02
-5.117343366146087646e-02
-4.970644414424896240e-02
-6.176999583840370178e-02
-3.442259877920150757e-02
-2.787575125694274902e-02
-3.552652895450592041e-02
2.179822325706481934e-02
-2.993012545630335808e-03
-2.640285901725292206e-02
-1.907971873879432678e-02
1.238233596086502075e-02
2.721457276493310928e-03
1.909742830321192741e-03
-2.381717972457408905e-02
-6.466560065746307373e-02
-2.599552646279335022e-02
-1.631693728268146515e-02
-1.298743207007646561e-02
-1.077956892549991608e-02
-3.042010590434074402e-02
-8.373942226171493530e-03
-6.559538841247558594e-02
-1.630217954516410828e-02
-2.349544549360871315e-03
4.419269040226936340e-02
1.189235504716634750e-02
-3.772553801536560059e-02
-2.519561722874641418e-02
-6.864152848720550537e-02
-3.918184340000152588e-02
-2.140274271368980408e-02
-4.924374632537364960e-03
-5.534774437546730042e-02
-6.340163201093673706e-02
-9.720855951309204102e-02
-4.595437273383140564e-02
-1.141471490263938904e-01
-1.502963751554489136e-01
-1.136336401104927063e-01
-1.465104371309280396e-01
-1.166614145040512085e-01
-1.344332396984100342e-01
-8.048797398805618286e-02
-6.585533171892166138e-02
-1.014958918094635010e-01
-8.762625604867935181e-02
-1.540193259716033936e-01
-1.700665354728698730e-01
-1.600773036479949951e-01
-1.123522818088531494e-01
-9.136617183685302734e-02
-1.441172957420349121e-01
-9.446176141500473022e-02
-1.317785084247589111e-01
-1.417968124151229858e-01
-1.648079007863998413e-01
-1.243253201246261597e-01
-9.669747203588485718e-02
-1.405106037855148315e-01
-3.887906670570373535e-02
-2.244671992957592010e-02
4.439930897206068039e-03
-5.705298855900764465e-02
-7.705810666084289551e-02
-1.040077358484268188e-01
-1.112477555871009827e-01
-4.192379862070083618e-02
-4.220719635486602783e-02
3.054420230910181999e-03
-5.752774327993392944e-02
-7.090082019567489624e-02
-1.139679104089736938e-01
-1.079753339290618896e-01
-3.344602510333061218e-02
-8.610995486378669739e-03
4.948839172720909119e-02
2.670498378574848175e-02
5.169018637388944626e-03
-1.129628568887710571e-01
-5.010349676012992859e-02
3.562418371438980103e-02
1.266945749521255493e-01
1.030343845486640930e-01
1.416233628988265991e-01
9.791293740272521973e-02
-1.781837940216064453e-01
-7.551507651805877686e-02
1.429951488971710205e-01
3.104912340641021729e-01
2.580074965953826904e-01
2.451864331960678101e-01
1.254625320434570312e-01
-1.096277460455894470e-01
-5.538330972194671631e-02
1.221087947487831116e-01
3.177995681762695312e-01
3.248471021652221680e-01
2.957743704319000244e-01
1.307167261838912964e-01
-6.283606588840484619e-02
5.009650718420743942e-03
1.128301024436950684e-01
2.659749686717987061e-01
2.663895189762115479e-01
2.072332650423049927e-01
6.283374130725860596e-02
-1.342661026865243912e-02
-9.628032334148883820e-03
1.779113151133060455e-02
1.649132370948791504e-01
1.865798085927963257e-01
1.959493160247802734e-01
7.369147986173629761e-02
-1.299574691802263260e-02
-1.927469484508037567e-02
-2.019464597105979919e-02
7.346090674400329590e-02
9.499937295913696289e-02
1.166240274906158447e-01
3.143666684627532959e-02
-3.860063105821609497e-02
-6.367682665586471558e-02
-3.704719617962837219e-02
1.226910296827554703e-02
1.379458978772163391e-02
2.360195480287075043e-02
-2.308025956153869629e-03
-4.312337934970855713e-02
-8.317150175571441650e-02
-1.006153970956802368e-01
-1.878523379564285278e-01
-1.625087559223175049e-01
-1.761663705110549927e-01
-1.084802001714706421e-01
-1.337758153676986694e-01
-2.078044265508651733e-01
-1.606025248765945435e-01
-2.814753651618957520e-01
-2.530477643013000488e-01
-2.244413644075393677e-01
-1.238085106015205383e-01
-1.413963437080383301e-01
-2.325068116188049316e-01
-1.095009297132492065e-01
-1.631892323493957520e-01
-1.606854051351547241e-01
-1.843278110027313232e-01
-1.173657327890396118e-01
-2.150890827178955078e-01
-2.971788048744201660e-01
-1.450692117214202881e-01
-9.992619603872299194e-02
-8.163605630397796631e-02
-1.015750542283058167e-01
-6.645170599222183228e-02
-2.401229888200759888e-01
-2.823390662670135498e-01
-8.378655463457107544e-02
3.498376533389091492e-02
1.128728017210960388e-01
7.077451050281524658e-02
2.425308339297771454e-02
-1.689209789037704468e-01
-1.677301377058029175e-01
-5.321283638477325439e-02
8.874621987342834473e-02
1.736974418163299561e-01
1.821424067020416260e-01
8.471131324768066406e-02
-6.902968138456344604e-02
-5.890969187021255493e-02
2.704480430111289024e-03
7.817693799734115601e-02
1.339023262262344360e-01
1.573178917169570923e-01
8.709299564361572266e-02
2.806119993329048157e-02
4.446005821228027344e-02
-4.312766715884208679e-02
5.878195632249116898e-03
-3.457424044609069824e-02
-2.995528280735015869e-02
-2.657728269696235657e-02
7.724732905626296997e-02
9.934150427579879761e-02
-3.975227475166320801e-02
2.821795083582401276e-02
-1.343886088579893112e-02
-1.701802946627140045e-02
-4.956755414605140686e-02
1.190870106220245361e-01
1.560125350952148438e-01
9.675770998001098633e-02
1.105858385562896729e-01
6.440934538841247559e-02
-2.259839558973908424e-03
-3.480413928627967834e-02
4.586821049451828003e-02
9.961321204900741577e-02
1.335525959730148315e-01
1.203593164682388306e-01
8.517114073038101196e-02
1.449954882264137268e-02
9.802217595279216766e-03
9.229550510644912720e-02
1.498809307813644409e-01
1.218824237585067749e-01
8.422540128231048584e-02
6.956386566162109375e-02
4.970863461494445801e-02
2.957385405898094177e-02
9.024988859891891479e-02
1.396006196737289429e-01
1.012982875108718872e-01
1.034039855003356934e-01
6.025019660592079163e-02
8.566489815711975098e-02
3.404128365218639374e-03
4.071368649601936340e-02
6.620154529809951782e-02
4.187626391649246216e-02
5.883943289518356323e-02
-1.305220648646354675e-02
-1.193404290825128555e-02
-5.399318411946296692e-02
-1.104116439819335938e-01
-1.106187403202056885e-01
-2.645339071750640869e-02
6.556330248713493347e-03
-2.613881230354309082e-02
-4.998120293021202087e-02
-6.311221420764923096e-02
-1.476366966962814331e-01
-1.331294178962707520e-01
-1.196445059031248093e-02
9.628708474338054657e-03
-6.138990074396133423e-02
-8.763881772756576538e-02
-6.821099668741226196e-02
-1.434475779533386230e-01
-2.032960504293441772e-01
-1.010765358805656433e-01
-1.160452142357826233e-01
-1.806647777557373047e-01
-2.301898449659347534e-01
-1.421971321105957031e-01
-1.405193805694580078e-01
-2.228496968746185303e-01
-1.269768029451370239e-01
-1.883693337440490723e-01
-2.624629139900207520e-01
-3.292845487594604492e-01
-2.135643959045410156e-01
-7.330192625522613525e-02
-1.386948376893997192e-01
-1.211282685399055481e-01
-1.726745069026947021e-01
-1.930014789104461670e-01
-2.883972525596618652e-01
-1.895122826099395752e-01
-2.257097326219081879e-02
7.156649953685700893e-04
1.305236667394638062e-02
-2.719002589583396912e-02
-8.740026503801345825e-02
-1.431880444288253784e-01
-1.149677857756614685e-01
-4.499514400959014893e-02
-3.268465772271156311e-02
-1.462263520807027817e-02
-2.147257141768932343e-02
-5.192110314965248108e-02
-7.951746135950088501e-02
-7.661022990942001343e-02
-3.177634254097938538e-02
-3.034785203635692596e-02
-3.855914995074272156e-02
-1.984292175620794296e-03
-2.856726944446563721e-02
-2.460622973740100861e-02
-3.056413680315017700e-02
1.914628222584724426e-02
2.762919478118419647e-02
-3.704515472054481506e-02
-6.148791313171386719e-02
-4.614673927426338196e-02
9.984334465116262436e-04
-2.522490685805678368e-03
4.851581901311874390e-02
5.902829393744468689e-02
-6.867562234401702881e-02
-1.253876537084579468e-01
-8.538743853569030762e-02
4.888300225138664246e-02
7.217894494533538818e-02
4.076224192976951599e-02
5.125711113214492798e-02
-8.033994585275650024e-02
-1.101118698716163635e-01
-7.816702872514724731e-02
1.249299272894859314e-01
1.613891124725341797e-01
-8.075491525232791901e-03
-1.241377275437116623e-02
-4.663715884089469910e-02
-3.429631516337394714e-02
-1.379699259996414185e-02
1.577097326517105103e-01
1.397203207015991211e-01
-8.845566958189010620e-02
-1.184690371155738831e-01
-8.414757251739501953e-02
-2.621076628565788269e-02
-8.271656930446624756e-03
1.098100766539573669e-01
1.047022193670272827e-01
-6.865801662206649780e-02
-7.939180731773376465e-02
-1.830629073083400726e-02
3.433152660727500916e-02
1.297209039330482483e-02
-4.753247834742069244e-03
-3.295585140585899353e-02
1.676505780778825283e-03
-8.912575989961624146e-02
-1.180618107318878174e-01
-2.055497616529464722e-01
-2.156402617692947388e-01
-2.408241331577301025e-01
-1.714753359556198120e-01
-2.370816422626376152e-03
-8.807098865509033203e-02
-9.106353670358657837e-02
-1.447214037179946899e-01
-1.498210728168487549e-01
-1.740759760141372681e-01
-1.720922291278839111e-01
-1.122581511735916138e-01
-2.168837189674377441e-01
-1.399483084678649902e-01
-1.438069492578506470e-01
-1.063698157668113708e-01
-1.502202451229095459e-01
-1.125411987304687500e-01
-1.250944286584854126e-01
-1.633564978837966919e-01
-2.901105023920536041e-02
1.160006597638130188e-02
-2.270419523119926453e-02
-8.503973484039306641e-02
-9.586565196514129639e-02
-1.001790910959243774e-01
-1.444891542196273804e-01
-6.498456001281738281e-02
-4.493181034922599792e-02
-3.925152495503425598e-02
-6.774486601352691650e-02
-5.623189359903335571e-02
-1.882621645927429199e-02
-5.910106375813484192e-02
-5.746084824204444885e-02
-9.663979709148406982e-02
-1.086874082684516907e-01
-7.599192112684249878e-02
-4.179894179105758667e-02
-2.095269225537776947e-02
-4.307144135236740112e-02
-4.239164665341377258e-02
-8.735248446464538574e-02
-4.874204844236373901e-02
-3.486793488264083862e-02
-1.494581904262304306e-02
-5.771118449047207832e-04
-3.936602175235748291e-02
-1.888059228658676147e-01
-1.643223911523818970e-01
-9.960133582353591919e-02
-5.249386187642812729e-03
-8.709141984581947327e-03
3.621813654899597168e-02
-6.062588654458522797e-03
-2.087454348802566528e-01
-2.062504440546035767e-01
-1.394395381212234497e-01
-1.297627203166484833e-02
1.557619031518697739e-02
-9.138769656419754028e-02
-1.228810995817184448e-01
-1.725593358278274536e-01
-1.397659927606582642e-01
-8.329647034406661987e-02
-5.263959523290395737e-03
-1.839762553572654724e-02
-1.360468268394470215e-01
-1.494952738285064697e-01
-9.125944972038269043e-02
-8.434285223484039307e-02
-6.510287523269653320e-02
-2.398220263421535492e-02
-3.996062092483043671e-03
-2.005929797887802124e-01
-1.939591318368911743e-01
-5.367431417107582092e-02
-2.254233695566654205e-02
1.096220966428518295e-02
-4.496225714683532715e-02
-4.117022827267646790e-02
-2.218470424413681030e-01
-1.925163418054580688e-01
-1.007118374109268188e-01
-2.280174568295478821e-02
3.242027759552001953e-02
-3.659122064709663391e-02
-2.852331474423408508e-02
-1.747628599405288696e-01
-1.701751202344894409e-01
-9.791664034128189087e-02
-1.662548445165157318e-02
2.149595692753791809e-02
-4.014715924859046936e-02
-4.391004890203475952e-02
6.936505436897277832e-02
-1.107416208833456039e-02
-1.141543760895729065e-01
-2.030991911888122559e-01
-1.860547810792922974e-01
-2.017429471015930176e-01
-1.130666136741638184e-01
6.808353960514068604e-02
-5.018385872244834900e-02
-1.321370899677276611e-01
-2.409107685089111328e-01
-1.809979230165481567e-01
-2.270216941833496094e-01
-1.391895711421966553e-01
-1.399147510528564453e-02
-4.471459239721298218e-02
-3.712515532970428467e-02
-1.143093779683113098e-01
-1.687529534101486206e-01
-2.972199022769927979e-01
-2.318571358919143677e-01
-5.591054214164614677e-04
1.061746664345264435e-02
3.093347512185573578e-02
8.298009634017944336e-03
-1.039742305874824524e-01
-3.117095828056335449e-01
-2.727410197257995605e-01
6.114730983972549438e-02
9.651210904121398926e-02
9.603603929281234741e-02
1.530620269477367401e-02
-5.779821053147315979e-02
-2.006939202547073364e-01
-1.672223359346389771e-01
2.153192460536956787e-01
2.414754182100296021e-01
1.686671525239944458e-01
6.050793826580047607e-02
-2.864169701933860779e-02
-1.021695882081985474e-01
-1.102129593491554260e-01
1.486307084560394287e-01
1.873722821474075317e-01
1.140381246805191040e-01
4.383718222379684448e-02
1.282067503780126572e-02
8.361670188605785370e-03
-1.045416388660669327e-02
-6.210402771830558777e-02
-1.371034383773803711e-01
-6.537941843271255493e-02
-5.798020958900451660e-02
-3.903092443943023682e-02
-3.349081426858901978e-02
-3.965963795781135559e-02
-6.717091798782348633e-02
-1.523750722408294678e-01
-2.093682810664176941e-02
8.247636724263429642e-04
1.352409552782773972e-02
-1.734369806945323944e-02
-5.355893447995185852e-02
-4.651126265525817871e-02
-1.470952481031417847e-01
-5.226432532072067261e-02
-4.411133378744125366e-02
1.686709234490990639e-03
2.609498333185911179e-03
-1.236807461827993393e-02
-9.082878381013870239e-02
-1.447730660438537598e-01
-5.570535082370042801e-03
3.187508881092071533e-02
2.730170637369155884e-02
-4.508482292294502258e-02
-9.354982525110244751e-02
-1.118805408477783203e-01
-1.633539050817489624e-01
-1.152573376893997192e-01
-1.490016728639602661e-01
-1.813229322433471680e-01
-2.073604464530944824e-01
-1.472000181674957275e-01
-2.117986232042312622e-01
-2.160779237747192383e-01
-8.817196637392044067e-02
-1.285718530416488647e-01
-2.454043626785278320e-01
-3.032594919204711914e-01
-2.073908746242523193e-01
-1.819246113300323486e-01
-2.010429054498672485e-01
-9.592609852552413940e-02
-1.154635325074195862e-01
-1.499717682600021362e-01
-1.751473397016525269e-01
-1.223726123571395874e-01
-7.468445226550102234e-03
4.855490475893020630e-02
-1.212037261575460434e-02
-5.584982410073280334e-02
-4.445360228419303894e-02
-2.284249849617481232e-02
-3.038769587874412537e-02
9.083604812622070312e-02
1.057629361748695374e-01
-9.310528403148055077e-04
-5.169846117496490479e-02
7.341635500779375434e-05
8.035086095333099365e-02
4.014205932617187500e-02
1.078853309154510498e-01
1.149132773280143738e-01
4.862832278013229370e-02
2.474464848637580872e-02
6.528382003307342529e-02
1.566371321678161621e-01
7.826516777276992798e-02
-3.156902967020869255e-03
1.127274800091981888e-02
5.114783719182014465e-02
1.323263049125671387e-01
2.323160320520401001e-01
4.061325788497924805e-01
2.564566731452941895e-01
-6.580441445112228394e-02
-3.030093014240264893e-02
6.649519503116607666e-02
2.141688615083694458e-01
2.936020195484161377e-01
3.965884745121002197e-01
2.530361413955688477e-01
-1.356066763401031494e-01
-8.857683092355728149e-02
-8.352778851985931396e-03
1.535769999027252197e-01
2.128139734268188477e-01
2.831835448741912842e-01
1.242738589644432068e-01
-1.046316474676132202e-01
-9.222429245710372925e-02
-2.874583937227725983e-02
5.029687285423278809e-02
6.497013568878173828e-02
6.170310452580451965e-02
1.124605070799589157e-02
-2.886407822370529175e-02
-4.620748758316040039e-02
-8.184463530778884888e-02
-1.062691807746887207e-01
-9.490152448415756226e-02
-8.367481827735900879e-02
-4.862960800528526306e-02
-5.589395016431808472e-02
-4.990207403898239136e-02
-1.024155318737030029e-01
-1.409318447113037109e-01
-1.432995945215225220e-01
-1.176187023520469666e-01
-8.922374248504638672e-02
-7.258099317550659180e-02
-4.308672249317169189e-02
-4.702895507216453552e-02
-1.287467479705810547e-01
-1.730636507272720337e-01
-2.262354940176010132e-01
-1.681429147720336914e-01
-7.353936880826950073e-02
-5.305304378271102905e-02
-2.627484733238816261e-03
-5.668723210692405701e-02
-1.502961516380310059e-01
-2.714423239231109619e-01
-2.289495468139648438e-01
-2.461580559611320496e-02
2.369366958737373352e-02
1.102214753627777100e-01
9.619613736867904663e-02
2.186550386250019073e-02
-8.253926038742065430e-02
-9.464179724454879761e-02
2.159570902585983276e-02
3.282241895794868469e-02
6.991726905107498169e-02
8.775597810745239258e-02
2.738423086702823639e-02
-3.343650326132774353e-02
-8.295603096485137939e-02
2.223194390535354614e-02
6.686495244503021240e-02
7.322729378938674927e-02
1.012235954403877258e-01
9.507668763399124146e-02
1.150133609771728516e-01
3.999414294958114624e-02
-1.669809073209762573e-01
-1.779580265283584595e-01
-1.757031381130218506e-01
-1.331377178430557251e-01
-7.898563146591186523e-02
-1.327016204595565796e-01
-1.319384127855300903e-01
-1.658906340599060059e-01
-1.453686505556106567e-01
-1.227057501673698425e-01
-5.454359948635101318e-02
3.344673290848731995e-02
-4.932017624378204346e-02
-1.081158593297004700e-01
-1.222745925188064575e-01
-1.200296208262443542e-01
-2.779215760529041290e-02
2.824809402227401733e-02
7.228042185306549072e-02
1.792019419372081757e-02
-3.525064513087272644e-02
-1.072139069437980652e-01
-7.374238967895507812e-02
5.657052248716354370e-02
9.579076617956161499e-02
5.034603178501129150e-02
-2.269759075716137886e-03
-1.499626878648996353e-02
-1.967950463294982910e-01
-2.014336735010147095e-01
-4.145035892724990845e-02
-6.535220891237258911e-02
-1.530997157096862793e-01
-1.999469399452209473e-01
-6.111995130777359009e-02
-2.482759505510330200e-01
-2.862522900104522705e-01
-1.281769722700119019e-01
-8.325754106044769287e-02
-1.768330633640289307e-01
-2.482362985610961914e-01
-1.462557315826416016e-01
-2.335720658302307129e-01
-3.119530975818634033e-01
-2.021274864673614502e-01
-1.343072950839996338e-01
-1.679473072290420532e-01
-1.855602413415908813e-01
-1.356701403856277466e-01
6.945550441741943359e-03
5.756223574280738831e-03
-2.143131569027900696e-02
-6.891357153654098511e-02
-1.644551753997802734e-01
-2.721155881881713867e-01
-2.103292047977447510e-01
3.310194879304617643e-04
-5.448639276437461376e-04
1.262268144637346268e-02
4.730649292469024658e-02
-2.606265805661678314e-02
-1.465742737054824829e-01
-1.605415195226669312e-01
-1.367169022560119629e-01
-1.450216770172119141e-01
4.959433805197477341e-03
8.546455204486846924e-02
4.552250355482101440e-02
-5.566693469882011414e-02
-9.206736087799072266e-02
-1.357092112302780151e-01
-1.932421475648880005e-01
-6.602520495653152466e-02
-9.042983874678611755e-03
4.548149183392524719e-02
1.035212203860282898e-01
3.667285665869712830e-02
-9.625636786222457886e-02
-1.371328830718994141e-01
-6.624197959899902344e-02
-5.938138067722320557e-02
-1.763484440743923187e-02
3.654982522130012512e-02
-2.923517301678657532e-02
-6.360261142253875732e-02
-8.820351213216781616e-02
-9.823076426982879639e-02
-9.071984142065048218e-02
-8.410824090242385864e-02
-3.340953215956687927e-02
-5.814811214804649353e-02
-4.733578860759735107e-02
-7.280671596527099609e-02
-5.813639611005783081e-02
-5.006303638219833374e-02
-4.412811994552612305e-02
-5.055810138583183289e-02
-8.892120420932769775e-02
-1.579522490501403809e-01
-1.451057344675064087e-01
-9.011823683977127075e-02
2.137315832078456879e-02
2.468720637261867523e-02
1.972836442291736603e-02
9.309292770922183990e-03
-2.189747393131256104e-01
-2.614611983299255371e-01
-2.058041542768478394e-01
-8.582893013954162598e-02
-7.684064656496047974e-02
-7.415027916431427002e-02
-6.073511019349098206e-02
-1.665094643831253052e-01
-2.557961344718933105e-01
-1.752409487962722778e-01
-1.692334562540054321e-01
-1.364843249320983887e-01
-1.002193540334701538e-01
-5.135550349950790405e-02
-1.742045283317565918e-01
-2.666462659835815430e-01
-1.770661175251007080e-01
-2.053272277116775513e-01
-1.737551242113113403e-01
-1.596704125404357910e-01
-1.024389117956161499e-01
-1.825446933507919312e-01
-2.269847095012664795e-01
-1.183151528239250183e-01
-1.064408347010612488e-01
-8.249959349632263184e-02
-4.708148166537284851e-02
-2.586424117907881737e-03
-1.985248625278472900e-01
-2.169202864170074463e-01
-1.591812670230865479e-01
-1.250502467155456543e-01
-8.241705596446990967e-02
-4.091808944940567017e-02
-1.052301749587059021e-02
-1.774115860462188721e-01
-1.962197124958038330e-01
-1.640208661556243896e-01
-1.265299469232559204e-01
-7.470669597387313843e-02
-2.731948904693126678e-02
-7.575838360935449600e-03
-1.238829046487808228e-01
-1.088775694370269775e-01
-1.740020466968417168e-03
3.258328512310981750e-02
-1.592212356626987457e-02
-5.502112954854965210e-02
-6.472221016883850098e-02
-1.123576089739799500e-01
-1.132276207208633423e-01
-6.129362434148788452e-02
-6.311783939599990845e-02
-9.448965638875961304e-02
-8.684198558330535889e-02
-9.537837654352188110e-02
-7.697251439094543457e-02
-9.649629145860671997e-02
-7.906802743673324585e-02
-1.157955527305603027e-01
-7.990061491727828979e-02
-1.811585761606693268e-02
-2.797597274184226990e-02
-6.085393950343132019e-03
6.197653245180845261e-03
-2.986567281186580658e-02
-2.887405082583427429e-02
-9.588822722434997559e-03
4.101677238941192627e-02
1.654422655701637268e-02
8.035901002585887909e-03
3.130633383989334106e-02
2.739129029214382172e-02
3.830851521342992783e-03
-1.902796514332294464e-02
-2.452399767935276031e-02
-3.350475057959556580e-02
1.225498225539922714e-02
1.684358529746532440e-02
4.089983552694320679e-02
4.547440633177757263e-02
3.777528554201126099e-02
1.847602427005767822e-02
-2.842501178383827209e-02
-1.181062310934066772e-02
-3.480976447463035583e-02
-1.043076720088720322e-02
1.405580993741750717e-02
7.951706356834620237e-05
-2.761580795049667358e-02
-6.734159588813781738e-02
3.513066470623016357e-01
3.821008801460266113e-01
1.656123399734497070e-01
5.283332616090774536e-02
1.225103531032800674e-02
-7.190362550318241119e-03
-5.213131010532379150e-02
3.996607661247253418e-01
4.548696279525756836e-01
1.893154829740524292e-01
9.762063622474670410e-02
3.256699815392494202e-02
1.697606220841407776e-02
-3.594708442687988281e-02
1.441499888896942139e-01
1.570699363946914673e-01
6.901755183935165405e-02
1.110275164246559143e-01
3.398521617054939270e-02
1.369052566587924957e-02
-3.998664021492004395e-02
-1.639695838093757629e-02
-2.839034982025623322e-02
1.653168722987174988e-02
9.417673200368881226e-02
5.222349241375923157e-02
1.047589909285306931e-02
-1.027734857052564621e-02
-6.122444942593574524e-02
-8.878513425588607788e-02
-1.919084601104259491e-02
3.047276474535465240e-02
3.472505509853363037e-02
2.842107787728309631e-02
2.721559256315231323e-02
6.953992880880832672e-03
-5.081945564597845078e-03
-1.534984074532985687e-02
-1.073354203253984451e-02
1.415617391467094421e-02
7.217545062303543091e-02
6.324304640293121338e-02
1.519147306680679321e-02
1.288923341780900955e-02
-3.437522798776626587e-02
-2.855580858886241913e-02
3.668456105515360832e-03
6.452888995409011841e-02
4.902304708957672119e-02
9.612540900707244873e-02
1.191974729299545288e-01
8.231667429208755493e-02
3.037202171981334686e-02
-2.957187406718730927e-02
-9.002231061458587646e-02
-7.022703438997268677e-02
1.379057019948959351e-01
1.512325406074523926e-01
7.598721235990524292e-02
3.415311872959136963e-02
-2.172728069126605988e-02
-8.362112194299697876e-02
-9.568386524915695190e-02
1.062785461544990540e-01
1.061821728944778442e-01
2.432720363140106201e-02
-6.017923355102539062e-03
-2.651248313486576080e-02
-4.714376479387283325e-02
-5.061779916286468506e-02
4.257148876786231995e-02
1.301530096679925919e-02
-4.815459251403808594e-02
-9.320048987865447998e-02
-1.063166484236717224e-01
-1.237540543079376221e-01
-9.013437479734420776e-02
2.729021757841110229e-02
4.641757812350988388e-03
-5.103244259953498840e-02
-1.123009473085403442e-01
-1.627103090286254883e-01
-1.408440619707107544e-01
-7.387813925743103027e-02
3.452741727232933044e-02
-4.614862147718667984e-03
-9.191621840000152588e-02
-1.698802709579467773e-01
-2.141798138618469238e-01
-1.911323964595794678e-01
-1.245407536625862122e-01
6.111610680818557739e-02
7.959123700857162476e-02
-1.868358068168163300e-02
-7.103615254163742065e-02
-1.374731212854385376e-01
-1.139662489295005798e-01
-9.476716816425323486e-02
4.687505774199962616e-03
2.569234184920787811e-02
1.004135906696319580e-01
-4.322601482272148132e-02
-1.104616820812225342e-01
-1.254472732543945312e-01
-9.848570078611373901e-02
1.252405438572168350e-02
3.308177366852760315e-02
8.519241213798522949e-02
-6.252892315387725830e-02
-1.149136051535606384e-01
-1.138366833329200745e-01
-1.087693646550178528e-01
1.945194788277149200e-02
8.130298554897308350e-02
4.719236865639686584e-02
3.286542743444442749e-02
-2.610580250620841980e-02
-2.220195159316062927e-02
-4.856736958026885986e-02
4.822121467441320419e-03
5.164910480380058289e-02
3.240869566798210144e-02
8.770203590393066406e-02
4.728852212429046631e-02
3.844235837459564209e-02
-6.646162271499633789e-02
4.122120514512062073e-02
1.092982217669487000e-01
8.504337817430496216e-02
8.236549049615859985e-02
-3.812504932284355164e-02
-8.891357481479644775e-02
-1.314617097377777100e-01
-4.781256243586540222e-02
-4.365870729088783264e-02
2.015868015587329865e-02
-1.034616678953170776e-02
-7.357701659202575684e-02
-9.282704442739486694e-02
-1.047789826989173889e-01
-1.009808927774429321e-01
-1.338126808404922485e-01
-1.032501310110092163e-01
-1.226347684860229492e-01
-1.564521193504333496e-01
-1.818367689847946167e-01
-1.429761350154876709e-01
1.621453464031219482e-01
2.693156301975250244e-01
1.144171431660652161e-01
5.119761917740106583e-03
-4.257910698652267456e-02
4.897514358162879944e-02
1.519058272242546082e-02
2.663596570491790771e-01
4.769153296947479248e-01
3.011930882930755615e-01
1.061360388994216919e-01
2.479196898639202118e-02
4.982598870992660522e-02
-6.777449976652860641e-03
2.944156527519226074e-01
4.693163931369781494e-01
4.322531223297119141e-01
3.442783057689666748e-01
2.230397015810012817e-01
6.314617395401000977e-02
-1.042289659380912781e-01
2.387437373399734497e-01
3.697964549064636230e-01
3.995834887027740479e-01
4.087887704372406006e-01
3.563222289085388184e-01
1.228962913155555725e-01
-9.199435263872146606e-02
1.491185724735260010e-01
2.116632908582687378e-01
2.758876979351043701e-01
3.516645431518554688e-01
3.239533007144927979e-01
1.748714148998260498e-01
-4.122214857488870621e-03
8.912640064954757690e-02
9.805297851562500000e-02
1.167643144726753235e-01
1.899739652872085571e-01
2.114579081535339355e-01
1.300111413002014160e-01
1.262336783111095428e-02
5.351544916629791260e-02
7.331234961748123169e-02
1.259402744472026825e-02
1.517591252923011780e-02
3.145205974578857422e-02
4.453752562403678894e-02
5.669879261404275894e-03
6.924273818731307983e-02
2.936105616390705109e-02
-5.374907050281763077e-03
-9.380656480789184570e-02
-5.557628720998764038e-02
-5.305523052811622620e-02
-2.461719885468482971e-02
1.987428218126296997e-01
1.891640573740005493e-01
1.009521782398223877e-01
-6.487876176834106445e-02
-1.929880306124687195e-02
-2.238497836515307426e-03
3.795713884755969048e-03
1.565943807363510132e-01
1.217830777168273926e-01
5.142580252140760422e-03
-1.458037644624710083e-01
-7.194274663925170898e-02
-1.600227691233158112e-02
9.767134673893451691e-03
8.714757859706878662e-02
5.532512068748474121e-02
-2.006171271204948425e-03
-1.079094111919403076e-01
-7.182344794273376465e-02
-6.951902061700820923e-02
-2.573801763355731964e-02
5.767350271344184875e-02
4.647473245859146118e-02
2.133950963616371155e-02
-5.027672648429870605e-02
-2.080264873802661896e-02
-4.679810628294944763e-02
-2.998582646250724792e-02
-5.827001761645078659e-03
4.693624563515186310e-03
4.932230338454246521e-03
-2.517603710293769836e-02
3.252572147175669670e-03
-9.390388615429401398e-03
-1.648890785872936249e-02
-2.518545649945735931e-02
-4.709322238340973854e-04
-7.315147668123245239e-04
-7.475264836102724075e-03
7.299450226128101349e-03
-5.983979441225528717e-03
-3.051326982676982880e-02
-1.637997627258300781e-01
-1.220035403966903687e-01
-5.222185701131820679e-02
2.928598597645759583e-02
-3.687508171424269676e-03
1.225066184997558594e-02
3.842179849743843079e-02
-2.500012814998626709e-01
-2.302846014499664307e-01
-1.041199266910552979e-01
1.301331724971532822e-02
5.780128762125968933e-03
2.456822246313095093e-02
4.914447665214538574e-02
-1.500344872474670410e-01
-1.687021702527999878e-01
-1.035659983754158020e-01
1.005635410547256470e-02
6.772384047508239746e-02
1.292902380228042603e-01
1.329991519451141357e-01
-7.089488953351974487e-02
-9.484228491783142090e-02
-6.614501029253005981e-02
-1.348696765489876270e-03
3.189774602651596069e-02
6.640190631151199341e-02
5.816254764795303345e-02
1.078689750283956528e-02
-1.105181989260017872e-03
-5.376055091619491577e-02
-6.394000351428985596e-02
-7.020983099937438965e-02
1.902893371880054474e-02
5.625189468264579773e-02
-1.031645908951759338e-01
-4.551583901047706604e-02
-3.935036808252334595e-02
-8.371285349130630493e-02
-1.454531848430633545e-01
-6.703878939151763916e-02
-2.063987776637077332e-02
-1.084683984518051147e-01
-6.519771367311477661e-02
-3.912558406591415405e-02
-7.436831295490264893e-02
-1.356243044137954712e-01
-8.364862948656082153e-02
-4.705720767378807068e-02
-1.434396654367446899e-01
-1.610213518142700195e-01
-1.280829459428787231e-01
-6.625872850418090820e-02
-1.995784975588321686e-02
-4.090769588947296143e-02
-4.122554510831832886e-02
-1.697083711624145508e-01
-2.119156569242477417e-01
-1.875617504119873047e-01
-8.119250833988189697e-02
-7.598132640123367310e-02
-1.257964819669723511e-01
-1.158226877450942993e-01
-1.563843339681625366e-01
-1.912195682525634766e-01
-1.600370258092880249e-01
-7.140070945024490356e-02
-4.552163556218147278e-02
-3.119791857898235321e-02
-5.734100565314292908e-02
-8.060807734727859497e-02
-9.046909213066101074e-02
-4.562160372734069824e-02
4.033095389604568481e-02
-9.781550616025924683e-03
-4.034376889467239380e-02
-8.298681676387786865e-02
-1.310871355235576630e-02
-1.403919048607349396e-02
-2.841930091381072998e-02
-3.861610591411590576e-02
-7.357694953680038452e-02
-1.317715346813201904e-01
-1.034650206565856934e-01
-5.670018494129180908e-03
-3.116972045972943306e-03
-3.879553824663162231e-02
-1.043596118688583374e-01
-1.212312430143356323e-01
-2.169935554265975952e-01
-1.642690449953079224e-01
-9.487283974885940552e-02
-1.169633567333221436e-01
-1.240688189864158630e-01
-1.870029419660568237e-01
-1.851548105478286743e-01
-2.510931193828582764e-01
-1.667862087488174438e-01
-1.106149330735206604e-01
-1.471066474914550781e-01
-4.413769021630287170e-02
-2.505600079894065857e-02
-3.105563670396804810e-02
-4.559090360999107361e-03
-3.378159133717417717e-03
-8.340919017791748047e-02
-1.252609938383102417e-01
-3.984454646706581116e-02
1.415534224361181259e-02
-1.148637477308511734e-02
-3.355047106742858887e-02
-6.585986167192459106e-02
-4.008833318948745728e-02
-5.826137587428092957e-02
-5.964809656143188477e-02
2.047474682331085205e-02
6.892774254083633423e-02
5.465209111571311951e-02
-3.957543522119522095e-04
-3.730538859963417053e-02
-1.983520947396755219e-02
-1.196128036826848984e-02
1.270624697208404541e-01
2.073087990283966064e-01
2.203275412321090698e-01
8.879777789115905762e-02
-4.655971005558967590e-02
-1.803373545408248901e-02
1.615944132208824158e-02
1.409392058849334717e-01
2.012331783771514893e-01
2.364869713783264160e-01
1.068346798419952393e-01
-7.798577100038528442e-02
-7.847017049789428711e-02
-2.370093762874603271e-02
9.066890925168991089e-02
1.376212090253829956e-01
1.984628885984420776e-01
1.385520100593566895e-01
-5.504468083381652832e-02
-7.149856537580490112e-02
-2.255483157932758331e-02
6.252918858081102371e-03
-6.480873096734285355e-03
1.767280697822570801e-02
1.510198600590229034e-02
-1.292158812284469604e-01
-1.814775615930557251e-01
-8.767274767160415649e-02
-5.645253136754035950e-02
-5.382402613759040833e-02
-4.246512427926063538e-02
-4.141238331794738770e-02
-1.923972517251968384e-01
-2.906678318977355957e-01
-1.984421461820602417e-01
-1.541866958141326904e-01
-1.158755421638488770e-01
-5.363962426781654358e-02
-5.746169015765190125e-02
-2.371623218059539795e-01
-3.132079541683197021e-01
-1.554271727800369263e-01
-6.686932593584060669e-02
-5.203369539231061935e-03
1.302183326333761215e-02
-1.600237190723419189e-02
-1.823526024818420410e-01
-2.005308717489242554e-01
-5.292215198278427124e-02
5.478289350867271423e-02
1.188728436827659607e-01
1.838881224393844604e-01
6.910221278667449951e-02
-1.594671607017517090e-01
-1.481987833976745605e-01
-5.248294770717620850e-02
3.266857564449310303e-02
1.792345941066741943e-02
6.088478490710258484e-03
-7.335341721773147583e-02
-8.376687020063400269e-02
-9.411325305700302124e-02
-2.463889122009277344e-02
-6.296009570360183716e-02
-8.151721209287643433e-02
-1.281195431947708130e-01
-1.388079226016998291e-01
-1.245590001344680786e-01
-1.370343416929244995e-01
-6.281593441963195801e-02
-1.379261612892150879e-01
-1.966316848993301392e-01
-2.415811717510223389e-01
-1.651030331850051880e-01
-1.951577663421630859e-01
-2.832702398300170898e-01
-2.745852768421173096e-01
-2.307384163141250610e-01
-2.268476635217666626e-01
-2.096392959356307983e-01
-1.530452519655227661e-01
-2.496778219938278198e-01
-3.275094926357269287e-01
-2.749314904212951660e-01
-1.759512722492218018e-01
-1.775042861700057983e-01
-8.821798115968704224e-02
-8.579780906438827515e-02
-2.809819281101226807e-01
-3.506199121475219727e-01
-2.325914800167083740e-01
-1.602926254272460938e-01
-1.268716752529144287e-01
-4.545921832323074341e-02
-3.074358031153678894e-02
-2.158612161874771118e-01
-2.718551456928253174e-01
-1.501073986291885376e-01
-5.520589649677276611e-02
-3.384629637002944946e-02
1.421115710400044918e-03
-4.754637554287910461e-02
-1.732475310564041138e-01
-1.774383336305618286e-01
-6.099916645325720310e-04
6.958850473165512085e-02
9.070082008838653564e-02
7.875487208366394043e-02
1.879104040563106537e-02
-1.181702241301536560e-01
-1.233600974082946777e-01
-3.554767742753028870e-02
2.689568698406219482e-02
4.247190803289413452e-02
4.490527510643005371e-02
-6.106511224061250687e-03
-9.931324422359466553e-02
-1.134452596306800842e-01
-2.208169735968112946e-02
4.584829136729240417e-02
6.277638673782348633e-02
9.883513301610946655e-02
4.505036026239395142e-02
-4.698335379362106323e-02
3.265284001827239990e-02
7.777640223503112793e-02
1.079856082797050476e-01
9.384206682443618774e-02
9.808643907308578491e-02
4.834457114338874817e-02
2.908415161073207855e-02
9.398637712001800537e-02
1.221226006746292114e-01
1.602531224489212036e-01
1.517840474843978882e-01
1.279217302799224854e-01
2.525305934250354767e-02
7.601501792669296265e-02
1.212927475571632385e-01
1.138339266180992126e-01
1.151623427867889404e-01
8.986992388963699341e-02
2.387871965765953064e-02
-4.247985407710075378e-02
5.945407971739768982e-02
9.243820607662200928e-02
9.159523248672485352e-02
6.079561635851860046e-02
4.478244483470916748e-02
1.917513646185398102e-02
-1.737767271697521210e-02
-1.072902418673038483e-02
1.727271266281604767e-02
5.595427379012107849e-02
2.524977922439575195e-02
3.391565755009651184e-03
-3.182626888155937195e-02
-5.855206772685050964e-02
1.483891904354095459e-02
2.339655533432960510e-02
5.490138009190559387e-02
2.238629944622516632e-02
3.343348950147628784e-02
3.074385225772857666e-02
-2.032643370330333710e-02
-2.758845128118991852e-02
-2.672907896339893341e-02
-4.296857863664627075e-02
-7.155416160821914673e-02
-8.883015811443328857e-02
-8.347711712121963501e-02
-8.341808617115020752e-02
-1.468426138162612915e-01
-3.148748725652694702e-02
1.451554149389266968e-01
2.512082457542419434e-01
2.937516272068023682e-01
3.344016969203948975e-01
2.246077060699462891e-01
-4.388127103447914124e-02
1.695412844419479370e-01
2.392930090427398682e-01
3.810181319713592529e-01
4.322734773159027100e-01
4.960239529609680176e-01
3.411435484886169434e-01
9.598548710346221924e-02
2.865766286849975586e-01
2.395095825195312500e-01
3.753312230110168457e-01
3.690959513187408447e-01
4.055472314357757568e-01
2.562907934188842773e-01
2.698827385902404785e-01
3.455484509468078613e-01
1.464094668626785278e-01
1.894698441028594971e-01
1.255726814270019531e-01
1.017701849341392517e-01
6.462375167757272720e-04
3.707377314567565918e-01
4.237641394138336182e-01
1.920268386602401733e-01
6.876315921545028687e-02
3.937856853008270264e-02
5.115056782960891724e-02
5.086063873022794724e-03
4.605717360973358154e-01
5.746099352836608887e-01
2.987049520015716553e-01
1.021683961153030396e-01
8.076921105384826660e-02
8.339956402778625488e-02
5.409881100058555603e-02
3.495376110076904297e-01
4.564078748226165771e-01
3.050206005573272705e-01
1.581151038408279419e-01
1.079181656241416931e-01
9.227921813726425171e-02
6.028173118829727173e-02
4.736795090138912201e-03
2.130306884646415710e-02
9.670400619506835938e-02
7.627240568399429321e-02
3.442933037877082825e-02
5.787563510239124298e-03
-5.690408870577812195e-02
-4.686758387833833694e-03
1.199209783226251602e-02
1.670137345790863037e-01
2.385785430669784546e-01
2.471848279237747192e-01
1.760911941528320312e-01
2.229129150509834290e-02
-7.705631665885448456e-03
-4.212662205100059509e-02
5.476502329111099243e-02
1.241073682904243469e-01
1.459566801786422729e-01
1.458566039800643921e-01
1.383094117045402527e-02
-3.368295356631278992e-02
-9.699589014053344727e-02
-7.825303077697753906e-02
1.063277106732130051e-02
7.322852313518524170e-02
2.033444494009017944e-01
5.629530921578407288e-02
3.085588570684194565e-03
-5.590336024761199951e-02
-5.800906196236610413e-02
1.576568931341171265e-02
4.631718620657920837e-02
1.324884891510009766e-01
3.256963938474655151e-02
5.320555064827203751e-03
-2.824564278125762939e-02
-2.972172200679779053e-02
9.188381582498550415e-02
1.765081733465194702e-01
2.250436544418334961e-01
9.065375477075576782e-02
9.494439698755741119e-03
-2.455127611756324768e-02
-3.101016208529472351e-02
7.441689074039459229e-02
1.585700511932373047e-01
2.091111540794372559e-01
1.103181242942810059e-01
-1.512335613369941711e-02
6.832967046648263931e-03
-1.830697618424892426e-02
-1.392544247210025787e-02
-5.522677674889564514e-02
-1.101824641227722168e-01
-1.129026710987091064e-01
2.048731595277786255e-02
5.967087298631668091e-02
5.270351469516754150e-02
4.933684691786766052e-02
4.819454625248908997e-03
-7.331594824790954590e-02
-8.534141629934310913e-02
-7.104061543941497803e-03
4.896843805909156799e-02
6.946502625942230225e-02
7.111475616693496704e-02
7.345729321241378784e-02
1.019731722772121429e-02
-1.252363063395023346e-02
-4.474678263068199158e-02
-2.291094511747360229e-02
3.558981791138648987e-02
3.493640944361686707e-02
4.992769658565521240e-02
3.938977315556257963e-04
-1.904843002557754517e-02
-1.043666824698448181e-01
-1.103052645921707153e-01
-6.599640846252441406e-02
-4.680431447923183441e-03
2.137706056237220764e-02
3.266106918454170227e-02
-1.807295484468340874e-03
-1.573250740766525269e-01
-1.963023990392684937e-01
-1.703723520040512085e-01
-1.068899333477020264e-01
-9.732517600059509277e-02
-9.327034652233123779e-02
-9.390521794557571411e-02
-1.489976048469543457e-01
-1.577212810516357422e-01
-1.098557561635971069e-01
-3.208876401185989380e-02
-2.502872422337532043e-02
-5.149170011281967163e-02
-5.993964895606040955e-02
3.973077610135078430e-02
6.093345209956169128e-02
9.176605194807052612e-02
2.984107285737991333e-02
-3.385476395487785339e-02
-4.117599502205848694e-02
-2.216127701103687286e-02
1.412877440452575684e-01
1.827491223812103271e-01
1.487187445163726807e-01
1.213180795311927795e-01
7.309892028570175171e-02
7.640280574560165405e-02
5.445373803377151489e-02
1.573900729417800903e-01
1.814026832580566406e-01
8.514730632305145264e-02
6.854006648063659668e-02
7.542590796947479248e-02
1.061743646860122681e-01
7.986767590045928955e-02
1.920900195837020874e-01
1.788927614688873291e-01
4.854479432106018066e-02
-3.119482472538948059e-02
6.143104750663042068e-03
9.427598118782043457e-02
9.185019880533218384e-02
1.868981868028640747e-01
1.344823986291885376e-01
1.002507843077182770e-02
-9.962878376245498657e-02
-3.969784826040267944e-02
7.244399748742580414e-04
2.652986906468868256e-02
2.387651652097702026e-01
2.096960842609405518e-01
6.077612191438674927e-02
-5.709904059767723083e-02
-3.852337598800659180e-02
-6.296773906797170639e-03
3.508777357637882233e-03
1.862871795892715454e-01
2.104900479316711426e-01
1.028338894248008728e-01
-2.266618981957435608e-02
-2.934347651898860931e-02
-1.259354781359434128e-02
-6.977307610213756561e-03
-3.087651915848255157e-02
-2.291118353605270386e-02
-1.965109445154666901e-02
-6.061351671814918518e-02
-3.495917841792106628e-02
-7.102768868207931519e-02
-6.706577539443969727e-02
-8.143809437751770020e-02
-1.012514308094978333e-01
-6.849961727857589722e-02
-1.067981198430061340e-01
-1.104845851659774780e-01
-1.206723600625991821e-01
-9.882900863885879517e-02
-1.475265920162200928e-01
-1.400517970323562622e-01
-9.099573642015457153e-02
-1.427194774150848389e-01
-1.552278101444244385e-01
-1.787087470293045044e-01
-1.113411113619804382e-01
-1.712263971567153931e-01
-1.819462031126022339e-01
-9.488973766565322876e-02
-6.520178914070129395e-02
-8.824126422405242920e-02
-1.606386452913284302e-01
-1.088130325078964233e-01
-1.672757863998413086e-01
-1.968845129013061523e-01
-1.263548731803894043e-01
-1.154011338949203491e-01
-1.410441547632217407e-01
-2.750323414802551270e-01
-1.956732869148254395e-01
-1.311582326889038086e-01
-1.601141691207885742e-01
-9.431996941566467285e-02
-7.817800343036651611e-02
-1.696906685829162598e-01
-3.080407083034515381e-01
-2.865520715713500977e-01
-1.128202229738235474e-01
-1.449004113674163818e-01
-8.026084303855895996e-02
-8.387938141822814941e-02
-1.383311897516250610e-01
-2.100720107555389404e-01
-1.752562224864959717e-01
-7.658466696739196777e-02
-1.109584514051675797e-02
1.507800351828336716e-02
5.664560012519359589e-03
-3.056835755705833435e-02
-2.864325605332851410e-02
-2.273835428059101105e-02
-1.021929923444986343e-02
4.434568062424659729e-02
5.443538352847099304e-02
2.582511398941278458e-03
-2.498862519860267639e-02
-5.477940663695335388e-02
-4.239937290549278259e-02
8.827429264783859253e-02
1.538031697273254395e-01
1.254850775003433228e-01
7.930383831262588501e-02
6.724662333726882935e-02
3.062255494296550751e-02
-2.029957808554172516e-02
4.012553766369819641e-02
1.019691452383995056e-01
1.168515756726264954e-01
8.865130692720413208e-02
7.765206694602966309e-02
4.307091981172561646e-02
5.233356263488531113e-03
-9.071542322635650635e-02
2.042917301878333092e-03
9.556706249713897705e-02
2.028779536485671997e-01
2.052036374807357788e-01
1.898570060729980469e-01
1.214110255241394043e-01
-1.375682204961776733e-01
-8.688879013061523438e-02
9.858785197138786316e-03
1.559615433216094971e-01
1.326788812875747681e-01
1.504030078649520874e-01
1.146625652909278870e-01
-7.941459119319915771e-02
-3.655572980642318726e-02
1.292669586837291718e-02
1.064579114317893982e-01
8.430863171815872192e-02
8.531241863965988159e-02
4.183385893702507019e-02
2.456381544470787048e-02
8.261219412088394165e-02
1.065236851572990417e-01
1.665290296077728271e-01
1.426980197429656982e-01
7.163704931735992432e-02
2.727901097387075424e-03
7.708861678838729858e-02
1.262882500886917114e-01
1.689307689666748047e-01
2.601459920406341553e-01
2.639667689800262451e-01
1.888351291418075562e-01
3.692832216620445251e-02
1.255512088537216187e-01
2.071298509836196899e-01
2.405720502138137817e-01
3.086848556995391846e-01
4.016071557998657227e-01
4.635609984397888184e-01
2.844641506671905518e-01
9.277404099702835083e-02
1.663002967834472656e-01
1.881404519081115723e-01
2.645216584205627441e-01
3.201555907726287842e-01
4.839143455028533936e-01
3.541018664836883545e-01
5.316441878676414490e-02
1.246955618262290955e-01
1.597812920808792114e-01
2.234252542257308960e-01
3.682412207126617432e-01
5.375998020172119141e-01
3.655387461185455322e-01
6.701148115098476410e-03
6.240708753466606140e-02
8.509017527103424072e-02
1.811851412057876587e-01
1.982302963733673096e-01
3.006875216960906982e-01
1.872127950191497803e-01
-6.471139937639236450e-02
-6.307635456323623657e-02
-1.062356401234865189e-02
6.082287058234214783e-02
5.923441797494888306e-02
5.052123218774795532e-02
-1.516441814601421356e-02
-1.845181435346603394e-01
-1.942205578088760376e-01
-1.983867734670639038e-01
-1.696302741765975952e-01
-1.286960989236831665e-01
-8.781488984823226929e-02
-3.688707947731018066e-02
-1.314294636249542236e-01
-1.404965370893478394e-01
-1.802857220172882080e-01
-1.428228616714477539e-01
-8.966469764709472656e-02
-4.882649332284927368e-02
-1.194602716714143753e-02
-2.687359787523746490e-02
-3.881962597370147705e-02
-1.261414438486099243e-01
-7.840035855770111084e-02
-1.670458354055881500e-02
-7.957510650157928467e-02
-9.192153066396713257e-02
1.656229048967361450e-02
5.304565653204917908e-03
-8.563745766878128052e-02
-7.596151530742645264e-02
-4.407455399632453918e-02
-1.255292445421218872e-01
-1.132291480898857117e-01
7.860882580280303955e-02
9.367869794368743896e-02
2.653937228024005890e-02
1.483491435647010803e-02
-2.184038166888058186e-04
-8.925105631351470947e-02
-1.160055175423622131e-01
3.897846490144729614e-02
9.502220898866653442e-02
6.130860000848770142e-02
4.716530069708824158e-02
2.464984916150569916e-02
9.927446953952312469e-03
-5.351555347442626953e-02
6.977340579032897949e-02
1.130868569016456604e-01
8.176576346158981323e-02
5.056048557162284851e-02
2.451086416840553284e-02
1.174747827462852001e-03
-4.476947709918022156e-02
-3.010297939181327820e-02
-1.697401702404022217e-02
8.769908547401428223e-02
4.383758828043937683e-02
3.666546940803527832e-02
-6.458892021328210831e-03
-2.522593922913074493e-02
-2.740148268640041351e-02
4.674229770898818970e-02
1.691385060548782349e-01
1.410596519708633423e-01
1.445859372615814209e-01
8.730062842369079590e-02
2.860878594219684601e-02
-4.716863855719566345e-02
-1.545193418860435486e-02
9.618609398603439331e-02
1.372823268175125122e-01
1.942369341850280762e-01
1.913202702999114990e-01
9.126123785972595215e-02
-6.757332384586334229e-02
-1.163676381111145020e-01
-3.037392720580101013e-02
6.777254492044448853e-02
1.312657296657562256e-01
1.529175639152526855e-01
3.854615613818168640e-02
-1.521764397621154785e-01
-2.280574738979339600e-01
-1.253168582916259766e-01
1.226033922284841537e-02
1.067769229412078857e-01
1.932527571916580200e-01
7.288467139005661011e-02
-1.103510260581970215e-01
-1.350988298654556274e-01
-1.090719997882843018e-01
-8.175020664930343628e-02
-8.445569127798080444e-02
-1.312099490314722061e-02
-4.467433318495750427e-02
-1.110921427607536316e-01
-1.414102911949157715e-01
-1.189137473702430725e-01
-9.483932703733444214e-02
-1.064940243959426880e-01
-6.631819903850555420e-02
-7.555429637432098389e-02
-1.265753358602523804e-01
-1.018324941396713257e-01
-1.257590651512145996e-01
-1.218796744942665100e-01
-1.097794249653816223e-01
-9.828792512416839600e-02
-5.966285243630409241e-02
-1.154103428125381470e-01
-8.213672786951065063e-02
-1.603774577379226685e-01
-9.985683113336563110e-02
-6.618475914001464844e-02
-3.950498625636100769e-02
-4.239377379417419434e-02
-1.167080923914909363e-01
-1.361188441514968872e-01
-1.629535853862762451e-01
-6.516372412443161011e-02
6.577800214290618896e-02
1.354741305112838745e-01
7.962425798177719116e-02
-9.811913222074508667e-02
-1.479064226150512695e-01
-1.730117499828338623e-01
-9.521651268005371094e-02
4.282266274094581604e-02
1.916200667619705200e-01
1.665175259113311768e-01
-1.024301797151565552e-01
-1.369046866893768311e-01
-1.638500988483428955e-01
-1.007782518863677979e-01
2.810756117105484009e-02
1.676575392484664917e-01
1.370209008455276489e-01
-1.844506859779357910e-01
-2.207071781158447266e-01
-2.211166918277740479e-01
-1.623835712671279907e-01
-1.023416295647621155e-01
-1.656901836395263672e-02
1.635318994522094727e-02
-1.320983469486236572e-01
-1.626713275909423828e-01
-1.709226369857788086e-01
-1.450536251068115234e-01
-1.307729333639144897e-01
-1.205514967441558838e-01
-7.815773040056228638e-02
-6.051569804549217224e-02
-1.011449620127677917e-01
-6.244906783103942871e-02
-2.385178580880165100e-02
2.032241597771644592e-02
-4.479184281080961227e-03
7.305274251848459244e-03
-1.752487383782863617e-02
-4.611016809940338135e-02
-1.805946789681911469e-02
-4.619320854544639587e-03
8.176717162132263184e-02
8.895047008991241455e-02
6.983738392591476440e-02
9.049456566572189331e-02
6.519211828708648682e-02
6.152001023292541504e-02
5.044142529368400574e-02
1.688102334737777710e-01
2.296814620494842529e-01
1.581468582153320312e-01
1.189760565757751465e-01
9.928426146507263184e-02
6.100617721676826477e-02
1.541244238615036011e-02
1.358339935541152954e-01
2.746964991092681885e-01
2.354452311992645264e-01
1.120911911129951477e-01
1.161421835422515869e-01
5.701747164130210876e-02
2.516491711139678955e-02
1.062443852424621582e-01
2.318535745143890381e-01
2.103841155767440796e-01
6.290321052074432373e-02
7.626550644636154175e-02
2.946503832936286926e-02
-1.415899768471717834e-02
2.563463710248470306e-02
1.679278761148452759e-01
1.502758413553237915e-01
-3.874520305544137955e-03
2.553602214902639389e-03
8.589861099608242512e-04
-2.311996184289455414e-02
-4.647867288440465927e-03
6.810903549194335938e-02
5.534361675381660461e-02
-1.911082714796066284e-01
-1.654560267925262451e-01
-8.684308081865310669e-02
-7.445542514324188232e-02
-8.522295951843261719e-02
-2.054770104587078094e-02
3.858135314658284187e-03
-1.968009918928146362e-01
-1.851331591606140137e-01
-8.469636738300323486e-02
-5.811408907175064087e-02
-7.048051059246063232e-02
4.799842834472656250e-02
5.006020888686180115e-02
-1.301234215497970581e-01
-1.249615401029586792e-01
-3.066336363554000854e-02
2.311483584344387054e-02
2.023556968197226524e-03
1.528602931648492813e-02
-1.443244051188230515e-02
-7.753216475248336792e-02
-7.482913881540298462e-02
-2.467975020408630371e-02
4.753128811717033386e-02
1.068833023309707642e-01
1.493100374937057495e-01
1.048491150140762329e-01
5.828608293086290359e-03
-1.121555827558040619e-02
-1.477005332708358765e-02
5.720317363739013672e-03
6.006757542490959167e-02
1.250252276659011841e-01
1.385255306959152222e-01
3.644950315356254578e-02
3.866628510877490044e-03
-3.465526923537254333e-02
-6.324624270200729370e-02
2.123354561626911163e-02
1.552660465240478516e-01
1.985442638397216797e-01
1.533698942512273788e-02
-1.492081210017204285e-02
-5.013664811849594116e-02
-6.471135467290878296e-02
4.743574187159538269e-03
1.434092372655868530e-01
1.455368399620056152e-01
-1.525847166776657104e-01
-1.014870852231979370e-01
-4.017589241266250610e-02
-3.525356575846672058e-02
-1.071398407220840454e-01
-7.700173556804656982e-02
-7.157924771308898926e-02
-1.980691850185394287e-01
-1.534339785575866699e-01
-1.085561290383338928e-01
-3.980944305658340454e-02
-7.266622781753540039e-02
-1.150358747690916061e-02
-3.962126374244689941e-02
-1.962072253227233887e-01
-2.321912199258804321e-01
-2.117863297462463379e-01
-1.615033298730850220e-01
-1.857559382915496826e-01
-1.042998433113098145e-01
-1.129287779331207275e-01
-1.505469530820846558e-01
-2.310225218534469604e-01
-1.836216151714324951e-01
-1.622312813997268677e-01
-1.520919799804687500e-01
-1.252395510673522949e-01
-1.391671597957611084e-01
-6.003852188587188721e-02
-1.337917149066925049e-01
-6.551300734281539917e-02
-1.594928056001663208e-01
-2.173573672771453857e-01
-2.454106807708740234e-01
-2.213289141654968262e-01
-4.303569719195365906e-02
-1.253039240837097168e-01
-6.828366965055465698e-02
-1.257446557283401489e-01
-1.573411375284194946e-01
-1.690601408481597900e-01
-1.693102121353149414e-01
-3.911863639950752258e-02
-7.344369590282440186e-02
-3.308704867959022522e-02
-7.161391526460647583e-02
-1.538970023393630981e-01
-1.857188045978546143e-01
-1.660790145397186279e-01
-9.136290289461612701e-03
-7.164408266544342041e-02
-8.505763858556747437e-02
-1.428497880697250366e-01
-1.442263871431350708e-01
-1.475367546081542969e-01
-9.169476479291915894e-02
8.710202760994434357e-03
-2.985067851841449738e-02
-7.545018941164016724e-02
-1.236308068037033081e-01
-1.318370699882507324e-01
-6.535930186510086060e-02
-7.771582156419754028e-02
5.098295956850051880e-02
1.963687874376773834e-02
-1.009908318519592285e-02
-5.229399353265762329e-02
-7.163588702678680420e-02
-7.350412011146545410e-02
-8.506992459297180176e-02
1.331522036343812943e-02
2.092333324253559113e-02
8.083363063633441925e-03
-1.547843310981988907e-02
-2.214423753321170807e-02
-8.361958898603916168e-03
-3.956054896116256714e-02
-3.907710313796997070e-02
-9.267393499612808228e-03
1.824390143156051636e-02
2.481547556817531586e-02
-6.903429981321096420e-03
1.376179419457912445e-02
-6.637126207351684570e-04
-6.426130235195159912e-02
-8.346800506114959717e-02
-2.872810326516628265e-02
2.119373530149459839e-02
-5.149917677044868469e-03
3.113303519785404205e-02
-6.960787810385227203e-03
-8.122695237398147583e-02
-8.769199997186660767e-02
-3.241539373993873596e-02
7.538463920354843140e-03
8.738881908357143402e-03
1.593729667365550995e-02
1.138963503763079643e-03
-8.685488253831863403e-02
-1.158607155084609985e-01
-4.159660637378692627e-02
-4.581870138645172119e-02
-4.644591733813285828e-02
-1.448984723538160324e-03
-1.627857424318790436e-02
-1.868870854377746582e-02
-6.173430383205413818e-02
5.340046249330043793e-03
-7.371237874031066895e-02
-9.079530835151672363e-02
-6.544533371925354004e-02
-5.401025712490081787e-02
-4.371927306056022644e-02
-1.297814249992370605e-01
-6.439706683158874512e-02
-1.456621736288070679e-01
-1.396310329437255859e-01
-9.871680289506912231e-02
-5.696920305490493774e-02
-8.152935653924942017e-02
-1.278155595064163208e-01
-3.756616637110710144e-02
-1.266308128833770752e-01
-1.725888997316360474e-01
-2.116331011056900024e-01
-1.303302347660064697e-01
-1.035138517618179321e-01
-1.160872057080268860e-01
-4.727349150925874710e-03
-1.828218251466751099e-02
-7.123546302318572998e-02
-1.263869106769561768e-01
-9.838578104972839355e-02
-1.897095739841461182e-01
-1.696212440729141235e-01
-7.181331515312194824e-02
-6.808486580848693848e-02
-1.165721341967582703e-01
-1.228501051664352417e-01
-8.806865662336349487e-02
-1.603756248950958252e-01
-1.600939482450485229e-01
-7.961866259574890137e-02
-8.447959274053573608e-02
-1.422618478536605835e-01
-1.440447717905044556e-01
-9.622537344694137573e-02
-3.411817550659179688e-02
-3.815274313092231750e-02
-4.727576300501823425e-02
-5.698072537779808044e-02
-2.283770777285099030e-02
3.268106142058968544e-03
-5.035225301980972290e-03
2.670550160109996796e-02
3.174072504043579102e-02
-1.265725772827863693e-02
-3.714498877525329590e-02
-9.626897051930427551e-03
5.501489341259002686e-02
4.123632982373237610e-02
6.654375046491622925e-02
4.537380114197731018e-02
1.216047629714012146e-02
-1.283609867095947266e-01
-1.684902161359786987e-01
-1.350107491016387939e-01
-5.045870691537857056e-02
3.086071461439132690e-02
2.764228545129299164e-02
-3.051651641726493835e-02
-1.722550988197326660e-01
-2.461795806884765625e-01
-2.759331762790679932e-01
-1.507941782474517822e-01
1.118465885519981384e-02
1.731280051171779633e-02
-1.475083269178867340e-02
-5.143807083368301392e-02
-1.392830610275268555e-01
-1.972786337137222290e-01
-1.245677098631858826e-01
-1.887411065399646759e-02
-5.950720980763435364e-03
2.453031204640865326e-02
1.076700836420059204e-01
7.266124337911605835e-02
1.883862726390361786e-02
-3.747499361634254456e-02
-3.237589448690414429e-02
-2.123381756246089935e-02
5.992592126131057739e-02
1.697747409343719482e-01
1.656053364276885986e-01
1.404008120298385620e-01
3.708111494779586792e-02
-1.752588301897048950e-01
-2.491142153739929199e-01
-2.469147741794586182e-01
-2.145474404096603394e-01
-1.664244532585144043e-01
-1.639203578233718872e-01
-8.049336820840835571e-02
-1.529444009065628052e-01
-2.674044370651245117e-01
-3.013741374015808105e-01
-2.828432917594909668e-01
-2.279269546270370483e-01
-1.970523148775100708e-01
-1.116848140954971313e-01
-3.474652022123336792e-02
-1.346146017313003540e-01
-2.467716038227081299e-01
-2.687174081802368164e-01
-2.256239205598831177e-01
-1.566914021968841553e-01
-8.096250146627426147e-02
-1.020949482917785645e-01
-2.212768048048019409e-01
-2.795410454273223877e-01
-2.499550133943557739e-01
-1.476651132106781006e-01
-7.569843530654907227e-02
-7.978662103414535522e-02
-1.407803893089294434e-01
-2.388450354337692261e-01
-2.407946735620498657e-01
-1.853543817996978760e-01
-5.282957851886749268e-02
-5.267117172479629517e-02
-5.871510505676269531e-02
-1.417156010866165161e-01
-1.825304478406906128e-01
-1.665920019149780273e-01
-1.412281990051269531e-01
-1.152581647038459778e-01
-1.311996579170227051e-01
-9.630690515041351318e-02
-1.250308305025100708e-01
-1.241687089204788208e-01
-6.712604314088821411e-02
-4.841239377856254578e-02
-7.037648558616638184e-02
-1.214209124445915222e-01
-9.885364025831222534e-02
-1.376453936100006104e-01
-9.383533895015716553e-02
-8.025662600994110107e-02
-4.304257035255432129e-02
-6.279685348272323608e-02
-1.959365047514438629e-02
-2.717329934239387512e-02
-1.052206754684448242e-01
-5.132227391004562378e-02
-1.247350051999092102e-01
-1.186367794871330261e-01
-1.417445838451385498e-01
-6.167240068316459656e-02
-3.180596604943275452e-02
-5.225237831473350525e-02
-2.360955439507961273e-02
-1.614651679992675781e-01
-1.852155178785324097e-01
-2.049361020326614380e-01
-1.654770970344543457e-01
-1.079534739255905151e-01
-8.811192587018013000e-03
-2.962647192180156708e-02
-1.440470367670059204e-01
-2.324762791395187378e-01
-2.379974126815795898e-01
-2.691132128238677979e-01
-1.538716256618499756e-01
9.174904972314834595e-02
8.469494432210922241e-02
-3.534789755940437317e-02
-1.150194853544235229e-01
-1.278664171695709229e-01
-2.333766371011734009e-01
-1.524516940116882324e-01
1.247825995087623596e-01
1.389820426702499390e-01
4.521611705422401428e-02
-1.021685898303985596e-01
-9.984234720468521118e-02
-1.526420712471008301e-01
-1.079138070344924927e-01
8.857004344463348389e-02
1.258971393108367920e-01
6.398080289363861084e-02
-9.638172341510653496e-04
-2.927148481830954552e-03
-2.913266420364379883e-03
-8.523633703589439392e-03
1.634086854755878448e-02
-4.018469154834747314e-02
-1.248951703310012817e-01
-1.970100700855255127e-01
-1.947332322597503662e-01
-1.591145694255828857e-01
-1.493768095970153809e-01
3.847644478082656860e-02
-2.225670963525772095e-02
-1.699425727128982544e-01
-2.342850416898727417e-01
-2.469968199729919434e-01
-2.496419996023178101e-01
-2.202729284763336182e-01
-5.190265551209449768e-02
-1.012911424040794373e-01
-2.318351417779922485e-01
-2.651646137237548828e-01
-2.377312183380126953e-01
-2.465666681528091431e-01
-1.845850795507431030e-01
-1.102699637413024902e-01
-1.216937303543090820e-01
-1.731538772583007812e-01
-1.493891626596450806e-01
-1.135900542140007019e-01
-1.592134535312652588e-01
-1.391124725341796875e-01
-1.541529893875122070e-01
-1.811932921409606934e-01
-1.384301483631134033e-01
-1.042552366852760315e-01
-7.341771572828292847e-02
-8.133599162101745605e-02
-8.532356470823287964e-02
-1.390654891729354858e-01
-1.669858843088150024e-01
-8.969431370496749878e-02
-5.041442438960075378e-02
-4.314137622714042664e-02
-1.087298244237899780e-01
-1.074541956186294556e-01
-1.036742851138114929e-01
-1.323585659265518188e-01
-9.247300773859024048e-02
-6.614220142364501953e-02
-7.713335007429122925e-02
-8.107395470142364502e-02
-7.010999321937561035e-02
-8.293765783309936523e-02
-7.899764180183410645e-02
-7.542380690574645996e-02
-5.662730336189270020e-02
-3.454943373799324036e-02
-2.710216306149959564e-02
-4.043210670351982117e-02
-7.340268045663833618e-02
-5.518873408436775208e-02
-4.794595390558242798e-02
-5.791131407022476196e-02
7.656515808776021004e-04
1.432148832827806473e-02
-1.469242479652166367e-02
4.734199494123458862e-03
9.504065848886966705e-03
-2.120284177362918854e-02
-4.313328769057989120e-03
8.446420729160308838e-02
9.456510096788406372e-02
2.210640534758567810e-02
5.893139168620109558e-02
7.058499008417129517e-02
3.623291477560997009e-02
4.221070185303688049e-02
1.113048121333122253e-01
1.137824729084968567e-01
3.085670806467533112e-02
6.766267120838165283e-02
4.357555881142616272e-02
1.022454001940786839e-03
-3.160095773637294769e-03
3.210505470633506775e-02
6.758420169353485107e-02
3.750265762209892273e-02
5.966850742697715759e-02
6.281195580959320068e-02
8.042907714843750000e-02
6.619794666767120361e-02
5.077553912997245789e-02
7.409223914146423340e-02
4.816709086298942566e-02
3.095419704914093018e-02
2.660520188510417938e-02
4.794357717037200928e-02
4.877580702304840088e-02
5.914063751697540283e-02
1.029420867562294006e-01
4.797924309968948364e-02
1.393404453992843628e-01
2.339308708906173706e-01
1.529879420995712280e-01
1.384045779705047607e-01
1.628713309764862061e-01
1.600699275732040405e-01
8.155445009469985962e-02
1.553038358688354492e-01
2.756811678409576416e-01
1.744694262742996216e-01
1.157661676406860352e-01
1.442304849624633789e-01
1.504323929548263550e-01
1.019017472863197327e-01
1.152042299509048462e-01
2.205312848091125488e-01
2.061545103788375854e-01
8.552309125661849976e-02
1.326117198914289474e-02
-8.279813826084136963e-02
-8.069502562284469604e-02
4.753899946808815002e-02
7.273708283901214600e-02
8.293861895799636841e-02
-4.106025770306587219e-02
-1.131610348820686340e-01
-1.708850413560867310e-01
-1.439846307039260864e-01
1.657078415155410767e-02
7.916623726487159729e-03
2.448534220457077026e-02
-5.068746954202651978e-02
-1.159583032131195068e-01
-1.300375759601593018e-01
-1.274655014276504517e-01
2.741482341662049294e-03
-3.135867416858673096e-02
-3.053643554449081421e-02
-7.456542551517486572e-02
-5.923420190811157227e-02
-3.757711127400398254e-02
-6.258099526166915894e-02
-5.448050424456596375e-02
-6.573153287172317505e-02
-7.008857280015945435e-02
-6.903701275587081909e-02
-4.983837157487869263e-02
-6.846474949270486832e-03
-2.372921444475650787e-02
-8.149687200784683228e-02
-6.939573585987091064e-02
-1.776958256959915161e-02
-6.836971640586853027e-02
-9.176974743604660034e-02
-1.696734428405761719e-01
-1.436703503131866455e-01
-5.161137878894805908e-02
-4.174173250794410706e-02
2.326069213449954987e-02
-4.737851396203041077e-02
-5.368242040276527405e-02
-1.423867791891098022e-01
-1.170043721795082092e-01
-4.681906104087829590e-02
-8.195710182189941406e-02
-4.175862297415733337e-02
-7.766090333461761475e-02
-4.659316688776016235e-02
-1.326226890087127686e-01
-1.242118403315544128e-01
-5.884841457009315491e-02
-1.382974684238433838e-01
-1.286326050758361816e-01
-1.836323887109756470e-01
-1.419940888881683350e-01
-1.407105177640914917e-01
-1.332982629537582397e-01
-2.059388309717178345e-01
-2.920401394367218018e-01
-2.732930779457092285e-01
-2.347265481948852539e-01
-1.824818104505538940e-01
-2.029029875993728638e-01
-1.704587936401367188e-01
-2.194037586450576782e-01
-2.988042831420898438e-01
-3.038541674613952637e-01
-2.915461361408233643e-01
-2.124475389719009399e-01
-1.847449690103530884e-01
-1.261097788810729980e-01
-1.908356398344039917e-01
-2.699089348316192627e-01
-2.656084895133972168e-01
-2.210188210010528564e-01
-1.375416666269302368e-01
-8.199299126863479614e-02
-4.254397377371788025e-02
4.229856282472610474e-02
4.321584850549697876e-02
-2.380295470356941223e-02
-7.635446731001138687e-03
-6.692319875583052635e-04
-2.332493104040622711e-02
-5.564961582422256470e-02
4.495740681886672974e-02
2.887258119881153107e-02
-1.061805114150047302e-01
-1.241541653871536255e-01
-8.867194503545761108e-02
-2.411044016480445862e-02
-4.198332503437995911e-02
-2.965808846056461334e-02
-7.911665737628936768e-02
-1.996740251779556274e-01
-2.265647500753402710e-01
-1.957103163003921509e-01
-1.151104867458343506e-01
-8.287882804870605469e-02
-8.107525855302810669e-02
-1.009713485836982727e-01
-1.446962207555770874e-01
-1.511379182338714600e-01
-1.692381799221038818e-01
-1.160691231489181519e-01
-7.440102845430374146e-02
2.584165707230567932e-02
2.043612301349639893e-02
-7.860246114432811737e-03
-9.498701989650726318e-02
-1.474248319864273071e-01
-1.395671665668487549e-01
-1.047335192561149597e-01
-2.622924372553825378e-02
-1.488330680876970291e-02
2.284174086526036263e-03
-3.459851816296577454e-02
-5.585115775465965271e-02
-9.625054895877838135e-03
-1.233298983424901962e-02
-4.794957116246223450e-02
-1.060693934559822083e-01
-1.074336990714073181e-01
-9.220673888921737671e-02
-5.667283758521080017e-02
4.079989623278379440e-03
-9.637974435463547707e-04
2.312640473246574402e-02
8.963927626609802246e-03
-5.380207672715187073e-02
-8.658254891633987427e-02
-8.819817006587982178e-02
-5.409822613000869751e-02
-4.001772031188011169e-02
3.128119930624961853e-02
4.323839023709297180e-02
-5.709678307175636292e-02
-1.538225859403610229e-01
-1.099548637866973877e-01
-7.675660401582717896e-02
-7.640228420495986938e-02
-1.010358892381191254e-02
-2.879562601447105408e-02
-5.961672589182853699e-02
-1.465113013982772827e-01
-5.015303939580917358e-02
-2.872423082590103149e-02
-5.165496468544006348e-02
-2.153193764388561249e-02
-4.379632323980331421e-02
-5.433356389403343201e-02
-1.051688194274902344e-01
-4.600689560174942017e-02
-6.574604660272598267e-02
-6.501359492540359497e-02
-1.738763898611068726e-01
-2.127333134412765503e-01
-1.364288628101348877e-01
-5.413789302110671997e-02
1.001104060560464859e-02
4.961891099810600281e-02
1.877136342227458954e-02
-1.825362294912338257e-01
-1.697937101125717163e-01
-1.503877341747283936e-01
-9.800560772418975830e-02
-1.076808348298072815e-01
-9.004119783639907837e-02
-8.047703653573989868e-02
-1.595896333456039429e-01
-1.320209354162216187e-01
-1.122447699308395386e-01
-6.589676439762115479e-02
-5.343716964125633240e-02
-2.770620398223400116e-02
-2.284611575305461884e-02
-1.189346536993980408e-01
-1.513322442770004272e-01
-8.403333276510238647e-02
-4.659373313188552856e-02
-4.534030333161354065e-02
-9.235812723636627197e-02
-8.956853300333023071e-02
-7.296920567750930786e-02
-1.260751336812973022e-01
-1.143261715769767761e-01
-1.044432222843170166e-01
-1.122999489307403564e-01
-1.324239671230316162e-01
-1.316417455673217773e-01
-6.295431405305862427e-02
-1.085302233695983887e-01
-1.152811646461486816e-01
-1.327569484710693359e-01
-1.492243409156799316e-01
-9.270368516445159912e-02
-7.128854095935821533e-02
-5.210380628705024719e-02
-1.133963018655776978e-01
-1.485960632562637329e-01
-1.885707974433898926e-01
-1.907321065664291382e-01
-1.487845480442047119e-01
-1.084202751517295837e-01
-7.744260877370834351e-02
-1.205713376402854919e-01
-1.390743851661682129e-01
-1.680949330329895020e-01
-1.805318742990493774e-01
-1.697033494710922241e-01
-1.294584572315216064e-01
-4.940845817327499390e-02
-6.393758207559585571e-02
-6.866858154535293579e-02
-1.219158694148063660e-01
-1.537260264158248901e-01
-1.962735801935195923e-01
-1.746196895837783813e-01
-2.977135963737964630e-02
-3.239131346344947815e-02
-1.594277098774909973e-02
-3.519347310066223145e-02
-6.086526438593864441e-02
-1.005666926503181458e-01
-1.013017892837524414e-01
1.908583566546440125e-02
-2.216855436563491821e-02
-9.378342330455780029e-02
-9.459647536277770996e-02
-1.131738424301147461e-01
-9.644856303930282593e-02
-1.110859513282775879e-01
5.546928569674491882e-02
1.702741533517837524e-02
-8.384503424167633057e-02
-8.345939218997955322e-02
-1.162762120366096497e-01
-1.376464664936065674e-01
-1.452267616987228394e-01
2.104354649782180786e-02
-7.850493304431438446e-03
-3.311404958367347717e-02
-4.807813093066215515e-02
-6.218985468149185181e-02
-2.152744680643081665e-02
-5.307679995894432068e-02
-2.437681145966053009e-02
-1.421243790537118912e-02
-2.134076505899429321e-02
-2.346550673246383667e-02
-1.181749813258647919e-02
5.236200243234634399e-02
3.299368917942047119e-02
-1.009486019611358643e-01
-7.625000178813934326e-02
-7.639247179031372070e-02
-1.894582435488700867e-02
5.115839466452598572e-02
1.640448421239852905e-01
1.193294599652290344e-01
-1.076003909111022949e-01
-9.910633414983749390e-02
-9.585167467594146729e-02
-1.875668391585350037e-02
9.335356950759887695e-02
2.631413638591766357e-01
1.887557208538055420e-01
-6.710992008447647095e-02
-7.711463421583175659e-02
-6.420406699180603027e-02
7.781715597957372665e-03
1.035253107547760010e-01
1.816323101520538330e-01
1.107469722628593445e-01
7.860809564590454102e-02
1.022282242774963379e-01
1.817661821842193604e-01
1.887312233448028564e-01
7.474141567945480347e-02
-2.725703082978725433e-02
-6.799537688493728638e-02
1.302212476730346680e-01
1.594170033931732178e-01
2.928120195865631104e-01
2.657129466533660889e-01
1.425931751728057861e-01
2.216967381536960602e-02
-4.801214858889579773e-02
7.374333590269088745e-02
1.223550513386726379e-01
2.622016966342926025e-01
3.444395065307617188e-01
3.402964174747467041e-01
3.643473386764526367e-01
1.936390697956085205e-01
3.208947926759719849e-02
1.059189811348915100e-01
2.011857479810714722e-01
3.576982319355010986e-01
4.421332776546478271e-01
5.354433655738830566e-01
3.101169168949127197e-01
6.017585471272468567e-02
1.274926662445068359e-01
1.745641827583312988e-01
3.723427653312683105e-01
4.841497540473937988e-01
6.513108611106872559e-01
3.591846227645874023e-01
6.062462925910949707e-02
1.110996752977371216e-01
1.492710113525390625e-01
2.559331655502319336e-01
3.138902485370635986e-01
4.814103841781616211e-01
2.935587763786315918e-01
6.109853833913803101e-02
9.230123460292816162e-02
1.136954203248023987e-01
1.111283972859382629e-01
1.096528172492980957e-01
1.794971674680709839e-01
1.064539253711700439e-01
-5.813894420862197876e-02
-9.355415403842926025e-02
-3.909302875399589539e-02
-7.884000986814498901e-02
-1.017026379704475403e-01
-1.233325675129890442e-01
-6.745645403861999512e-02
-6.835926324129104614e-02
-8.732994645833969116e-02
-4.700133576989173889e-02
-4.219789803028106689e-02
-3.387290611863136292e-02
-3.126573935151100159e-02
-3.852009028196334839e-02
-8.683802932500839233e-02
-8.694509416818618774e-02
-3.198625519871711731e-02
-5.839358083903789520e-03
1.608283072710037231e-02
6.297999620437622070e-02
3.706169128417968750e-02
-1.327773928642272949e-01
-1.198023334145545959e-01
-3.988588228821754456e-02
1.875944435596466064e-02
6.342850625514984131e-03
2.680085971951484680e-02
-2.358892373740673065e-02
-1.655738800764083862e-01
-1.562534719705581665e-01
-2.197427488863468170e-02
-2.624528296291828156e-02
-9.344130754470825195e-02
-1.136244162917137146e-01
-1.168566122651100159e-01
-7.002021372318267822e-02
-1.156441718339920044e-01
-6.955722719430923462e-02
-1.605997085571289062e-01
-2.199539840221405029e-01
-2.392053455114364624e-01
-2.024272233247756958e-01
-6.771109253168106079e-02
-8.853659033775329590e-02
-8.731547743082046509e-02
-1.544275879859924316e-01
-1.605881452560424805e-01
-1.651919186115264893e-01
-1.321813166141510010e-01
-2.461740560829639435e-02
2.275863848626613617e-02
1.842044293880462646e-02
6.219472270458936691e-03
-4.826040193438529968e-02
-3.610123693943023682e-02
-3.020656853914260864e-02
6.504718959331512451e-02
1.767629384994506836e-01
1.264218688011169434e-01
6.954295933246612549e-02
-2.733480650931596756e-04
-4.790665954351425171e-02
-3.234833106398582458e-02
4.232714325189590454e-02
1.021131798624992371e-01
1.053740680217742920e-01
9.955658018589019775e-02
7.488128542900085449e-02
4.620868340134620667e-02
1.984828524291515350e-02
-1.106577273458242416e-02
4.768798127770423889e-02
9.959515929222106934e-02
1.834229677915573120e-01
1.353072822093963623e-01
1.352944225072860718e-01
6.071864441037178040e-02
-7.978868484497070312e-02
-4.315040260553359985e-02
1.720806397497653961e-02
1.103682965040206909e-01
9.529234468936920166e-02
1.262353509664535522e-01
5.857687816023826599e-02
-7.328622043132781982e-02
-5.118683725595474243e-02
-5.920397583395242691e-03
1.201348602771759033e-01
1.080335825681686401e-01
1.242608055472373962e-01
2.996216155588626862e-02
-6.408886611461639404e-02
-3.761269152164459229e-02
-7.798458915203809738e-03
5.332859605550765991e-02
3.502070903778076172e-02
2.209295332431793213e-02
-5.486255977302789688e-03
1.765045151114463806e-02
2.955465018749237061e-02
-4.165596514940261841e-02
-7.481355965137481689e-02
-7.505808025598526001e-02
-1.400433778762817383e-01
-9.627404808998107910e-02
4.458772018551826477e-03
5.030153784900903702e-03
-6.748789548873901367e-02
-1.210330873727798462e-01
-1.111324727535247803e-01
-2.154183387756347656e-01
-1.298508346080780029e-01
-4.371443018317222595e-02
-4.013394191861152649e-02
-6.943159550428390503e-02
-9.182775020599365234e-02
-8.025041222572326660e-02
-1.270014047622680664e-01
-8.146803826093673706e-02
-7.279251515865325928e-02
-4.703792929649353027e-02
-2.954217372462153435e-03
-1.877075806260108948e-02
1.547221466898918152e-02
5.479274783283472061e-03
1.223854441195726395e-02
-2.084170468151569366e-02
3.071487881243228912e-03
-2.263569273054599762e-02
-4.402632266283035278e-02
-1.849130541086196899e-02
3.498402237892150879e-02
5.718806013464927673e-02
1.021001487970352173e-02
3.872419893741607666e-02
-1.312181539833545685e-02
-2.860151603817939758e-02
1.609349809587001801e-02
8.383340388536453247e-02
9.893134981393814087e-02
-1.345117110759019852e-02
-5.052609834820032120e-03
-3.451743721961975098e-02
-3.906852751970291138e-02
2.190711908042430878e-03
5.064336955547332764e-02
4.440558329224586487e-02
-1.744030416011810303e-01
-1.640269756317138672e-01
-1.145621314644813538e-01
-5.387565121054649353e-02
-1.064546108245849609e-01
-1.315917670726776123e-01
-1.111876443028450012e-01
-1.376137584447860718e-01
-1.443188786506652832e-01
-1.046861633658409119e-01
-2.391522936522960663e-02
-5.032845214009284973e-02
-5.175660923123359680e-02
-6.326695531606674194e-02
-9.668176621198654175e-02
-1.347574442625045776e-01
-1.023918315768241882e-01
-8.831905201077461243e-03
7.679322361946105957e-02
9.717930853366851807e-02
3.060231730341911316e-02
-5.425460264086723328e-02
-6.032298877835273743e-02
1.348502468317747116e-02
7.012934237718582153e-02
1.473505049943923950e-01
1.110690608620643616e-01
3.206656873226165771e-02
-1.639805734157562256e-02
-1.585669629275798798e-02
1.142708212137222290e-01
1.011389717459678650e-01
1.466467380523681641e-01
8.577465265989303589e-02
1.783910579979419708e-02
-7.667980343103408813e-02
-8.012130856513977051e-02
1.096950396895408630e-01
1.267710775136947632e-01
1.097079217433929443e-01
1.103627160191535950e-01
5.777602270245552063e-02
-1.426741778850555420e-01
-1.567598581314086914e-01
-2.152551151812076569e-02
-3.622988611459732056e-02
-1.390599608421325684e-01
-1.610649526119232178e-01
-1.232316195964813232e-01
-1.407679617404937744e-01
-1.626542657613754272e-01
-2.148031294345855713e-01
-2.051589936017990112e-01
-1.938347965478897095e-01
-1.731470823287963867e-01
-1.151854321360588074e-01
-1.368396431207656860e-01
-1.435011476278305054e-01
-1.566786617040634155e-01
-1.410104483366012573e-01
-1.505506336688995361e-01
-1.334829181432723999e-01
-7.078235596418380737e-02
-3.098654933273792267e-02
-4.844224452972412109e-02
-3.819537907838821411e-02
-5.290403217077255249e-02
3.987547755241394043e-02
1.066879481077194214e-01
8.079019188880920410e-02
-3.315162286162376404e-02
-4.577487334609031677e-02
-3.183525800704956055e-02
-2.734922245144844055e-02
1.519917100667953491e-01
2.292242348194122314e-01
1.817103773355484009e-01
-7.408365607261657715e-02
-1.064142882823944092e-01
-5.048954114317893982e-02
2.727994136512279510e-02
1.842184066772460938e-01
2.236989736557006836e-01
1.247567906975746155e-01
-7.737110555171966553e-02
-8.924610912799835205e-02
-2.582847513258457184e-02
4.179460182785987854e-02
9.611545503139495850e-02
1.443186700344085693e-01
9.114445000886917114e-02
-1.058323159813880920e-01
-1.114199385046958923e-01
-2.090596035122871399e-02
7.192204892635345459e-02
1.020633429288864136e-01
9.836713224649429321e-02
3.384444490075111389e-02
1.325929015874862671e-01
2.033430337905883789e-01
8.374048024415969849e-02
1.161787509918212891e-01
9.334582835435867310e-02
7.652108371257781982e-02
1.735621504485607147e-02
2.127658873796463013e-01
3.109269440174102783e-01
1.897527575492858887e-01
1.657702177762985229e-01
1.464432030916213989e-01
1.377092152833938599e-01
4.103311151266098022e-02
1.119041368365287781e-01
1.467169225215911865e-01
1.130012869834899902e-01
1.254784315824508667e-01
1.555649638175964355e-01
1.609230637550354004e-01
4.436566680669784546e-02
-1.224903017282485962e-02
9.609900414943695068e-03
6.398236751556396484e-02
7.102612406015396118e-02
9.613549709320068359e-02
1.453049778938293457e-01
7.538741827011108398e-02
-9.081846475601196289e-02
-1.063840836286544800e-01
-2.520061098039150238e-02
8.694303035736083984e-02
1.628824472427368164e-01
2.328045815229415894e-01
1.217900365591049194e-01
-1.871638149023056030e-01
-2.170815616846084595e-01
-1.035442277789115906e-01
2.158520929515361786e-02
1.066053435206413269e-01
1.418446898460388184e-01
6.209824979305267334e-02
-1.373237222433090210e-01
-1.818741559982299805e-01
-1.074219420552253723e-01
-4.364715144038200378e-02
-3.535567375365644693e-04
2.119059441611170769e-03
-2.082791365683078766e-02
-1.347530335187911987e-01
-1.210171878337860107e-01
-3.694195672869682312e-02
-8.441060781478881836e-03
-1.626795902848243713e-02
-4.163935407996177673e-02
-6.367582827806472778e-02
-1.262407153844833374e-01
-1.123560443520545959e-01
-3.796695917844772339e-02
1.178226992487907410e-02
3.563607484102249146e-02
1.316570676863193512e-02
-1.908933371305465698e-02
-9.450131654739379883e-02
-5.331052839756011963e-02
1.026887446641921997e-02
3.068714588880538940e-02
4.512310028076171875e-02
1.345706824213266373e-02
-1.786729693412780762e-02
-5.444872379302978516e-02
-2.996817789971828461e-02
5.846068728715181351e-03
-6.857864558696746826e-02
-9.393117576837539673e-02
-1.579151302576065063e-01
-1.230168864130973816e-01
-1.165818125009536743e-01
-1.098427921533584595e-01
-2.155855856835842133e-02
-8.223693817853927612e-02
-1.176026090979576111e-01
-1.561208516359329224e-01
-1.322712451219558716e-01
-1.227213293313980103e-01
-1.269282400608062744e-01
-6.368211656808853149e-02
-6.164888292551040649e-02
-3.700064867734909058e-02
-2.796848304569721222e-02
-4.303536564111709595e-02
-1.155421361327171326e-01
-1.272342652082443237e-01
-8.855882287025451660e-02
-9.152063727378845215e-02
-6.525629758834838867e-02
6.135332863777875900e-03
7.017797790467739105e-03
3.664083406329154968e-02
4.610961303114891052e-02
6.956115365028381348e-02
-5.160514730960130692e-03
-6.796539574861526489e-02
-9.314788132905960083e-02
-9.361515194177627563e-02
7.994390279054641724e-02
6.101515516638755798e-02
6.007180362939834595e-02
-1.849086582660675049e-02
-8.166602998971939087e-02
-9.889908879995346069e-02
-1.198585405945777893e-01
-1.203434448689222336e-02
-3.658793494105339050e-02
-2.846511825919151306e-02
-4.561589285731315613e-02
-5.174915120005607605e-02
3.576507093384861946e-03
2.284027449786663055e-02
2.029822207987308502e-02
-1.369769964367151260e-02
-6.718073505908250809e-03
-3.129811212420463562e-02
5.919310450553894043e-02
1.389694958925247192e-01
1.237113028764724731e-01
5.530508607625961304e-02
4.916007816791534424e-02
8.045818656682968140e-02
6.252275407314300537e-02
1.793279051780700684e-01
2.628571093082427979e-01
2.079223096370697021e-01
-1.339500397443771362e-02
-3.589437901973724365e-02
2.353383041918277740e-02
5.051192268729209900e-02
1.126820221543312073e-01
1.683280020952224731e-01
1.278696805238723755e-01
-3.441323060542345047e-03
-1.455288752913475037e-02
2.409513853490352631e-02
7.460117340087890625e-02
9.284518659114837646e-02
1.034101322293281555e-01
4.909248650074005127e-02
-1.743750064633786678e-03
1.037388853728771210e-02
-7.936119288206100464e-02
-4.054930806159973145e-02
-3.115014731884002686e-02
-2.884940803050994873e-02
-1.464623399078845978e-02
1.033654436469078064e-01
9.906778484582901001e-02
-4.548940435051918030e-02
-1.272209687158465385e-03
-2.946336055174469948e-03
-3.494462370872497559e-02
-7.022154331207275391e-02
9.730187803506851196e-02
7.719653844833374023e-02
-6.768660992383956909e-02
1.562096178531646729e-02
6.446811556816101074e-02
3.528641164302825928e-02
-3.966319188475608826e-02
3.898277878761291504e-02
-9.168137796223163605e-03
-6.860437989234924316e-02
8.563679642975330353e-03
5.041051656007766724e-02
4.670781642198562622e-02
-4.743886180222034454e-03
-6.492066383361816406e-02
-1.353004425764083862e-01
-1.385759115219116211e-01
-7.206339389085769653e-02
-1.478231605142354965e-02
5.291379522532224655e-03
-2.649487182497978210e-02
-6.401555985212326050e-02
-8.834578096866607666e-02
-8.451332151889801025e-02
-3.567250445485115051e-02
3.164700501656625420e-06
5.189792066812515259e-02
3.338126093149185181e-02
-6.903161108493804932e-02
-8.197840303182601929e-02
-7.599078863859176636e-02
-4.253990575671195984e-02
-6.099960207939147949e-02
-6.575298309326171875e-02
-5.705005675554275513e-02
1.698208153247833252e-01
1.513175517320632935e-01
7.071441411972045898e-02
-2.370735630393028259e-02
-6.200905144214630127e-02
-9.298446774482727051e-02
-8.184710144996643066e-02
2.121455520391464233e-01
1.976793408393859863e-01
9.398847818374633789e-02
7.852756418287754059e-03
-2.782126143574714661e-02
-8.324248343706130981e-02
-9.889208525419235229e-02
9.224368631839752197e-02
7.099162042140960693e-02
8.672741800546646118e-02
9.082035720348358154e-02
1.369771361351013184e-01
8.467978239059448242e-02
2.302015386521816254e-02
5.153327807784080505e-02
9.949542582035064697e-02
2.206319421529769897e-01
3.326996862888336182e-01
4.168833196163177490e-01
4.978242218494415283e-01
3.334335088729858398e-01
2.077451162040233612e-02
7.491450011730194092e-02
2.004001885652542114e-01
3.466278016567230225e-01
4.676967561244964600e-01
5.604296326637268066e-01
3.616717159748077393e-01
-1.035697292536497116e-02
3.619349747896194458e-02
1.117579340934753418e-01
2.732251286506652832e-01
3.870702981948852539e-01
4.763648509979248047e-01
2.968719303607940674e-01
-6.471826881170272827e-02
-6.272886693477630615e-02
-9.404205717146396637e-03
1.113968566060066223e-01
1.985878497362136841e-01
2.767496705055236816e-01
1.807857900857925415e-01
-1.285720318555831909e-01
-1.560912728309631348e-01
-1.233497783541679382e-01
-1.320044547319412231e-01
-1.846639513969421387e-01
-2.064491659402847290e-01
-1.806823462247848511e-01
-1.472868174314498901e-01
-1.842121183872222900e-01
-1.364503651857376099e-01
-1.302395761013031006e-01
-1.894194036722183228e-01
-2.015763968229293823e-01
-1.710940450429916382e-01
-1.641393601894378662e-01
-1.391064375638961792e-01
2.049214392900466919e-02
1.072511225938796997e-01
3.724732249975204468e-02
1.081398036330938339e-02
-4.215006157755851746e-02
-1.178803741931915283e-01
-6.027321517467498779e-02
1.085217371582984924e-01
1.676841080188751221e-01
1.537672132253646851e-01
1.630060374736785889e-01
8.457970619201660156e-02
-2.754419669508934021e-02
2.383718825876712799e-02
1.146002337336540222e-01
8.977700769901275635e-02
6.782702356576919556e-02
8.438499271869659424e-02
6.450444459915161133e-02
-1.125183179974555969e-01
-7.750269025564193726e-02
2.430399693548679352e-02
3.666568547487258911e-02
6.727284193038940430e-02
1.087663769721984863e-01
9.768030047416687012e-02
-1.656546145677566528e-01
-1.706671863794326782e-01
-1.027777493000030518e-01
-8.214081823825836182e-02
-4.635632783174514771e-02
-1.050943159498274326e-03
1.449352968484163284e-02
-5.056139826774597168e-02
-1.223695203661918640e-01
-1.697432100772857666e-01
-1.835067421197891235e-01
-1.667099893093109131e-01
-1.362424045801162720e-01
-1.130844801664352417e-01
-1.034191027283668518e-01
-2.378596365451812744e-01
-2.749570310115814209e-01
-2.748263180255889893e-01
-2.291356027126312256e-01
-1.691774576902389526e-01
-1.136835142970085144e-01
-1.323700696229934692e-01
-2.409522980451583862e-01
-2.203378826379776001e-01
-2.230454236268997192e-01
-2.032083421945571899e-01
-1.729523092508316040e-01
-1.282766759395599365e-01
-1.478808075189590454e-01
-1.903813779354095459e-01
-7.318447530269622803e-02
-2.671648375689983368e-02
2.132041379809379578e-02
3.188196942210197449e-02
1.019072532653808594e-02
-7.290635257959365845e-02
-3.240731358528137207e-02
6.436534970998764038e-02
1.159964576363563538e-01
1.630373299121856689e-01
1.802358180284500122e-01
7.702591270208358765e-02
-7.306324690580368042e-02
2.610080875456333160e-03
9.893584251403808594e-02
1.276752650737762451e-01
1.346616297960281372e-01
1.697384417057037354e-01
8.455900847911834717e-02
-9.127438068389892578e-02
-4.339199885725975037e-02
2.754134498536586761e-02
8.504156023263931274e-02
6.523300707340240479e-02
7.990697771310806274e-02
4.835067782551050186e-03
-5.030703172087669373e-02
-3.157442435622215271e-02
9.329145401716232300e-02
7.267121970653533936e-02
9.309328161180019379e-03
-1.784576848149299622e-02
-2.839865349233150482e-02
-1.047856826335191727e-02
-1.972348801791667938e-02
1.247717514634132385e-01
7.982537895441055298e-02
-9.031881578266620636e-03
-6.434286385774612427e-02
-7.532183080911636353e-02
-1.147935818880796432e-02
-4.427752271294593811e-02
4.389603063464164734e-02
-6.221247091889381409e-02
-7.255231589078903198e-02
-4.924679175019264221e-02
-3.980864956974983215e-02
-4.672004375606775284e-03
-8.081626147031784058e-02
-1.307616233825683594e-01
-2.464420348405838013e-01
-2.116621136665344238e-01
-1.395804733037948608e-01
-1.086996570229530334e-01
-1.108102276921272278e-01
-2.023230642080307007e-01
-2.791807353496551514e-01
-2.852796316146850586e-01
-1.997715383768081665e-01
-6.475407630205154419e-02
-8.416544646024703979e-02
-1.420329064130783081e-01
-2.052461653947830200e-01
-2.052858024835586548e-01
-1.869941204786300659e-01
-1.653037518262863159e-01
-8.991255611181259155e-02
-9.268701821565628052e-02
-1.255248188972473145e-01
-1.293149441480636597e-01
-1.062719970941543579e-01
-6.624040007591247559e-02
-1.106071025133132935e-01
-8.140584081411361694e-02
-9.940023720264434814e-02
-1.357569247484207153e-01
-1.544522047042846680e-01
-1.094384565949440002e-01
-4.993305355310440063e-02
-5.057299882173538208e-02
-2.944738231599330902e-02
-4.974741861224174500e-02
-1.326646655797958374e-01
-1.371418535709381104e-01
-9.607770293951034546e-02
-2.146268822252750397e-02
-1.771092973649501801e-02
-7.598773110657930374e-03
-4.358486086130142212e-02
-5.557045713067054749e-02
-3.358262032270431519e-02
1.715402863919734955e-02
1.025773286819458008e-01
1.215461716055870056e-01
1.319807469844818115e-01
3.039265051484107971e-02
4.289361834526062012e-02
1.266144663095474243e-01
1.682233065366744995e-01
2.279460877180099487e-01
1.918305456638336182e-01
2.295752763748168945e-01
1.344159692525863647e-01
8.259971439838409424e-02
1.790438145399093628e-01
1.994293332099914551e-01
2.666482925415039062e-01
2.124578952789306641e-01
2.148100584745407104e-01
8.636856824159622192e-02
8.982232958078384399e-02
1.788532733917236328e-01
1.806949675083160400e-01
1.859904080629348755e-01
1.655755788087844849e-01
1.675516068935394287e-01
7.487881183624267578e-02
2.319689840078353882e-02
6.478863954544067383e-02
5.868226289749145508e-02
3.922979906201362610e-02
1.993853598833084106e-02
1.279163453727960587e-02
-2.501659654080867767e-02
9.886562079191207886e-02
2.051180899143218994e-01
2.642498910427093506e-01
2.177020758390426636e-01
1.332498341798782349e-01
7.994343340396881104e-02
1.302747707813978195e-02
8.566258847713470459e-02
1.869627833366394043e-01
2.691560089588165283e-01
2.194991260766983032e-01
1.152839288115501404e-01
1.269717067480087280e-01
5.758884176611900330e-02
3.174177184700965881e-02
8.451691269874572754e-02
2.054229825735092163e-01
1.862744390964508057e-01
1.124012544751167297e-01
4.232082143425941467e-02
-1.443185750395059586e-02
-4.897776991128921509e-02
-3.148307278752326965e-02
5.102890729904174805e-02
6.038374453783035278e-02
-7.793388329446315765e-03
-1.228832975029945374e-01
-7.877466082572937012e-02
-3.511413186788558960e-02
-4.668179526925086975e-02
-1.961975172162055969e-02
-3.982619941234588623e-02
-9.353451430797576904e-02
-1.151361092925071716e-01
-1.874201186001300812e-02
6.202372908592224121e-02
4.868211224675178528e-02
4.370210226625204086e-03
-8.788003772497177124e-02
-1.557938456535339355e-01
-1.333329975605010986e-01
-2.723759040236473083e-02
3.710983321070671082e-02
2.869278565049171448e-02
-3.469374263659119606e-03
-8.398564904928207397e-02
-1.490675956010818481e-01
-1.181619837880134583e-01
-3.252249583601951599e-02
-1.650858819484710693e-01
-2.011902034282684326e-01
-1.569170653820037842e-01
-9.287254512310028076e-02
-1.284695416688919067e-01
-2.015377879142761230e-01
-1.649073660373687744e-01
-1.099053695797920227e-01
-1.496783643960952759e-01
-1.359290331602096558e-01
-3.104050271213054657e-02
-3.052848391234874725e-02
-8.895020186901092529e-02
-1.258342862129211426e-01
1.479685120284557343e-02
-6.543495692312717438e-03
-6.971430033445358276e-02
7.027329411357641220e-03
5.927665159106254578e-02
6.567452847957611084e-02
1.856417581439018250e-02
2.120412141084671021e-02
1.345808804035186768e-02
7.825889624655246735e-03
9.446027874946594238e-02
8.642300218343734741e-02
1.070728302001953125e-01
6.977067142724990845e-02
-5.008381232619285583e-02
-6.910363584756851196e-02
-5.323578044772148132e-02
-2.006264962255954742e-02
-9.019033168442547321e-04
-2.141080610454082489e-02
-2.048541791737079620e-02
-4.368593916296958923e-02
-1.750255934894084930e-02
4.471937194466590881e-02
3.341739252209663391e-02
-3.488768637180328369e-02
-1.270979046821594238e-01
-1.259799152612686157e-01
-2.173962630331516266e-02
-2.496205084025859833e-02
5.673065409064292908e-02
3.468569740653038025e-02
-4.614268243312835693e-02
-1.258812695741653442e-01
-1.023049503564834595e-01
-2.591471746563911438e-02
-2.804288268089294434e-02
5.058417096734046936e-02
3.385794907808303833e-02
3.180743381381034851e-02
-1.020081061869859695e-02
-1.091115735471248627e-02
-3.784969076514244080e-02
-5.553071573376655579e-02
2.178780362010002136e-02
3.951483871787786484e-03
2.072659879922866821e-02
-2.660205820575356483e-03
-5.912846419960260391e-03
-3.473222255706787109e-02
-7.917634397745132446e-02
-1.700230874121189117e-02
-2.156060934066772461e-02
-2.709095925092697144e-02
-1.891765743494033813e-02
-2.443650737404823303e-02
-1.363405734300613403e-01
-1.463717073202133179e-01
-2.860368229448795319e-02
7.652764767408370972e-02
1.476744860410690308e-01
2.108148336410522461e-01
1.288258582353591919e-01
-1.063392013311386108e-01
-1.221480146050453186e-01
-3.172403201460838318e-02
4.692602902650833130e-02
1.250699311494827271e-01
1.780957281589508057e-01
1.163991019129753113e-01
-1.699943393468856812e-01
-1.500672399997711182e-01
-8.325437456369400024e-02
3.528439253568649292e-02
1.361766457557678223e-01
2.051694542169570923e-01
1.304392218589782715e-01
-1.084386110305786133e-01
-9.224443137645721436e-02
-5.778829380869865417e-02
-4.885000735521316528e-02
-1.872784830629825592e-02
5.148720368742942810e-02
5.013840645551681519e-02
-1.035904139280319214e-02
-5.982775241136550903e-03
-2.957347221672534943e-02
-8.960448950529098511e-02
-1.431237459182739258e-01
-1.729225218296051025e-01
-1.421441733837127686e-01
1.684874878264963627e-03
-3.352361917495727539e-02
-5.938939005136489868e-02
-1.234072893857955933e-01
-1.891345530748367310e-01
-2.101611942052841187e-01
-1.385613679885864258e-01
-8.726573735475540161e-02
-1.513669043779373169e-01
-9.338320791721343994e-02
-1.210024282336235046e-01
-1.331565380096435547e-01
-1.516069024801254272e-01
-9.643459320068359375e-02
-1.136776283383369446e-01
-1.432731300592422485e-01
-9.040039032697677612e-02
-1.583219021558761597e-01
-1.643708050251007080e-01
-1.408731788396835327e-01
-7.867728918790817261e-02
-7.407326996326446533e-02
-8.339885622262954712e-02
-6.405217945575714111e-02
-1.209411919116973877e-01
-1.396511495113372803e-01
-1.091005429625511169e-01
-5.180745571851730347e-02
-1.133078336715698242e-01
-8.786328136920928955e-02
-3.117753192782402039e-02
-6.854844838380813599e-02
-8.952611684799194336e-02
-1.379050463438034058e-01
-8.036950975656509399e-02
-8.756696432828903198e-02
-6.434605270624160767e-02
-2.879960462450981140e-03
-2.068379707634449005e-02
-4.359858855605125427e-02
-9.935373812913894653e-02
-6.201955676078796387e-02
-1.737984716892242432e-01
-1.860852986574172974e-01
-1.500264704227447510e-01
-1.251700818538665771e-01
-8.475051820278167725e-02
-8.086235076189041138e-02
-9.264708310365676880e-02
-1.512458622455596924e-01
-1.777267009019851685e-01
-1.959122419357299805e-01
-1.815916597843170166e-01
-1.197334080934524536e-01
-7.131810486316680908e-02
-9.403737634420394897e-02
-2.592177502810955048e-02
-4.963259398937225342e-02
-9.909640997648239136e-02
-1.708048135042190552e-01
-1.190414354205131531e-01
-8.438131213188171387e-02
-4.370225220918655396e-02
3.643436357378959656e-02
1.498935557901859283e-02
-2.110113017261028290e-02
-1.165963038802146912e-01
-1.146701574325561523e-01
-1.096701920032501221e-01
-4.597438871860504150e-02
3.499133884906768799e-02
4.583936929702758789e-02
5.931607633829116821e-02
2.318761497735977173e-02
3.717908635735511780e-02
5.318531394004821777e-02
4.652079939842224121e-02
-2.210956299677491188e-03
2.020029164850711823e-02
-6.375486496835947037e-03
1.235646102577447891e-02
8.412815630435943604e-02
1.552690565586090088e-01
1.268620640039443970e-01
-4.654400423169136047e-02
-3.580356761813163757e-02
-4.785412549972534180e-02
-1.718765310943126678e-02
3.186688199639320374e-02
8.966187387704849243e-02
5.728655308485031128e-02
8.421409130096435547e-02
1.024650409817695618e-01
-8.409176766872406006e-02
-1.150392368435859680e-01
-1.303776353597640991e-01
-1.166816130280494690e-01
-1.104036197066307068e-01
2.044589519500732422e-01
2.267286628484725952e-01
-3.786054998636245728e-02
-1.235009878873825073e-01
-1.345004886388778687e-01
-1.135660409927368164e-01
-1.019184440374374390e-01
2.054219990968704224e-01
2.036598920822143555e-01
-2.688968740403652191e-02
-1.175743788480758667e-01
-1.290605962276458740e-01
-1.203281581401824951e-01
-1.260205209255218506e-01
1.423271447420120239e-01
1.066477596759796143e-01
-1.202396601438522339e-01
-1.815021336078643799e-01
-1.188887953758239746e-01
-5.101778730750083923e-02
-2.506250888109207153e-02
4.936759918928146362e-02
6.939105689525604248e-03
-1.544484645128250122e-01
-1.681652963161468506e-01
-3.890948742628097534e-02
8.950041234493255615e-02
8.995069563388824463e-02
-7.816515117883682251e-02
-1.197711527347564697e-01
-2.520020008087158203e-01
-2.054922878742218018e-01
-6.237647309899330139e-02
3.865440934896469116e-02
5.904226377606391907e-02
-7.502094656229019165e-02
-1.114811897277832031e-01
-1.765567809343338013e-01
-1.225067153573036194e-01
-3.648366406559944153e-02
3.797507658600807190e-02
3.015621937811374664e-02
4.757921770215034485e-02
9.121897071599960327e-02
5.214881524443626404e-02
3.812022879719734192e-02
-1.446209289133548737e-02
-2.045065350830554962e-02
-2.723279595375061035e-02
7.779445033520460129e-03
6.661564111709594727e-02
7.354228943586349487e-02
4.911189526319503784e-02
-2.600097283720970154e-02
-1.223059557378292084e-02
-1.828311756253242493e-02
-9.386502206325531006e-02
-2.665478549897670746e-02
7.182957231998443604e-02
8.595055341720581055e-02
2.005505003035068512e-02
9.522951208055019379e-03
1.904353313148021698e-02
-7.287663221359252930e-02
-5.453191697597503662e-03
1.403829753398895264e-01
1.591185629367828369e-01
1.546958237886428833e-01
1.071616262197494507e-01
7.676161825656890869e-02
9.001793659990653396e-05
2.330280281603336334e-02
9.283929318189620972e-02
1.208609342575073242e-01
1.400181651115417480e-01
6.296281516551971436e-02
3.547891229391098022e-02
1.037338301539421082e-01
1.461488604545593262e-01
1.621886342763900757e-01
1.324377059936523438e-01
9.877100586891174316e-02
3.066058456897735596e-02
5.813263822346925735e-03
7.688479125499725342e-02
1.223959699273109436e-01
1.262406855821609497e-01
1.095992103219032288e-01
8.827443420886993408e-02
3.791650384664535522e-02
-4.038963001221418381e-03
-1.063063889741897583e-01
-8.479574322700500488e-02
2.031561359763145447e-02
6.242686882615089417e-02
7.447114586830139160e-02
6.012747809290885925e-02
1.927926763892173767e-02
-1.018306687474250793e-01
-3.105798363685607910e-02
7.018974423408508301e-02
1.009789258241653442e-01
7.479176670312881470e-02
5.505910143256187439e-02
1.686976291239261627e-02
-6.731388717889785767e-02
-4.077372606843709946e-03
7.947475463151931763e-02
7.673815637826919556e-02
7.357729971408843994e-02
1.753367297351360321e-02
-1.413316279649734497e-02
-9.061546623706817627e-02
-3.341566771268844604e-02
2.857398986816406250e-02
2.786150388419628143e-02
-5.312242731451988220e-02
-1.316936165094375610e-01
-1.236781328916549683e-01
-1.261653602123260498e-01
-1.285360008478164673e-01
-8.679070323705673218e-02
-4.599431529641151428e-02
-9.997496753931045532e-02
-1.374874413013458252e-01
-7.483386993408203125e-02
-1.533500105142593384e-01
-1.267515420913696289e-01
-9.833300113677978516e-02
-2.731742151081562042e-02
-6.961004436016082764e-02
-1.182081699371337891e-01
-6.909186393022537231e-02
-1.653942912817001343e-01
-1.648275256156921387e-01
-1.066593900322914124e-01
-3.577659279108047485e-02
-4.090326838195323944e-03
-3.095434978604316711e-02
-3.399861603975296021e-02
1.833530515432357788e-02
6.029056385159492493e-02
1.177018955349922180e-01
1.361617147922515869e-01
1.589525341987609863e-01
9.527554363012313843e-02
2.650524862110614777e-02
6.433909386396408081e-02
9.092026948928833008e-02
1.814396381378173828e-01
1.953528374433517456e-01
2.422464936971664429e-01
1.659258455038070679e-01
5.865656957030296326e-02
8.482773602008819580e-02
1.300509721040725708e-01
1.947211027145385742e-01
1.830007284879684448e-01
1.947059184312820435e-01
8.245571702718734741e-02
-8.078832179307937622e-03
5.385483056306838989e-02
9.141532331705093384e-02
7.188945263624191284e-02
-2.012115158140659332e-02
-6.255324184894561768e-02
-1.767199039459228516e-01
-1.861654371023178101e-01
-6.374987959861755371e-02
-8.538657426834106445e-02
-1.046482101082801819e-01
-1.998356729745864868e-01
-2.609675228595733643e-01
-3.580774962902069092e-01
-2.730979323387145996e-01
6.381062325090169907e-03
-2.708838321268558502e-02
-8.544123917818069458e-02
-1.926467269659042358e-01
-2.605301737785339355e-01
-3.778190314769744873e-01
-3.080920279026031494e-01
-2.983700856566429138e-02
-4.146627709269523621e-02
-7.470490038394927979e-02
-1.337198615074157715e-01
-1.814700067043304443e-01
-2.434583306312561035e-01
-2.026086002588272095e-01
-6.799738109111785889e-02
-8.993893116712570190e-02
-9.970385581254959106e-02
-8.684876561164855957e-02
-8.218193054199218750e-02
-9.802281111478805542e-02
-6.161103770136833191e-02
-1.057825535535812378e-01
-1.157892048358917236e-01
-9.779756516218185425e-02
-8.008611202239990234e-02
-6.220160424709320068e-02
-5.557354167103767395e-02
-3.363199159502983093e-02
-1.612407416105270386e-01
-1.855445355176925659e-01
-8.915884047746658325e-02
8.138810284435749054e-03
3.161033615469932556e-02
9.443546645343303680e-03
1.757960999384522438e-04
-1.384009718894958496e-01
-1.770156919956207275e-01
-1.111306026577949524e-01
-1.973311230540275574e-02
6.466000527143478394e-02
8.689271658658981323e-02
9.854745119810104370e-02
-1.146575137972831726e-01
-1.393046677112579346e-01
-1.277817934751510620e-01
-6.807154417037963867e-02
3.654636070132255554e-02
8.492325246334075928e-02
8.562093973159790039e-02
-1.554586887359619141e-01
-2.218519300222396851e-01
-2.126363664865493774e-01
-1.221618130803108215e-01
-3.081101365387439728e-02
-1.143773365765810013e-02
-8.350314572453498840e-03
-1.415543109178543091e-01
-1.666244864463806152e-01
-1.807486116886138916e-01
-1.037993580102920532e-01
-5.765562877058982849e-02
-5.862800031900405884e-02
-6.615976244211196899e-02
2.682058326900005341e-02
5.032446980476379395e-02
1.330398768186569214e-02
-1.141708530485630035e-02
1.830560527741909027e-02
1.378235593438148499e-02
-2.240363880991935730e-02
-2.128212712705135345e-02
-4.849072173237800598e-02
-4.159156978130340576e-02
5.639445036649703979e-03
6.056157872080802917e-02
4.033717885613441467e-02
-8.876412175595760345e-04
-6.678038090467453003e-02
-8.642542362213134766e-02
-5.570878461003303528e-02
2.657076716423034668e-02
9.791160374879837036e-02
1.787294745445251465e-01
1.281445622444152832e-01
-9.798070043325424194e-02
-1.720748245716094971e-01
-1.445207446813583374e-01
-8.998130261898040771e-02
3.276299685239791870e-02
1.513242125511169434e-01
1.629964411258697510e-01
-1.125231385231018066e-01
-2.285117954015731812e-01
-2.542693316936492920e-01
-1.572559922933578491e-01
2.972800657153129578e-02
1.591907292604446411e-01
1.191724687814712524e-01
-1.788198351860046387e-01
-2.514416277408599854e-01
-3.042217493057250977e-01
-1.666532903909683228e-01
8.504346944391727448e-03
1.830985844135284424e-01
1.637139767408370972e-01
-1.499582082033157349e-01
-2.079312801361083984e-01
-2.307388633489608765e-01
-1.307543218135833740e-01
-2.466792054474353790e-02
7.199992239475250244e-02
7.060733437538146973e-02
9.534447453916072845e-03
2.979723177850246429e-02
-4.553943406790494919e-03
-3.879550099372863770e-02
-6.036417558789253235e-02
-3.706543147563934326e-02
-3.536395728588104248e-02
9.376452863216400146e-02
1.156382337212562561e-01
-3.444888070225715637e-02
-1.568310409784317017e-01
-1.931362897157669067e-01
-1.234235465526580811e-01
-7.019650191068649292e-02
7.197661697864532471e-02
4.562998935580253601e-02
-6.653141975402832031e-02
-1.929933130741119385e-01
-2.173000723123550415e-01
-1.833182722330093384e-01
-1.158813014626502991e-01
-2.541963011026382446e-02
-6.420321762561798096e-02
-1.161481961607933044e-01
-2.063096165657043457e-01
-2.095957845449447632e-01
-1.427950859069824219e-01
-6.167722120881080627e-02
-1.340232044458389282e-01
-1.583895385265350342e-01
-1.089348122477531433e-01
-1.069449931383132935e-01
-1.441128849983215332e-01
-8.994932472705841064e-02
-4.336850717663764954e-02
-2.103774100542068481e-01
-2.271610051393508911e-01
-2.016889303922653198e-01
-1.627361625432968140e-01
-1.257017105817794800e-01
-5.108471214771270752e-02
-3.933167830109596252e-02
-1.641206890344619751e-01
-1.893711388111114502e-01
-1.704571396112442017e-01
-1.438912749290466309e-01
-1.450232118368148804e-01
-8.089147508144378662e-02
-5.646318197250366211e-02
-1.874135285615921021e-01
-2.409347444772720337e-01
-2.109360545873641968e-01
-1.982500404119491577e-01
-1.944749653339385986e-01
-2.572495341300964355e-01
-1.809256672859191895e-01
-2.659438848495483398e-01
-2.950997650623321533e-01
-2.223724871873855591e-01
-2.039477676153182983e-01
-1.871881932020187378e-01
-1.849582642316818237e-01
-1.283906400203704834e-01
-1.603500396013259888e-01
-1.875891089439392090e-01
-1.509328186511993408e-01
-1.379658728837966919e-01
-1.621058881282806396e-01
-7.964825630187988281e-02
-5.221603810787200928e-02
-1.523931026458740234e-01
-1.929766386747360229e-01
-1.138902530074119568e-01
-1.220432519912719727e-01
-1.391744911670684814e-01
-6.270138919353485107e-02
-3.708939626812934875e-02
-1.258475929498672485e-01
-1.829331815242767334e-01
-1.517961174249649048e-01
-1.435553282499313354e-01
-1.304800957441329956e-01
-4.111614078283309937e-02
-1.506226230412721634e-02
-2.033302932977676392e-01
-2.297587692737579346e-01
-1.737559437751770020e-01
-1.797375380992889404e-01
-1.755527704954147339e-01
-9.953325241804122925e-02
-3.799658641219139099e-02
-1.558872461318969727e-01
-1.559252887964248657e-01
-1.335294395685195923e-01
-1.102205291390419006e-01
-1.104224547743797302e-01
-8.827240765094757080e-02
-4.368553683161735535e-02
-1.833777688443660736e-02
-5.110267549753189087e-02
-7.190449535846710205e-02
-1.321310400962829590e-01
-7.954272627830505371e-02
-1.224969476461410522e-01
-1.111191213130950928e-01
-1.310055516660213470e-02
-4.087133333086967468e-02
-8.408965915441513062e-02
-1.380285322666168213e-01
-7.637938857078552246e-02
-1.065661981701850891e-01
-1.325332075357437134e-01
-7.754388451576232910e-02
-1.078837513923645020e-01
-1.019622385501861572e-01
-1.377344131469726562e-01
-1.038080230355262756e-01
-1.419451981782913208e-01
-1.253571659326553345e-01
-8.892471343278884888e-02
-8.023903518915176392e-02
-4.603952541947364807e-02
-2.762671746313571930e-02
-5.449710786342620850e-02
-1.416360586881637573e-01
-1.512461453676223755e-01
-5.333861708641052246e-02
-6.204231455922126770e-02
-6.356695666909217834e-03
7.083003874868154526e-04
-4.185575246810913086e-02
-1.425244361162185669e-01
-1.363988369703292847e-01
-2.123400568962097168e-02
-3.529496863484382629e-02
-2.541177533566951752e-02
-3.427153453230857849e-02
-8.217784762382507324e-02
-1.972796618938446045e-01
-1.738787442445755005e-01
-6.102187931537628174e-02
-8.008596301078796387e-02
-8.691085875034332275e-02
-1.397812813520431519e-01
-1.280763149261474609e-01
-1.655712276697158813e-01
-1.103748083114624023e-01
-4.285395517945289612e-02
-8.340098429471254349e-04
6.412871181964874268e-02
-4.875420127063989639e-03
-2.420986816287040710e-02
-8.069741725921630859e-02
-3.658065572381019592e-02
-2.366315387189388275e-02
-2.330510690808296204e-02
4.747209697961807251e-02
3.754116361960768700e-03
-1.543454173952341080e-02
-9.651359170675277710e-02
-6.778634339570999146e-02
-3.701159730553627014e-02
-8.366254717111587524e-02
2.044288814067840576e-02
-1.062772981822490692e-02
-1.092574279755353928e-02
-4.772293940186500549e-02
-5.320939794182777405e-02
-5.188441718928515911e-04
-4.664023220539093018e-02
5.136985797435045242e-03
-4.141748696565628052e-02
-5.181366577744483948e-02
-5.511539801955223083e-02
-6.506777554750442505e-02
4.673885554075241089e-02
6.021593883633613586e-02
1.293315589427947998e-01
7.584558427333831787e-02
9.360634721815586090e-03
2.054365538060665131e-02
-4.123310372233390808e-02
7.896936684846878052e-02
9.104000031948089600e-02
9.399011731147766113e-02
6.954227387905120850e-02
3.533500060439109802e-02
7.548968493938446045e-02
-1.842754520475864410e-02
1.192483957856893539e-02
6.661358289420604706e-03
4.306191951036453247e-02
2.184505388140678406e-02
-2.556486614048480988e-02
-1.642291806638240814e-02
-6.100278347730636597e-02
1.942612379789352417e-01
2.167716622352600098e-01
1.027792096138000488e-01
-7.339414954185485840e-02
-5.007962882518768311e-02
-6.052852841094136238e-04
-1.009545195847749710e-02
2.866710722446441650e-01
2.952643632888793945e-01
1.345898360013961792e-01
-7.082279771566390991e-02
-3.520374745130538940e-02
4.718574509024620056e-02
2.663255296647548676e-02
1.222853064537048340e-01
1.264074295759201050e-01
1.185608133673667908e-01
-7.731746882200241089e-04
2.094198716804385185e-03
6.265807151794433594e-02
7.265190780162811279e-02
4.494574666023254395e-02
2.814355771988630295e-03
1.305560674518346786e-02
-5.106929317116737366e-02
-5.787322297692298889e-02
1.290097180753946304e-02
-4.815773572772741318e-04
-7.051352877169847488e-03
-5.372017621994018555e-02
-1.104402616620063782e-01
-1.399622857570648193e-01
-1.397502124309539795e-01
-7.634105533361434937e-02
-7.108788937330245972e-02
-1.043564900755882263e-01
-1.821422725915908813e-01
-1.630161404609680176e-01
-1.736461967229843140e-01
-1.449768692255020142e-01
-8.287548273801803589e-02
-6.925435364246368408e-02
-1.500577330589294434e-01
-2.179468870162963867e-01
-2.172090560197830200e-01
-1.989047080278396606e-01
-1.731778681278228760e-01
-1.346870213747024536e-01
-9.120368212461471558e-02
-3.097269870340824127e-02
2.152922749519348145e-02
5.981988832354545593e-02
3.379023447632789612e-02
4.006117116659879684e-03
-6.615147739648818970e-02
-6.417650729417800903e-02
-2.735303901135921478e-02
6.077254563570022583e-02
8.041217923164367676e-02
8.101433515548706055e-02
5.727421492338180542e-02
-3.451147302985191345e-02
-7.669366151094436646e-02
7.863043993711471558e-02
1.903186291456222534e-01
1.516909599304199219e-01
1.671806722879409790e-01
2.288968861103057861e-01
2.678728401660919189e-01
1.915409117937088013e-01
5.957498028874397278e-02
1.393355727195739746e-01
1.023458391427993774e-01
1.283148229122161865e-01
1.455188840627670288e-01
1.386098563671112061e-01
8.960849791765213013e-02
1.060463860630989075e-01
1.489453166723251343e-01
5.810105055570602417e-02
6.490897387266159058e-02
9.895311295986175537e-02
1.108343973755836487e-01
8.301177620887756348e-02
1.114140897989273071e-01
1.426721364259719849e-01
-3.372507868334650993e-03
-7.741264253854751587e-02
-9.657370299100875854e-02
-9.962042421102523804e-02
-4.182943329215049744e-02
1.922846212983131409e-02
2.385470829904079437e-02
-8.487664908170700073e-02
-1.172738522291183472e-01
-1.354215741157531738e-01
-1.190308704972267151e-01
-8.861988782882690430e-02
-2.380930446088314056e-02
-1.461319439113140106e-02
-1.043040081858634949e-01
-1.369166672229766846e-01
-1.411219835281372070e-01
-1.689449995756149292e-01
-1.345026940107345581e-01
1.040309946984052658e-02
2.789965644478797913e-02
-9.893002361059188843e-02
-1.328023672103881836e-01
-1.062964946031570435e-01
-1.178491115570068359e-01
-1.158901453018188477e-01
-3.157331421971321106e-02
-3.547207638621330261e-02
-1.402694135904312134e-01
-1.207851544022560120e-01
-8.149094134569168091e-02
-8.630932867527008057e-02
-9.926051646471023560e-02
-2.706626057624816895e-02
-2.825887931976467371e-04
-3.047648444771766663e-02
-3.106082044541835785e-02
-4.546327143907546997e-02
-8.337327837944030762e-02
-1.158853545784950256e-01
-3.898767521604895592e-03
2.742548286914825439e-02
6.846312433481216431e-02
2.363208681344985962e-02
4.808799363672733307e-03
-1.426259279251098633e-01
-1.838695257902145386e-01
4.050599038600921631e-02
5.434805154800415039e-02
6.287360936403274536e-02
-1.813357882201671600e-02
-4.338935390114784241e-02
-1.425109654664993286e-01
-1.523105800151824951e-01
-7.141354028135538101e-03
-2.098820544779300690e-02
-4.131065309047698975e-02
-8.651048690080642700e-02
-1.035759747028350830e-01
-1.520758867263793945e-01
-1.325485110282897949e-01
-1.073623672127723694e-01
-1.002558395266532898e-01
-5.344695970416069031e-02
-5.313551798462867737e-02
-1.049583405256271362e-01
-2.077726423740386963e-01
-2.051704227924346924e-01
-1.131999641656875610e-01
-6.337962299585342407e-02
3.414015844464302063e-02
5.613925307989120483e-02
-1.703662052750587463e-02
-1.259587705135345459e-01
-1.591491550207138062e-01
-2.743516303598880768e-02
2.451121620833873749e-02
1.121420934796333313e-01
1.115655377507209778e-01
7.649362087249755859e-02
7.505224645137786865e-02
2.299776487052440643e-02
-3.444388136267662048e-02
-1.444985438138246536e-02
3.759948164224624634e-02
8.184218406677246094e-02
1.629610955715179443e-01
2.282865792512893677e-01
1.376905888319015503e-01
-1.417187415063381195e-02
3.779509291052818298e-02
4.785130545496940613e-02
5.792811140418052673e-02
1.379170864820480347e-01
2.951976060867309570e-01
1.749451607465744019e-01
-1.425423845648765564e-02
6.496514379978179932e-02
6.372710317373275757e-02
7.862738519906997681e-02
1.320897787809371948e-01
2.868993580341339111e-01
1.848366409540176392e-01
-3.020467422902584076e-02
4.908163100481033325e-02
7.571373879909515381e-02
8.794746547937393188e-02
6.207980960607528687e-02
1.301593780517578125e-01
6.845277547836303711e-02
-4.917309433221817017e-02
-9.054055809974670410e-02
-7.070377469062805176e-02
-4.721312224864959717e-02
-6.314577534794807434e-03
-2.040844038128852844e-02
-3.583002462983131409e-02
-1.025532707571983337e-01
-1.332146674394607544e-01
-1.212414726614952087e-01
-8.821178227663040161e-02
-4.993969574570655823e-02
-8.316169679164886475e-02
-8.983981609344482422e-02
-1.388153433799743652e-01
-1.495530009269714355e-01
-9.829349815845489502e-02
-8.603842556476593018e-02
-9.612014889717102051e-02
-1.450060904026031494e-01
-1.375587284564971924e-01
-1.009463071823120117e-01
-1.478933542966842651e-01
-1.142788380384445190e-01
-1.642527729272842407e-01
-1.676774621009826660e-01
-2.118716090917587280e-01
-1.433385461568832397e-01
-1.052376851439476013e-01
-1.944715976715087891e-01
-1.661837697029113770e-01
-2.254095971584320068e-01
-1.923087835311889648e-01
-2.117135226726531982e-01
-8.992411196231842041e-02
-5.526111274957656860e-02
-1.436731070280075073e-01
-1.141155064105987549e-01
-1.931175440549850464e-01
-1.608175635337829590e-01
-2.390266507863998413e-01
-1.097661703824996948e-01
-2.652807533740997314e-02
-5.633857101202011108e-02
-4.653872549533843994e-02
-9.236617386341094971e-02
-6.634126603603363037e-02
-1.045738309621810913e-01
-5.147552862763404846e-02
1.381998658180236816e-01
2.282125949859619141e-01
2.657952904701232910e-01
2.530032694339752197e-01
2.558721303939819336e-01
2.435630410909652710e-01
1.841448098421096802e-01
2.048736363649368286e-01
3.518870770931243896e-01
3.948452770709991455e-01
4.199693799018859863e-01
3.513437509536743164e-01
3.031537532806396484e-01
1.746442019939422607e-01
9.773394465446472168e-02
2.873635292053222656e-01
4.020662903785705566e-01
4.916593134403228760e-01
4.421786367893218994e-01
4.230940937995910645e-01
2.282154858112335205e-01
3.310978785157203674e-02
1.884222328662872314e-01
3.304050862789154053e-01
4.256381094455718994e-01
3.899411857128143311e-01
4.151371419429779053e-01
2.576141357421875000e-01
-5.380124598741531372e-02
3.045364469289779663e-02
1.779040098190307617e-01
2.952370941638946533e-01
3.194556832313537598e-01
3.748120963573455811e-01
2.226157337427139282e-01
-1.043139398097991943e-01
-8.650858700275421143e-02
2.176656574010848999e-02
7.486640661954879761e-02
1.189600899815559387e-01
2.009037882089614868e-01
1.449436992406845093e-01
-1.345059871673583984e-01
-1.509085297584533691e-01
-9.692905098199844360e-02
-4.644224047660827637e-02
-1.840901747345924377e-02
3.865204006433486938e-02
3.777240589261054993e-02
-1.194504126906394958e-01
-1.347279399633407593e-01
-1.258315742015838623e-01
-9.983493387699127197e-02
-7.657086104154586792e-02
-8.207324892282485962e-02
-5.458300933241844177e-02
-1.620815545320510864e-01
-2.289424836635589600e-01
-1.537254750728607178e-01
-5.779998749494552612e-02
-1.640471257269382477e-02
-3.954768925905227661e-02
-5.442154034972190857e-02
-1.274462789297103882e-01
-1.605196297168731689e-01
-5.828750133514404297e-02
-2.894346602261066437e-02
-2.684435993432998657e-02
-3.396145254373550415e-02
-2.077682130038738251e-02
-4.387632012367248535e-02
-6.512513011693954468e-02
-6.070644594728946686e-03
1.497322134673595428e-02
5.105241388082504272e-02
-2.620158344507217407e-02
-1.437702495604753494e-02
-1.565325818955898285e-02
-3.409187123179435730e-02
-3.353603929281234741e-02
-5.254290252923965454e-02
3.210765542462468147e-03
4.335465282201766968e-02
4.311865568161010742e-02
-5.410170555114746094e-02
-8.032813668251037598e-02
-1.231797486543655396e-01
-1.591098755598068237e-01
-1.325294673442840576e-01
-4.200078547000885010e-02
-3.374098241329193115e-02
-8.208256959915161133e-02
-1.124109476804733276e-01
-1.075047478079795837e-01
-1.335883438587188721e-01
-1.477107405662536621e-01
-7.238816469907760620e-02
-5.845207720994949341e-02
-7.283073663711547852e-02
-4.085940867662429810e-02
9.283106774091720581e-03
8.681979961693286896e-03
2.906874753534793854e-03
1.316895801573991776e-02
-1.233596913516521454e-02
-1.745455861091613770e-01
-1.576410531997680664e-01
-8.523970097303390503e-02
4.559971857815980911e-03
1.727808453142642975e-02
2.057569287717342377e-02
-3.727841377258300781e-02
-1.332224458456039429e-01
-1.661555767059326172e-01
-1.746014058589935303e-01
-7.200204581022262573e-02
-3.538915887475013733e-02
1.488646119832992554e-02
-4.446187242865562439e-02
-1.158241480588912964e-01
-1.545882076025009155e-01
-1.236559674143791199e-01
-1.982428506016731262e-02
2.456029877066612244e-03
5.068782344460487366e-02
1.024061441421508789e-02
-1.014185789972543716e-02
-2.164054289460182190e-02
-9.280100464820861816e-02
-8.244446665048599243e-02
-1.004825383424758911e-01
-9.336778521537780762e-02
-7.341469079256057739e-02
9.042656421661376953e-02
9.794922173023223877e-02
-4.199295770376920700e-03
-1.045358553528785706e-01
-1.009462699294090271e-01
-7.531252503395080566e-02
-3.897444903850555420e-02
7.142668217420578003e-02
5.153369158506393433e-02
-1.027067098766565323e-02
-8.087723702192306519e-02
-1.229689568281173706e-01
-1.236688345670700073e-01
-8.240152150392532349e-02
-6.349443644285202026e-02
-7.935649156570434570e-02
-6.196692958474159241e-02
-2.992853708565235138e-02
-1.231712638400495052e-03
-3.440938191488385201e-03
-1.668704673647880554e-02
-1.087858751416206360e-01
-1.612180024385452271e-01
-8.865094929933547974e-02
2.479601418599486351e-03
5.459513887763023376e-02
4.294355213642120361e-02
-8.716735057532787323e-03
-1.647583097219467163e-01
-1.950450390577316284e-01
-4.177192598581314087e-02
8.858393877744674683e-02
1.373902559280395508e-01
1.322531104087829590e-01
5.898354947566986084e-02
-1.578487157821655273e-01
-1.842877715826034546e-01
-5.403359234333038330e-02
7.197084277868270874e-02
2.072119414806365967e-01
1.981994211673736572e-01
1.191110014915466309e-01
-9.083475917577743530e-02
-1.179023981094360352e-01
-2.274393104016780853e-02
1.034222617745399475e-01
2.486441731452941895e-01
2.637482583522796631e-01
1.295562833547592163e-01
7.739221677184104919e-03
1.640742830932140350e-02
3.879547864198684692e-02
1.147179678082466125e-01
1.863329112529754639e-01
2.013977169990539551e-01
1.070342063903808594e-01
-5.016975570470094681e-03
-5.479156505316495895e-03
9.844456799328327179e-03
4.228032380342483521e-02
4.399501532316207886e-02
4.749603942036628723e-02
1.432068087160587311e-02
-6.168749555945396423e-02
-4.944486543536186218e-02
-1.705568470060825348e-02
2.124331519007682800e-02
2.863964997231960297e-02
8.398829400539398193e-02
7.401471585035324097e-02
-1.061350032687187195e-01
-1.085400208830833435e-01
1.124557200819253922e-02
1.046212837100028992e-01
1.211029142141342163e-01
1.795635670423507690e-01
1.138667091727256775e-01
-1.017751470208168030e-01
-7.229857891798019409e-02
7.748024165630340576e-02
1.418688446283340454e-01
1.012010872364044189e-01
1.157308965921401978e-01
4.655944928526878357e-02
-6.957329809665679932e-02
-3.014429844915866852e-02
9.211277961730957031e-02
1.502622365951538086e-01
1.054249778389930725e-01
2.595364674925804138e-02
-5.417030677199363708e-02
5.577465519309043884e-03
4.385229572653770447e-02
1.085974201560020447e-01
1.854643225669860840e-01
1.682031899690628052e-01
1.009533330798149109e-01
2.755497582256793976e-03
8.929987996816635132e-02
8.443847298622131348e-02
9.254483878612518311e-02
1.265262961387634277e-01
1.025758087635040283e-01
4.968053475022315979e-02
3.927792888134717941e-03
8.234465867280960083e-02
1.050865873694419861e-01
7.487580925226211548e-02
6.589325517416000366e-02
6.016169488430023193e-02
8.416353166103363037e-02
4.987087845802307129e-02
-8.115265518426895142e-02
-1.024020165205001831e-01
-8.788858354091644287e-02
-7.569740712642669678e-02
-9.802957624197006226e-02
-1.548850834369659424e-01
-1.121142879128456116e-01
-3.507573530077934265e-02
-1.857257820665836334e-02
-3.923931345343589783e-02
-2.204085141420364380e-02
-4.429332166910171509e-02
-1.075687035918235779e-01
-1.158546358346939087e-01
6.809578835964202881e-02
9.543799608945846558e-02
1.951247639954090118e-02
-3.203893452882766724e-02
-4.230359569191932678e-02
-9.034001082181930542e-02
-9.973073750734329224e-02
8.374974131584167480e-02
1.330338567495346069e-01
-5.540443584322929382e-03
-6.691954564303159714e-03
-2.061726525425910950e-02
-1.770963147282600403e-02
-2.438784576952457428e-02
8.352163434028625488e-02
1.225273460149765015e-01
7.280076853930950165e-03
-4.784404113888740540e-02
-2.919725887477397919e-02
-2.359085716307163239e-02
-7.980877533555030823e-03
6.391847133636474609e-02
6.981618702411651611e-02
1.860555727034807205e-03
-3.230826184153556824e-02
-2.822163514792919159e-02
-1.814385317265987396e-02
-2.467366307973861694e-02
4.351557046175003052e-02
2.872456237673759460e-02
1.896282844245433807e-02
-4.441149160265922546e-02
-5.459370836615562439e-02
-6.222830340266227722e-02
-5.511587485671043396e-02
-4.181639850139617920e-02
1.817070506513118744e-02
2.595781907439231873e-02
5.030740424990653992e-02
-1.814040727913379669e-02
5.920163239352405071e-04
-4.471587762236595154e-02
-1.506611704826354980e-02
7.464766502380371094e-02
1.248082295060157776e-01
1.087025925517082214e-01
1.165153365582227707e-02
1.389606855809688568e-02
-4.788107052445411682e-02
4.458535462617874146e-02
1.127930954098701477e-01
1.879815012216567993e-01
1.453469991683959961e-01
1.219320520758628845e-01
1.005239114165306091e-01
3.391740843653678894e-02
6.129699945449829102e-02
1.285491287708282471e-01
1.508173197507858276e-01
2.789702266454696655e-02
-3.887030109763145447e-02
-1.066258698701858521e-01
-1.092386692762374878e-01
3.120671957731246948e-02
6.653424352407455444e-02
6.324785947799682617e-02
2.695772051811218262e-02
-2.485070005059242249e-02
-8.900056779384613037e-02
-9.824673831462860107e-02
-9.182546287775039673e-02
-5.414851754903793335e-02
-2.290683612227439880e-02
1.900279149413108826e-02
-1.620353385806083679e-02
-6.242509186267852783e-02
-1.160934790968894958e-01
-1.724329143762588501e-01
-1.517752707004547119e-01
-7.438661903142929077e-02
-9.838192723691463470e-03
-7.831397233530879021e-04
-1.939902268350124359e-02
-4.735897481441497803e-02
3.553136019036173820e-03
3.896215697750449181e-03
9.085229784250259399e-02
1.473381184041500092e-02
-3.215109184384346008e-02
-7.812377810478210449e-02
-7.291907072067260742e-02
-3.616964817047119141e-02
-6.999890506267547607e-02
4.120148345828056335e-02
-2.187465876340866089e-02
-3.659517318010330200e-02
-1.055728122591972351e-01
-8.240030705928802490e-02
-7.627806067466735840e-02
-7.840036600828170776e-02
9.536819159984588623e-02
3.387181088328361511e-02
-3.217768669128417969e-02
-7.866366207599639893e-02
-4.537163302302360535e-02
-9.013157337903976440e-02
-1.161231845617294312e-01
2.941975183784961700e-02
1.487742643803358078e-02
-5.260555818676948547e-02
-7.317172735929489136e-02
-4.768542572855949402e-02
-3.419095650315284729e-02
-1.757951267063617706e-02
8.649066835641860962e-02
6.461866945028305054e-02
-3.181599080562591553e-02
-4.728383570909500122e-02
-4.997794330120086670e-02
-1.756648123264312744e-01
-1.778243482112884521e-01
-4.326261952519416809e-02
8.042427711188793182e-03
-4.006054252386093140e-02
-7.334459573030471802e-02
-6.644576787948608398e-02
-1.296203136444091797e-01
-1.114690005779266357e-01
-3.669623285531997681e-02
-2.534535015001893044e-03
2.366984263062477112e-03
2.490120753645896912e-02
2.834796160459518433e-02
4.844608902931213379e-01
6.062455177307128906e-01
3.791832327842712402e-01
2.408046275377273560e-01
1.670998632907867432e-01
1.789824217557907104e-01
7.143614441156387329e-02
6.286467909812927246e-01
7.963129281997680664e-01
4.850104749202728271e-01
3.601228594779968262e-01
2.798032760620117188e-01
2.547547221183776855e-01
8.463899791240692139e-02
5.018994212150573730e-01
6.063191890716552734e-01
3.601363003253936768e-01
3.052506148815155029e-01
3.685740530490875244e-01
4.761504828929901123e-01
2.890419363975524902e-01
2.252728343009948730e-01
2.282853573560714722e-01
1.286574453115463257e-01
1.795990169048309326e-01
3.504821360111236572e-01
4.930360913276672363e-01
3.665400147438049316e-01
5.590100958943367004e-02
1.153741590678691864e-02
-2.376178279519081116e-02
6.974054872989654541e-02
2.826181054115295410e-01
4.543557167053222656e-01
3.109070658683776855e-01
-6.141337007284164429e-02
-9.821046143770217896e-02
-5.221158638596534729e-02
5.617579072713851929e-02
2.296693176031112671e-01
3.279032409191131592e-01
2.250148057937622070e-01
-6.807846575975418091e-02
-7.168411463499069214e-02
-2.239793539047241211e-02
5.334086343646049500e-02
1.326685696840286255e-01
1.632395386695861816e-01
9.984908252954483032e-02
8.457560837268829346e-02
7.866369932889938354e-02
2.273038588464260101e-02
2.949624694883823395e-02
4.043564200401306152e-02
6.364695727825164795e-03
-2.637841366231441498e-02
1.109376028180122375e-01
7.830944657325744629e-02
-2.111399173736572266e-02
-1.049623414874076843e-01
-9.419421106576919556e-02
-7.212304323911666870e-02
-5.706642568111419678e-02
3.706209361553192139e-02
1.790701039135456085e-02
1.276223454624414444e-03
-1.018022820353507996e-01
-1.965759545564651489e-01
-2.529315352439880371e-01
-2.006579935550689697e-01
3.166629746556282043e-02
5.270521715283393860e-02
7.087966799736022949e-02
-2.669746987521648407e-02
-1.881514787673950195e-01
-3.066713213920593262e-01
-2.174389213323593140e-01
2.902235463261604309e-02
9.963692724704742432e-02
9.833489358425140381e-02
2.341307001188397408e-03
-2.429282069206237793e-01
-3.364233076572418213e-01
-2.405657768249511719e-01
-2.139081992208957672e-02
4.832054302096366882e-02
5.256211012601852417e-02
2.771094068884849548e-02
-1.640721410512924194e-01
-2.949694991111755371e-01
-2.596692442893981934e-01
-8.830340579152107239e-03
2.078555058687925339e-03
-2.421774901449680328e-02
-2.964169904589653015e-02
-8.192932605743408203e-02
-1.029095947742462158e-01
-7.944491505622863770e-02
1.167359482496976852e-02
1.988373138010501862e-02
6.173175759613513947e-03
7.051498629152774811e-03
-4.106625914573669434e-02
-2.456500381231307983e-02
-4.547655954957008362e-02
4.286962375044822693e-02
3.998236730694770813e-02
1.960653066635131836e-02
-1.505918521434068680e-02
-4.665700346231460571e-02
-2.579216472804546356e-02
-5.469895154237747192e-02
2.216674759984016418e-02
-4.731107037514448166e-03
1.393480878323316574e-02
-2.694145962595939636e-02
-3.921929001808166504e-02
-9.139540046453475952e-02
-1.095754355192184448e-01
-6.224878504872322083e-02
-6.411755830049514771e-02
4.936671815812587738e-03
-3.494603186845779419e-02
-9.252911806106567383e-02
-1.816228181123733521e-01
-1.257714480161666870e-01
-1.259303092956542969e-01
-8.820602297782897949e-02
3.323298878967761993e-03
1.087625138461589813e-02
-7.323716580867767334e-02
-1.435870826244354248e-01
-1.123412176966667175e-01
-1.457143574953079224e-01
-1.377378255128860474e-01
-1.229963265359401703e-02
4.951933771371841431e-02
8.502288907766342163e-02
6.747823208570480347e-02
2.874170988798141479e-02
-1.478229612112045288e-01
-1.591757386922836304e-01
-9.657189249992370605e-02
-4.195704311132431030e-02
2.608182281255722046e-02
1.068563684821128845e-01
6.419542431831359863e-02
-5.085210129618644714e-02
-4.936344176530838013e-02
-5.205721408128738403e-02
-8.930575102567672729e-02
-1.574405431747436523e-01
-2.242320030927658081e-01
-1.486255228519439697e-01
2.864263206720352173e-02
4.163300991058349609e-02
-1.800221949815750122e-02
-6.241407245397567749e-02
-1.332461982965469360e-01
-2.172636389732360840e-01
-1.743475198745727539e-01
8.613701909780502319e-02
1.311301589012145996e-01
1.787461899220943451e-02
7.666627410799264908e-03
1.450739894062280655e-02
2.278012596070766449e-02
1.107992418110370636e-02
6.134364753961563110e-02
1.235982179641723633e-01
4.802718386054039001e-02
6.921940296888351440e-02
8.208926767110824585e-03
4.265735298395156860e-02
1.387294381856918335e-02
-5.805795546621084213e-03
-9.853547671809792519e-04
-2.849731035530567169e-02
-4.079297930002212524e-02
-1.451838761568069458e-01
-1.345328241586685181e-01
-1.394489705562591553e-01
-5.846201628446578979e-02
-7.092427462339401245e-02
-4.325282201170921326e-02
-1.921087317168712616e-02
-1.238888651132583618e-01
-1.664965897798538208e-01
-1.859803944826126099e-01
-5.094426125288009644e-02
-9.675262868404388428e-02
-1.103384643793106079e-01
-1.186572760343551636e-01
-1.780550181865692139e-01
-2.059710472822189331e-01
-1.821878403425216675e-01
-4.105413332581520081e-02
-4.648095369338989258e-02
-1.467321906238794327e-02
4.637065157294273376e-02
2.600588649511337280e-02
-3.838168829679489136e-02
-9.681614488363265991e-02
-7.092686742544174194e-02
-1.361338198184967041e-01
-1.221539229154586792e-01
-6.942676845937967300e-03
2.158753387629985809e-02
-2.183649875223636627e-02
-9.038400650024414062e-02
-8.710648864507675171e-02
-1.734187901020050049e-01
-1.615882068872451782e-01
-9.860302507877349854e-02
-2.504153922200202942e-02
2.856172434985637665e-02
-2.439863979816436768e-02
-6.277402490377426147e-02
-1.074964627623558044e-01
-1.018175259232521057e-01
-6.080435961484909058e-02
-6.762728095054626465e-02
1.921448111534118652e-02
-4.707657918334007263e-02
-7.480316609144210815e-02
-1.132352724671363831e-01
-1.394460052251815796e-01
-2.127364724874496460e-01
-2.420388013124465942e-01
-1.915964484214782715e-01
-1.230899095535278320e-01
-5.868026986718177795e-02
-5.723059549927711487e-02
-1.053408533334732056e-01
-1.839005649089813232e-01
-2.723243832588195801e-01
-3.359839618206024170e-01
-2.381719350814819336e-01
-6.173088774085044861e-02
-6.804957985877990723e-02
-1.062453314661979675e-01
-1.887916475534439087e-01
-2.103823274374008179e-01
-2.323133796453475952e-01
-1.599683463573455811e-01
-1.410320848226547241e-01
-1.455879509449005127e-01
-1.112140342593193054e-01
-6.762593984603881836e-02
-6.378462165594100952e-02
-2.416756469756364822e-03
-1.586593873798847198e-02
-1.494952738285064697e-01
-1.305617392063140869e-01
-9.617416560649871826e-02
-8.150750398635864258e-02
-3.623086586594581604e-02
4.283939674496650696e-02
6.797411944717168808e-03
-1.439221650362014771e-01
-1.101285368204116821e-01
-1.576808467507362366e-02
-4.931366536766290665e-03
1.354475971311330795e-02
4.944337904453277588e-02
1.269593648612499237e-02
-8.508940041065216064e-02
-4.367228969931602478e-02
5.784741044044494629e-02
3.327477723360061646e-02
7.104627043008804321e-02
7.558394223451614380e-02
4.473502561450004578e-02
-5.709189176559448242e-02
-3.489959985017776489e-02
-5.510523170232772827e-02
-8.838911354541778564e-02
-4.840112477540969849e-02
1.086402591317892075e-02
3.602378070354461670e-03
-8.803410828113555908e-02
-9.585329890251159668e-02
-8.630232512950897217e-02
-7.159925252199172974e-02
-1.949107088148593903e-02
6.610579788684844971e-02
4.517878219485282898e-02
-1.070495694875717163e-01
-1.097394004464149475e-01
-1.264405101537704468e-01
-1.095323190093040466e-01
-8.257705718278884888e-02
-1.321478746831417084e-02
-1.192676089704036713e-02
6.540465354919433594e-02
9.102419018745422363e-02
-1.379411760717630386e-02
-6.821176409721374512e-02
-1.215707734227180481e-01
-7.716374099254608154e-02
-7.464317977428436279e-02
2.811357192695140839e-02
8.831790089607238770e-02
-4.989920184016227722e-02
-6.824094802141189575e-02
-9.295573830604553223e-02
-2.369329798966646194e-03
-3.242506086826324463e-02
-6.382332742214202881e-02
-8.707353472709655762e-02
-1.780101656913757324e-01
-1.080180928111076355e-01
-4.517646506428718567e-02
5.834441632032394409e-02
1.518440619111061096e-02
-1.445450484752655029e-01
-1.981614232063293457e-01
-2.096764147281646729e-01
-1.365057677030563354e-01
-5.617673322558403015e-02
2.563015185296535492e-02
3.786682710051536560e-02
-1.377289146184921265e-01
-1.826214790344238281e-01
-1.844230145215988159e-01
-1.417007744312286377e-01
-8.098173141479492188e-02
-8.344392292201519012e-03
1.425843127071857452e-02
-1.605705320835113525e-01
-1.487318277359008789e-01
-1.281454563140869141e-01
-7.447071373462677002e-02
-3.805520385503768921e-02
-2.367737889289855957e-02
1.254975330084562302e-03
-8.981432020664215088e-02
-4.666226729750633240e-02
-4.436722770333290100e-02
-1.374105270951986313e-02
-1.054656971246004105e-02
9.010351262986660004e-03
2.400107495486736298e-02
-1.145963668823242188e-01
-8.195366710424423218e-02
-3.584813326597213745e-02
-7.598406076431274414e-02
-1.619535237550735474e-01
-1.986675560474395752e-01
-1.336874216794967651e-01
-1.221339926123619080e-01
-4.377152398228645325e-02
2.190241403877735138e-02
-3.694714233279228210e-02
-1.270767450332641602e-01
-1.773840337991714478e-01
-1.325329244136810303e-01
-2.935400791466236115e-02
5.819181725382804871e-02
9.322124719619750977e-02
6.806344538927078247e-02
7.029198855161666870e-02
1.341564506292343140e-01
9.470046311616897583e-02
-1.284393947571516037e-02
9.126468002796173096e-02
1.416219174861907959e-01
1.953178048133850098e-01
2.011403292417526245e-01
2.405935376882553101e-01
1.240294948220252991e-01
6.196618080139160156e-02
1.937886327505111694e-01
2.572839856147766113e-01
3.677202463150024414e-01
3.447770774364471436e-01
3.848519325256347656e-01
2.235478311777114868e-01
3.063895925879478455e-02
1.211571022868156433e-01
1.544686406850814819e-01
2.198594957590103149e-01
1.717252433300018311e-01
2.108509838581085205e-01
1.175492480397224426e-01
2.446676231920719147e-02
8.444307744503021240e-02
8.570027351379394531e-02
9.376520663499832153e-02
2.909035794436931610e-02
7.396921515464782715e-02
2.991183847188949585e-02
4.447662830352783203e-02
6.754810363054275513e-02
9.689681977033615112e-02
1.295563429594039917e-01
1.556184887886047363e-01
1.927894651889801025e-01
1.370608806610107422e-01
8.838569372892379761e-02
1.176373735070228577e-01
1.276838481426239014e-01
1.560574918985366821e-01
1.986737549304962158e-01
2.676626145839691162e-01
2.023920714855194092e-01
1.193522214889526367e-01
1.395300626754760742e-01
9.394738823175430298e-02
6.305120885372161865e-02
6.874631345272064209e-02
1.083937510848045349e-01
4.562632367014884949e-02
9.249693155288696289e-02
8.214242011308670044e-02
7.817427627742290497e-03
-3.103201277554035187e-02
-9.722183644771575928e-02
-1.118428260087966919e-01
-1.076854988932609558e-01
1.262358129024505615e-01
9.474295377731323242e-02
-2.263003727421164513e-03
-9.419479221105575562e-02
-1.702225059270858765e-01
-1.954890638589859009e-01
-1.720780134201049805e-01
1.574036628007888794e-01
1.666303128004074097e-01
7.864967733621597290e-02
-4.087474569678306580e-02
-1.206741183996200562e-01
-1.328453421592712402e-01
-1.134800463914871216e-01
1.093785017728805542e-01
9.464108943939208984e-02
5.604390054941177368e-02
-1.688399538397789001e-02
-7.667046040296554565e-02
-5.345345288515090942e-02
-4.011555761098861694e-02
-6.033265963196754456e-02
-4.367253929376602173e-02
-3.873744979500770569e-02
-9.045211225748062134e-02
-1.544141024351119995e-01
-1.835626065731048584e-01
-1.151342540979385376e-01
-7.002873718738555908e-02
-4.517248645424842834e-02
-2.739410474896430969e-02
-1.332139670848846436e-01
-2.004771828651428223e-01
-1.921873092651367188e-01
-9.530014544725418091e-02
1.844799891114234924e-02
5.649573728442192078e-02
3.704331442713737488e-02
-6.235490366816520691e-02
-7.295496761798858643e-02
-7.448170334100723267e-02
-4.285560548305511475e-02
7.165590673685073853e-02
9.437607973814010620e-02
2.922886051237583160e-02
-2.398574724793434143e-02
-2.169565064832568169e-03
8.620672672986984253e-02
4.114807397127151489e-02
3.913922235369682312e-02
6.639940291643142700e-02
1.032552216202020645e-02
-1.888325088657438755e-03
5.862513184547424316e-02
1.996669322252273560e-01
1.520034670829772949e-01
-4.947813600301742554e-02
-3.626655414700508118e-02
-4.617691412568092346e-02
-4.631753638386726379e-02
8.240999281406402588e-02
2.481674402952194214e-01
1.749312281608581543e-01
-4.814559221267700195e-02
-5.125932395458221436e-02
-6.033265963196754456e-02
-6.129690632224082947e-02
2.612183056771755219e-02
1.310577988624572754e-01
1.059872731566429138e-01
2.402186095714569092e-01
2.866225838661193848e-01
1.338102966547012329e-01
9.807170182466506958e-02
9.523863345384597778e-02
5.999609455466270447e-02
-1.285354979336261749e-02
2.228481322526931763e-01
2.801048755645751953e-01
1.776071786880493164e-01
1.534681916236877441e-01
1.308669894933700562e-01
7.781853526830673218e-02
-1.298032118938863277e-03
1.205295845866203308e-01
1.884764730930328369e-01
1.466914117336273193e-01
1.173134446144104004e-01
7.459963858127593994e-02
3.123269230127334595e-02
1.069291960448026657e-03
8.597327023744583130e-02
1.187961176037788391e-01
1.089575365185737610e-01
4.900002107024192810e-02
3.016340173780918121e-02
-3.105907142162322998e-02
-4.133309051394462585e-02
5.556183680891990662e-02
6.556026637554168701e-02
2.765001356601715088e-02
-1.301890425384044647e-02
-6.305514834821224213e-03
-3.565316647291183472e-02
-5.699491128325462341e-02
4.527128115296363831e-02
2.561064250767230988e-02
-3.340434655547142029e-02
-8.731815218925476074e-02
-5.175041779875755310e-02
-3.668112307786941528e-02
-4.656931385397911072e-02
-1.554055791348218918e-02
-2.746261097490787506e-02
-5.491419881582260132e-02
-5.914451926946640015e-02
-7.236184924840927124e-02
-5.210592970252037048e-02
-5.536892265081405640e-02
9.460625052452087402e-02
8.654045313596725464e-02
4.195508733391761780e-02
4.964667931199073792e-02
4.206008464097976685e-02
2.748726168647408485e-03
-4.357578977942466736e-02
2.044152915477752686e-01
2.402025908231735229e-01
1.926800459623336792e-01
1.763411462306976318e-01
1.431410610675811768e-01
6.049889698624610901e-02
-2.930179797112941742e-02
2.498675584793090820e-01
2.712246775627136230e-01
2.254897803068161011e-01
1.553043723106384277e-01
1.433591246604919434e-01
1.879148744046688080e-02
-4.132511839270591736e-02
1.929142624139785767e-01
2.558980584144592285e-01
2.288603931665420532e-01
1.568712145090103149e-01
1.231946200132369995e-01
1.128027681261301041e-03
-6.132808979600667953e-03
9.486470371484756470e-02
1.163322255015373230e-01
9.118179231882095337e-02
5.461107566952705383e-02
1.004429236054420471e-01
5.331882461905479431e-02
6.092157214879989624e-02
4.230776801705360413e-02
1.004186943173408508e-01
9.736843407154083252e-02
1.282855421304702759e-01
2.121311128139495850e-01
1.887009888887405396e-01
1.353929340839385986e-01
9.675730951130390167e-03
5.508489906787872314e-02
5.307383462786674500e-02
5.409417673945426941e-02
1.096582859754562378e-01
1.025751382112503052e-01
8.149259537458419800e-02
-1.263171732425689697e-01
-1.658755093812942505e-01
-2.131772637367248535e-01
-2.185992151498794556e-01
-2.039810121059417725e-01
-1.902430802583694458e-01
-1.163964197039604187e-01
-1.889187693595886230e-01
-2.093055695295333862e-01
-2.336069196462631226e-01
-2.349039763212203979e-01
-2.474655807018280029e-01
-2.596805393695831299e-01
-1.833293288946151733e-01
-2.299572378396987915e-01
-2.589988708496093750e-01
-2.355700284242630005e-01
-2.260699570178985596e-01
-1.951703578233718872e-01
-1.965219378471374512e-01
-1.351667791604995728e-01
-2.152104824781417847e-01
-2.582432627677917480e-01
-1.289268583059310913e-01
-1.016769483685493469e-01
-7.253012806177139282e-02
-1.554016619920730591e-01
-1.257445961236953735e-01
-1.594876050949096680e-01
-1.551718562841415405e-01
-2.700063586235046387e-02
-1.584125682711601257e-02
4.732511937618255615e-03
-5.361565947532653809e-02
-2.938052453100681305e-02
-6.670310348272323608e-02
-7.854800671339035034e-02
-5.732376500964164734e-02
-6.786382943391799927e-02
-1.135491281747817993e-01
-1.359107345342636108e-01
-1.212613731622695923e-01
-5.927519872784614563e-02
-3.415588289499282837e-02
-3.413251042366027832e-02
-5.738998576998710632e-02
-1.063198670744895935e-01
-8.375572413206100464e-02
-5.117344856262207031e-02
-4.780294373631477356e-02
-8.342109620571136475e-02
-3.873354569077491760e-02
-1.579410396516323090e-02
1.105858664959669113e-02
-1.210609916597604752e-02
-3.597636520862579346e-02
-1.034405305981636047e-01
-2.263387292623519897e-01
-9.760864824056625366e-02
-5.583568662405014038e-02
1.651325076818466187e-02
-2.390825655311346054e-03
-1.175602339208126068e-02
-1.325320750474929810e-01
-2.039447575807571411e-01
1.503424998372793198e-02
-8.483224548399448395e-03
-1.199212111532688141e-02
-5.171890929341316223e-02
-4.020983725786209106e-02
-1.467114835977554321e-01
-2.125392556190490723e-01
3.188672289252281189e-02
-1.300164125859737396e-02
-2.895314246416091919e-02
-1.092832535505294800e-01
-5.066053941845893860e-02
-1.663347184658050537e-01
-1.493004262447357178e-01
3.953682258725166321e-02
1.819849759340286255e-02
7.150766905397176743e-03
-1.372133046388626099e-01
-5.717085674405097961e-02
-2.056408673524856567e-01
-2.038986235857009888e-01
-8.392585068941116333e-02
-8.966274559497833252e-03
1.487142406404018402e-03
-1.048435419797897339e-01
-8.227588236331939697e-02
-1.523642539978027344e-01
-1.708911061286926270e-01
-8.441704511642456055e-02
-1.093103922903537750e-02
2.353104390203952789e-02
8.276978624053299427e-04
3.438338404521346092e-03
-5.987694114446640015e-02
-5.670627206563949585e-02
-7.383232563734054565e-02
-3.613029047846794128e-02
-1.040414068847894669e-02
-1.808985881507396698e-02
-2.220703102648258209e-02
-1.509737074375152588e-01
-1.657520383596420288e-01
-1.185231730341911316e-01
-4.373693093657493591e-02
-2.993723377585411072e-02
-4.382342845201492310e-02
-5.900951847434043884e-02
-1.858362257480621338e-01
-1.738628298044204712e-01
-8.127091825008392334e-02
-9.427979588508605957e-03
-1.263077463954687119e-02
-3.511953353881835938e-02
-5.975090339779853821e-02
-1.318039000034332275e-01
-1.005148738622665405e-01
9.477405808866024017e-03
1.427418459206819534e-02
-3.942452371120452881e-02
-1.246890500187873840e-01
-1.286480575799942017e-01
-1.081511676311492920e-01
-9.758885949850082397e-02
-2.779709547758102417e-02
-2.824687212705612183e-02
-7.362721115350723267e-02
-1.694836914539337158e-01
-1.283811628818511963e-01
-9.931381791830062866e-02
-9.238184988498687744e-02
-7.550539076328277588e-02
-8.057153970003128052e-02
-9.198644012212753296e-02
-1.878651678562164307e-01
-1.304916441440582275e-01
-1.297799050807952881e-01
-1.342084705829620361e-01
-1.276002377271652222e-01
-1.263176351785659790e-01
-1.347793340682983398e-01
-1.444915235042572021e-01
-9.271299839019775391e-02
1.110226102173328400e-02
1.878196373581886292e-02
3.935560118407011032e-03
-9.488222002983093262e-02
-1.035879254341125488e-01
-4.505986720323562622e-02
-4.584085568785667419e-02
-1.961654610931873322e-02
-3.228843584656715393e-02
1.454013306647539139e-02
-9.438452869653701782e-02
-7.697312533855438232e-02
-1.037487201392650604e-02
2.148479036986827850e-02
-2.447091601788997650e-02
8.560226298868656158e-03
7.898684591054916382e-02
2.393494360148906708e-02
3.476156387478113174e-03
6.018191203474998474e-02
4.716546833515167236e-02
-2.947076037526130676e-02
4.509815201163291931e-02
9.687297046184539795e-02
4.480719566345214844e-02
6.580961495637893677e-02
1.295519024133682251e-01
9.493581205606460571e-02
1.275611482560634613e-02
6.542677432298660278e-02
1.360294967889785767e-01
8.211844414472579956e-02
1.247740983963012695e-01
2.254907488822937012e-01
1.674144417047500610e-01
-2.434840658679604530e-03
3.107867389917373657e-02
5.065694078803062439e-02
-1.387399807572364807e-02
1.823986768722534180e-01
3.177084326744079590e-01
2.947918474674224854e-01
-2.512173913419246674e-02
1.835318654775619507e-02
3.636947600170969963e-03
-5.440108105540275574e-02
8.377230167388916016e-02
1.747342795133590698e-01
1.672153621912002563e-01
-1.090113818645477295e-02
-1.143131591379642487e-02
2.052642963826656342e-02
2.784288255497813225e-03
-5.353084579110145569e-02
-9.859595447778701782e-02
-8.454453945159912109e-02
5.578837916254997253e-02
3.461205586791038513e-02
1.304579246789216995e-02
1.419850252568721771e-02
-6.210604682564735413e-02
-5.498798191547393799e-02
-5.161194875836372375e-02
2.402218058705329895e-02
3.203641995787620544e-02
-1.845018565654754639e-02
-3.608629107475280762e-03
-3.694141632877290249e-04
1.085940822958946228e-01
1.029912978410720825e-01
-1.470473501831293106e-02
-2.502438798546791077e-02
-9.932794421911239624e-02
-3.924341499805450439e-02
-1.988337561488151550e-02
1.086385473608970642e-01
8.254011720418930054e-02
-3.993093594908714294e-02
-7.724176347255706787e-02
-1.005285456776618958e-01
-1.188042759895324707e-01
-1.490004658699035645e-01
-3.339777514338493347e-02
-2.630365826189517975e-02
-1.224881634116172791e-01
-1.709258705377578735e-01
-1.495135426521301270e-01
-1.208907887339591980e-01
-1.466984748840332031e-01
-6.447303295135498047e-02
-7.066756486892700195e-02
-1.260523200035095215e-01
-1.731936782598495483e-01
-1.820596158504486084e-01
-2.021789997816085815e-01
-1.895949691534042358e-01
-1.477759331464767456e-01
-1.196217760443687439e-01
9.455511346459388733e-03
1.644459366798400879e-02
-3.704836592078208923e-02
-9.327776730060577393e-02
-9.327776730060577393e-02
-1.500056385993957520e-01
-1.062018498778343201e-01
-7.377479970455169678e-02
-7.076834887266159058e-02
-9.867275506258010864e-02
-1.081801876425743103e-01
-1.218779534101486206e-01
-1.707236468791961670e-01
-1.479753851890563965e-01
-1.100962162017822266e-01
-1.218675673007965088e-01
-8.630425482988357544e-02
-7.147452235221862793e-02
-6.131802871823310852e-02
-1.886844485998153687e-01
-1.476482450962066650e-01
-1.558108329772949219e-01
-1.658063530921936035e-01
-9.194847941398620605e-02
-4.106734693050384521e-02
-2.450851956382393837e-03
-8.986110985279083252e-02
-1.086111590266227722e-01
-1.757344007492065430e-01
-1.818251758813858032e-01
-1.146292537450790405e-01
-4.395956173539161682e-02
4.461900517344474792e-02
-2.248344942927360535e-02
-7.153163850307464600e-02
-1.607592701911926270e-01
-1.935082525014877319e-01
-2.012087106704711914e-01
-1.497875452041625977e-01
-8.287721872329711914e-02
-1.440342813730239868e-01
-1.287476122379302979e-01
-1.186274662613868713e-01
-1.330937147140502930e-01
-1.739325970411300659e-01
-1.351135969161987305e-01
-9.629978239536285400e-02
-1.390442997217178345e-01
-1.240536049008369446e-01
-1.328312754631042480e-01
-1.682047545909881592e-01
-1.931808143854141235e-01
-1.998863220214843750e-01
-1.465536355972290039e-01
-5.583472549915313721e-02
-2.797852456569671631e-02
-1.993080675601959229e-01
-2.169336527585983276e-01
-1.973731368780136108e-01
-2.200028300285339355e-01
-1.869979500770568848e-01
-9.575638920068740845e-02
-3.419473767280578613e-02
-2.169336527585983276e-01
-2.181012630462646484e-01
-2.813198268413543701e-01
-2.816534638404846191e-01
-2.019101977348327637e-01
-1.189754456281661987e-01
-4.171201959252357483e-02
-2.132862061262130737e-01
-2.412535995244979858e-01
-2.164888232946395874e-01
-1.548382192850112915e-01
-4.203451052308082581e-02
3.961029648780822754e-02
6.122804433107376099e-02
-1.581631749868392944e-01
-1.820160895586013794e-01
-1.412715315818786621e-01
-1.206546090543270111e-02
1.163177117705345154e-01
2.326465398073196411e-01
2.096276432275772095e-01
-7.025767862796783447e-02
-6.905668973922729492e-02
1.301068067550659180e-02
1.210215762257575989e-01
2.300444096326828003e-01
2.957094311714172363e-01
2.151655256748199463e-01
-8.127783238887786865e-02
-4.800607636570930481e-02
5.667986348271369934e-02
1.179746240377426147e-01
1.645461916923522949e-01
1.838286817073822021e-01
1.453860104084014893e-01
-3.858224675059318542e-02
3.613160923123359680e-03
6.223202869296073914e-02
4.015696793794631958e-02
-9.416116401553153992e-03
-2.908884361386299133e-02
-6.154288351535797119e-02
-8.737923949956893921e-02
-2.550466684624552727e-03
1.154086142778396606e-01
1.374933272600173950e-01
9.917837381362915039e-02
3.798971325159072876e-02
-4.909648373723030090e-02
-2.070933729410171509e-01
-1.539264470338821411e-01
-1.743140816688537598e-02
7.620806992053985596e-02
1.064079105854034424e-01
5.099001154303550720e-02
-8.005631156265735626e-03
-2.458495050668716431e-01
-2.383848875761032104e-01
-3.303047269582748413e-02
8.017868548631668091e-02
1.956323720514774323e-02
-1.620963215827941895e-01
-1.457308232784271240e-01
-1.813890486955642700e-01
-2.385652214288711548e-01
-9.661502391099929810e-02
-4.348996281623840332e-02
-6.087306514382362366e-02
-1.122527271509170532e-01
-9.036766737699508667e-02
-2.300797700881958008e-01
-3.071283400058746338e-01
-1.931688487529754639e-01
-1.012168079614639282e-01
-1.273075640201568604e-01
-1.925376653671264648e-01
-1.728391945362091064e-01
-2.452279925346374512e-01
-2.982338964939117432e-01
-1.934264749288558960e-01
-1.229247525334358215e-01
-1.242772787809371948e-01
-1.720598936080932617e-01
-1.406395584344863892e-01
-1.095966622233390808e-02
2.346672303974628448e-02
5.845358222723007202e-02
1.082350835204124451e-01
1.528687626123428345e-01
1.670298129320144653e-01
9.388516843318939209e-02
1.636030152440071106e-02
1.006412878632545471e-02
3.156615421175956726e-02
4.725023731589317322e-02
8.156696707010269165e-02
1.041868925094604492e-01
4.534036666154861450e-02
-2.379265055060386658e-02
-2.402719482779502869e-02
2.106948755681514740e-02
6.593162566423416138e-02
6.606869399547576904e-02
1.892202347517013550e-02
-3.080464154481887817e-02
-9.958127140998840332e-02
-1.111927852034568787e-01
-3.380804136395454407e-02
-2.116695977747440338e-02
-4.576072096824645996e-02
-4.183436930179595947e-02
-1.919616945087909698e-02
-9.562750160694122314e-02
-8.909374475479125977e-02
1.811482384800910950e-02
-7.468899711966514587e-03
-3.362832590937614441e-02
-9.823796898126602173e-02
-8.574309200048446655e-02
-1.377634257078170776e-01
-9.847860038280487061e-02
-6.262666545808315277e-03
8.964507840573787689e-03
-6.171285174787044525e-03
-8.810681849718093872e-02
-6.973917782306671143e-02
-9.209104627370834351e-02
-6.651341170072555542e-02
1.513883820734918118e-03
2.777992049232125282e-03
-1.383513119071722031e-02
-6.696118414402008057e-02
-4.742385819554328918e-02
-1.220227219164371490e-02
-1.459179259836673737e-02
-2.876636758446693420e-02
-7.710947096347808838e-02
-7.572776824235916138e-02
-7.749959826469421387e-02
-7.656221091747283936e-02
2.015650505200028419e-03
1.486271340399980545e-02
-9.774820879101753235e-03
-8.395293354988098145e-02
-8.368742465972900391e-02
-1.381858438253402710e-01
-1.012701839208602905e-01
-3.966280259191989899e-03
3.689941018819808960e-02
4.866278916597366333e-02
-7.477413164451718330e-04
-1.621731743216514587e-02
-1.202400550246238708e-01
-1.101184561848640442e-01
-3.245631000027060509e-03
4.154299199581146240e-02
2.843584492802619934e-02
4.497284535318613052e-03
-5.268325656652450562e-02
-1.800431013107299805e-01
-1.659389734268188477e-01
1.483020372688770294e-02
4.806134477257728577e-02
2.688075788319110870e-02
-2.896684780716896057e-02
-6.636475026607513428e-02
-1.145344600081443787e-01
-1.061521768569946289e-01
6.920400261878967285e-02
9.907572716474533081e-02
1.984223723411560059e-02
-3.561524301767349243e-02
-1.896445453166961670e-02
-3.754961863160133362e-02
-6.182953715324401855e-02
4.180849343538284302e-02
3.745750710368156433e-02
3.630338469520211220e-03
-1.124863140285015106e-02
2.545571699738502502e-02
4.953515529632568359e-02
1.134616136550903320e-02
1.900625079870223999e-01
2.286330163478851318e-01
1.935617029666900635e-01
3.389123082160949707e-02
-6.318532675504684448e-02
-1.381578296422958374e-01
-1.189122796058654785e-01
3.594721257686614990e-01
4.514449834823608398e-01
3.288801908493041992e-01
1.422238051891326904e-01
4.381655901670455933e-02
-4.727194458246231079e-02
-7.503000646829605103e-02
3.360182344913482666e-01
4.241441786289215088e-01
3.236560523509979248e-01
1.216694638133049011e-01
3.667853772640228271e-02
-7.755993306636810303e-02
-6.522515416145324707e-02
2.347114384174346924e-01
3.025048375129699707e-01
2.391196489334106445e-01
1.781274676322937012e-01
1.508978456258773804e-01
1.846247911453247070e-02
-6.585215777158737183e-02
1.082942262291908264e-01
1.747487485408782959e-01
1.986818015575408936e-01
2.001000940799713135e-01
1.783109158277511597e-01
1.116264015436172485e-01
1.983422785997390747e-02
-5.087517946958541870e-02
-4.293218255043029785e-03
7.064642757177352905e-02
1.561986505985260010e-01
1.274247914552688599e-01
8.527568727731704712e-02
-3.322863206267356873e-02
-3.768065571784973145e-02
-1.329309493303298950e-02
2.976503223180770874e-02
9.099815040826797485e-02
7.616080343723297119e-02
8.149447292089462280e-02
-4.917486570775508881e-03
-4.418489336967468262e-02
-4.350072890520095825e-02
1.913062110543251038e-02
1.814334653317928314e-02
-1.252713613212108612e-02
2.338283229619264603e-03
-4.927715286612510681e-02
-3.436410427093505859e-02
4.202414676547050476e-02
8.610945194959640503e-02
1.038890630006790161e-01
7.625834643840789795e-02
7.572573423385620117e-02
3.620009170845150948e-03
-4.095460101962089539e-02
6.356666330248117447e-03
4.080737382173538208e-02
9.508585929870605469e-02
1.086955294013023376e-01
7.300207018852233887e-02
-7.941503077745437622e-03
-1.736391801387071609e-03
7.686889916658401489e-02
5.758671835064888000e-02
1.101418063044548035e-01
1.073661819100379944e-01
1.254229247570037842e-01
4.809502512216567993e-02
1.407343447208404541e-01
2.048076391220092773e-01
8.791512250900268555e-02
7.766131311655044556e-02
1.089207082986831665e-01
1.575613319873809814e-01
7.556984573602676392e-02
2.277531176805496216e-01
2.749171853065490723e-01
6.374853104352951050e-02
7.032170891761779785e-03
6.046194210648536682e-02
1.575959622859954834e-01
6.822157651185989380e-02
1.346981078386306763e-01
1.628181338310241699e-01
2.773896604776382446e-02
1.073878258466720581e-03
2.616279199719429016e-02
1.112200096249580383e-01
4.578705132007598877e-02
-1.978247985243797302e-02
-3.368731215596199036e-02
-1.190904602408409119e-01
-6.737089902162551880e-02
-8.966117352247238159e-02
-1.021926850080490112e-01
-1.052154749631881714e-01
-3.514646366238594055e-02
1.574836112558841705e-02
-5.327200517058372498e-02
-5.074928328394889832e-02
-8.873940259218215942e-02
-1.143845990300178528e-01
-1.124925613403320312e-01
-6.447125226259231567e-02
1.870770938694477081e-02
1.215460058301687241e-02
5.598878487944602966e-02
-2.283885609358549118e-03
-6.278819590806961060e-02
-8.033530414104461670e-02
-5.549991130828857422e-02
-2.778354287147521973e-02
1.687910966575145721e-02
6.381444982253015041e-04
-3.405676409602165222e-02
-9.126212447881698608e-02
-5.811966583132743835e-02
-6.907261162996292114e-02
-6.313898414373397827e-02
-5.225321277976036072e-02
-5.716804414987564087e-02
-3.178780525922775269e-02
-6.530345231294631958e-02
-5.295480042695999146e-02
-4.984617605805397034e-02
-6.622894853353500366e-02
-1.346372961997985840e-01
-2.105130553245544434e-01
-1.475084125995635986e-01
-2.616392634809017181e-02
5.739941820502281189e-02
-4.090468958020210266e-02
-2.068185247480869293e-02
-7.879032194614410400e-02
-1.256323605775833130e-01
-1.190158203244209290e-01
-7.013991475105285645e-02
-2.249179407954216003e-02
-2.617323026061058044e-02
-2.448903210461139679e-02
1.052586063742637634e-01
4.325178638100624084e-02
-3.270689398050308228e-03
2.284082956612110138e-02
2.856196649372577667e-02
-2.055751718580722809e-02
-3.676183149218559265e-02
1.047597751021385193e-01
4.778498038649559021e-02
-1.464867871254682541e-02
1.177139673382043839e-02
3.782120347023010254e-02
5.625483393669128418e-02
8.585560321807861328e-02
1.725263148546218872e-01
1.570368111133575439e-01
1.399968266487121582e-01
1.834440380334854126e-01
1.368212848901748657e-01
2.012811042368412018e-02
4.696473479270935059e-02
1.144689917564392090e-01
9.941148012876510620e-02
8.759894222021102905e-02
8.277776092290878296e-02
6.312533468008041382e-02
5.594627931714057922e-02
6.999070197343826294e-02
8.069500327110290527e-02
3.480507433414459229e-02
4.220269620418548584e-02
2.122348360717296600e-02
1.656429283320903778e-02
-5.803416948765516281e-03
-2.264026924967765808e-02
-4.093761742115020752e-02
-1.257209777832031250e-01
-1.017359346151351929e-01
-2.410333603620529175e-02
3.089670091867446899e-02
-3.177608549594879150e-02
-5.655567720532417297e-02
-7.936564832925796509e-02
-1.556920260190963745e-01
-1.116302832961082458e-01
-2.274569310247898102e-02
4.349605739116668701e-02
-4.750172421336174011e-02
-9.856293350458145142e-02
-7.940244674682617188e-02
-1.323278695344924927e-01
-7.150744646787643433e-02
4.174298793077468872e-02
6.541080027818679810e-02
-5.421691387891769409e-02
-1.323765516281127930e-01
-9.677889198064804077e-02
-2.086691111326217651e-01
-1.340603679418563843e-01
9.679034352302551270e-03
6.339481472969055176e-02
-6.425390392541885376e-02
-1.213945671916007996e-01
-1.564481407403945923e-01
-2.624879777431488037e-01
-2.802538573741912842e-01
-2.577200531959533691e-01
-1.426082700490951538e-01
-1.506264042109251022e-02
-3.443789109587669373e-02
-4.201789200305938721e-02
-1.577396392822265625e-01
-2.863018512725830078e-01
-3.986187279224395752e-01
-2.570299208164215088e-01
-3.122204728424549103e-02
-1.440114341676235199e-02
-2.194105461239814758e-02
-1.493005603551864624e-01
-3.278672993183135986e-01
-5.013253092765808105e-01
-3.456961810588836670e-01
-6.789356470108032227e-02
-4.191193729639053345e-02
1.535759214311838150e-02
-8.015272021293640137e-02
-2.792917191982269287e-01
-4.728552103042602539e-01
-3.597193062305450439e-01
-6.984368711709976196e-02
-2.186373621225357056e-02
5.145638436079025269e-02
-1.053525693714618683e-02
-1.440429389476776123e-01
-2.313833385705947876e-01
-1.964328736066818237e-01
9.153923392295837402e-02
1.406234055757522583e-01
2.555392086505889893e-01
2.065647989511489868e-01
1.554789096117019653e-01
1.023364216089248657e-01
3.370582684874534607e-02
9.282749891281127930e-02
1.719491034746170044e-01
2.518939375877380371e-01
2.024082690477371216e-01
1.461866348981857300e-01
7.690612971782684326e-02
4.136322066187858582e-03
-3.521361947059631348e-02
4.077685624361038208e-02
1.508226692676544189e-01
1.951350420713424683e-01
1.183531135320663452e-01
1.220474988222122192e-01
3.551980108022689819e-02
-2.408136799931526184e-02
1.074519380927085876e-02
3.109462745487689972e-02
3.293171152472496033e-02
-5.288252979516983032e-02
-3.024541027843952179e-02
-2.053429745137691498e-02
5.180801078677177429e-02
7.535212486982345581e-02
2.571914158761501312e-02
-2.099067904055118561e-02
-1.129574030637741089e-01
-6.389635801315307617e-02
-2.674744650721549988e-02
3.790858387947082520e-02
3.993919119238853455e-02
4.188603907823562622e-02
-6.279583554714918137e-03
-3.452038019895553589e-02
-3.911019489169120789e-02
-6.973399966955184937e-02
1.614378765225410461e-02
3.335920721292495728e-02
3.435284644365310669e-02
1.008084043860435486e-03
-1.786244101822376251e-02
-1.486707385629415512e-02
-1.546499226242303848e-02
-2.429210953414440155e-02
-8.565673977136611938e-02
-1.027378290891647339e-01
-1.762829571962356567e-01
-1.741833090782165527e-01
-1.537338346242904663e-01
-1.395874023437500000e-01
-1.678518578410148621e-02
-9.104372560977935791e-02
-1.389226615428924561e-01
-2.539747655391693115e-01
-2.028814852237701416e-01
-1.448082029819488525e-01
-9.981126338243484497e-02
-9.094645082950592041e-02
-2.011830806732177734e-01
-2.069389373064041138e-01
-3.323677778244018555e-01
-2.766576707363128662e-01
-2.234322875738143921e-01
-1.526718288660049438e-01
-1.110311150550842285e-01
-1.833642870187759399e-01
-1.647955924272537231e-01
-2.175588905811309814e-01
-2.349682897329330444e-01
-2.351669222116470337e-01
-1.585938632488250732e-01
-2.036354094743728638e-01
-2.549354135990142822e-01
-1.745967566967010498e-01
-1.748156398534774780e-01
-1.577791422605514526e-01
-2.299866527318954468e-01
-1.653103828430175781e-01
-2.414780855178833008e-01
-3.049221336841583252e-01
-2.659485340118408203e-01
-2.042515128850936890e-01
-1.595139950513839722e-01
-2.035259604454040527e-01
-1.580993533134460449e-01
-1.775962710380554199e-01
-2.084630280733108521e-01
-2.294840216636657715e-01
-1.958447396755218506e-01
-1.060818955302238464e-01
-1.098677814006805420e-01
-7.979144901037216187e-02
-1.064619868993759155e-01
-8.607602119445800781e-02
-2.165217511355876923e-02
-4.064531251788139343e-02
-4.425619170069694519e-02
-5.273106321692466736e-02
-5.635067448019981384e-02
-1.192725375294685364e-01
-9.998249262571334839e-02
2.230274491012096405e-02
3.382961452007293701e-02
2.313232980668544769e-02
-1.155743282288312912e-02
-4.771425202488899231e-02
-1.188708394765853882e-01
-1.314194053411483765e-01
-6.274284794926643372e-03
4.699382185935974121e-02
5.901407450437545776e-02
3.414835035800933838e-02
-3.317031264305114746e-02
-1.031785756349563599e-01
-1.101383641362190247e-01
5.488361697643995285e-03
1.592367142438888550e-02
5.318515002727508545e-02
5.330740287899971008e-02
-7.453168742358684540e-03
-6.372088193893432617e-02
-4.387196153402328491e-02
9.431075304746627808e-03
-1.684931479394435883e-02
-2.046455815434455872e-02
4.318209737539291382e-02
1.148320734500885010e-02
-1.496877521276473999e-01
-1.240186393260955811e-01
-3.703879937529563904e-02
-2.997422590851783752e-02
9.343750774860382080e-03
7.623889297246932983e-02
5.047371610999107361e-02
-1.103042811155319214e-01
-8.153513073921203613e-02
-3.964981064200401306e-02
-3.634456917643547058e-02
-5.167879909276962280e-02
-2.232894301414489746e-02
-1.091996207833290100e-02
-6.405335664749145508e-02
-7.124023139476776123e-02
-1.195874959230422974e-01
-2.911897189915180206e-02
-2.371415495872497559e-03
-6.485779304057359695e-03
-6.332154385745525360e-03
-3.091499023139476776e-02
-8.326768875122070312e-02
-1.301457434892654419e-01
-5.266832932829856873e-02
-1.447708718478679657e-02
-3.150993958115577698e-02
-4.555687773972749710e-03
-4.373012855648994446e-02
-6.328243762254714966e-02
-5.645868182182312012e-02
-2.280357666313648224e-02
-1.476199179887771606e-02
-4.325528815388679504e-02
-4.545073583722114563e-02
2.779220603406429291e-02
7.179607450962066650e-02
1.033115983009338379e-01
9.682860970497131348e-02
1.433575153350830078e-01
1.700855195522308350e-01
9.964693337678909302e-02
1.059986427426338196e-01
2.240247577428817749e-01
2.673358917236328125e-01
2.418843805789947510e-01
2.514594197273254395e-01
3.069488704204559326e-01
1.904953420162200928e-01
8.437379449605941772e-02
1.755322217941284180e-01
2.131061851978302002e-01
2.118073552846908569e-01
2.613417208194732666e-01
3.630947172641754150e-01
2.315775156021118164e-01
2.183154784142971039e-02
8.023987710475921631e-02
1.077834889292716980e-01
1.327992677688598633e-01
1.361315399408340454e-01
1.846156716346740723e-01
1.043115556240081787e-01
-1.064339652657508850e-01
-1.344719678163528442e-01
-9.135499596595764160e-02
-6.282531470060348511e-02
-7.777976989746093750e-02
-6.519427150487899780e-02
-6.281892955303192139e-02
-5.021747201681137085e-02
-7.311528176069259644e-02
-2.849775180220603943e-02
6.554546765983104706e-03
-9.322589612565934658e-04
-4.603507742285728455e-02
-6.868067383766174316e-02
8.459611982107162476e-02
9.845548123121261597e-02
1.887984126806259155e-01
2.205431014299392700e-01
2.992742955684661865e-01
2.794094979763031006e-01
1.729500144720077515e-01
1.489634960889816284e-01
2.204505205154418945e-01
3.435246646404266357e-01
3.628530800342559814e-01
4.102258682250976562e-01
4.455942809581756592e-01
2.948715984821319580e-01
7.001520693302154541e-02
1.465913355350494385e-01
2.948939502239227295e-01
3.513179421424865723e-01
3.876122236251831055e-01
3.004842996597290039e-01
1.044992059469223022e-01
-2.382368780672550201e-02
2.076511085033416748e-02
1.093009784817695618e-01
1.723689436912536621e-01
1.874830275774002075e-01
1.077301874756813049e-01
1.200443133711814880e-03
-4.363099858164787292e-02
-1.743835024535655975e-02
1.809604093432426453e-02
3.578661382198333740e-02
8.789414539933204651e-03
-9.991772472858428955e-02
-1.185150220990180969e-01
2.461349777877330780e-02
5.748399719595909119e-02
8.401113003492355347e-02
3.685528039932250977e-02
-2.803521044552326202e-02
-8.756672590970993042e-02
-9.761136025190353394e-02
1.033207848668098450e-01
1.761847585439682007e-01
2.040782272815704346e-01
1.857726424932479858e-01
1.234573051333427429e-01
2.937003597617149353e-02
-5.328265205025672913e-02
1.924349516630172729e-01
2.830808162689208984e-01
2.580223977565765381e-01
1.923089474439620972e-01
1.515043377876281738e-01
7.702201604843139648e-02
-6.993053015321493149e-03
1.880721747875213623e-01
2.804623544216156006e-01
2.692246735095977783e-01
2.235611379146575928e-01
2.180761396884918213e-01
1.452279090881347656e-01
3.915086016058921814e-02
1.394239962100982666e-01
2.241478115320205688e-01
1.913639456033706665e-01
1.436174660921096802e-01
7.851827889680862427e-02
-1.001313794404268265e-02
-8.633821457624435425e-02
6.165383756160736084e-02
1.395972371101379395e-01
1.078883185982704163e-01
7.769927382469177246e-02
5.784625187516212463e-02
2.991341240704059601e-02
-1.916001923382282257e-02
4.419483244419097900e-02
7.402949780225753784e-02
4.664004221558570862e-02
1.000920124351978302e-02
-3.198455274105072021e-02
-5.838568881154060364e-02
-6.461486220359802246e-02
4.657262861728668213e-01
5.644997358322143555e-01
5.054211616516113281e-01
4.073348641395568848e-01
3.185680508613586426e-01
2.850917577743530273e-01
1.280656754970550537e-01
5.980370044708251953e-01
7.504355311393737793e-01
6.331788301467895508e-01
5.101841688156127930e-01
3.694070577621459961e-01
3.119161128997802734e-01
1.149750873446464539e-01
4.520737528800964355e-01
6.030978560447692871e-01
5.188637971878051758e-01
4.609260559082031250e-01
3.899518549442291260e-01
4.244030714035034180e-01
2.246083319187164307e-01
2.723735570907592773e-01
3.650503158569335938e-01
2.774784266948699951e-01
2.883754074573516846e-01
2.077466249465942383e-01
2.924071848392486572e-01
1.475678384304046631e-01
1.324190497398376465e-01
1.791382580995559692e-01
1.007436811923980713e-01
1.757564246654510498e-01
1.623036265373229980e-01
2.705252468585968018e-01
1.226933524012565613e-01
1.839316934347152710e-01
2.005733698606491089e-01
9.225697815418243408e-02
6.355044245719909668e-02
-2.989135449752211571e-03
9.834019467234611511e-03
-5.758909881114959717e-02
1.066745668649673462e-01
1.065493151545524597e-01
2.014873735606670380e-02
-2.236604504287242889e-02
-5.361825227737426758e-02
-5.563921853899955750e-02
-6.355044245719909668e-02
2.492927946150302887e-02
8.458214253187179565e-02
-3.588153421878814697e-02
-8.853846043348312378e-02
-1.693090349435806274e-01
-2.418663352727890015e-01
-1.797713786363601685e-01
4.920906573534011841e-02
8.968898653984069824e-02
-1.748055778443813324e-02
-4.942804202437400818e-02
-1.159506440162658691e-01
-1.967657506465911865e-01
-1.551872640848159790e-01
1.204339861869812012e-01
1.797379851341247559e-01
8.159819990396499634e-02
-5.381487775593996048e-03
-5.611221492290496826e-02
-1.042561233043670654e-01
-1.344592571258544922e-01
1.138574406504631042e-01
1.672269552946090698e-01
1.215548217296600342e-01
6.030977517366409302e-02
2.154821902513504028e-02
-9.601316414773464203e-03
-7.169626653194427490e-02
7.620558142662048340e-02
1.118310242891311646e-01
4.949855431914329529e-02
-4.632532969117164612e-02
-8.481967449188232422e-02
-1.122244298458099365e-01
-1.104726716876029968e-01
-7.868106476962566376e-04
2.251688763499259949e-02
-1.192834693938493729e-02
-9.922350943088531494e-02
-1.398407518863677979e-01
-1.803726255893707275e-01
-1.360403001308441162e-01
-9.338922798633575439e-02
-9.940535575151443481e-02
-9.152982383966445923e-02
-1.498577445745468140e-01
-1.870122700929641724e-01
-2.143019735813140869e-01
-1.452407836914062500e-01
7.022146135568618774e-02
1.520694047212600708e-01
1.489466875791549683e-01
8.625294268131256104e-02
4.510249570012092590e-02
4.340238124132156372e-02
2.157200686633586884e-02
9.519050270318984985e-02
1.704357713460922241e-01
9.500549733638763428e-02
8.564370684325695038e-03
-3.681881725788116455e-02
-3.146648779511451721e-02
-4.324927181005477905e-02
7.806495577096939087e-02
1.483821123838424683e-01
5.260469019412994385e-02
-1.392946206033229828e-02
-9.817926213145256042e-03
1.961671374738216400e-02
-6.918480154126882553e-03
4.947878047823905945e-02
1.073528677225112915e-01
5.518198013305664062e-04
-4.826987907290458679e-02
-3.846471011638641357e-02
-2.763245441019535065e-02
-4.621889069676399231e-02
1.257000863552093506e-01
1.688217669725418091e-01
7.441911846399307251e-02
-4.371497035026550293e-02
-8.072198927402496338e-02
-1.472880393266677856e-01
-8.995938301086425781e-02
1.834816783666610718e-01
1.996853947639465332e-01
1.580852121114730835e-01
3.669761121273040771e-02
-8.267727494239807129e-02
-2.022467404603958130e-01
-1.739221066236495972e-01
1.136876344680786133e-01
8.463575690984725952e-02
4.552034661173820496e-02
-3.722710162401199341e-02
-7.795651257038116455e-02
-1.258021444082260132e-01
-1.016815602779388428e-01
1.321446001529693604e-01
5.593541637063026428e-02
-1.104972232133150101e-02
-1.613699942827224731e-01
-1.944611966609954834e-01
-1.861557960510253906e-01
-1.203559041023254395e-01
1.801745146512985229e-01
1.020179465413093567e-01
2.104750461876392365e-02
-1.603296399116516113e-01
-1.969736814498901367e-01
-2.021580487489700317e-01
-1.364769637584686279e-01
5.212756246328353882e-02
8.337280713021755219e-03
-3.155531734228134155e-02
-1.644099056720733643e-01
-2.119008153676986694e-01
-1.804121434688568115e-01
-1.253345012664794922e-01
-4.602167010307312012e-02
-5.580211058259010315e-02
-4.834000021219253540e-02
-8.230058103799819946e-02
-1.234943345189094543e-01
-1.153917908668518066e-01
-6.553618609905242920e-02
-1.474861055612564087e-01
-1.805947124958038330e-01
-7.370248436927795410e-02
-1.309854350984096527e-02
-2.730118855834007263e-02
-1.453880313783884048e-02
7.041915669105947018e-04
-1.790906935930252075e-01
-2.017784118652343750e-01
-8.107475936412811279e-02
1.669194921851158142e-02
1.465471927076578140e-02
1.253345143049955368e-02
-7.186811417341232300e-04
-1.221960783004760742e-01
-1.496595442295074463e-01
-6.409592181444168091e-02
1.182346371933817863e-03
1.838722452521324158e-02
-4.749671090394258499e-03
-2.866900153458118439e-02
-4.704190045595169067e-02
-1.044227927923202515e-01
-1.022030413150787354e-01
-1.777550727128982544e-01
-1.599725782871246338e-01
-1.927296370267868042e-01
-1.630886197090148926e-01
-9.896444529294967651e-02
-2.306999713182449341e-01
-2.194926887750625610e-01
-2.618570327758789062e-01
-1.923655122518539429e-01
-2.121437042951583862e-01
-1.576967984437942505e-01
-1.467100828886032104e-01
-2.465848475694656372e-01
-2.294255495071411133e-01
-2.480308413505554199e-01
-1.976838260889053345e-01
-1.225624233484268188e-01
-2.848912961781024933e-02
-1.591847985982894897e-01
-1.850025206804275513e-01
-1.862489432096481323e-01
-1.874358505010604858e-01
-1.281152963638305664e-01
5.792707949876785278e-02
1.073112711310386658e-01
-1.962938457727432251e-01
-1.711728572845458984e-01
-1.344874501228332520e-01
-1.338782459497451782e-01
-1.297258436679840088e-01
2.225002087652683258e-02
2.111563645303249359e-02
-2.487310767173767090e-01
-2.870235145092010498e-01
-2.456080168485641479e-01
-2.218174636363983154e-01
-2.074030935764312744e-01
-1.741173565387725830e-01
-1.285179406404495239e-01
-2.024384140968322754e-01
-2.339070588350296021e-01
-1.951524615287780762e-01
-1.814383268356323242e-01
-1.765891909599304199e-01
-2.089016139507293701e-01
-1.851320713758468628e-01
-7.072973996400833130e-02
-1.463342905044555664e-01
-1.653605252504348755e-01
-2.212195545434951782e-01
-1.994333863258361816e-01
-2.017945647239685059e-01
-1.773736029863357544e-01
-7.755134999752044678e-02
-2.181664407253265381e-01
-2.072440385818481445e-01
-2.604213058948516846e-01
-1.750632375478744507e-01
-1.795236766338348389e-01
-1.746684163808822632e-01
-1.269757747650146484e-01
-2.365007400512695312e-01
-1.655247062444686890e-01
-2.100078612565994263e-01
-2.032370865345001221e-01
-1.788864731788635254e-01
-1.782649010419845581e-01
-2.100313156843185425e-01
-2.943026423454284668e-01
-1.869082152843475342e-01
-1.843320280313491821e-01
-2.017359286546707153e-01
-1.681947261095046997e-01
-1.540042012929916382e-01
-2.795492112636566162e-01
-3.519247174263000488e-01
-2.088702917098999023e-01
-1.445946842432022095e-01
-2.030924409627914429e-01
-2.195268571376800537e-01
-2.124120295047760010e-01
-1.893632113933563232e-01
-2.518835663795471191e-01
-1.345948725938796997e-01
-8.011971414089202881e-02
-7.039354741573333740e-02
-8.181632310152053833e-02
-1.304237097501754761e-01
-1.501614302396774292e-01
-2.182915359735488892e-01
-1.578235328197479248e-01
-1.192042231559753418e-01
-9.889575093984603882e-02
-1.036689281463623047e-01
-1.203261688351631165e-01
4.051222279667854309e-02
5.368626862764358521e-02
-5.003513768315315247e-03
-5.798704177141189575e-02
-6.487078219652175903e-02
-1.180042326450347900e-01
-7.768877595663070679e-02
1.432373076677322388e-01
1.535941362380981445e-01
4.029983654618263245e-02
-5.761224776506423950e-02
-5.737175792455673218e-02
-1.278144866228103638e-01
-9.308660030364990234e-02
8.523776382207870483e-02
1.169141978025436401e-01
8.174592256546020508e-02
9.038807824254035950e-03
-9.201219305396080017e-03
-9.566331654787063599e-02
-1.079222410917282104e-01
8.851722627878189087e-02
1.514890491962432861e-01
1.067666187882423401e-01
1.319590955972671509e-02
-6.051691249012947083e-02
-1.477598398923873901e-01
-1.354571878910064697e-01
1.447614729404449463e-01
1.954649984836578369e-01
1.530257016420364380e-01
1.455547958612442017e-01
8.065278083086013794e-02
7.409698516130447388e-02
-1.478254143148660660e-02
2.030827105045318604e-01
2.360240817070007324e-01
1.579480171203613281e-01
1.238260418176651001e-01
1.509174704551696777e-01
1.978543102741241455e-01
1.060420200228691101e-01
1.954712420701980591e-01
2.312048226594924927e-01
1.559178680181503296e-01
1.026001498103141785e-01
5.133442953228950500e-02
5.507613718509674072e-02
3.759507089853286743e-02
-2.658239901065826416e-01
-3.453007042407989502e-01
-2.688703835010528564e-01
-1.845205128192901611e-01
-1.618017256259918213e-01
-1.291515976190567017e-01
-7.443415373563766479e-02
-2.669185101985931396e-01
-3.675660490989685059e-01
-2.883473634719848633e-01
-2.169048339128494263e-01
-2.100303024053573608e-01
-1.935215145349502563e-01
-1.082309111952781677e-01
-9.262118488550186157e-02
-1.655986160039901733e-01
-1.559643596410751343e-01
-1.696821451187133789e-01
-1.735025048255920410e-01
-1.774661839008331299e-01
-9.899537265300750732e-02
2.889493294060230255e-02
4.039244726300239563e-02
2.229402586817741394e-02
-3.432055190205574036e-02
-1.029798910021781921e-01
-1.113632768392562866e-01
-7.687333971261978149e-02
1.523446664214134216e-02
5.378710478544235229e-02
6.477906554937362671e-02
3.314265608787536621e-02
-6.846910715103149414e-02
-1.380144655704498291e-01
-1.070608273148536682e-01
2.452733553946018219e-02
4.075467586517333984e-02
5.227564275264739990e-02
-5.876449402421712875e-03
-1.346970945596694946e-01
-1.929169297218322754e-01
-1.618642657995223999e-01
-4.602132830768823624e-03
-4.021263495087623596e-02
-1.364482846111059189e-02
-7.293573021888732910e-02
-1.564620882272720337e-01
-1.835198253393173218e-01
-1.503954082727432251e-01
5.416592955589294434e-02
8.998464792966842651e-02
1.382608562707901001e-01
3.185068443417549133e-02
-2.723195403814315796e-02
-5.266385152935981750e-02
-5.265473201870918274e-02
1.559543311595916748e-01
2.357832342386245728e-01
2.676613032817840576e-01
1.361384987831115723e-01
1.888236217200756073e-02
-8.126105368137359619e-02
-9.195497632026672363e-02
7.884070277214050293e-02
1.793368458747863770e-01
2.348437011241912842e-01
2.311584353446960449e-01
1.976566761732101440e-01
1.527373343706130981e-01
9.356956183910369873e-02
6.319966167211532593e-02
1.572891771793365479e-01
2.010439485311508179e-01
2.454524785280227661e-01
2.563653290271759033e-01
2.227662652730941772e-01
1.428491771221160889e-01
-4.283651337027549744e-02
-1.349131204187870026e-02
3.319768607616424561e-02
8.995728194713592529e-02
1.554921567440032959e-01
1.852508783340454102e-01
1.185332015156745911e-01
-4.668899625539779663e-02
-8.128233999013900757e-02
-7.701936364173889160e-02
-4.576768726110458374e-02
3.212130069732666016e-02
6.375610083341598511e-02
4.163850098848342896e-02
-6.183137744665145874e-02
-7.207224518060684204e-02
-4.982389882206916809e-02
-8.411622047424316406e-02
-1.415204256772994995e-01
-1.761198490858078003e-01
-1.203089281916618347e-01
-2.219851613044738770e-01
-2.742271423339843750e-01
-1.912779062986373901e-01
-1.028638333082199097e-01
-1.194221153855323792e-01
-1.625629961490631104e-01
-1.569403111934661865e-01
-1.669527143239974976e-01
-2.230126112699508667e-01
-1.965878605842590332e-01
-1.396345347166061401e-01
-1.743533164262771606e-01
-1.812684834003448486e-01
-1.737904399633407593e-01
-1.325793862342834473e-01
-2.215741872787475586e-01
-2.000722587108612061e-01
-1.647131741046905518e-01
-1.363556385040283203e-01
-1.903666108846664429e-01
-1.651598960161209106e-01
-5.214964225888252258e-02
-1.059044897556304932e-01
-1.616576462984085083e-01
-1.332196891307830811e-01
-9.458172321319580078e-02
-1.032688617706298828e-01
-7.894963771104812622e-02
-9.581466019153594971e-02
-1.369512528181076050e-01
-1.951792091131210327e-01
-1.568867117166519165e-01
-1.099308878183364868e-01
-8.277948200702667236e-02
-7.290705293416976929e-02
-1.352090686559677124e-01
-1.540545225143432617e-01
-1.926269829273223877e-01
-1.317097991704940796e-01
-1.158662587404251099e-01
-1.509900554083287716e-03
-1.733854226768016815e-02
-1.114229187369346619e-01
-1.197437494993209839e-01
-1.362394839525222778e-01
-1.356111168861389160e-01
-1.539651900529861450e-01
-5.345703288912773132e-02
-3.031713515520095825e-02
1.256130635738372803e-01
1.346473842859268188e-01
3.137627989053726196e-02
-1.391031146049499512e-01
-1.431307792663574219e-01
-8.904772996902465820e-02
-4.761347174644470215e-02
1.884028464555740356e-01
1.748346239328384399e-01
2.091255597770214081e-02
-1.266292780637741089e-01
-8.369116485118865967e-02
4.707744345068931580e-02
2.807821333408355713e-02
1.303665935993194580e-01
1.021655425429344177e-01
4.977620020508766174e-02
-4.031380638480186462e-03
6.382460892200469971e-02
1.836195290088653564e-01
1.584522575139999390e-01
3.284291177988052368e-02
1.593567989766597748e-02
1.593567989766597748e-02
6.640797480940818787e-03
9.770235419273376465e-02
1.372046768665313721e-01
1.104181483387947083e-01
-8.354227244853973389e-02
-8.251115679740905762e-02
-9.875952452421188354e-02
-8.434259146451950073e-02
2.661530161276459694e-03
5.363262817263603210e-02
5.822609737515449524e-02
-9.150081127882003784e-02
-5.817398056387901306e-02
-8.323703706264495850e-02
-1.399667114019393921e-01
-9.941467642784118652e-02
-5.247495323419570923e-02
4.012769088149070740e-03
-1.108089983463287354e-01
-8.610329777002334595e-02
-6.150182336568832397e-02
-7.891529798507690430e-02
-7.316416501998901367e-02
-7.202138006687164307e-02
-4.887537285685539246e-02
4.016127064824104309e-02
7.404742389917373657e-02
1.416923552751541138e-01
4.893958568572998047e-02
-1.609439030289649963e-02
-8.190479874610900879e-02
-6.934965401887893677e-02
4.235584661364555359e-02
8.592165261507034302e-02
1.432403177022933960e-01
1.562902145087718964e-02
-1.155386641621589661e-01
-1.913397908210754395e-01
-1.326348185539245605e-01
1.878862641751766205e-02
5.455829203128814697e-02
6.249404326081275940e-02
-1.144389286637306213e-01
-2.670845985412597656e-01
-3.356136977672576904e-01
-2.401618063449859619e-01
-7.705516647547483444e-03
-4.094504937529563904e-02
-9.503062814474105835e-02
-2.359049171209335327e-01
-3.018475770950317383e-01
-3.088378906250000000e-01
-1.971568912267684937e-01
2.367988973855972290e-02
-6.854873150587081909e-02
-1.648872792720794678e-01
-3.409727811813354492e-01
-2.622202634811401367e-01
-2.030768692493438721e-01
-7.659959793090820312e-02
1.678509451448917389e-02
-1.001545712351799011e-01
-2.201509773731231689e-01
-3.656103610992431641e-01
-2.638661861419677734e-01
-1.594081968069076538e-01
-3.152991831302642822e-02
-1.110025495290756226e-02
-6.583244353532791138e-02
-1.309545934200286865e-01
-2.528051137924194336e-01
-1.975340843200683594e-01
-1.281134039163589478e-01
-4.346538707613945007e-02
-8.792377263307571411e-02
-1.120371446013450623e-01
-9.149009734392166138e-02
-1.014930978417396545e-01
-1.259722411632537842e-01
-7.475832104682922363e-02
-8.903380483388900757e-02
-3.622721508145332336e-02
-6.199675053358078003e-02
-9.844241291284561157e-02
-1.178489401936531067e-01
-1.609802097082138062e-01
-4.529036954045295715e-02
-5.969794094562530518e-02
-1.848700456321239471e-02
-3.889434412121772766e-02
-1.458283886313438416e-02
-4.835121333599090576e-02
-4.831057414412498474e-02
-7.648306433111429214e-03
6.464609410613775253e-03
1.904583349823951721e-02
3.205887600779533386e-02
7.403184473514556885e-02
6.223806366324424744e-02
3.873939439654350281e-02
-4.770348314195871353e-03
-3.608496859669685364e-02
2.455281466245651245e-02
5.311648175120353699e-02
9.673545509576797485e-02
6.945201009511947632e-02
1.669621840119361877e-02
-8.703218400478363037e-02
-1.023034006357192993e-01
-6.155984848737716675e-02
-3.326288983225822449e-02
3.319177031517028809e-02
6.619302928447723389e-02
-3.195472992956638336e-03
-7.735940814018249512e-02
-1.190478801727294922e-01
-3.827201202511787415e-02
-2.403209172189235687e-02
1.938620768487453461e-02
4.562312364578247070e-02
-3.284377278760075569e-03
-2.426832355558872223e-02
-6.248953565955162048e-02
7.798079866915941238e-03
5.288089811801910400e-02
2.091087587177753448e-02
-6.656575947999954224e-03
-3.739545866847038269e-02
-2.155676111578941345e-02
-1.000990904867649078e-02
2.763599529862403870e-02
4.395976662635803223e-02
1.928693428635597229e-02
-1.501618139445781708e-02
-3.133995085954666138e-02
3.140058740973472595e-02
3.896667063236236572e-02
-1.332106161862611771e-02
-3.324069827795028687e-02
-1.476310007274150848e-02
-4.658812284469604492e-02
-4.424975439906120300e-02
1.046071015298366547e-02
3.671530261635780334e-02
-5.442047491669654846e-02
-7.842105627059936523e-02
-3.184347599744796753e-02
-3.306143358349800110e-02
-2.509199641644954681e-02
-4.817515984177589417e-02
-1.246163807809352875e-02
-7.320388406515121460e-02
-1.025850921869277954e-01
-3.971010074019432068e-02
-3.467219322919845581e-02
-1.319109201431274414e-01
-2.246416509151458740e-01
-1.376474499702453613e-01
-1.255337893962860107e-01
-1.422740966081619263e-01
-9.291788935661315918e-02
-7.562397420406341553e-02
-1.389893144369125366e-01
-2.070102840662002563e-01
-1.362106800079345703e-01
-9.262526780366897583e-02
-1.149860918521881104e-01
-1.045227497816085815e-01
-1.344997435808181763e-01
-1.719400137662887573e-01
-2.023731023073196411e-01
-1.412960290908813477e-01
5.255436524748802185e-02
7.307444512844085693e-02
1.014928799122571945e-02
-5.929875746369361877e-02
-8.486500382423400879e-02
-6.812322139739990234e-02
-3.758253157138824463e-02
7.561651617288589478e-02
8.210776001214981079e-02
2.853445522487163544e-02
-3.677877411246299744e-02
-7.513130456209182739e-02
-5.772499740123748779e-02
-4.121526330709457397e-02
9.390464425086975098e-02
1.100937202572822571e-01
1.073617860674858093e-01
2.580885030329227448e-02
-4.111821949481964111e-02
-5.933251231908798218e-02
-5.381168797612190247e-02
8.384185284376144409e-02
1.348203420639038086e-01
1.286919564008712769e-01
6.287030875682830811e-02
-3.663321211934089661e-02
-8.887324482202529907e-02
-7.693713158369064331e-02
7.759110629558563232e-02
1.157200187444686890e-01
1.332824528217315674e-01
1.522561907768249512e-01
1.221458613872528076e-01
7.121167331933975220e-02
3.999591618776321411e-02
1.373138930648565292e-02
2.694381773471832275e-02
8.673411607742309570e-02
1.396428942680358887e-01
1.614941358566284180e-01
1.123109012842178345e-01
4.694072157144546509e-02
-1.144669204950332642e-02
-3.094783751294016838e-03
5.227800831198692322e-02
9.872086346149444580e-02
1.154985129833221436e-01
1.375290751457214355e-01
9.185622632503509521e-02
-2.604509517550468445e-02
-5.899803712964057922e-02
-6.135999411344528198e-02
-1.101758703589439392e-01
-8.585694432258605957e-02
-5.472235381603240967e-02
-7.341454923152923584e-02
-7.854218780994415283e-02
-1.174842640757560730e-01
-1.259275376796722412e-01
-1.424644142389297485e-01
-1.038752049207687378e-01
-8.706494420766830444e-02
-9.016441553831100464e-02
-2.046382129192352295e-01
-2.204089611768722534e-01
-1.226182579994201660e-01
-1.407636702060699463e-02
4.923231527209281921e-02
5.852755159139633179e-02
-2.174080349504947662e-02
-1.976858526468276978e-01
-2.100710272789001465e-01
-1.016912609338760376e-01
5.753890052437782288e-02
1.890709251165390015e-01
2.674764096736907959e-01
1.580857485532760620e-01
-1.282131969928741455e-01
-8.244593441486358643e-02
3.593479469418525696e-02
1.650349199771881104e-01
3.372637927532196045e-01
5.221957564353942871e-01
3.494645953178405762e-01
-1.012334898114204407e-01
-9.587062150239944458e-02
-8.812034502625465393e-03
1.128271073102951050e-01
3.265634775161743164e-01
5.289128422737121582e-01
3.767462670803070068e-01
-8.904542773962020874e-02
-6.765112280845642090e-02
1.464857719838619232e-02
6.211658194661140442e-02
1.420129984617233276e-01
2.578728199005126953e-01
1.769146323204040527e-01
-5.700323358178138733e-02
-4.383512213826179504e-02
-4.816589877009391785e-02
-1.585349068045616150e-02
-1.550194993615150452e-02
-8.470167964696884155e-02
-9.146394580602645874e-02
-1.300454884767532349e-01
-1.161498874425888062e-01
-8.568305522203445435e-02
-4.121809825301170349e-02
7.240753155201673508e-03
-6.295500695705413818e-02
-8.434525877237319946e-02
-6.749573349952697754e-02
-5.663704592734575272e-03
1.766490004956722260e-02
3.122361376881599426e-02
2.945614606142044067e-02
-7.108925841748714447e-03
-7.697267085313796997e-02
-7.236847281455993652e-02
-1.093680877238512039e-02
9.169341996312141418e-03
-1.988643780350685120e-02
-6.174902245402336121e-02
-7.999981939792633057e-02
-7.040569931268692017e-02
-2.040398307144641876e-02
3.300572559237480164e-02
4.457726143300533295e-03
-4.933770373463630676e-02
-8.759699761867523193e-02
-1.399618536233901978e-01
-7.300808280706405640e-02
4.020253941416740417e-02
8.292932808399200439e-02
2.914366498589515686e-02
-1.119948700070381165e-01
-1.262078434228897095e-01
-1.429304182529449463e-01
-4.185282066464424133e-02
4.725775495171546936e-02
7.023970037698745728e-02
1.196213439106941223e-02
-1.093436703085899353e-01
-1.081914007663726807e-01
-6.896048784255981445e-02
-2.320165745913982391e-02
1.083872467279434204e-02
1.057112682610750198e-02
-7.655515521764755249e-02
-1.103791445493698120e-01
-1.110632270574569702e-01
-1.311853826045989990e-01
-9.991264343261718750e-02
-7.079476118087768555e-02
-1.234250441193580627e-01
-2.076862305402755737e-01
-1.810934245586395264e-01
-1.655063331127166748e-01
-1.567379683256149292e-01
-1.351550817489624023e-01
-1.434405744075775146e-01
-1.754235625267028809e-01
-1.924894750118255615e-01
-1.282579004764556885e-01
-1.431045532226562500e-01
-1.293524354696273804e-01
-9.871347993612289429e-02
-1.804656684398651123e-01
-2.231103181838989258e-01
-1.386217921972274780e-01
-5.237476155161857605e-02
-1.038058921694755554e-01
-1.501083970069885254e-01
-9.480815380811691284e-02
-2.009861916303634644e-01
-2.642620801925659180e-01
-1.884936094284057617e-01
-1.339921504259109497e-01
-1.902661919593811035e-01
-2.157383114099502563e-01
-1.343201100826263428e-01
-2.890561223030090332e-01
-3.025808930397033691e-01
-1.551585495471954346e-01
-8.158720284700393677e-02
-1.498387753963470459e-01
-2.818993926048278809e-01
-2.131991535425186157e-01
-2.577894032001495361e-01
-2.903579175472259521e-01
-1.698120534420013428e-01
-1.259561628103256226e-01
-1.410281658172607422e-01
-1.821698397397994995e-01
-1.197108700871467590e-01
-1.595395356416702271e-01
-2.236671000719070435e-01
-1.544304192066192627e-01
-3.444514051079750061e-02
-5.218137800693511963e-02
-8.109624683856964111e-02
-1.001904457807540894e-01
-1.648533195257186890e-01
-2.468234002590179443e-01
-8.912596106529235840e-02
3.511428460478782654e-02
4.369112849235534668e-02
-5.628676735796034336e-04
-4.506877809762954712e-02
-1.368201524019241333e-01
-1.789761781692504883e-01
-8.990138769149780273e-03
2.634063549339771271e-02
4.187263175845146179e-02
2.571085095405578613e-02
-4.673376306891441345e-02
-8.885043859481811523e-02
-1.033669188618659973e-01
-9.804919362068176270e-03
-2.307363785803318024e-02
-1.407169178128242493e-02
-3.151665627956390381e-02
-6.033705547451972961e-02
-1.109990775585174561e-01
-1.473965495824813843e-01
-1.326006054878234863e-01
-1.301798820495605469e-01
-1.536707580089569092e-01
-1.574927419424057007e-01
-1.284046918153762817e-01
-1.882969588041305542e-01
-2.241905927658081055e-01
-1.474674046039581299e-01
-1.093183532357215881e-01
-1.192334815859794617e-01
-1.034298986196517944e-01
-1.002258732914924622e-01
-1.697183847427368164e-01
-1.937367022037506104e-01
-1.348599493503570557e-01
-1.443539112806320190e-01
-1.762444972991943359e-01
-1.280150115489959717e-01
-8.549685031175613403e-02
-1.482098102569580078e-01
-1.512252986431121826e-01
-1.755288541316986084e-01
-1.616235524415969849e-01
-1.927269399166107178e-01
-2.574734091758728027e-01
-1.879279911518096924e-01
-1.406411379575729370e-01
-1.210073381662368774e-01
-1.089012473821640015e-01
-9.132504463195800781e-02
-1.527755856513977051e-01
-2.421753853559494019e-01
-2.035064697265625000e-01
-1.849061995744705200e-01
-1.327636688947677612e-01
2.117463154718279839e-03
4.815652966499328613e-02
-1.979449763894081116e-02
-1.050885543227195740e-01
-1.126162633299827576e-01
-2.039539217948913574e-01
-1.535003185272216797e-01
1.377611421048641205e-02
7.891646027565002441e-02
6.683242972940206528e-03
-1.202416513115167618e-02
-5.051346868276596069e-02
-1.999647617340087891e-01
-1.562983989715576172e-01
2.244132570922374725e-02
9.341415017843246460e-02
5.760318785905838013e-02
3.654514253139495850e-02
-5.328318104147911072e-03
-1.577352434396743774e-01
-1.328329890966415405e-01
2.475730143487453461e-02
1.299340873956680298e-01
1.313331276178359985e-01
1.527503728866577148e-01
8.260627090930938721e-02
-1.203141286969184875e-01
-1.120742931962013245e-01
-1.357760187238454819e-02
5.437342450022697449e-02
8.943445980548858643e-02
1.288186460733413696e-01
7.379295676946640015e-02
-3.802380338311195374e-02
9.458565153181552887e-03
1.923611387610435486e-02
1.156247183680534363e-01
1.046914309263229370e-01
1.130011901259422302e-01
3.669239208102226257e-02
3.285996243357658386e-02
4.735292121767997742e-02
4.539741203188896179e-03
8.064975589513778687e-02
4.013418033719062805e-02
5.578750371932983398e-02
-6.883579771965742111e-03
9.037645161151885986e-02
1.143811494112014771e-01
2.771923504769802094e-02
6.844746321439743042e-02
5.540379881858825684e-02
5.579906329512596130e-02
-1.596999727189540863e-02
1.483436822891235352e-01
2.035648822784423828e-01
1.021834760904312134e-01
6.600192189216613770e-02
-1.262066536583006382e-03
-4.930612444877624512e-02
-7.393722236156463623e-02
1.178298592567443848e-01
1.549660563468933105e-01
3.839363530278205872e-02
-4.530495789367705584e-04
-5.893573909997940063e-02
-9.229959547519683838e-02
-1.005053445696830750e-01
1.473636180162429810e-01
2.175308167934417725e-01
1.068850234150886536e-01
6.922643631696701050e-02
-2.654731646180152893e-02
-7.468152046203613281e-02
-8.993264287710189819e-02
1.259570121765136719e-01
1.582945883274078369e-01
7.605916261672973633e-02
2.127252705395221710e-02
-7.681500911712646484e-02
-1.304667145013809204e-01
-1.323598176240921021e-01
2.244367301464080811e-01
2.845562100410461426e-01
1.599368304014205933e-01
4.439644515514373779e-02
-2.201468497514724731e-02
-6.950434297323226929e-02
-8.679600805044174194e-02
3.682932555675506592e-01
4.512888193130493164e-01
1.991746574640274048e-01
7.051013410091400146e-02
2.191679738461971283e-02
-6.580423563718795776e-03
-4.610946029424667358e-02
3.062356412410736084e-01
3.834803402423858643e-01
1.800304949283599854e-01
1.100783199071884155e-01
5.773103982210159302e-02
-1.184427272528409958e-02
-6.797731667757034302e-02
1.578078120946884155e-01
2.061099261045455933e-01
8.438799530267715454e-02
9.743872284889221191e-02
6.748542934656143188e-02
5.895951762795448303e-02
-4.074527882039546967e-03
4.248765856027603149e-02
5.908676981925964355e-02
-1.247074641287326813e-02
2.429544180631637573e-02
5.907453596591949463e-02
7.260245829820632935e-02
1.245606341399252415e-03
1.661624177359044552e-03
4.550256580114364624e-02
-6.061624735593795776e-03
2.050233818590641022e-02
7.349077612161636353e-02
9.402003139257431030e-02
2.392592094838619232e-02
-4.553193226456642151e-02
-1.294549671001732349e-03
-3.772058337926864624e-02
7.390434388071298599e-03
5.754016339778900146e-02
6.430166959762573242e-02
1.037597469985485077e-02
-9.239005297422409058e-02
-6.189749762415885925e-02
-6.409120559692382812e-02
-5.609413981437683105e-02
-7.696678489446640015e-02
-1.363839060068130493e-01
-1.096630245447158813e-01
-1.446152925491333008e-01
-1.559054255485534668e-01
-1.345865577459335327e-01
-8.855106681585311890e-02
-1.190062314271926880e-01
-1.548409759998321533e-01
-1.208085641264915466e-01
-9.519451856613159180e-02
-6.952811777591705322e-02
-5.498731508851051331e-02
-1.662233285605907440e-02
-4.684067890048027039e-02
-6.617772579193115234e-02
-7.230764627456665039e-02
-8.791040629148483276e-02
-5.332458391785621643e-02
-3.719833120703697205e-02
1.969352597370743752e-03
-2.081530913710594177e-02
2.471911534667015076e-02
-3.155949758365750313e-03
-2.090754546225070953e-02
1.978077553212642670e-02
2.350758947432041168e-02
6.853844970464706421e-02
6.549717485904693604e-02
4.728440567851066589e-02
-5.000659730285406113e-03
-4.905931651592254639e-02
-4.190482944250106812e-02
-3.699391335248947144e-02
2.551682665944099426e-02
3.516167029738426208e-02
4.153589159250259399e-02
4.302661400288343430e-03
-5.334701761603355408e-02
-5.423946306109428406e-02
-3.019840084016323090e-02
3.270621178671717644e-03
4.108219221234321594e-02
3.047760017216205597e-02
1.249167788773775101e-02
5.641789734363555908e-02
1.101305782794952393e-01
5.285745859146118164e-02
6.772037595510482788e-02
-3.099968284368515015e-02
-7.435063272714614868e-02
-1.278337538242340088e-01
1.081545501947402954e-01
2.616540789604187012e-01
1.728501468896865845e-01
2.154133766889572144e-01
5.673747882246971130e-02
-3.618955612182617188e-03
-6.382235139608383179e-02
1.574695855379104614e-01
3.541850149631500244e-01
2.498744577169418335e-01
2.788666188716888428e-01
1.081590577960014343e-01
4.175752401351928711e-02
-1.290490664541721344e-02
1.380109488964080811e-01
2.858119904994964600e-01
1.591890305280685425e-01
1.545483171939849854e-01
-4.329243302345275879e-02
-1.353822499513626099e-01
-1.129573211073875427e-01
2.093817889690399170e-01
3.240855634212493896e-01
1.677772998809814453e-01
8.666138350963592529e-02
-5.922663956880569458e-02
-7.544892281293869019e-02
-5.702105909585952759e-02
2.101784944534301758e-01
3.051355779170989990e-01
1.281983405351638794e-01
7.598005980253219604e-02
5.138556659221649170e-02
5.685901269316673279e-02
4.763607680797576904e-02
1.507042944431304932e-01
2.074822783470153809e-01
8.018417656421661377e-02
6.774289160966873169e-02
5.412229150533676147e-02
1.061245203018188477e-01
4.863984137773513794e-02
-5.974664539098739624e-02
-3.780704736709594727e-02
8.906125091016292572e-03
7.483902573585510254e-02
6.671272218227386475e-02
1.658070459961891174e-02
-2.606694027781486511e-02
-1.033310294151306152e-01
-9.421567618846893311e-02
5.325606325641274452e-04
1.267541795969009399e-01
1.848508268594741821e-01
1.807615309953689575e-01
8.188119530677795410e-02
3.090753685683012009e-03
6.146795675158500671e-02
9.985987097024917603e-02
1.267018765211105347e-01
1.842469573020935059e-01
2.210982441902160645e-01
1.434109658002853394e-01
5.809665471315383911e-02
8.522396534681320190e-02
-5.991306970827281475e-04
-7.757791876792907715e-02
1.081763766705989838e-02
1.545994877815246582e-01
1.704669445753097534e-01
2.139277011156082153e-02
5.521987751126289368e-02
-4.563854262232780457e-02
-1.756356358528137207e-01
-1.406150311231613159e-01
-3.582896664738655090e-02
5.943281576037406921e-02
-2.888190187513828278e-02
-3.053189069032669067e-02
-1.393169164657592773e-01
-2.509549260139465332e-01
-2.103899717330932617e-01
-1.289319843053817749e-01
-6.783965975046157837e-02
-1.220086887478828430e-01
-1.488602012395858765e-01
-1.812845915555953979e-01
-2.314784228801727295e-01
-2.092630416154861450e-01
-1.584748327732086182e-01
-9.481956064701080322e-02
3.780458867549896240e-02
5.431984364986419678e-02
3.515888750553131104e-02
7.595499604940414429e-02
8.119861036539077759e-02
9.161835163831710815e-02
4.461143910884857178e-02
1.045853868126869202e-01
1.553935557603836060e-01
8.946467190980911255e-02
1.174849420785903931e-01
1.186826825141906738e-01
2.022711336612701416e-01
1.135177984833717346e-01
4.375952854752540588e-02
1.483730226755142212e-01
1.168495267629623413e-01
1.705114692449569702e-01
2.015401124954223633e-01
3.037272393703460693e-01
2.074472606182098389e-01
-6.373865995556116104e-03
1.119404956698417664e-01
8.957152068614959717e-02
1.390919834375381470e-01
1.913115829229354858e-01
3.615981042385101318e-01
2.819261848926544189e-01
-2.231555990874767303e-02
5.938632786273956299e-02
6.693543493747711182e-02
1.817859113216400146e-01
2.720547020435333252e-01
4.295316338539123535e-01
3.210578560829162598e-01
-1.892759837210178375e-02
4.418407753109931946e-02
1.741215400397777557e-02
7.729332149028778076e-02
1.214295923709869385e-01
2.244686186313629150e-01
1.544994711875915527e-01
-4.465080052614212036e-02
-9.857421740889549255e-03
2.831267192959785461e-03
4.728244617581367493e-02
5.577343702316284180e-02
5.443511903285980225e-02
-8.884612470865249634e-04
-1.014516949653625488e-01
-1.312720179557800293e-01
-1.826027780771255493e-01
-1.479758769273757935e-01
-1.068281307816505432e-01
-9.795303642749786377e-02
-7.904441654682159424e-02
-7.464423030614852905e-02
-1.079305112361907959e-01
-1.847141087055206299e-01
-1.145915091037750244e-01
-2.762490510940551758e-02
2.374788932502269745e-02
-3.297799034044146538e-03
-7.030945271253585815e-02
-1.214019730687141418e-01
-2.156788557767868042e-01
-1.056136414408683777e-01
3.266035392880439758e-02
1.318699121475219727e-01
8.401913940906524658e-02
-6.702098995447158813e-02
-9.073618054389953613e-02
-1.551366895437240601e-01
-1.164225786924362183e-01
-3.725672140717506409e-02
8.183772861957550049e-02
1.021383479237556458e-01
-2.900287881493568420e-02
-5.126535892486572266e-02
-8.206661045551300049e-02
-1.153902634978294373e-01
-6.878667324781417847e-02
4.132992401719093323e-02
7.842314988374710083e-02
-1.313514262437820435e-01
-1.601300984621047974e-01
-1.157219111919403076e-01
-1.271614432334899902e-01
-6.785711646080017090e-02
6.359706819057464600e-02
4.565536230802536011e-02
-1.071224138140678406e-01
-1.426181197166442871e-01
-1.007697135210037231e-01
-1.116860806941986084e-01
-2.540146000683307648e-02
5.950051918625831604e-02
4.428673163056373596e-02
1.915717869997024536e-01
2.182291448116302490e-01
2.014702931046485901e-02
-1.254996061325073242e-01
-1.887856423854827881e-01
-2.466589957475662231e-01
-2.151013910770416260e-01
1.761150062084197998e-01
1.985245347023010254e-01
-3.749391529709100723e-03
-1.453526169061660767e-01
-1.795787662267684937e-01
-2.584252059459686279e-01
-1.817964911460876465e-01
7.259651273488998413e-02
3.044315427541732788e-02
-1.029948592185974121e-01
-1.932322680950164795e-01
-1.537418514490127563e-01
-1.867079287767410278e-01
-8.502634614706039429e-02
-1.554079353809356689e-03
-4.464267939329147339e-02
-1.156711056828498840e-01
-1.836137771606445312e-01
-1.795031577348709106e-01
-2.419575601816177368e-01
-1.221898421645164490e-01
-3.788313642144203186e-02
-6.798747181892395020e-02
-1.213413998484611511e-01
-1.247155740857124329e-01
-1.217586174607276917e-01
-1.323599666357040405e-01
-6.965915113687515259e-02
-1.225062552839517593e-02
-2.888907492160797119e-02
-1.108184605836868286e-01
-2.012378722429275513e-01
-1.876515895128250122e-01
-1.687842309474945068e-01
-5.459998920559883118e-02
-2.608333155512809753e-02
-3.081557340919971466e-02
-1.000883132219314575e-01
-1.273785084486007690e-01
-8.724965155124664307e-02
-4.210295155644416809e-02
-6.028708070516586304e-03
-2.583575248718261719e-02
-1.134891342371702194e-02
-1.087434366345405579e-01
-6.703861057758331299e-02
-3.656144440174102783e-02
-5.592491850256919861e-02
-3.175998106598854065e-02
3.297974821180105209e-03
3.505795449018478394e-02
-4.370301589369773865e-02
-5.771455541253089905e-02
-3.962662070989608765e-02
-3.894520178437232971e-02
-2.676694467663764954e-02
6.204557418823242188e-02
1.254224628210067749e-01
9.105078130960464478e-02
4.616921767592430115e-02
2.473966032266616821e-02
8.494709618389606476e-03
-2.797215990722179413e-02
-8.625658228993415833e-03
3.778605908155441284e-02
8.882707357406616211e-02
4.118830710649490356e-02
4.740838892757892609e-03
-4.692096635699272156e-02
-5.903617292642593384e-02
-3.622921928763389587e-02
-1.625950075685977936e-02
6.060513108968734741e-02
7.504589855670928955e-02
6.313196569681167603e-02
7.478642743080854416e-03
-5.790855735540390015e-03
-6.394676119089126587e-02
-8.760487288236618042e-02
1.980724930763244629e-02
1.150289922952651978e-01
1.615352928638458252e-01
1.075406521558761597e-01
3.877303004264831543e-02
-6.975216418504714966e-02
-7.891616225242614746e-02
1.872085733339190483e-03
8.654273301362991333e-02
1.701003164052963257e-01
1.625853031873703003e-01
9.292528778314590454e-02
-6.169844418764114380e-02
-5.409745872020721436e-02
2.215837687253952026e-02
1.510232337750494480e-03
-3.538614511489868164e-02
-6.250493228435516357e-02
-4.612280800938606262e-02
-1.622954942286014557e-02
-3.245287016034126282e-02
4.966329038143157959e-02
1.928737945854663849e-02
-1.022598519921302795e-02
-5.400715395808219910e-02
-7.020245492458343506e-02
-5.200181622058153152e-04
2.130206115543842316e-02
8.578743040561676025e-02
8.268911391496658325e-02
7.530921697616577148e-02
9.954766184091567993e-02
5.120466277003288269e-02
-1.993195526301860809e-02
1.320285722613334656e-03
5.848180130124092102e-02
1.024591475725173950e-01
1.341210901737213135e-01
1.844600886106491089e-01
1.121588870882987976e-01
-4.484611749649047852e-02
-2.543418295681476593e-02
-1.324022281914949417e-02
-1.949289627373218536e-02
-1.822866126894950867e-02
-8.376340265385806561e-04
-1.048755180090665817e-02
-1.112589761614799500e-01
-1.018519401550292969e-01
-4.350714758038520813e-02
-5.763794109225273132e-02
-4.988437891006469727e-02
-3.640127135440707207e-03
-7.697514258325099945e-03
-9.219267964363098145e-02
-7.519711554050445557e-02
-5.586614087224006653e-02
-1.029355674982070923e-01
-1.293942183256149292e-01
-1.049191132187843323e-01
-6.357922405004501343e-02
-6.657758355140686035e-02
-7.352099567651748657e-02
-6.688515841960906982e-02
-1.115919724106788635e-01
-1.432332545518875122e-01
-8.588956296443939209e-02
-7.641353458166122437e-02
-8.119408786296844482e-02
-9.936083108186721802e-02
-9.384077787399291992e-02
-1.620773226022720337e-01
-1.644855886697769165e-01
-9.459663927555084229e-02
-6.144691258668899536e-02
-1.462534070014953613e-01
-1.773187965154647827e-01
-8.320315927267074585e-02
-7.086404412984848022e-02
-5.819116532802581787e-02
-3.758670389652252197e-02
-7.644625753164291382e-02
-8.143622428178787231e-02
-9.575496613979339600e-02
-1.565049216151237488e-02
-2.935081021860241890e-03
-5.337790027260780334e-02
-1.042624488472938538e-01
-1.481839567422866821e-01
-8.122681081295013428e-02
-8.649162948131561279e-02
-5.830242112278938293e-02
-6.129312887787818909e-02
-1.905577480792999268e-01
-2.484413385391235352e-01
-2.550804316997528076e-01
-9.793418645858764648e-02
-7.352753728628158569e-02
-1.142620015889406204e-02
-5.309649556875228882e-02
-1.475557088851928711e-01
-2.253500819206237793e-01
-2.432812303304672241e-01
-1.137875542044639587e-01
-1.334169209003448486e-01
-9.516271203756332397e-02
-1.293758749961853027e-01
-1.865985095500946045e-01
-2.407060861587524414e-01
-2.138388007879257202e-01
2.308216691017150879e-01
3.363302946090698242e-01
2.068611979484558105e-01
1.199082210659980774e-01
1.594375818967819214e-01
1.447417289018630981e-01
1.042017638683319092e-01
3.241212666034698486e-01
4.664105772972106934e-01
2.834119796752929688e-01
1.892023533582687378e-01
2.356867790222167969e-01
2.117606997489929199e-01
1.641545593738555908e-01
2.204485833644866943e-01
3.609865903854370117e-01
2.091257572174072266e-01
1.820753067731857300e-01
1.932393908500671387e-01
1.673000752925872803e-01
1.353421807289123535e-01
1.603450030088424683e-01
2.361391782760620117e-01
9.590805321931838989e-02
1.018287315964698792e-01
1.684085577726364136e-01
2.118135988712310791e-01
1.562365144491195679e-01
1.730435043573379517e-01
2.216126173734664917e-01
4.749502986669540405e-02
6.584435701370239258e-02
1.646942347288131714e-01
2.708854377269744873e-01
1.721017062664031982e-01
1.791864037513732910e-01
2.391312420368194580e-01
6.036019697785377502e-02
9.111966937780380249e-02
1.724403202533721924e-01
2.347396910190582275e-01
1.507126688957214355e-01
1.548290848731994629e-01
2.085437476634979248e-01
7.857196033000946045e-02
8.363548666238784790e-02
1.251780986785888672e-01
1.628661751747131348e-01
9.851653873920440674e-02
1.985346227884292603e-01
2.873605191707611084e-01
1.553152948617935181e-01
4.106428474187850952e-02
-6.788015365600585938e-02
-9.493546187877655029e-02
-9.123247116804122925e-02
2.853505611419677734e-01
4.063255190849304199e-01
2.269782572984695435e-01
8.594524115324020386e-02
-2.794538624584674835e-02
-9.111636877059936523e-02
-1.343090981245040894e-01
2.882626652717590332e-01
3.589412271976470947e-01
2.256262153387069702e-01
1.609193682670593262e-01
1.084703728556632996e-01
4.087562847416847944e-04
-6.209467351436614990e-02
1.020366996526718140e-01
1.380749642848968506e-01
8.463915437459945679e-02
1.019689738750457764e-01
6.987556070089340210e-02
-2.198576740920543671e-02
-7.913183420896530151e-02
-5.865289829671382904e-03
2.878466621041297913e-02
4.343942552804946899e-02
1.302239447832107544e-01
5.014399811625480652e-02
-6.182862445712089539e-02
-1.192721873521804810e-01
-1.287219524383544922e-01
-1.141397505998611450e-01
-7.777495682239532471e-02
5.841103196144104004e-02
3.898180648684501648e-02
7.650272920727729797e-03
-5.680261179804801941e-02
-1.069998219609260559e-01
-1.115420982241630554e-01
-7.630439847707748413e-02
1.096385996788740158e-02
-1.083566993474960327e-02
-2.556057088077068329e-02
-7.584484666585922241e-02
1.708159223198890686e-02
-5.055578425526618958e-03
-4.763875901699066162e-02
-1.092631295323371887e-01
-8.382417261600494385e-02
-2.106938511133193970e-02
8.956874720752239227e-03
-2.525701373815536499e-02
-9.347600489854812622e-02
-1.365334242582321167e-01
-2.319511324167251587e-01
-1.581575870513916016e-01
-7.889387011528015137e-02
-1.460898108780384064e-02
-8.768967352807521820e-03
-8.360643684864044189e-02
-1.673411428928375244e-01
-2.560210525989532471e-01
-1.412400305271148682e-01
-5.959318950772285461e-02
-2.028196613537147641e-04
-1.691158115863800049e-02
-9.336862713098526001e-02
-1.363514810800552368e-01
-2.155853807926177979e-01
-1.162633895874023438e-01
-4.976538568735122681e-02
5.026050284504890442e-02
-3.205147385597229004e-02
-7.833909988403320312e-02
-1.255871355533599854e-01
-1.577161550521850586e-01
-7.220678031444549561e-02
-6.234318763017654419e-02
-6.809371989220380783e-03
-8.771950379014015198e-03
-4.065639525651931763e-02
-1.005090698599815369e-01
-1.158875748515129089e-01
-3.738741949200630188e-02
-4.451295360922813416e-02
-4.286056850105524063e-03
-5.546819418668746948e-02
-7.092126458883285522e-02
-7.170867919921875000e-02
-4.463523626327514648e-02
-6.367940921336412430e-03
-2.453819662332534790e-02
-1.613609492778778076e-02
-7.842504233121871948e-02
-4.864649847149848938e-02
-8.982848376035690308e-03
-2.517184987664222717e-02
9.416092187166213989e-03
-2.209939621388912201e-02
-4.724342375993728638e-02
-2.580780349671840668e-02
3.542263060808181763e-02
-1.355774141848087311e-02
-8.339342474937438965e-02
-4.868226870894432068e-02
-7.181111723184585571e-02
-8.193868398666381836e-02
4.071694612503051758e-02
7.511410117149353027e-02
-7.929550483822822571e-03
-1.258512884378433228e-01
-2.052263021469116211e-01
-2.207753509283065796e-01
-1.856866031885147095e-01
1.276597976684570312e-01
1.069157645106315613e-01
-1.007191929966211319e-02
-1.249013394117355347e-01
-2.388245314359664917e-01
-3.324369490146636963e-01
-2.759284675121307373e-01
1.348858177661895752e-01
1.128460466861724854e-01
-1.974636875092983246e-02
-1.297067701816558838e-01
-2.269162982702255249e-01
-3.126468360424041748e-01
-2.211132049560546875e-01
4.244197160005569458e-02
4.570521041750907898e-02
-1.424934156239032745e-02
-1.145432442426681519e-01
-1.543857455253601074e-01
-1.986163556575775146e-01
-1.399257481098175049e-01
-1.211094669997692108e-02
-3.665876761078834534e-02
-6.956937909126281738e-02
-1.168922930955886841e-01
-1.304818391799926758e-01
-1.423781514167785645e-01
-1.025117933750152588e-01
2.508629113435745239e-02
1.617363467812538147e-02
7.558829337358474731e-02
7.090777903795242310e-02
6.620438303798437119e-03
-1.309492439031600952e-01
-1.543930172920227051e-01
1.156998276710510254e-01
1.151462197303771973e-01
1.743824332952499390e-01
1.139749437570571899e-01
4.061938822269439697e-02
-9.328550100326538086e-02
-1.387135088443756104e-01
1.054923608899116516e-01
1.421632766723632812e-01
2.350141406059265137e-01
2.095663845539093018e-01
1.194241046905517578e-01
-8.074463903903961182e-02
-1.633880287408828735e-01
3.445647656917572021e-02
8.619838207960128784e-02
1.209568232297897339e-01
1.251432150602340698e-01
3.291460499167442322e-02
-7.229866832494735718e-02
-1.310224533081054688e-01
1.931228116154670715e-02
4.107691720128059387e-02
3.491858020424842834e-02
8.006750047206878662e-02
6.487754732370376587e-02
-4.660385847091674805e-02
-8.265253156423568726e-02
3.975923173129558563e-03
6.499651074409484863e-02
3.340873867273330688e-02
6.711944192647933960e-02
7.007965445518493652e-02
-6.358274817466735840e-02
-9.955821931362152100e-02
1.880442351102828979e-02
4.336913302540779114e-02
1.526772789657115936e-02
3.405842557549476624e-02
7.221173495054244995e-02
-1.046367827802896500e-02
-5.628973990678787231e-02
1.109440177679061890e-01
1.232890486717224121e-01
1.209897547960281372e-01
1.291865855455398560e-02
-8.632982149720191956e-03
-5.445748195052146912e-02
-5.194960162043571472e-02
2.268943190574645996e-01
2.824421823024749756e-01
3.276029825210571289e-01
1.636189669370651245e-01
1.153719201683998108e-01
3.379710763692855835e-02
-4.572020098567008972e-02
2.216984182596206665e-01
2.550498843193054199e-01
3.385494649410247803e-01
2.183656245470046997e-01
2.221914529800415039e-01
1.851706057786941528e-01
8.213896304368972778e-02
1.206104978919029236e-01
1.859101653099060059e-01
2.764972448348999023e-01
3.026142716407775879e-01
3.041502833366394043e-01
2.986746430397033691e-01
1.431529670953750610e-01
8.208207786083221436e-02
1.445752084255218506e-01
1.314242482185363770e-01
1.751959770917892456e-01
2.047453373670578003e-01
2.663898766040802002e-01
1.397064030170440674e-01
-7.937508821487426758e-02
1.317940186709165573e-02
3.800693154335021973e-02
1.537154465913772583e-01
1.715076416730880737e-01
2.590700984001159668e-01
1.436507403850555420e-01
-4.960765317082405090e-02
2.567138895392417908e-02
5.446696281433105469e-02
1.069143414497375488e-01
6.620516628026962280e-02
1.322728395462036133e-01
7.687194645404815674e-02
-1.619648188352584839e-02
1.130244508385658264e-02
9.496032260358333588e-03
-4.181834310293197632e-02
-5.093754827976226807e-02
-8.209876716136932373e-02
-1.032952666282653809e-01
-1.307588629424571991e-02
7.657589018344879150e-02
2.338916249573230743e-02
-2.574668452143669128e-02
-1.069245673716068268e-02
-1.704669743776321411e-02
-7.947039604187011719e-02
2.342448942363262177e-02
1.290372461080551147e-01
6.343877315521240234e-02
9.128627367317676544e-03
2.472454309463500977e-02
2.551587671041488647e-02
8.641107007861137390e-03
3.605524823069572449e-02
1.094634458422660828e-01
7.908178865909576416e-02
5.644628405570983887e-02
7.605775445699691772e-02
1.126005277037620544e-01
9.799849241971969604e-02
-8.902530535124242306e-04
1.838678680360317230e-02
4.871898144483566284e-02
6.383208930492401123e-02
8.469650894403457642e-02
1.098685339093208313e-01
4.543587937951087952e-02
-2.650975808501243591e-02
-7.176193408668041229e-03
5.182544514536857605e-02
5.968699231743812561e-02
6.764745712280273438e-02
6.809258460998535156e-02
3.025682643055915833e-02
-4.138263687491416931e-02
-3.482585027813911438e-02
1.547815650701522827e-02
2.269203215837478638e-02
3.930302336812019348e-02
2.884843945503234863e-02
1.328314072452485561e-03
2.343942224979400635e-01
3.007898032665252686e-01
1.318276971578598022e-01
2.078725397586822510e-02
-3.705024346709251404e-02
-1.049374788999557495e-02
-3.598229214549064636e-02
3.018606305122375488e-01
4.237227737903594971e-01
1.762229800224304199e-01
5.349315330386161804e-02
-3.083989396691322327e-02
-5.841790232807397842e-03
-4.993526265025138855e-02
1.798650473356246948e-01
2.861200273036956787e-01
1.236062422394752502e-01
1.105935350060462952e-01
8.424018323421478271e-02
1.015914306044578552e-01
2.680026553571224213e-02
7.565888017416000366e-02
1.868531256914138794e-01
9.117604047060012817e-02
9.031994640827178955e-02
4.385550692677497864e-02
3.645822778344154358e-02
-3.229961497709155083e-03
9.410709142684936523e-02
1.851119101047515869e-01
1.272773146629333496e-01
1.465729176998138428e-01
1.173959001898765564e-01
1.121838539838790894e-01
2.829190902411937714e-02
9.151267260313034058e-02
1.919781118631362915e-01
1.338271945714950562e-01
1.102452948689460754e-01
9.374724328517913818e-02
1.271989643573760986e-01
6.568749248981475830e-02
4.409347102046012878e-02
1.373995989561080933e-01
8.956541121006011963e-02
8.204043656587600708e-02
6.877235323190689087e-02
6.917863339185714722e-02
4.884119611233472824e-03
1.837105676531791687e-02
7.535132765769958496e-02
1.609310805797576904e-01
1.239138767123222351e-01
7.540769875049591064e-02
5.357755348086357117e-03
-1.603042334318161011e-02
5.789803341031074524e-02
9.147871285676956177e-02
2.030422389507293701e-01
1.638715416193008423e-01
1.514174640178680420e-01
5.753047391772270203e-02
-1.789977401494979858e-02
-5.185026302933692932e-02
-2.735251374542713165e-02
1.380321085453033447e-01
1.910346299409866333e-01
2.672157883644104004e-01
2.718542218208312988e-01
1.223737522959709167e-01
-6.044386327266693115e-02
1.098610460758209229e-02
1.936819553375244141e-01
3.199883401393890381e-01
3.683253824710845947e-01
4.261422455310821533e-01
2.555689811706542969e-01
-1.216431483626365662e-01
-5.850686505436897278e-02
9.634263068437576294e-02
2.771037518978118896e-01
3.349138200283050537e-01
4.142586588859558105e-01
2.218552678823471069e-01
-1.010081171989440918e-01
-3.455481305718421936e-02
1.034524813294410706e-01
2.881710231304168701e-01
2.921622693538665771e-01
3.400979340076446533e-01
1.704379469156265259e-01
-1.331230849027633667e-01
-1.272173672914505005e-01
-5.156613886356353760e-02
7.352932542562484741e-02
6.832942366600036621e-02
1.145986840128898621e-01
1.780055463314056396e-02
6.150574982166290283e-02
6.179634109139442444e-02
-3.831591084599494934e-02
-5.878669396042823792e-02
-4.863951727747917175e-02
-2.207160368561744690e-02
-3.072433732450008392e-02
3.893081098794937134e-02
1.636365242302417755e-02
-7.323300093412399292e-02
-7.373633235692977905e-02
-5.020401254296302795e-02
-5.297755822539329529e-02
-3.523621335625648499e-02
-3.045969456434249878e-02
-3.929663822054862976e-02
-4.693750664591789246e-02
-2.863315120339393616e-02
2.766279876232147217e-02
2.266574837267398834e-02
-1.398447784595191479e-03
-1.540886983275413513e-02
2.080288156867027283e-02
6.575558334589004517e-02
7.401394844055175781e-02
7.571076601743698120e-02
1.414404064416885376e-01
8.524303883314132690e-02
-2.664315328001976013e-02
3.132367134094238281e-02
1.220100224018096924e-01
1.013991385698318481e-01
4.088708013296127319e-02
5.491566658020019531e-02
8.030047640204429626e-03
-5.749461799860000610e-02
-2.640445530414581299e-02
6.998984515666961670e-02
7.034010440111160278e-02
8.118261583149433136e-03
4.702572524547576904e-02
8.945913985371589661e-03
-4.640303552150726318e-02
-2.557680383324623108e-02
3.425807505846023560e-02
1.982474699616432190e-02
-4.061725363135337830e-02
-4.648346453905105591e-02
-4.963321611285209656e-02
-9.177853167057037354e-02
-1.142105832695960999e-01
-7.851857692003250122e-02
-4.835793748497962952e-02
-3.050874359905719757e-02
-9.168591350317001343e-02
-7.346945255994796753e-02
-4.254872724413871765e-02
-6.234603747725486755e-02
-2.361050434410572052e-02
-2.614624612033367157e-02
2.707559242844581604e-02
-1.596814763615839183e-05
4.062296822667121887e-03
-3.375027701258659363e-02
-2.289832336828112602e-03
-1.066991686820983887e-02
-1.982924528419971466e-02
1.780448481440544128e-02
4.541980102658271790e-02
2.753228135406970978e-02
-1.110744383186101913e-02
5.175915360450744629e-02
1.768951490521430969e-02
-8.118206635117530823e-03
-4.822380375117063522e-03
3.212152794003486633e-02
3.214388340711593628e-02
4.881463199853897095e-02
1.231719031929969788e-01
9.219688922166824341e-02
4.489924013614654541e-02
1.092221308499574661e-02
-2.647518925368785858e-02
-1.467792131006717682e-02
-3.416864201426506042e-02
2.621969906613230705e-03
4.801302775740623474e-02
5.558831617236137390e-02
-2.749715000391006470e-03
8.450344204902648926e-03
-5.189009383320808411e-02
-4.836752265691757202e-02
-4.497588425874710083e-02
2.107476070523262024e-02
5.225736275315284729e-02
5.263101775199174881e-03
-5.655917804688215256e-03
-5.576077103614807129e-02
-2.979381568729877472e-02
-5.021704360842704773e-02
-5.237305164337158203e-02
-7.910943031311035156e-02
-9.459799528121948242e-02
-7.056902348995208740e-02
-6.782755255699157715e-02
-4.597936943173408508e-02
-7.003931701183319092e-02
-5.063523724675178528e-02
-8.035161346197128296e-02
-8.533582836389541626e-02
-2.461133897304534912e-02
-4.872704297304153442e-02
-3.164314851164817810e-02
-8.517784625291824341e-02
-5.428434163331985474e-02
-6.850285083055496216e-02
-7.468588650226593018e-02
-1.972624473273754120e-02
-4.469691962003707886e-02
-1.067875027656555176e-01
-1.645103096961975098e-01
-1.010846048593521118e-01
-1.110375598073005676e-01
-1.449172645807266235e-01
-1.370242834091186523e-01
-1.042101979255676270e-01
-1.363489925861358643e-01
-1.737941652536392212e-01
-1.372163444757461548e-01
-1.370924413204193115e-01
-1.950413733720779419e-01
-2.144485563039779663e-01
-1.222110167145729065e-01
-1.841033548116683960e-01
-1.922937035560607910e-01
-1.590676307678222656e-01
-1.823965013027191162e-01
-2.169979661703109741e-01
-2.366096079349517822e-01
-1.540833860635757446e-01
-1.755381673574447632e-01
-1.858473569154739380e-01
-1.608271300792694092e-01
-1.805099993944168091e-01
-1.743517369031906128e-01
-1.500315964221954346e-01
-8.148226886987686157e-02
4.772737249732017517e-02
2.350240945816040039e-02
8.648109436035156250e-02
1.646256297826766968e-01
1.951321512460708618e-01
2.060947716236114502e-01
1.317455768585205078e-01
3.087944723665714264e-02
7.698690146207809448e-02
2.183043658733367920e-01
3.344334661960601807e-01
3.501625955104827881e-01
4.204172790050506592e-01
3.126403093338012695e-01
-1.596609875559806824e-02
1.715870015323162079e-02
1.943241208791732788e-01
3.753082156181335449e-01
4.371758699417114258e-01
4.649592041969299316e-01
3.462118506431579590e-01
-4.832173138856887817e-02
-1.900004595518112183e-02
1.453109234571456909e-01
3.002714216709136963e-01
4.126673340797424316e-01
5.314069390296936035e-01
4.437643289566040039e-01
-5.401669442653656006e-02
-2.747256867587566376e-02
4.800318554043769836e-02
1.704565584659576416e-01
2.856882810592651367e-01
4.587009549140930176e-01
3.726433217525482178e-01
-1.093230992555618286e-01
-1.398063004016876221e-01
-1.330352872610092163e-01
-3.282179310917854309e-02
1.026336550712585449e-01
3.313101530075073242e-01
2.710818350315093994e-01
-7.770556211471557617e-02
-9.501577168703079224e-02
-1.305607408285140991e-01
-7.141236215829849243e-02
-1.427237130701541901e-02
1.161018982529640198e-01
1.071593239903450012e-01
3.538169711828231812e-02
4.899061843752861023e-02
-2.551641315221786499e-02
-6.693767756223678589e-02
-6.133839860558509827e-02
-3.309571743011474609e-02
-2.179019153118133545e-02
1.090554371476173401e-01
1.434993594884872437e-01
6.886297464370727539e-02
-3.868007799610495567e-03
-1.380294188857078552e-02
-7.007188629359006882e-03
-5.397798959165811539e-04
1.831793934106826782e-01
2.353440225124359131e-01
1.246418803930282593e-01
1.133214309811592102e-01
1.105901971459388733e-01
1.030457168817520142e-01
7.891233265399932861e-02
1.979524493217468262e-01
2.665616869926452637e-01
1.354747861623764038e-01
1.547029018402099609e-01
1.400243639945983887e-01
1.709261536598205566e-01
1.199281439185142517e-01
1.373403966426849365e-01
1.691078096628189087e-01
5.184125155210494995e-02
8.471558988094329834e-02
9.560570865869522095e-02
1.504393815994262695e-01
1.121274530887603760e-01
1.815948933362960815e-01
2.360554337501525879e-01
7.086787372827529907e-02
2.827750146389007568e-02
1.183212399482727051e-01
2.283467799425125122e-01
1.930421888828277588e-01
1.005010455846786499e-01
1.516657024621963501e-01
7.594478875398635864e-02
4.875430837273597717e-02
1.169332340359687805e-01
1.721947491168975830e-01
1.432481259107589722e-01
-8.255963027477264404e-02
-7.057268917560577393e-02
-4.373561963438987732e-02
-5.038435757160186768e-02
-6.450811773538589478e-02
-1.080977022647857666e-01
-1.183321475982666016e-01
-6.580328196287155151e-02
-1.756342593580484390e-03
3.223292157053947449e-02
2.240201644599437714e-02
-1.954651810228824615e-02
-9.548046439886093140e-02
-1.161530390381813049e-01
-1.251538246870040894e-01
-6.287860125303268433e-02
-7.348199374973773956e-03
1.406611315906047821e-02
-8.201005309820175171e-02
-1.705919802188873291e-01
-1.543851941823959351e-01
-1.131553575396537781e-01
-3.769411146640777588e-02
8.147585322149097919e-04
-1.913529448211193085e-02
-1.379209458827972412e-01
-2.290240079164505005e-01
-1.810493320226669312e-01
-9.045356512069702148e-02
-4.322063177824020386e-02
-4.980788100510835648e-03
-3.589933365583419800e-02
-1.153037026524543762e-01
-2.162645757198333740e-01
-1.561838239431381226e-01
-1.174097806215286255e-01
-1.170369833707809448e-01
-1.065757945179939270e-01
-1.178171485662460327e-01
-1.567526161670684814e-01
-2.088740915060043335e-01
-1.286511272192001343e-01
-3.513069823384284973e-02
-2.983476407825946808e-02
-4.832440242171287537e-02
-1.096272915601730347e-01
-1.389432251453399658e-01
-1.522099524736404419e-01
-9.040360897779464722e-02
-3.800264745950698853e-02
-6.946911662817001343e-02
-1.847486644983291626e-01
-1.830172687768936157e-01
-1.131917461752891541e-01
-5.956256389617919922e-02
-5.315178539603948593e-03
-3.790144994854927063e-02
-4.930620640516281128e-02
-2.140921503305435181e-01
-1.701803207397460938e-01
-8.964744210243225098e-02
-3.061287850141525269e-02
1.073375716805458069e-02
-4.461362212896347046e-02
-9.458642452955245972e-02
-2.507593929767608643e-01
-1.741380989551544189e-01
-7.633529603481292725e-02
-5.279978737235069275e-03
-1.850192551501095295e-03
-4.416262358427047729e-02
-1.000600010156631470e-01
-1.717401146888732910e-01
-1.139243394136428833e-01
-1.189755275845527649e-02
5.820957198739051819e-02
8.045367896556854248e-02
-3.323526680469512939e-02
-2.847448736429214478e-02
-4.884420707821846008e-02
-2.993528172373771667e-02
1.118915621191263199e-02
3.059967793524265289e-02
7.366890460252761841e-02
3.845364972949028015e-02
1.022335886955261230e-01
7.031612098217010498e-02
5.865396931767463684e-02
-6.406374741345643997e-03
-1.782872900366783142e-02
7.077372167259454727e-03
2.469490095973014832e-02
9.476462006568908691e-02
6.720313429832458496e-02
6.636053323745727539e-02
-8.029968477785587311e-03
-1.871092431247234344e-02
-1.068975776433944702e-02
-3.906198590993881226e-02
-2.948694489896297455e-02
4.044197872281074524e-02
1.210429705679416656e-02
-4.165871813893318176e-02
-2.742348983883857727e-02
-6.134643405675888062e-02
-6.094375252723693848e-02
-1.920449733734130859e-02
1.000579819083213806e-01
2.364919707179069519e-02
-4.357634112238883972e-03
5.726087838411331177e-02
2.329005219507962465e-04
-8.601429313421249390e-02
-1.209167242050170898e-01
4.227906093001365662e-02
-1.740441657602787018e-02
4.415532574057579041e-02
1.057150661945343018e-01
3.513968363404273987e-02
-1.019538380205631256e-02
-2.138549089431762695e-02
5.613555759191513062e-02
3.176806494593620300e-02
4.584222286939620972e-02
8.794932812452316284e-02
3.027053736150264740e-02
2.857710979878902435e-02
2.334446646273136139e-02
5.827519297599792480e-02
4.102313891053199768e-02
5.012802314013242722e-03
4.501074552536010742e-02
-2.588025294244289398e-03
-2.931934408843517303e-02
-3.099535778164863586e-02
2.631558105349540710e-02
-8.991701528429985046e-03
-9.253115206956863403e-02
-7.404059171676635742e-02
-7.661774009466171265e-02
-6.821373105049133301e-02
-5.796393007040023804e-02
2.074773423373699188e-02
1.679495722055435181e-02
-4.589010775089263916e-02
-6.727994978427886963e-02
-7.332666218280792236e-02
-7.164135575294494629e-02
-8.878419548273086548e-02
-1.220293566584587097e-01
-1.104331091046333313e-01
-1.069460585713386536e-01
-1.085455492138862610e-01
-8.885729312896728516e-02
-7.867133617401123047e-02
-1.124023646116256714e-01
-1.484552174806594849e-01
-8.178430795669555664e-02
-8.709441870450973511e-02
-1.239513233304023743e-01
-1.205803677439689636e-01
-1.500633060932159424e-01
-1.853680163621902466e-01
-1.193463504314422607e-01
-1.129957195371389389e-02
2.541113877668976784e-03
-2.105125598609447479e-02
-5.885408818721771240e-02
-2.413671016693115234e-01
-2.558785676956176758e-01
-1.012747809290885925e-01
3.577767685055732727e-02
8.386106044054031372e-02
1.364419013261795044e-01
8.245076239109039307e-02
-2.090549767017364502e-01
-1.812876164913177490e-01
-8.830262720584869385e-02
6.192836165428161621e-02
1.465590596199035645e-01
2.418873906135559082e-01
1.578844338655471802e-01
-1.852218359708786011e-01
-1.926129907369613647e-01
-1.412317454814910889e-01
-7.886911928653717041e-02
-4.811347275972366333e-02
5.986881256103515625e-02
8.845312148332595825e-02
-1.143802180886268616e-01
-1.222013458609580994e-01
-9.060295671224594116e-02
-3.257441148161888123e-02
-2.359667234122753143e-02
-1.804577745497226715e-02
-3.950980305671691895e-02
5.617514997720718384e-02
1.660083681344985962e-01
1.074863076210021973e-01
1.093420088291168213e-01
8.187247067689895630e-02
4.607473313808441162e-02
-4.341317713260650635e-02
1.135093197226524353e-01
2.723581492900848389e-01
1.640082150697708130e-01
2.242575585842132568e-01
2.415817230939865112e-01
2.099416702985763550e-01
4.499277845025062561e-02
4.505377635359764099e-02
1.285828948020935059e-01
6.605404615402221680e-02
1.741535663604736328e-01
2.095114588737487793e-01
1.653341650962829590e-01
4.147721081972122192e-02
-3.481851518154144287e-02
-1.533684134483337402e-02
-2.027146890759468079e-02
3.840791806578636169e-02
1.257447600364685059e-01
1.161837056279182434e-01
7.849174737930297852e-02
-1.144275367259979248e-01
-8.188851922750473022e-02
-7.069009542465209961e-02
-2.525746822357177734e-02
4.766396060585975647e-02
5.653794482350349426e-02
4.231837764382362366e-02
-2.164783775806427002e-01
-1.617094427347183228e-01
-1.309619247913360596e-01
-7.922697067260742188e-02
-3.336734324693679810e-02
2.461535669863224030e-02
5.167715623974800110e-02
-2.077777534723281860e-01
-1.483663618564605713e-01
-1.014665067195892334e-01
-4.319165274500846863e-02
-4.652421176433563232e-02
-5.307696387171745300e-02
-4.779880493879318237e-02
-1.199640333652496338e-01
-1.474252939224243164e-01
-1.997844576835632324e-01
-1.869359761476516724e-01
-1.011383160948753357e-01
-8.088454604148864746e-02
-3.162673860788345337e-02
-2.037402689456939697e-01
-2.478950768709182739e-01
-2.844032943248748779e-01
-2.136100381612777710e-01
-9.347985684871673584e-02
-1.212694495916366577e-01
-6.619264930486679077e-02
-1.618126034736633301e-01
-1.778732091188430786e-01
-1.566898077726364136e-01
-9.026773273944854736e-02
-1.647201180458068848e-02
-1.085435971617698669e-01
-1.038361787796020508e-01
-8.148187398910522461e-02
-8.982864022254943848e-02
-7.817085087299346924e-02
-7.610987871885299683e-02
-5.598664283752441406e-02
-1.937043815851211548e-01
-2.100695818662643433e-01
-6.875997036695480347e-02
-6.255725026130676270e-02
-4.877519328147172928e-03
9.260562248528003693e-03
-1.168547663837671280e-02
-1.286233216524124146e-01
-1.419464945793151855e-01
-3.420988470315933228e-02
-4.397679120302200317e-02
-3.718070313334465027e-02
4.272279795259237289e-03
-2.907523652538657188e-03
-4.284938424825668335e-02
-5.787752568721771240e-02
-2.386147342622280121e-02
-2.679273299872875214e-02
-1.163009461015462875e-02
3.785318881273269653e-02
7.015241682529449463e-02
9.445298463106155396e-02
4.016734287142753601e-02
-7.162206619977951050e-02
-8.572922646999359131e-02
-1.569948941469192505e-01
-1.351755559444427490e-01
-1.111437827348709106e-01
-7.524009048938751221e-02
-5.839303880929946899e-02
-1.237455680966377258e-01
-1.049198657274246216e-01
-1.978680342435836792e-01
-1.850438714027404785e-01
-1.639772057533264160e-01
-1.246921345591545105e-01
-7.994151860475540161e-02
-5.855840072035789490e-02
1.486269757151603699e-02
-4.574563354253768921e-02
-6.932694464921951294e-02
-9.715636819601058960e-02
-1.434522569179534912e-01
-1.266508251428604126e-01
-4.574848338961601257e-02
9.802024811506271362e-03
-7.692222483456134796e-03
-1.207148656249046326e-02
-6.959494948387145996e-02
-7.050729542970657349e-02
-7.238615304231643677e-02
-2.478731796145439148e-02
-1.485129352658987045e-02
2.631549956277012825e-03
2.747874148190021515e-02
7.308467477560043335e-02
7.484378665685653687e-02
1.069156173616647720e-02
-2.810312807559967041e-02
3.036403795704245567e-03
5.063524004071950912e-03
5.245993286371231079e-02
5.490901321172714233e-02
1.451771613210439682e-02
-3.097416833043098450e-02
-2.874747291207313538e-02
1.233948860317468643e-02
1.187476236373186111e-02
7.858441025018692017e-02
1.343088299036026001e-01
9.699100255966186523e-02
1.736879907548427582e-02
7.320830225944519043e-02
7.658177614212036133e-02
-3.628445556387305260e-03
-7.096847146749496460e-02
-8.645898848772048950e-02
-9.697560220956802368e-02
-6.606124341487884521e-02
7.563249766826629639e-02
5.638016015291213989e-02
-1.666731387376785278e-02
-9.484560787677764893e-02
-6.440196186304092407e-02
-4.889967665076255798e-02
-4.162709414958953857e-02
4.185853153467178345e-02
5.023729801177978516e-02
3.276584297418594360e-02
-2.515983581542968750e-02
-3.426036983728408813e-02
1.347428094595670700e-02
1.480798050761222839e-02
-2.841170690953731537e-02
2.899618260562419891e-02
3.806533291935920715e-02
4.503587260842323303e-02
1.107362285256385803e-02
1.055191084742546082e-01
6.967791914939880371e-02
1.752244867384433746e-02
7.119206339120864868e-02
1.069391071796417236e-01
1.508374214172363281e-01
1.351115405559539795e-01
2.131250798702239990e-01
1.505118310451507568e-01
-2.986308746039867401e-02
-1.064213272184133530e-02
3.429567441344261169e-02
1.003372967243194580e-01
1.531635522842407227e-01
2.653197944164276123e-01
2.058132737874984741e-01
-2.625817619264125824e-02
-4.181146249175071716e-02
1.202682591974735260e-02
6.411954015493392944e-02
1.307534873485565186e-01
1.838503926992416382e-01
1.308711618185043335e-01
-2.145604696124792099e-03
1.285127736628055573e-02
7.367534190416336060e-02
9.763778746128082275e-02
7.744611054658889771e-02
6.381896883249282837e-02
2.438390254974365234e-02
6.391794234514236450e-02
5.066755786538124084e-02
1.300485432147979736e-01
1.703840047121047974e-01
1.445824652910232544e-01
8.450873196125030518e-02
3.774923086166381836e-02
5.632212385535240173e-02
8.189057558774948120e-02
1.594516336917877197e-01
1.859715580940246582e-01
1.795985996723175049e-01
1.837397515773773193e-01
1.295696198940277100e-01
-8.598382584750652313e-03
-8.298253640532493591e-03
1.012616828083992004e-01
1.105241850018501282e-01
7.536756247282028198e-02
5.262798070907592773e-02
3.964898362755775452e-02
9.572206065058708191e-03
2.471276745200157166e-02
1.025037094950675964e-01
7.910320907831192017e-02
7.370726764202117920e-02
1.638258621096611023e-02
1.438065990805625916e-02
2.179129607975482941e-02
-1.203071139752864838e-02
2.695735171437263489e-02
-3.915090113878250122e-02
-1.427848823368549347e-02
-2.537369169294834137e-02
1.149431045632809401e-04
-2.710741478949785233e-03
-1.381233055144548416e-02
-1.883789780549705029e-03
-1.745858043432235718e-02
5.124547053128480911e-03
-2.851546928286552429e-02
-2.033215947449207306e-02
8.135277777910232544e-02
7.110811024904251099e-02
8.888880722224712372e-03
-4.356109350919723511e-02
-4.035651683807373047e-02
-4.701804369688034058e-02
-5.475949868559837341e-02
8.379728347063064575e-02
5.662002786993980408e-02
-2.986241318285465240e-02
-1.118607968091964722e-01
-8.240335434675216675e-02
-8.095953613519668579e-02
-9.859937429428100586e-02
-5.135537125170230865e-03
-8.416117727756500244e-02
-1.260114014148712158e-01
-1.552604883909225464e-01
-1.025757491588592529e-01
-1.055925115942955017e-01
-1.112416014075279236e-01
-6.513621658086776733e-02
-1.320860087871551514e-01
-6.164698675274848938e-02
-3.465753793716430664e-02
-4.900769330561161041e-03
-1.968231238424777985e-02
-2.845087274909019470e-02
-1.141908615827560425e-01
-1.570241749286651611e-01
-2.916398085653781891e-02
6.072845682501792908e-02
7.070606946945190430e-02
3.302003443241119385e-02
-3.871314227581024170e-02
-6.507459282875061035e-02
-3.953482955694198608e-02
4.111951217055320740e-02
1.477919518947601318e-01
1.402764618396759033e-01
1.221259981393814087e-01
1.187042612582445145e-02
-7.671905308961868286e-02
-8.574292063713073730e-02
-5.856860056519508362e-02
1.452623307704925537e-02
2.302187867462635040e-02
4.309155419468879700e-02
5.496492143720388412e-03
-7.287234812974929810e-02
-5.109961703419685364e-02
1.561385206878185272e-02
-1.119113154709339142e-02
4.928257316350936890e-03
1.624071784317493439e-02
8.033695630729198456e-03
-4.831772297620773315e-02
-7.138750702142715454e-02
5.887331906706094742e-03
-5.390173196792602539e-02
-4.526139423251152039e-02
-3.700237348675727844e-02
-2.746651321649551392e-02
1.427345909178256989e-02
2.805293537676334381e-02
8.006540685892105103e-02
-3.497733920812606812e-02
-8.077893406152725220e-02
-4.530183598399162292e-02
2.426574646960943937e-04
1.757822185754776001e-02
5.718049779534339905e-02
7.592867314815521240e-02
-7.884345948696136475e-02
-9.870959073305130005e-02
-1.842752285301685333e-02
9.813471883535385132e-02
1.391236111521720886e-02
4.202596098184585571e-02
5.386706441640853882e-02
-7.987186312675476074e-02
-7.914677262306213379e-02
-3.199323266744613647e-02
8.017807453870773315e-02
-7.569757103919982910e-02
-7.883190363645553589e-02
-3.713525831699371338e-02
-1.477177292108535767e-01
-1.653363853693008423e-01
-1.461000144481658936e-01
-2.355510555207729340e-02
-8.359838277101516724e-02
-1.111544519662857056e-01
-9.595658630132675171e-02
-1.637331247329711914e-01
-2.080614417791366577e-01
-2.221182435750961304e-01
-1.297293007373809814e-01
-7.791488617658615112e-02
-7.184700667858123779e-02
-8.358709514141082764e-02
-2.940982207655906677e-02
-3.196271881461143494e-02
-2.953448332846164703e-02
-2.505742572247982025e-02
-8.504240214824676514e-02
-5.371113494038581848e-02
-7.033207267522811890e-02
-1.940961368381977081e-02
2.023889869451522827e-02
4.216888919472694397e-03
-1.321436464786529541e-02
-9.831910580396652222e-02
-1.010915115475654602e-01
-8.292853832244873047e-02
-5.320435017347335815e-02
1.014655083417892456e-02
3.058057650923728943e-02
1.773749291896820068e-02
-8.867663145065307617e-02
-1.232599914073944092e-01
-9.177695959806442261e-02
-9.205880761146545410e-02
-1.142841950058937073e-02
-2.693280577659606934e-02
-3.639099374413490295e-02
-8.561965078115463257e-02
-1.213846132159233093e-01
-6.673850864171981812e-02
-1.034221872687339783e-01
-3.698992356657981873e-02
-6.518291682004928589e-02
-3.470261394977569580e-02
-7.753818482160568237e-02
-1.162273287773132324e-01
-9.437863528728485107e-02
-9.113738685846328735e-02
-5.586294084787368774e-02
-7.857885956764221191e-02
-6.914776563644409180e-02
-7.426711916923522949e-02
-8.713729679584503174e-02
-5.817463994026184082e-02
-6.927242875099182129e-02
-6.858135759830474854e-02
-6.145384162664413452e-02
-5.140485242009162903e-02
-7.694320753216743469e-03
5.495292693376541138e-02
7.578357309103012085e-02
7.411508262157440186e-02
3.558991476893424988e-02
5.434231087565422058e-02
3.615232557058334351e-02
4.257720708847045898e-02
8.794771879911422729e-02
1.872561499476432800e-02
3.383572772145271301e-02
1.838816702365875244e-02
6.869986653327941895e-02
3.249665349721908569e-02
7.447127252817153931e-02
1.050717979669570923e-01
3.730660770088434219e-03
1.860777661204338074e-02
-5.018850788474082947e-03
-9.973425418138504028e-03
-5.190252140164375305e-02
1.102165207266807556e-01
1.265773326158523560e-01
4.467151686549186707e-02
1.047959458082914352e-02
-5.545374378561973572e-02
-7.815372943878173828e-02
-8.183350414037704468e-02
7.667271047830581665e-02
5.801405385136604309e-02
5.793371051549911499e-02
-6.698585301637649536e-02
-1.849529445171356201e-01
-2.863637208938598633e-01
-2.395818233489990234e-01
9.920397400856018066e-02
1.148202642798423767e-01
1.262586414813995361e-01
-4.490451887249946594e-02
-2.115790843963623047e-01
-2.956890463829040527e-01
-2.358511537313461304e-01
3.539441153407096863e-02
3.329742327332496643e-02
4.858697205781936646e-02
-8.465895801782608032e-02
-1.882470697164535522e-01
-2.258964776992797852e-01
-1.633884906768798828e-01
-6.700719892978668213e-02
-1.097570210695266724e-01
-1.380127668380737305e-01
-7.320278137922286987e-02
-8.883161097764968872e-02
-4.981925711035728455e-02
-6.987709552049636841e-02
-7.568604499101638794e-02
-1.108540520071983337e-01
-1.250400692224502563e-01
-6.141514703631401062e-02
-7.884198427200317383e-02
-1.680445112287998199e-02
-3.050954081118106842e-02
-6.434476375579833984e-02
-3.336057811975479126e-02
3.737151622772216797e-02
4.063433036208152771e-02
-1.113695651292800903e-02
-1.759029366075992584e-02
-1.131298579275608063e-02
1.948888762854039669e-03
8.102977275848388672e-02
1.535692960023880005e-01
1.349762678146362305e-01
6.788105517625808716e-02
4.328733682632446289e-02
3.817936033010482788e-02
3.786502406001091003e-02
9.151919186115264893e-02
1.620815396308898926e-01
1.865526586771011353e-01
1.746644377708435059e-01
1.182881221175193787e-01
5.987175181508064270e-02
-3.936126828193664551e-02
-1.612234115600585938e-02
1.072391867637634277e-01
2.106560170650482178e-01
1.808411777019500732e-01
1.140037104487419128e-01
5.284003168344497681e-02
-5.615943297743797302e-02
-5.567849799990653992e-02
5.084085091948509216e-02
1.439442932605743408e-01
1.485241949558258057e-01
1.254581511020660400e-01
3.274447470903396606e-02
7.098762691020965576e-02
5.991701409220695496e-02
-1.075122132897377014e-02
-1.060656979680061340e-01
-1.601095348596572876e-01
-1.737775504589080811e-01
-1.478035598993301392e-01
8.883945643901824951e-02
9.106466919183731079e-02
1.818178594112396240e-02
-6.581658869981765747e-02
-1.150589212775230408e-01
-1.303687989711761475e-01
-1.409695595502853394e-01
6.307400763034820557e-02
1.197759509086608887e-01
1.314827203750610352e-01
9.399202466011047363e-02
4.304448142647743225e-02
3.315642103552818298e-02
-3.732439875602722168e-02
-2.057329192757606506e-02
5.414677411317825317e-02
1.469324827194213867e-01
1.150642111897468567e-01
4.462562128901481628e-02
7.198013365268707275e-02
4.209421202540397644e-02
-6.363097578287124634e-02
-5.490435287356376648e-04
1.088241115212440491e-01
8.683334290981292725e-02
-1.555799227207899094e-02
-1.048461906611919403e-02
-1.967581920325756073e-02
-1.555324047803878784e-01
-1.211195290088653564e-01
-1.781751774251461029e-02
1.940129557624459267e-03
-4.570523276925086975e-02
-5.143587291240692139e-02
-6.692523509263992310e-02
-1.995799541473388672e-01
-1.917798370122909546e-01
-1.065619513392448425e-01
-4.778262227773666382e-02
-7.139413058757781982e-02
-6.943288445472717285e-02
-5.367163941264152527e-02
1.015892699360847473e-01
1.005670130252838135e-01
9.044504165649414062e-02
2.432476961985230446e-03
-6.878881156444549561e-02
-1.443988233804702759e-01
-1.056454554200172424e-01
1.168471649289131165e-01
1.629739105701446533e-01
1.500725448131561279e-01
6.541207432746887207e-02
-6.822020560503005981e-02
-1.466280817985534668e-01
-1.260351538658142090e-01
1.787306182086467743e-02
5.858267098665237427e-02
7.177141308784484863e-02
6.121015548706054688e-02
-1.634172908961772919e-02
-7.855566591024398804e-02
-8.820141106843948364e-02
-3.467049449682235718e-02
1.195300742983818054e-02
5.833018571138381958e-02
6.696188449859619141e-02
-2.356526255607604980e-02
-8.658591657876968384e-02
-1.148601323366165161e-01
-9.536746889352798462e-02
-6.490094959735870361e-02
3.948413208127021790e-02
8.541791886091232300e-02
5.950639769434928894e-02
-5.686454102396965027e-02
-1.324416995048522949e-01
-9.015355259180068970e-02
-1.000661551952362061e-01
8.352531120181083679e-03
4.653113335371017456e-02
6.443908810615539551e-02
-2.134626917541027069e-02
-7.027497887611389160e-02
-8.146232366561889648e-02
-9.965561330318450928e-02
-1.356439478695392609e-02
2.811409905552864075e-02
5.077616125345230103e-02
-3.448369726538658142e-02
-7.688269764184951782e-02
-1.446996778249740601e-01
-1.255930662155151367e-01
-1.155753731727600098e-01
-3.975653275847434998e-02
-2.402291866019368172e-03
2.472125925123691559e-03
-3.533603623509407043e-03
-8.229595422744750977e-02
-3.842619433999061584e-02
-1.431598357157781720e-04
1.029109731316566467e-01
1.350381374359130859e-01
7.365747541189193726e-02
-1.001420430839061737e-02
-1.270595788955688477e-01
-8.643711358308792114e-02
2.116321213543415070e-02
1.079494953155517578e-01
9.294564276933670044e-02
6.310205906629562378e-02
-1.409949827939271927e-02
-7.394379377365112305e-02
-3.094696439802646637e-02
4.538515582680702209e-02
1.124293506145477295e-01
5.132105201482772827e-02
-1.738868094980716705e-02
-4.951933398842811584e-02
-1.068321540951728821e-01
-1.347273588180541992e-01
-1.003864705562591553e-01
-8.433859795331954956e-02
-1.686108559370040894e-01
-1.701611727476119995e-01
-1.206383481621742249e-01
-1.180824115872383118e-01
-1.182674765586853027e-01
-1.271748095750808716e-01
-1.274890601634979248e-01
-1.635478883981704712e-01
-1.435125023126602173e-01
-7.579090446233749390e-02
-1.403036117553710938e-01
-1.927804201841354370e-01
-1.853221356868743896e-01
-2.069811820983886719e-01
-2.357213795185089111e-01
-2.017366439104080200e-01
-1.242522522807121277e-01
4.596479609608650208e-02
3.288700804114341736e-02
-4.192884638905525208e-02
-6.486220657825469971e-02
-9.307754039764404297e-02
-9.747675806283950806e-02
-8.271702378988265991e-02
1.602646708488464355e-01
1.932098120450973511e-01
-2.012526616454124451e-03
-6.295139342546463013e-02
-6.931228190660476685e-02
-1.999448798596858978e-02
-3.790016099810600281e-02
2.127720117568969727e-01
2.310336828231811523e-01
6.336552649736404419e-02
-6.259901821613311768e-02
-2.263184264302253723e-02
7.174620870500802994e-03
-7.287234999239444733e-03
1.874846369028091431e-01
2.366607636213302612e-01
1.419594138860702515e-01
3.069647960364818573e-02
1.062134504318237305e-01
4.933596029877662659e-02
4.431191086769104004e-02
2.080167829990386963e-01
2.704595923423767090e-01
1.567736268043518066e-01
4.932869598269462585e-02
6.746686249971389771e-02
2.205060794949531555e-03
1.463622599840164185e-02
1.060536056756973267e-01
1.678679585456848145e-01
9.451246261596679688e-02
5.651058256626129150e-02
1.077973097562789917e-01
1.257502138614654541e-01
1.254595965147018433e-01
8.608818799257278442e-02
1.471868902444839478e-01
6.296592950820922852e-02
1.354277785867452621e-02
1.749154366552829742e-02
5.406939238309860229e-02
4.013064876198768616e-02
-7.836305350065231323e-02
-5.520031601190567017e-02
-3.254496306180953979e-02
2.651725895702838898e-02
1.987199857831001282e-02
-3.669680282473564148e-02
-4.736633226275444031e-02
-4.422925785183906555e-02
-3.682147338986396790e-02
-4.764756560325622559e-02
2.754942141473293304e-02
6.027414277195930481e-02
2.333669550716876984e-02
-3.078217245638370514e-02
-3.901916369795799255e-02
-5.602662637829780579e-02
-7.847032696008682251e-02
4.259113594889640808e-02
1.134913265705108643e-01
9.027639776468276978e-02
1.200901903212070465e-02
-8.196981996297836304e-02
-1.265701949596405029e-01
-1.695643365383148193e-01
-3.270152956247329712e-02
9.497621655464172363e-02
1.758384853601455688e-01
9.298437088727951050e-02
-8.381669223308563232e-02
-1.240448728203773499e-01
-1.900741904973983765e-01
-7.308048009872436523e-02
3.290738165378570557e-02
9.640847891569137573e-02
3.274791687726974487e-02
-1.022854149341583252e-01
-1.371411532163619995e-01
-2.054696232080459595e-01
-1.126795113086700439e-01
-4.791430756449699402e-02
3.589948639273643494e-02
1.656676456332206726e-02
-3.316251933574676514e-02
-4.231860116124153137e-02
-9.538791328668594360e-02
-6.735140830278396606e-02
-6.885905563831329346e-02
-8.054915070533752441e-02
-7.005648314952850342e-02
1.101286262273788452e-01
1.547945141792297363e-01
1.122880801558494568e-01
6.808228045701980591e-02
7.431576400995254517e-02
8.905721455812454224e-02
5.535187199711799622e-02
1.848859339952468872e-01
2.550052106380462646e-01
1.486908942461013794e-01
1.017690673470497131e-01
1.388731598854064941e-01
1.642931699752807617e-01
8.710554242134094238e-02
1.049971282482147217e-01
1.376375854015350342e-01
9.335386753082275391e-02
1.406133323907852173e-01
1.565977782011032104e-01
2.219158113002777100e-01
1.095943227410316467e-01
4.882525652647018433e-02
5.466915667057037354e-02
4.764534905552864075e-02
7.064617425203323364e-02
9.773585945367813110e-02
1.921509057283401489e-01
1.341052800416946411e-01
-3.118226863443851471e-02
-5.362652614712715149e-02
9.535748977214097977e-04
7.348462939262390137e-02
1.217755973339080811e-01
1.817617714405059814e-01
1.489543318748474121e-01
-1.338826566934585571e-01
-1.471176892518997192e-01
-7.430834323167800903e-02
3.521919623017311096e-02
1.424685418605804443e-01
1.432774066925048828e-01
1.259831935167312622e-01
-1.174863651394844055e-01
-1.412626653909683228e-01
-1.024332419037818909e-01
-3.960860893130302429e-02
4.277358576655387878e-02
7.227133214473724365e-02
5.083259567618370056e-02
6.885085999965667725e-02
1.312345862388610840e-01
-1.000939402729272842e-02
-2.212138660252094269e-02
-3.497028350830078125e-02
6.619913876056671143e-02
6.576666980981826782e-02
1.166159808635711670e-01
1.761260628700256348e-01
1.904288493096828461e-02
5.636329762637615204e-03
7.949472405016422272e-03
1.236805990338325500e-01
1.194071173667907715e-01
9.027802199125289917e-02
1.447663307189941406e-01
3.766183555126190186e-02
4.735541343688964844e-02
2.717729657888412476e-02
1.192705426365137100e-02
1.149742957204580307e-02
4.934705048799514771e-02
9.913795441389083862e-02
6.389452517032623291e-02
4.779357463121414185e-02
3.909866139292716980e-02
-6.332264840602874756e-02
-1.543517969548702240e-02
-8.074661716818809509e-03
2.482716552913188934e-02
7.545740157365798950e-02
5.910037830471992493e-02
8.444536477327346802e-03
-1.831963807344436646e-01
-1.254531443119049072e-01
-7.034743577241897583e-02
-7.413722574710845947e-02
-5.407576262950897217e-02
-8.474696427583694458e-02
-1.358637213706970215e-01
-2.840670347213745117e-01
-2.048255503177642822e-01
-7.223663479089736938e-02
-7.691413909196853638e-02
-7.998979836702346802e-02
-1.437733620405197144e-01
-1.946881115436553955e-01
-2.405867874622344971e-01
-1.692350059747695923e-01
-1.903825551271438599e-01
-2.226020395755767822e-01
-1.397017687559127808e-01
-1.334711909294128418e-01
-9.274057298898696899e-02
-8.367206156253814697e-02
-7.944329828023910522e-02
-2.085892409086227417e-01
-2.512707710266113281e-01
-1.312094032764434814e-01
-8.573284000158309937e-02
-5.107739567756652832e-02
-6.525365263223648071e-02
-7.016576081514358521e-02
-1.758043169975280762e-01
-2.225913256406784058e-01
-1.196352690458297729e-01
-5.685777217149734497e-02
-4.558108001947402954e-02
-5.091660190373659134e-03
-2.292319200932979584e-02
-6.168144941329956055e-02
-4.831182211637496948e-02
6.921978667378425598e-03
2.745744772255420685e-02
-3.877969458699226379e-02
-1.304751485586166382e-01
-1.111938282847404480e-01
2.983713150024414062e-02
3.469028696417808533e-02
3.729775175452232361e-02
-2.663742378354072571e-02
-9.529176354408264160e-02
-1.754747033119201660e-01
-9.087006002664566040e-02
1.572787165641784668e-01
1.825119107961654663e-01
1.667760014533996582e-01
3.211765736341476440e-02
-4.423045367002487183e-02
-1.505202054977416992e-01
-9.256102889776229858e-02
1.340285837650299072e-01
1.623462438583374023e-01
1.192654445767402649e-01
2.819172106683254242e-03
-8.789814077317714691e-03
-9.593760594725608826e-03
-4.534257575869560242e-03
-4.580008611083030701e-02
-1.047300547361373901e-02
6.251993775367736816e-02
1.076504960656166077e-01
1.187475770711898804e-01
3.213700652122497559e-02
-9.215760044753551483e-03
-8.861610293388366699e-02
-3.100700303912162781e-02
7.291416823863983154e-02
1.891987472772598267e-01
2.615373432636260986e-01
1.877627670764923096e-01
5.394036695361137390e-02
-5.777875334024429321e-02
9.682304225862026215e-03
1.015611886978149414e-01
2.035949826240539551e-01
3.067315220832824707e-01
3.214761316776275635e-01
1.871568709611892700e-01
-2.554783225059509277e-02
6.699148565530776978e-02
1.443953812122344971e-01
2.458444684743881226e-01
2.931138873100280762e-01
3.894067406654357910e-01
2.437056452035903931e-01
2.513581886887550354e-02
1.026548445224761963e-01
1.044119521975517273e-01
1.642023026943206787e-01
2.485892176628112793e-01
3.748408854007720947e-01
2.369407564401626587e-01
7.903680205345153809e-02
1.275937408208847046e-01
9.140930324792861938e-02
1.084260493516921997e-01
1.747419387102127075e-01
2.917899787425994873e-01
1.725001186132431030e-01
1.423868234269320965e-03
2.281824499368667603e-02
2.376345172524452209e-02
4.041967913508415222e-02
5.843312665820121765e-02
7.798556238412857056e-02
2.752912789583206177e-02
-1.534081250429153442e-01
-1.619774252176284790e-01
-1.688221842050552368e-01
-1.545214354991912842e-01
-1.445259302854537964e-01
-9.197017550468444824e-02
-6.394834816455841064e-02
-1.870716512203216553e-01
-2.002809494733810425e-01
-1.744833141565322876e-01
-1.469853967428207397e-01
-1.358208060264587402e-01
-9.739844501018524170e-02
-8.907169848680496216e-02
-1.659455448389053345e-01
-2.096239775419235229e-01
-2.118942439556121826e-01
-1.840130984783172607e-01
-1.447248309850692749e-01
-8.731563389301300049e-02
-7.673802226781845093e-02
-3.804399073123931885e-02
-9.984577447175979614e-02
-1.343194395303726196e-01
-1.658533811569213867e-01
-7.741231471300125122e-02
-1.183644775301218033e-02
-4.494454246014356613e-03
3.172556171193718910e-03
-5.362784117460250854e-02
-1.184566468000411987e-01
-1.808284223079681396e-01
-1.091451495885848999e-01
-5.521169677376747131e-02
-1.006340608000755310e-02
-4.824322648346424103e-03
-4.435272514820098877e-02
-7.810115069150924683e-02
-1.385252475738525391e-01
-9.717529267072677612e-02
-3.087906166911125183e-02
6.565832998603582382e-03
-4.504156485199928284e-02
-7.653427869081497192e-02
-8.213718980550765991e-02
-1.036586612462997437e-01
-8.308798074722290039e-02
-2.533436380326747894e-02
-2.666353993117809296e-02
-8.779726177453994751e-02
-7.716836035251617432e-02
-7.323795557022094727e-02
-5.769655480980873108e-02
-6.475953757762908936e-02
-4.431576654314994812e-02
-2.823978476226329803e-02
-8.486515283584594727e-02
-3.153435885906219482e-02
-5.094743799418210983e-03
1.319247111678123474e-02
-2.857997454702854156e-02
9.806774556636810303e-03
-2.883511828258633614e-03
-2.533197402954101562e-02
8.088209480047225952e-02
1.744929552078247070e-01
1.680556833744049072e-01
7.892600446939468384e-02
2.805146574974060059e-02
-4.968185722827911377e-02
-7.363282144069671631e-02
1.903846673667430878e-02
1.733994930982589722e-01
2.223948836326599121e-01
1.296324729919433594e-01
4.313118115533143282e-04
-7.183670252561569214e-02
-5.483531951904296875e-02
6.127665191888809204e-02
2.043243497610092163e-01
2.828818261623382568e-01
1.995778828859329224e-01
7.003855705261230469e-02
-3.768207132816314697e-02
-1.555921882390975952e-01
-4.858433827757835388e-02
9.933131188154220581e-02
1.752401590347290039e-01
8.001542091369628906e-02
8.090437203645706177e-02
1.122018136084079742e-02
-1.198520287871360779e-01
-6.906455755233764648e-02
5.627707764506340027e-02
1.320482343435287476e-01
5.718627199530601501e-02
5.242159217596054077e-02
1.393157406710088253e-03
1.630873531103134155e-01
1.807264089584350586e-01
9.594738483428955078e-02
-3.708150237798690796e-02
-6.670638918876647949e-02
-7.804321497678756714e-02
-7.059486955404281616e-02
1.959434449672698975e-01
1.847005188465118408e-01
7.805702090263366699e-02
-7.599954307079315186e-02
-1.038155034184455872e-01
-1.026749163866043091e-01
-8.078558743000030518e-02
4.676958918571472168e-02
4.741582646965980530e-02
3.883795067667961121e-02
-3.592434525489807129e-02
-4.225971177220344543e-02
-5.942927300930023193e-02
-5.208864435553550720e-02
-9.368001669645309448e-02
-1.165331900119781494e-01
-5.092596262693405151e-02
-4.249445721507072449e-02
3.024074248969554901e-02
6.013350933790206909e-02
7.018614560365676880e-02
-1.368593722581863403e-01
-1.621676981449127197e-01
-8.533412963151931763e-02
-5.363520234823226929e-02
2.039247937500476837e-02
9.762651287019252777e-03
2.667813375592231750e-02
-8.289001882076263428e-02
-1.179416552186012268e-01
-1.342716664075851440e-01
-1.096758544445037842e-01
2.443838678300380707e-02
8.529822528362274170e-02
7.852099090814590454e-02
-6.985750049352645874e-02
-8.071930706501007080e-02
-1.060221120715141296e-01
-5.606274679303169250e-02
5.876922514289617538e-03
3.563436493277549744e-02
3.562884032726287842e-02
8.794628083705902100e-02
1.144938170909881592e-01
1.107655614614486694e-01
1.819140650331974030e-02
-3.354040160775184631e-02
-4.876521974802017212e-02
-7.180526852607727051e-02
1.016836613416671753e-01
1.213652640581130981e-01
9.063967317342758179e-02
6.951479241251945496e-03
-2.668827027082443237e-02
-2.827229164540767670e-02
-6.855720281600952148e-02
2.047912962734699249e-02
6.878624856472015381e-02
5.922693014144897461e-02
6.029490754008293152e-02
5.915518477559089661e-02
6.911464780569076538e-02
1.417340151965618134e-02
-8.361919969320297241e-02
-7.846975326538085938e-02
-7.641384005546569824e-02
-3.655942901968955994e-02
1.508131530135869980e-02
6.160848215222358704e-02
5.569738149642944336e-02
-7.810824364423751831e-02
-8.017795532941818237e-02
-1.129484251141548157e-01
-8.710736036300659180e-02
3.009640052914619446e-02
9.956703335046768188e-02
1.033118367195129395e-01
-7.224681228399276733e-02
-8.892042934894561768e-02
-1.280131787061691284e-01
-1.128711551427841187e-01
3.286981582641601562e-02
1.234542950987815857e-01
8.799318969249725342e-02
-7.519132643938064575e-02
-6.944303959608078003e-02
-9.105636924505233765e-02
-1.129567101597785950e-01
-6.987629830837249756e-02
-1.593955606222152710e-02
-2.869727462530136108e-02
-4.744207486510276794e-02
-8.643455803394317627e-02
-8.273100852966308594e-02
-2.218779549002647400e-02
-8.475500345230102539e-02
-1.437192559242248535e-01
-1.307217627763748169e-01
-7.237324118614196777e-02
-9.833470731973648071e-02
-7.447650283575057983e-02
2.807690389454364777e-02
-7.288838922977447510e-02
-2.106667011976242065e-01
-1.889910101890563965e-01
-8.409964293241500854e-02
-6.521608680486679077e-02
7.626578677445650101e-03
1.022851616144180298e-01
-1.344253122806549072e-02
-1.523395329713821411e-01
-1.522480845451354980e-01
-7.861898839473724365e-02
-3.955030068755149841e-02
7.504955679178237915e-02
1.877199113368988037e-01
1.033306941390037537e-01
-1.322306133806705475e-02
-5.047502741217613220e-02
-4.541502892971038818e-02
-7.452832069247961044e-03
1.849033869802951813e-02
1.298865377902984619e-01
1.195928007364273071e-01
9.382337331771850586e-03
-1.817942224442958832e-02
2.312663942575454712e-02
2.692468836903572083e-02
-4.134263843297958374e-02
2.261149510741233826e-02
9.007105231285095215e-02
3.777015581727027893e-02
-7.297373842447996140e-03
-1.039433851838111877e-02
-5.595567822456359863e-02
-1.333706378936767578e-01
-1.210833713412284851e-01
-4.803647100925445557e-02
-4.551866650581359863e-02
-3.555412217974662781e-02
-3.206144645810127258e-02
3.697545826435089111e-02
1.156272515654563904e-01
1.490385681390762329e-01
1.784042268991470337e-01
1.440692991018295288e-01
9.993398189544677734e-02
-7.776371389627456665e-02
-3.804509341716766357e-02
7.440482079982757568e-02
1.548722237348556519e-01
2.077146023511886597e-01
1.423484086990356445e-01
8.600109815597534180e-02
-8.053845167160034180e-02
-2.370960451662540436e-02
1.492359209805727005e-02
1.069083362817764282e-01
1.506844609975814819e-01
2.126838713884353638e-01
1.525948196649551392e-01
-3.295741602778434753e-02
-8.738649077713489532e-03
-3.993570432066917419e-02
8.470253087580204010e-03
3.961205109953880310e-02
8.130417019128799438e-02
5.792611092329025269e-02
-2.691851230338215828e-03
1.758781448006629944e-02
-2.855256944894790649e-02
2.297941036522388458e-02
1.770622469484806061e-02
3.206144645810127258e-02
1.583929546177387238e-02
5.356863141059875488e-02
6.332559883594512939e-02
8.205804042518138885e-03
-9.816179051995277405e-03
-2.219395712018013000e-02
-1.065688859671354294e-02
-3.126020729541778564e-02
3.873581811785697937e-02
4.299857467412948608e-02
3.686494193971157074e-03
-1.371581200510263443e-02
-2.272285521030426025e-02
-4.027909412980079651e-02
-4.153029248118400574e-02
1.971432417631149292e-01
2.472560405731201172e-01
1.187175437808036804e-01
-9.674727171659469604e-02
-1.619269251823425293e-01
-1.323469132184982300e-01
-1.117644309997558594e-01
1.632330715656280518e-01
2.082100063562393188e-01
8.220572024583816528e-02
-1.038068607449531555e-01
-1.945060938596725464e-01
-1.330070942640304565e-01
-1.141531169414520264e-01
5.517057701945304871e-02
6.664906442165374756e-02
-4.178965464234352112e-02
-7.778681814670562744e-02
-1.586544513702392578e-01
-1.504661887884140015e-01
-1.414331644773483276e-01
-2.656663581728935242e-02
-2.905470505356788635e-02
-5.392831563949584961e-02
-8.848446421325206757e-03
-4.059708118438720703e-02
3.523761406540870667e-02
-2.418149448931217194e-02
-7.155067473649978638e-02
-5.283867940306663513e-02
-6.063297763466835022e-02
1.428599841892719269e-02
-2.226131409406661987e-02
1.030721515417098999e-02
-2.049020491540431976e-02
-7.732186466455459595e-02
-8.525103330612182617e-02
-8.990773558616638184e-02
-4.884569719433784485e-02
-2.742201834917068481e-02
2.084868587553501129e-02
9.199828840792179108e-03
-1.039239913225173950e-01
-1.226040422916412354e-01
-1.202118098735809326e-01
-1.008680239319801331e-01
-6.845922023057937622e-02
-2.964034304022789001e-02
-1.680956222116947174e-02
-7.263432443141937256e-02
-9.965360164642333984e-02
-1.745313964784145355e-02
-2.137225866317749023e-02
1.066000084392726421e-03
-3.068756684660911560e-02
-5.696830153465270996e-02
-3.999242559075355530e-02
-6.303683668375015259e-02
-3.748418763279914856e-03
1.257253065705299377e-02
7.478722929954528809e-02
8.284493535757064819e-02
1.396599505096673965e-02
-2.166836755350232124e-03
6.089438684284687042e-03
8.245476335287094116e-02
6.225998327136039734e-02
6.583770364522933960e-02
8.011025935411453247e-02
4.569517448544502258e-02
-2.341019921004772186e-03
1.224506739526987076e-02
1.489264983683824539e-02
-2.055359800579026341e-04
3.030784719157963991e-04
4.757286980748176575e-02
8.260804414749145508e-02
-1.296966802328824997e-02
-2.614138834178447723e-02
-1.126058399677276611e-01
-1.826866418123245239e-01
-1.794503182172775269e-01
-1.168733313679695129e-01
-1.321700867265462875e-02
-6.691763550043106079e-02
-6.616168469190597534e-02
-1.282335519790649414e-01
-1.616070121526718140e-01
-1.434083729982376099e-01
-2.619712799787521362e-02
8.681282401084899902e-03
-5.679760128259658813e-02
-6.947464495897293091e-02
-1.362320333719253540e-01
-1.899082809686660767e-01
-2.014531195163726807e-01
-1.293239295482635498e-01
-7.416016608476638794e-02
5.558845400810241699e-02
7.149017602205276489e-02
2.076007984578609467e-02
4.441670142114162445e-03
-2.267459221184253693e-02
-3.724291175603866577e-02
-3.934662416577339172e-02
-3.884659707546234131e-02
-4.624562710523605347e-02
2.412286587059497833e-02
6.158200278878211975e-02
8.070236071944236755e-03
-4.572533071041107178e-02
-7.139557600021362305e-02
-5.598261579871177673e-02
-8.238487690687179565e-02
1.791308447718620300e-02
5.545105785131454468e-02
2.367464452981948853e-02
-3.473152173683047295e-03
-5.888141691684722900e-02
-1.560215502977371216e-01
-1.126341894268989563e-01
1.154834255576133728e-01
1.680852472782135010e-01
1.103908270597457886e-01
1.038161665201187134e-01
4.914442449808120728e-02
-5.751872807741165161e-02
2.831452339887619019e-02
1.735945343971252441e-01
2.102495729923248291e-01
1.452034264802932739e-01
7.158927619457244873e-02
2.701941132545471191e-02
-7.676296681165695190e-02
-1.591072976589202881e-02
1.072622835636138916e-01
1.743288040161132812e-01
1.703128367662429810e-01
1.425794214010238647e-01
7.650844752788543701e-02
-7.217714935541152954e-02
-3.676315769553184509e-02
3.582616895437240601e-02
6.754627823829650879e-02
3.199939802289009094e-02
-2.522652503103017807e-03
-2.462289109826087952e-02
8.923994749784469604e-02
7.961269468069076538e-02
1.163720116019248962e-01
8.074363321065902710e-02
1.360346972942352295e-01
1.091704145073890686e-01
3.910438343882560730e-02
8.230873942375183105e-02
5.257422104477882385e-02
8.929974585771560669e-02
3.822303563356399536e-02
1.089130342006683350e-01
1.084294617176055908e-01
5.440972000360488892e-02
4.952459409832954407e-02
7.246050238609313965e-02
7.138936221599578857e-02
2.438661828637123108e-02
5.407693982124328613e-02
1.638401299715042114e-01
1.548290401697158813e-01
9.603856503963470459e-02
1.132131889462471008e-01
3.080825693905353546e-02
-2.004746533930301666e-02
-1.235190033912658691e-02
1.512906253337860107e-01
1.298678368330001831e-01
1.159820333123207092e-01
1.565579324960708618e-01
8.299770206212997437e-02
1.209191605448722839e-02
7.559851557016372681e-02
2.059837430715560913e-01
2.103436887264251709e-01
1.060427948832511902e-01
1.404622346162796021e-01
9.669892489910125732e-02
2.562154829502105713e-02
6.031138449907302856e-02
1.313497573137283325e-01
1.118820682168006897e-01
1.979527994990348816e-02
3.733128681778907776e-02
-5.519487429410219193e-03
-7.383842021226882935e-02
-4.586140438914299011e-02
4.705733619630336761e-03
2.790421992540359497e-02
1.009963452816009521e-01
1.012261062860488892e-01
8.733613789081573486e-02
-9.059390984475612640e-03
-8.011761307716369629e-02
-1.513591110706329346e-01
-1.430628746747970581e-01
1.124491393566131592e-01
8.992101997137069702e-02
6.248845905065536499e-02
-4.567442834377288818e-02
-7.350360602140426636e-02
-9.954388439655303955e-02
-1.082476824522018433e-01
8.762060850858688354e-02
6.216021999716758728e-02
3.987007215619087219e-02
-2.027695067226886749e-02
-2.685266919434070587e-02
-3.714295476675033569e-02
-8.253290504217147827e-02
3.634971007704734802e-02
1.796013116836547852e-02
5.536841228604316711e-02
2.724108472466468811e-02
-2.987520024180412292e-02
-6.480527669191360474e-02
-1.057640090584754944e-01
1.339761354029178619e-02
-1.108353026211261749e-02
2.875371836125850677e-02
-7.872260175645351410e-03
-6.082811951637268066e-02
-1.300755590200424194e-01
-1.677081286907196045e-01
8.556091226637363434e-03
5.689472891390323639e-04
-5.820767953991889954e-03
3.304270328953862190e-03
-1.788901514373719692e-03
-4.221697896718978882e-02
-9.479262679815292358e-02
3.808116912841796875e-02
4.049372300505638123e-02
-1.850993186235427856e-02
-1.275754813104867935e-02
-7.658905087737366557e-05
2.625636756420135498e-02
-2.073101513087749481e-02
1.090002655982971191e-01
8.044315874576568604e-02
6.148649379611015320e-02
-5.214421078562736511e-02
-7.190556824207305908e-02
-7.105901837348937988e-02
-7.336377352476119995e-02
1.830431371927261353e-01
1.367270946502685547e-01
5.760027095675468445e-02
-9.581827372312545776e-02
-9.623224288225173950e-02
-3.991807997226715088e-02
-2.949435077607631683e-02
1.098537892103195190e-01
4.774633795022964478e-02
-4.052275791764259338e-02
-1.577443182468414307e-01
-1.734659671783447266e-01
-9.393911808729171753e-02
-4.606021568179130554e-02
-2.776869386434555054e-02
-9.787650406360626221e-02
-7.000082731246948242e-02
-4.672536253929138184e-02
-3.108977526426315308e-02
-3.725981712341308594e-02
-1.999625004827976227e-02
-7.829190045595169067e-02
-1.702541857957839966e-01
-1.175401881337165833e-01
-7.554294168949127197e-02
-6.900543719530105591e-02
-8.231534063816070557e-02
-7.828957587480545044e-02
-3.738307952880859375e-02
-1.158517375588417053e-01
-5.723978951573371887e-02
-2.512438781559467316e-02
-1.863107271492481232e-02
-9.576710313558578491e-02
-1.109096556901931763e-01
3.425735980272293091e-03
-5.306285619735717773e-02
-6.393544375896453857e-02
-4.789983481168746948e-02
-6.099810078740119934e-02
-8.181997388601303101e-02
-8.474800735712051392e-02
-1.429544687271118164e-01
-1.879300028085708618e-01
-1.456232368946075439e-01
-1.247744858264923096e-01
-1.005344912409782410e-01
-9.532095491886138916e-02
-8.754646778106689453e-02
-1.730495840311050415e-01
-1.891484707593917847e-01
-1.211028993129730225e-01
-9.505138546228408813e-02
-2.963144518435001373e-02
5.720335524529218674e-03
-2.162513136863708496e-02
-2.107951641082763672e-01
-2.045518606901168823e-01
-2.602456137537956238e-02
2.338813804090023041e-02
2.177609503269195557e-02
2.646666206419467926e-02
-1.029229070991277695e-02
-1.207955852150917053e-01
-1.079962700605392456e-01
6.766277551651000977e-02
1.387922614812850952e-01
1.132098063826560974e-01
9.437205642461776733e-02
1.014132983982563019e-02
-4.552545771002769470e-02
-5.204373225569725037e-02
3.933067619800567627e-02
5.253435298800468445e-02
2.608386799693107605e-02
3.185811638832092285e-02
4.566563758999109268e-03
-1.268448084592819214e-01
-1.927877068519592285e-01
-1.163314580917358398e-01
-1.061092540621757507e-01
-1.057480350136756897e-01
-1.097808405756950378e-01
-1.119374185800552368e-01
-1.393044590950012207e-01
-1.826679557561874390e-01
-1.191565841436386108e-01
-1.093117818236351013e-01
-1.399568319320678711e-01
-1.546754986047744751e-01
-1.294650435447692871e-01
-1.922169625759124756e-01
-2.153837680816650391e-01
-9.529037028551101685e-02
-9.668201953172683716e-02
-1.382801234722137451e-01
-1.217058151960372925e-01
-9.623834490776062012e-02
-1.853084862232208252e-01
-2.125506848096847534e-01
-8.001897484064102173e-02
-1.064322516322135925e-01
-1.380853205919265747e-01
-8.263346552848815918e-02
-6.924070417881011963e-02
-1.428165137767791748e-01
-1.780450344085693359e-01
-6.898098438978195190e-02
-7.137255370616912842e-02
-6.868231296539306641e-02
-3.868493065237998962e-02
-4.311528056859970093e-02
-1.475909948348999023e-01
-2.133839428424835205e-01
-1.220715865492820740e-01
-8.034578710794448853e-02
-2.217338606715202332e-02
-1.390787586569786072e-02
-4.623405262827873230e-02
-1.596202552318572998e-01
-1.991449296474456787e-01
-1.269650906324386597e-01
-5.853167921304702759e-02
-6.102063879370689392e-02
-4.834425821900367737e-02
-7.474888116121292114e-02
-1.346440762281417847e-01
-1.850487589836120605e-01
-9.313254803419113159e-02
-2.592630498111248016e-02
-3.164658322930335999e-02
-7.334206998348236084e-02
-1.285320520401000977e-01
-4.731837660074234009e-02
-6.889007985591888428e-02
6.544882431626319885e-03
5.465539917349815369e-02
5.017310380935668945e-02
-9.691793471574783325e-03
-7.589162886142730713e-02
-2.921353443525731564e-04
1.739395596086978912e-02
-3.961355239152908325e-02
-1.172501444816589355e-01
-1.317790150642395020e-01
-1.591726541519165039e-01
-1.012908965349197388e-01
4.731294512748718262e-02
8.293831348419189453e-02
4.905709996819496155e-02
-6.782517582178115845e-02
-5.817172303795814514e-02
-1.500645130872726440e-01
-1.204333379864692688e-01
4.890778660774230957e-02
1.041992753744125366e-01
1.568031013011932373e-01
8.253797888755798340e-02
5.802889913320541382e-02
-1.841751113533973694e-02
-4.987291246652603149e-02
8.349444717168807983e-02
1.572315692901611328e-01
1.804119795560836792e-01
1.042814999818801880e-01
9.273891150951385498e-02
8.588779717683792114e-03
-5.284403916448354721e-03
-1.167892199009656906e-02
1.613452844321727753e-02
3.967414423823356628e-02
3.598458319902420044e-02
-1.858846470713615417e-02
-4.624394699931144714e-02
-5.750738829374313354e-02
3.211757913231849670e-02
5.228789895772933960e-02
6.200194358825683594e-02
2.223690971732139587e-02
-1.469332538545131683e-02
-4.568347707390785217e-02
-5.163005739450454712e-02
-2.184956148266792297e-02
-8.562812581658363342e-03
3.660347685217857361e-02
3.747988119721412659e-02
3.853157162666320801e-02
3.783910349011421204e-02
-4.782363772392272949e-03
-1.017532199621200562e-01
-9.941338747739791870e-02
-1.233934331685304642e-02
-1.180329173803329468e-02
-7.740987837314605713e-02
-1.094459369778633118e-01
-8.403050154447555542e-02
-1.231978088617324829e-01
-1.224839240312576294e-01
-5.560707300901412964e-02
-1.095475628972053528e-02
-5.659025534987449646e-02
-5.592717975378036499e-02
-6.227595359086990356e-02
-8.256714791059494019e-02
-6.930051743984222412e-02
-3.652516752481460571e-02
-1.302274502813816071e-02
-6.743068993091583252e-02
-7.683064043521881104e-02
-9.632664918899536133e-02
-7.146250456571578979e-02
-9.007441252470016479e-02
-1.058180630207061768e-01
-1.074719429016113281e-01
-1.353186815977096558e-01
-1.911365985870361328e-01
-1.802148669958114624e-01
-1.650580950081348419e-02
-4.808202758431434631e-02
-1.115545704960823059e-01
-1.443172246217727661e-01
-1.315078735351562500e-01
-1.584222316741943359e-01
-9.843020886182785034e-02
-1.250168234109878540e-01
-1.564990431070327759e-01
-1.655153781175613403e-01
-1.966774910688400269e-01
-1.957527399063110352e-01
-2.180636674165725708e-01
-1.362789869308471680e-01
-1.162189841270446777e-01
-1.155050918459892273e-01
-9.727172553539276123e-02
-1.331007778644561768e-01
-1.445941329002380371e-01
-8.898960053920745850e-02
-3.512533754110336304e-02
1.916050724685192108e-02
5.912895500659942627e-02
4.917133226990699768e-02
9.906899929046630859e-02
7.930794358253479004e-02
7.651624083518981934e-02
-2.933724550530314445e-03
-1.027696207165718079e-01
-1.046483498066663742e-02
4.951623827219009399e-02
1.504883021116256714e-01
8.786565810441970825e-02
7.277502864599227905e-02
-4.815690591931343079e-02
-6.420514732599258423e-02
4.341749940067529678e-03
9.863887727260589600e-02
1.636190414428710938e-01
1.497579216957092285e-01
1.019053384661674500e-01
-1.427908241748809814e-02
-8.477774262428283691e-02
-4.362850263714790344e-02
6.626240909099578857e-02
1.375279724597930908e-01
1.453674733638763428e-01
1.526916325092315674e-01
2.102299779653549194e-02
-1.627547480165958405e-02
-9.961678646504878998e-03
5.008431524038314819e-02
6.596619635820388794e-02
7.700316607952117920e-02
1.249369010329246521e-01
2.794139087200164795e-02
-1.423039101064205170e-02
-2.611542120575904846e-02
-3.078990615904331207e-02
-4.552344977855682373e-02
-6.248873658478260040e-03
8.544320613145828247e-02
1.323219388723373413e-02
-4.410731047391891479e-02
-6.462715566158294678e-02
-1.607664674520492554e-02
-2.408250980079174042e-02
-4.681786149740219116e-02
-4.771055653691291809e-02
-7.134672254323959351e-02
7.530870847404003143e-03
-5.203202739357948303e-02
-1.393195986747741699e-01
-7.515364885330200195e-02
-6.233262643218040466e-02
-9.622610360383987427e-02
-1.172924786806106567e-01
4.530075937509536743e-02
-3.529810532927513123e-02
-9.916001558303833008e-02
-3.957887738943099976e-02
-7.774096447974443436e-03
-4.001668468117713928e-02
-9.043429791927337646e-02
4.074027761816978455e-02
-1.834832690656185150e-02
-7.370950281620025635e-02
-9.121566265821456909e-02
-7.415338605642318726e-02
-6.437876075506210327e-02
-7.143837958574295044e-02
-7.142014056444168091e-02
-1.085667610168457031e-01
-6.310790777206420898e-02
-6.685054302215576172e-02
-1.086640506982803345e-01
-1.215306818485260010e-01
-1.090106517076492310e-01
-2.089520245790481567e-01
-2.220041006803512573e-01
-1.679745912551879883e-01
-1.112331226468086243e-01
-1.067091226577758789e-01
-1.244737133383750916e-01
-8.774969726800918579e-02
-1.866269558668136597e-01
-1.617237031459808350e-01
-1.118776649236679077e-01
-6.647050380706787109e-02
-1.052558571100234985e-01
-1.482064425945281982e-01
-9.760944545269012451e-02
-1.296240091323852539e-01
-1.488205790519714355e-01
-1.307793259620666504e-01
-5.881801620125770569e-02
-7.375510782003402710e-02
-1.203206330537796021e-01
-8.814798295497894287e-02
1.489457190036773682e-01
1.559434980154037476e-01
1.173138171434402466e-01
4.394466429948806763e-02
6.123413331806659698e-03
2.477746270596981049e-02
-9.523398242890834808e-03
3.432952985167503357e-02
6.529347598552703857e-02
8.450940996408462524e-02
-7.453593570971861482e-05
-3.902242705225944519e-02
-1.089371275156736374e-03
-1.818963326513767242e-02
-3.034472465515136719e-02
1.381494756788015366e-02
1.031921282410621643e-01
5.237582139670848846e-03
-1.211868301033973694e-01
-1.418820172548294067e-01
-1.354862600564956665e-01
-9.387800842523574829e-02
-6.433311104774475098e-02
2.785063721239566803e-02
-3.714755922555923462e-02
-1.587873250246047974e-01
-1.763806790113449097e-01
-1.417501419782638550e-01
-1.203984618186950684e-01
-9.716331958770751953e-02
-4.841395467519760132e-02
-3.181537613272666931e-02
-9.158459305763244629e-02
-9.849923104047775269e-02
-9.059842675924301147e-02
-1.850411891937255859e-01
-2.052346915006637573e-01
-1.438199579715728760e-01
-9.239875525236129761e-02
-1.326424330472946167e-01
-1.718425899744033813e-01
-1.496022045612335205e-01
-1.319027990102767944e-01
-1.502873748540878296e-01
-9.824409335851669312e-02
-6.997777521610260010e-02
-8.098042011260986328e-02
-9.788861125707626343e-02
-9.156739711761474609e-02
1.723538488149642944e-01
2.421098202466964722e-01
2.036461085081100464e-01
1.386702358722686768e-01
7.279237359762191772e-02
1.316927969455718994e-01
7.630075514316558838e-02
2.903697490692138672e-01
3.871046006679534912e-01
2.441524565219879150e-01
1.384132653474807739e-01
7.448625564575195312e-02
1.689005345106124878e-01
1.183436512947082520e-01
2.698596119880676270e-01
3.524245917797088623e-01
1.861907243728637695e-01
1.188234984874725342e-01
8.531556278467178345e-02
1.261680275201797485e-01
6.419710069894790649e-02
2.439348101615905762e-01
2.947434186935424805e-01
9.011664986610412598e-02
1.314463280141353607e-02
6.770285777747631073e-03
1.971039362251758575e-02
-4.153421148657798767e-03
1.621118932962417603e-01
1.608926057815551758e-01
5.510886758565902710e-02
1.565136946737766266e-02
-2.407096093520522118e-03
-6.403190549463033676e-03
-3.567641600966453552e-02
1.601138561964035034e-01
1.959449648857116699e-01
7.978291809558868408e-02
2.778648957610130310e-02
-4.688593372702598572e-02
-4.873714223504066467e-02
-6.682969629764556885e-02
6.450126320123672485e-02
9.115762263536453247e-02
2.102669142186641693e-02
-3.317492455244064331e-02
-1.248307526111602783e-01
-1.467568278312683105e-01
-1.262650340795516968e-01
2.840300649404525757e-02
1.702611148357391357e-02
5.934092029929161072e-02
2.754596807062625885e-02
2.493863739073276520e-02
-4.798213019967079163e-03
-5.217679589986801147e-02
1.019695773720741272e-01
6.180943176150321960e-02
8.930108696222305298e-02
1.493179798126220703e-02
-5.189916118979454041e-02
-1.324065476655960083e-01
-1.456604748964309692e-01
1.389369368553161621e-02
-1.467227097600698471e-02
-2.398503012955188751e-02
-1.343077272176742554e-01
-1.495292186737060547e-01
-1.850360035896301270e-01
-1.090190187096595764e-01
-2.219248935580253601e-02
-2.457650750875473022e-02
-3.305033221840858459e-02
-8.793102949857711792e-02
-9.059871733188629150e-02
-1.397275924682617188e-01
-6.755521893501281738e-02
-1.279523503035306931e-02
-2.394881658256053925e-02
-4.747514799237251282e-02
-8.760510385036468506e-02
-9.749124199151992798e-02
-1.049752458930015564e-01
-5.641974136233329773e-02
3.801754117012023926e-02
5.448838695883750916e-02
-1.822717371396720409e-03
-2.178811281919479370e-02
-6.139298900961875916e-02
-3.370216488838195801e-02
-5.553856492042541504e-02
3.461352363228797913e-02
-2.288657240569591522e-02
-7.287852466106414795e-02
-1.093509718775749207e-01
-1.125558167695999146e-01
-8.281897008419036865e-02
-8.373636007308959961e-02
-5.499913915991783142e-02
-2.916939742863178253e-02
-7.209608703851699829e-02
-6.221093609929084778e-02
-3.687817975878715515e-02
1.853329874575138092e-02
-2.030825614929199219e-02
-3.034906089305877686e-02
1.883094571530818939e-02
-4.918546974658966064e-02
-7.878358662128448486e-02
-4.497472196817398071e-02
4.422650858759880066e-02
2.259112522006034851e-02
1.135973539203405380e-02
5.960857123136520386e-02
-3.303607553243637085e-02
-5.565997213125228882e-02
1.261039823293685913e-02
9.041365981101989746e-02
4.380324855446815491e-02
5.295930057764053345e-02
1.007521152496337891e-01
1.690306700766086578e-02
1.507349428720772266e-03
1.837764866650104523e-02
9.267195314168930054e-02
6.690228730440139771e-02
-2.178557030856609344e-02
3.757723793387413025e-02
3.093616291880607605e-02
6.285265088081359863e-02
4.040352255105972290e-02
1.169151589274406433e-01
7.449365407228469849e-02
-8.981563895940780640e-02
-6.572808139026165009e-03
1.608931832015514374e-02
7.989224791526794434e-02
2.188114449381828308e-02
7.350786030292510986e-02
1.501888036727905273e-04
-1.440583616495132446e-01
-1.183542460203170776e-01
-7.339863479137420654e-02
-1.694129779934883118e-02
-7.205512374639511108e-02
-7.941164821386337280e-02
-8.377804607152938843e-02
1.095364317297935486e-01
8.385621756315231323e-02
5.103529989719390869e-02
2.005895972251892090e-02
9.260387159883975983e-03
-8.019832521677017212e-02
-1.139446496963500977e-01
1.428825706243515015e-01
8.937117457389831543e-02
1.525681465864181519e-02
-2.977580204606056213e-02
-1.506297849118709564e-02
-1.220045089721679688e-01
-1.020831018686294556e-01
5.947656929492950439e-02
-3.870479064062237740e-03
-7.605897635221481323e-02
-1.330719441175460815e-01
-1.312898993492126465e-01
-2.599661350250244141e-01
-2.201671004295349121e-01
1.537561882287263870e-02
3.083252348005771637e-02
2.515498921275138855e-02
2.238499931991100311e-03
-1.428263038396835327e-01
-2.881036996841430664e-01
-2.228933125734329224e-01
-4.056812450289726257e-02
9.085308760404586792e-03
2.492988668382167816e-02
2.972577884793281555e-02
-6.973740458488464355e-02
-1.582581847906112671e-01
-1.277320533990859985e-01
2.246003225445747375e-02
3.308978304266929626e-02
5.937027558684349060e-02
7.492721825838088989e-02
6.385977566242218018e-02
-4.045557230710983276e-03
-1.525681465864181519e-02
-1.807682402431964874e-02
-3.023225441575050354e-02
-5.114159360527992249e-02
-1.539437752217054367e-02
1.728897355496883392e-02
1.701385155320167542e-02
8.241181261837482452e-03
7.922257483005523682e-02
1.529290527105331421e-01
1.024590283632278442e-01
8.898282423615455627e-03
-5.715294182300567627e-02
-1.077280864119529724e-01
-7.206400483846664429e-02
9.399960935115814209e-02
2.020614594221115112e-01
1.982745677232742310e-01
1.304126679897308350e-01
4.540332034230232239e-02
-1.015549972653388977e-01
-1.025694012641906738e-01
1.295375525951385498e-01
2.189408540725708008e-01
2.342434823513031006e-01
1.374398320913314819e-01
4.828882217407226562e-02
-6.119212135672569275e-02
-5.136353522539138794e-02
6.259019672870635986e-02
1.326516866683959961e-01
1.741051822900772095e-01
1.462592929601669312e-01
1.291197091341018677e-01
9.061479568481445312e-02
5.070129036903381348e-02
-1.763888821005821228e-02
3.246848285198211670e-02
1.218349933624267578e-01
1.910476535558700562e-01
2.670273184776306152e-01
3.190163373947143555e-01
1.940277665853500366e-01
2.665542997419834137e-02
1.124741882085800171e-01
9.324275702238082886e-02
1.485850214958190918e-01
2.040665894746780396e-01
2.049653530120849609e-01
9.955511987209320068e-02
-3.752994164824485779e-02
2.410105057060718536e-02
5.720812827348709106e-02
1.231857612729072571e-01
1.487611085176467896e-01
1.089553534984588623e-01
4.192126914858818054e-02
-1.520449668169021606e-01
-1.986660808324813843e-01
-1.271645575761795044e-01
-8.827102929353713989e-02
-6.794197857379913330e-02
-8.805806189775466919e-02
-7.717249542474746704e-02
-1.495502293109893799e-01
-1.741872727870941162e-01
-8.217413723468780518e-02
-7.575475610792636871e-03
3.064264729619026184e-02
-5.963025148957967758e-03
-2.990639582276344299e-02
-1.339794397354125977e-01
-1.423215866088867188e-01
-2.616429328918457031e-02
-1.956845819950103760e-02
2.790452353656291962e-02
-1.607582904398441315e-02
-3.648397698998451233e-02
-1.409403532743453979e-01
-1.739621311426162720e-01
-4.924363270401954651e-02
-1.024666707962751389e-02
5.192090943455696106e-02
7.684392482042312622e-02
8.409081958234310150e-03
-1.486679464578628540e-01
-2.234187275171279907e-01
-1.467938572168350220e-01
-1.698306053876876831e-01
-7.200656831264495850e-02
-1.087461039423942566e-01
-8.878213912248611450e-02
-1.734936088323593140e-01
-2.319799363613128662e-01
-1.926665604114532471e-01
-1.896667927503585815e-01
-8.775381743907928467e-02
-7.786615192890167236e-02
-7.755582779645919800e-02
-1.219195276498794556e-01
-1.395287066698074341e-01
-1.033976376056671143e-01
-1.243473291397094727e-01
-8.068946748971939087e-02
-9.630285203456878662e-02
-5.626539885997772217e-02
9.749849140644073486e-02
1.533772051334381104e-01
7.998066395521163940e-02
4.959106445312500000e-02
7.214432209730148315e-02
8.564884215593338013e-02
3.718610852956771851e-02
1.426359862089157104e-01
2.265812754631042480e-01
1.225628256797790527e-01
3.744274750351905823e-02
4.802689328789710999e-02
5.471057444810867310e-02
1.442488282918930054e-02
9.618432074785232544e-02
1.973620504140853882e-01
1.340717524290084839e-01
4.650254920125007629e-02
-5.712430458515882492e-03
-4.739414528012275696e-02
-5.496278405189514160e-02
4.908221215009689331e-02
1.007286012172698975e-01
5.788316205143928528e-02
-4.239853471517562866e-02
-1.019874587655067444e-01
-1.620498448610305786e-01
-9.940779954195022583e-02
-1.616383157670497894e-02
1.147353369742631912e-02
-3.165951929986476898e-03
-3.717725723981857300e-02
-5.796943977475166321e-02
-2.948251180350780487e-02
8.263333700597286224e-03
-8.416653424501419067e-02
-1.221999898552894592e-01
-1.405164897441864014e-01
-1.005250588059425354e-01
-7.631249725818634033e-02
1.659082621335983276e-02
1.998686976730823517e-02
-7.590983808040618896e-02
-1.261026859283447266e-01
-1.309588998556137085e-01
-9.385908395051956177e-02
-6.897616386413574219e-02
1.509081758558750153e-02
5.150479264557361603e-03
-1.853672564029693604e-01
-2.025246322154998779e-01
-8.665721863508224487e-02
-1.321516092866659164e-02
-8.059072308242321014e-03
-6.509096920490264893e-02
-4.443797841668128967e-02
-9.267217665910720825e-02
-1.587565541267395020e-01
-8.949435502290725708e-02
-4.815402999520301819e-02
-3.799358755350112915e-02
-6.177572160959243774e-02
-6.009806320071220398e-02
-2.369338460266590118e-02
-6.211068108677864075e-02
-3.566604852676391602e-02
-2.648471668362617493e-02
-4.978874698281288147e-02
6.656249985098838806e-03
4.351612646132707596e-03
7.043027877807617188e-02
2.142024040222167969e-02
4.848326370120048523e-02
-6.939104199409484863e-02
-7.910773903131484985e-02
-6.770765781402587891e-02
-1.906693540513515472e-02
7.838629186153411865e-02
4.393124952912330627e-02
1.294318437576293945e-01
1.963951624929904938e-03
-6.709499657154083252e-02
-6.150947138667106628e-02
-2.719757892191410065e-02
6.654532253742218018e-02
3.205592557787895203e-02
1.558707505464553833e-01
9.508559852838516235e-02
4.894705116748809814e-02
-6.290943175554275513e-02
-8.510551601648330688e-02
3.880951553583145142e-02
1.056697499006986618e-02
3.464685380458831787e-02
2.715749852359294891e-02
2.401116862893104553e-02
-4.615858942270278931e-02
-9.150411188602447510e-02
4.267365206032991409e-03
-3.855133254546672106e-04
3.156247362494468689e-02
-4.447526112198829651e-02
-6.097980961203575134e-02
-1.020503416657447815e-01
-7.288110256195068359e-02
3.787572681903839111e-02
1.611903682351112366e-02
3.424961492419242859e-02
-3.220753744244575500e-02
-7.366357743740081787e-02
-1.277995705604553223e-01
-1.108827888965606689e-01
5.258630588650703430e-02
1.714198477566242218e-02
4.868918657302856445e-02
-2.218800969421863556e-02
-2.798216044902801514e-02
-8.093108236789703369e-02
-8.375562727451324463e-02
-2.950512804090976715e-03
-1.459225174039602280e-02
4.029950127005577087e-02
2.575305290520191193e-02
9.347743354737758636e-03
8.107230998575687408e-03
-3.841010481119155884e-02
-5.474289506673812866e-02
-3.245564177632331848e-02
5.478869378566741943e-02
6.380818039178848267e-02
6.502960622310638428e-02
8.240824565291404724e-03
-4.493711143732070923e-02
-6.875496357679367065e-02
-2.813483774662017822e-02
3.330300748348236084e-02
6.377001106739044189e-02
8.007989823818206787e-02
-1.527548860758543015e-02
-3.903226926922798157e-02
-5.530398711562156677e-02
-3.442137688398361206e-02
-2.687142416834831238e-02
-2.890968136489391327e-02
1.196618098765611649e-02
-2.332546561956405640e-02
-4.049034789204597473e-02
7.193821668624877930e-02
1.079132780432701111e-01
6.168004497885704041e-02
-5.771413445472717285e-02
-1.178379878401756287e-01
-1.135147884488105774e-01
-1.020180061459541321e-01
1.211369559168815613e-01
1.397358477115631104e-01
6.190235912799835205e-02
-9.242677688598632812e-02
-1.509348750114440918e-01
-1.645476073026657104e-01
-1.538964211940765381e-01
4.001640155911445618e-02
-1.055988366715610027e-03
-7.274013012647628784e-02
-1.664928495883941650e-01
-1.861080378293991089e-01
-1.401090174913406372e-01
-1.020378619432449341e-01
-1.803120039403438568e-02
-3.406158089637756348e-02
-1.608992926776409149e-02
-4.471674188971519470e-02
-8.968358486890792847e-02
-9.618625044822692871e-02
-1.005769371986389160e-01
-6.867100298404693604e-02
-6.410167366266250610e-02
2.425597608089447021e-02
1.377548836171627045e-02
-6.229140609502792358e-02
-1.171035543084144592e-01
-1.348767131567001343e-01
-1.348806917667388916e-01
-1.078021228313446045e-01
1.810265891253948212e-02
5.097724124789237976e-02
-5.762282386422157288e-02
-8.728577941656112671e-02
-1.158371716737747192e-01
-1.284931451082229614e-01
-1.624197512865066528e-01
-1.226137503981590271e-01
-8.244649320840835571e-02
-1.304701417684555054e-01
-1.602601259946823120e-01
-1.594939529895782471e-01
1.728185079991817474e-02
7.233928143978118896e-02
1.194905489683151245e-01
4.266030713915824890e-02
-6.905020028352737427e-02
-3.417508676648139954e-02
-4.048045352101325989e-02
7.285658270120620728e-02
1.663098335266113281e-01
2.218202203512191772e-01
1.053974181413650513e-01
-6.785603612661361694e-02
-5.133082717657089233e-02
-5.886638537049293518e-02
-1.792268268764019012e-02
7.627177238464355469e-02
2.014834880828857422e-01
1.681628376245498657e-01
1.598217338323593140e-02
-5.169371142983436584e-02
-9.927992522716522217e-02
-1.113347616046667099e-02
5.717294290661811829e-02
1.564837545156478882e-01
9.260910004377365112e-02
6.389781832695007324e-02
-1.720721647143363953e-02
-1.548803877085447311e-02
5.238343775272369385e-02
6.615744531154632568e-02
1.218222528696060181e-01
1.222391799092292786e-01
1.662738025188446045e-01
1.179772689938545227e-01
8.902920037508010864e-02
6.590780615806579590e-02
4.536003246903419495e-02
5.587326735258102417e-02
1.486007589846849442e-02
4.357137158513069153e-02
4.101576283574104309e-02
5.306287482380867004e-02
2.355890721082687378e-02
1.037940569221973419e-02
1.979370415210723877e-02
2.162869274616241455e-02
1.305082254111766815e-02
1.159672718495130539e-02
1.490640081465244293e-02
5.669349804520606995e-02
9.888168424367904663e-02
1.110910922288894653e-01
2.074516266584396362e-01
1.436949968338012695e-01
1.040734499692916870e-01
1.524822227656841278e-02
7.747569680213928223e-02
1.230665817856788635e-01
2.041485607624053955e-01
3.319044113159179688e-01
2.577729225158691406e-01
1.379530876874923706e-01
1.405478920787572861e-02
4.315420240163803101e-02
1.123516708612442017e-01
2.251321822404861450e-01
3.271371722221374512e-01
2.788605093955993652e-01
1.375827044248580933e-01
-8.252234198153018951e-03
7.651834934949874878e-02
1.456833332777023315e-01
1.751942634582519531e-01
2.038388401269912720e-01
1.864809840917587280e-01
4.499525204300880432e-02
-7.778542488813400269e-02
7.919978350400924683e-02
1.067981943488121033e-01
1.258498132228851318e-01
1.815123260021209717e-01
2.043803185224533081e-01
1.076364219188690186e-01
9.601614437997341156e-03
9.370291978120803833e-02
1.129906252026557922e-01
1.038286983966827393e-01
1.448949277400970459e-01
1.346673518419265747e-01
6.819897145032882690e-02
1.830653101205825806e-02
4.816185310482978821e-02
6.276462972164154053e-02
6.630594283342361450e-02
1.259321123361587524e-01
1.149356365203857422e-01
9.825356304645538330e-02
5.115735158324241638e-02
7.538441568613052368e-02
1.041810438036918640e-01
9.285265207290649414e-02
4.232436791062355042e-02
8.383706957101821899e-02
1.078858971595764160e-01
6.469750404357910156e-02
1.350810229778289795e-01
1.719288229942321777e-01
1.432500183582305908e-01
1.443933397531509399e-01
2.301242947578430176e-01
2.464579492807388306e-01
1.457984745502471924e-01
1.127689704298973083e-01
1.501491665840148926e-01
1.047832444310188293e-01
1.423598080873489380e-01
2.803514599800109863e-01
3.513415753841400146e-01
2.245473712682723999e-01
1.172985881567001343e-01
1.704364269971847534e-01
1.304903179407119751e-01
1.767202615737915039e-01
2.887997925281524658e-01
3.353439271450042725e-01
2.312850505113601685e-01
4.745181649923324585e-02
5.987551808357238770e-02
1.970249786972999573e-02
1.556780934333801270e-01
2.812853157520294189e-01
3.501633405685424805e-01
2.108668982982635498e-01
6.749032437801361084e-02
9.272610396146774292e-02
-3.499756800010800362e-03
1.046436056494712830e-01
1.919804215431213379e-01
2.443502396345138550e-01
1.139166504144668579e-01
-2.046179585158824921e-02
4.062685184180736542e-03
-4.529610741883516312e-03
9.002055972814559937e-02
1.340380758047103882e-01
1.668493747711181641e-01
6.726340949535369873e-02
-9.019149094820022583e-02
-9.779354184865951538e-02
-6.617175042629241943e-02
-7.387178391218185425e-02
-4.337003082036972046e-02
-8.836111426353454590e-02
-8.339104801416397095e-02
-9.580952674150466919e-02
-8.941213041543960571e-02
-8.089043200016021729e-02
-9.068804979324340820e-02
-3.981393948197364807e-02
-9.117347747087478638e-02
-8.625685423612594604e-02
-5.301176756620407104e-02
-1.339378301054239273e-02
-2.856895141303539276e-02
-8.214853703975677490e-02
-8.212627470493316650e-02
-8.128233999013900757e-02
-4.298480600118637085e-02
-2.300880663096904755e-02
2.414666488766670227e-02
2.240536175668239594e-02
-5.524072796106338501e-02
-1.210049837827682495e-01
-1.278098672628402710e-01
-9.230910241603851318e-02
-2.593250200152397156e-02
-4.723785817623138428e-02
-6.723612546920776367e-02
-9.607450664043426514e-02
-1.291993558406829834e-01
-1.316398531198501587e-01
-8.540401607751846313e-02
3.593942848965525627e-03
-3.271067049354314804e-03
-5.140852555632591248e-02
-9.103986620903015137e-02
-9.895144402980804443e-02
-1.764216274023056030e-01
-1.502285897731781006e-01
-3.550744429230690002e-02
-4.302043095231056213e-02
-5.739842727780342102e-02
-7.239545881748199463e-02
-3.271735087037086487e-02
-7.952990382909774780e-02
-7.861026376485824585e-02
6.753098219633102417e-02
1.001351624727249146e-01
7.051379978656768799e-02
-2.219215966761112213e-03
-1.417434774339199066e-02
-3.873685142025351524e-03
-8.200759068131446838e-03
7.756915688514709473e-02
1.396435797214508057e-01
1.498965024948120117e-01
3.698693588376045227e-02
5.178170744329690933e-03
-1.352210529148578644e-03
-2.240692265331745148e-02
-2.272509038448333740e-02
4.269007965922355652e-02
8.744824677705764771e-02
1.015271395444869995e-01
1.038974970579147339e-01
1.442251801490783691e-01
6.174033880233764648e-02
-3.877662494778633118e-02
7.659874390810728073e-03
1.521634496748447418e-02
3.817210346460342407e-02
5.820868164300918579e-02
8.849024772644042969e-02
8.391658775508403778e-03
-5.951317027211189270e-02
-1.062439680099487305e-01
-8.168942481279373169e-02
-7.212849706411361694e-02
-9.072536975145339966e-02
-4.281734675168991089e-02
-9.327866137027740479e-02
-4.397070407867431641e-02
-1.006919518113136292e-01
-8.631080389022827148e-02
-9.416157752275466919e-02
-5.652239918708801270e-02
-3.220647200942039490e-02
-4.403433576226234436e-02
-4.813073948025703430e-02
-8.672441542148590088e-02
-7.533402740955352783e-02
-1.208319365978240967e-01
-9.801139682531356812e-02
-6.227326765656471252e-02
-3.093380294740200043e-02
5.881542712450027466e-02
1.870135962963104248e-02
-3.023662604391574860e-02
-7.949014008045196533e-02
-2.327910065650939941e-02
3.968089353293180466e-03
2.561610192060470581e-03
9.411644935607910156e-02
7.226521521806716919e-02
-7.219569291919469833e-03
-7.327596098184585571e-02
1.962118409574031830e-02
7.346847653388977051e-02
3.992154821753501892e-02
1.205614656209945679e-01
1.304495930671691895e-01
2.664288505911827087e-02
-4.820533469319343567e-02
6.032885983586311340e-02
1.945433467626571655e-01
1.305084228515625000e-01
7.605148106813430786e-02
1.024964973330497742e-01
1.776548847556114197e-02
-2.739158086478710175e-02
-1.195239834487438202e-02
9.914875030517578125e-03
5.535003263503313065e-03
5.045142024755477905e-02
9.930384159088134766e-02
8.134048432111740112e-02
-2.347697038203477859e-03
-2.909754030406475067e-02
-5.230711773037910461e-02
-1.263157278299331665e-02
7.423321902751922607e-02
1.570710986852645874e-01
1.206523776054382324e-01
1.075983233749866486e-02
-7.562365382909774780e-02
-1.487445235252380371e-01
-1.140424609184265137e-01
2.706536464393138885e-02
5.297024920582771301e-02
1.909709908068180084e-02
-2.827932126820087433e-02
-7.064482569694519043e-02
-1.123846322298049927e-01
-9.192384034395217896e-02
-1.683237701654434204e-01
-1.834449321031570435e-01
-4.892412945628166199e-02
5.209920927882194519e-02
4.971421137452125549e-02
8.478131145238876343e-03
-2.911513298749923706e-02
-1.616407185792922974e-01
-1.874901652336120605e-01
6.708342581987380981e-03
1.316870301961898804e-01
1.248838901519775391e-01
7.305224239826202393e-02
-1.857646182179450989e-02
-3.849079832434654236e-02
-3.596042096614837646e-02
8.377843350172042847e-02
2.071601152420043945e-01
2.122229486703872681e-01
1.562428474426269531e-01
4.190607368946075439e-02
6.172138825058937073e-02
9.381144493818283081e-02
1.277008056640625000e-01
1.755946576595306396e-01
1.518984586000442505e-01
1.024223119020462036e-01
3.911233320832252502e-02
6.571394950151443481e-02
1.059956029057502747e-01
9.774501621723175049e-02
5.999794974923133850e-02
-1.493996754288673401e-02
-1.126723363995552063e-01
-1.175961494445800781e-01
9.186468273401260376e-02
1.326878070831298828e-01
1.007178351283073425e-01
-2.192852646112442017e-02
-1.398449242115020752e-01
-1.702326238155364990e-01
-1.315985471010208130e-01
3.937990963459014893e-02
6.419909000396728516e-02
2.020930312573909760e-02
-5.195594578981399536e-02
-1.617397367954254150e-01
-1.628774553537368774e-01
-1.361599713563919067e-01
-5.627143010497093201e-02
-1.123468950390815735e-01
-1.442109942436218262e-01
-1.424886286258697510e-01
-1.067852526903152466e-01
-1.010869368910789490e-01
-6.755717098712921143e-02
-4.961137101054191589e-02
-8.821031451225280762e-02
-1.661172658205032349e-01
-1.811030358076095581e-01
-1.230834349989891052e-01
-1.197598576545715332e-01
-8.553648740053176880e-02
2.766644209623336792e-02
3.845970705151557922e-02
-6.933886557817459106e-02
-1.079764813184738159e-01
-3.051817417144775391e-02
9.565936634317040443e-04
-4.329166375100612640e-03
4.017177969217300415e-03
2.073049359023571014e-02
-1.331238076090812683e-02
-8.123568445444107056e-02
-6.284124404191970825e-02
-6.208834424614906311e-02
-3.704157471656799316e-02
-6.120394915342330933e-02
-3.310432657599449158e-02
-1.747137121856212616e-02
-4.777811467647552490e-02
-2.527108974754810333e-02
1.523845945484936237e-03
1.112845819443464279e-02
-5.230066552758216858e-02
-1.196644548326730728e-02
6.878965348005294800e-02
3.493500500917434692e-02
5.099340528249740601e-02
4.805916547775268555e-02
1.861361041665077209e-02
-9.930524975061416626e-02
-1.091805994510650635e-01
-2.580998092889785767e-02
3.467974252998828888e-03
2.461875043809413910e-02
3.890061751008033752e-02
9.297780692577362061e-03
-2.560162842273712158e-01
-3.628826737403869629e-01
-2.639893591403961182e-01
-1.867699474096298218e-01
-1.322794407606124878e-01
-1.298520416021347046e-01
-6.686093658208847046e-02
-3.718500733375549316e-01
-5.138624906539916992e-01
-4.024913609027862549e-01
-2.473336607217788696e-01
-1.196662783622741699e-01
-9.258674085140228271e-02
-3.671446442604064941e-02
-3.061981499195098877e-01
-3.633681535720825195e-01
-2.781523168087005615e-01
-1.722755581140518188e-01
-1.175049617886543274e-01
-7.367634028196334839e-02
-3.277926892042160034e-02
-1.799452155828475952e-01
-1.884504705667495728e-01
-1.614082604646682739e-01
-1.019275709986686707e-01
-4.072901234030723572e-02
-8.818007074296474457e-03
-1.390621624886989594e-02
-7.446524500846862793e-02
-6.346724182367324829e-02
-3.569682314991950989e-02
-1.031646155752241611e-03
-3.164959698915481567e-02
-3.603292629122734070e-02
-5.321146547794342041e-02
1.105401758104562759e-02
-8.757321164011955261e-03
-3.426371887326240540e-02
-4.441680014133453369e-02
-3.454380854964256287e-02
-2.889542607590556145e-03
-1.227705553174018860e-02
1.604886539280414581e-02
-3.295665839686989784e-03
-3.159824386239051819e-02
-4.614865407347679138e-02
-2.040418609976768494e-02
-1.729991100728511810e-02
-1.199230179190635681e-02
-7.121756672859191895e-02
-8.898205310106277466e-02
-1.120655685663223267e-01
-1.815936267375946045e-01
-2.210050374269485474e-01
-2.244994938373565674e-01
-1.375090032815933228e-01
-6.870047748088836670e-02
-8.878313750028610229e-02
-1.581147313117980957e-01
-1.711004525423049927e-01
-1.932090520858764648e-01
-1.907386183738708496e-01
-1.330715715885162354e-01
-5.200422182679176331e-02
-2.533784508705139160e-02
-1.226373314857482910e-01
-1.237816810607910156e-01
-1.262250989675521851e-01
-5.697945505380630493e-02
-8.710344322025775909e-03
-1.130650416016578674e-01
-6.291486322879791260e-02
-1.128268390893936157e-01
-3.110135719180107117e-02
1.137968432158231735e-02
1.179862469434738159e-01
1.210607737302780151e-01
-3.992957621812820435e-02
-9.992216713726520538e-03
-7.743293046951293945e-02
-3.710061684250831604e-02
-2.311789803206920624e-02
8.953703939914703369e-02
1.153340935707092285e-01
-5.484300106763839722e-02
-7.763183861970901489e-02
-7.984933257102966309e-02
-1.060859560966491699e-01
-1.896041072905063629e-02
8.966718614101409912e-02
1.264755874872207642e-01
-5.191335920244455338e-03
-1.092538051307201385e-02
-1.333441492170095444e-02
-3.278350830078125000e-02
2.616295963525772095e-02
6.182454153895378113e-02
4.990951344370841980e-02
-3.967764601111412048e-02
-7.812974601984024048e-02
-8.933392912149429321e-02
-9.082093089818954468e-02
-5.255946516990661621e-02
-7.736173272132873535e-02
-3.038802556693553925e-02
-4.395615309476852417e-02
-1.057834401726722717e-01
-1.315416395664215088e-01
-1.575422137975692749e-01
-7.759322971105575562e-02
-1.113147288560867310e-01
-5.136932805180549622e-02
-3.704408556222915649e-02
-1.321680247783660889e-01
-1.113746464252471924e-01
-1.591599434614181519e-01
-9.389023482799530029e-02
-1.065541803836822510e-01
-4.780980199575424194e-02
-1.028094626963138580e-02
-1.088064536452293396e-01
-8.463601768016815186e-02
-1.379907280206680298e-01
-1.357683986425399780e-01
-1.973723769187927246e-01
-1.177964955568313599e-01
-4.843346774578094482e-02
-1.130250468850135803e-01
-1.342487335205078125e-01
-1.965008825063705444e-01
-2.319572120904922485e-01
-2.628872096538543701e-01
-1.448129117488861084e-01
-2.336430177092552185e-02
-6.888642162084579468e-02
-1.390092819929122925e-01
-1.397881805896759033e-01
-1.507064104080200195e-01
-1.675726175308227539e-01
-9.985454380512237549e-02
-3.836767747998237610e-02
-4.740401357412338257e-02
-5.745346844196319580e-02
-8.600589819252490997e-03
1.557256933301687241e-02
1.058052293956279755e-02
1.055601332336664200e-02
3.676627576351165771e-02
6.582948565483093262e-02
4.758729785680770874e-02
-3.195906430482864380e-02
-6.463355571031570435e-02
-1.313834786415100098e-01
-1.026939973235130310e-01
6.794158369302749634e-02
1.198150068521499634e-01
3.971765562891960144e-02
-3.418862074613571167e-02
-5.746225267648696899e-02
-1.180766373872756958e-01
-1.001227498054504395e-01
3.432956710457801819e-02
6.307030469179153442e-02
-3.290940448641777039e-02
-3.186082839965820312e-02
-1.481029950082302094e-02
-8.393926918506622314e-02
-8.572248369455337524e-02
-1.371047226712107658e-03
-1.887859427370131016e-03
-2.540708519518375397e-02
2.468952722847461700e-02
2.622287906706333160e-02
-3.958952054381370544e-02
-7.331471890211105347e-02
-9.035456925630569458e-02
-1.458755731582641602e-01
-1.905691474676132202e-01
-1.245410516858100891e-01
-8.494726568460464478e-02
-9.515324234962463379e-02
-1.059486344456672668e-01
-1.282270848751068115e-01
-1.491067260503768921e-01
-2.004654556512832642e-01
-1.457944363355636597e-01
-1.091648265719413757e-01
-1.175128370523452759e-01
-9.030972421169281006e-02
-1.402675211429595947e-01
-1.302985996007919312e-01
-1.513320058584213257e-01
-1.318853348493576050e-01
-1.234946250915527344e-01
-1.464030742645263672e-01
-1.057329401373863220e-01
-1.744634844362735748e-02
1.858225837349891663e-02
6.664477288722991943e-02
1.688401773571968079e-02
-2.651114016771316528e-02
-1.082432717084884644e-01
-9.564422816038131714e-02
-1.367872394621372223e-02
4.633615538477897644e-02
1.698383092880249023e-01
1.146229356527328491e-01
4.382252693176269531e-02
-7.434309273958206177e-02
-1.041213795542716980e-01
-3.082422539591789246e-02
2.646896429359912872e-02
1.570339947938919067e-01
1.502944678068161011e-01
5.246557295322418213e-02
-8.007887750864028931e-02
-9.491319954395294189e-02
-1.388959959149360657e-02
-1.644539646804332733e-02
1.249220371246337891e-01
1.221356838941574097e-01
5.089947581291198730e-02
-7.751183211803436279e-02
-8.268247544765472412e-02
-5.683770030736923218e-02
-1.183062046766281128e-01
-6.545825302600860596e-02
-7.991299033164978027e-02
-1.345463544130325317e-01
-2.112118750810623169e-01
-1.486805677413940430e-01
-1.586872637271881104e-01
-2.228521406650543213e-01
-1.945640444755554199e-01
-2.018265575170516968e-01
-1.561539620161056519e-01
-1.935940235853195190e-01
-1.415642499923706055e-01
-1.336606740951538086e-01
-1.684605926275253296e-01
-1.796678602695465088e-01
-2.363031357526779175e-01
-2.242495417594909668e-01
-1.737549453973770142e-01
-8.561785519123077393e-02
5.462045595049858093e-02
8.825296163558959961e-02
3.887949511408805847e-02
7.701209932565689087e-02
4.601059108972549438e-02
5.958970263600349426e-02
2.266938332468271255e-03
1.097213253378868103e-01
1.999372094869613647e-01
1.962553262710571289e-01
2.319933772087097168e-01
1.658956110477447510e-01
1.219229996204376221e-01
2.120188064873218536e-02
1.143302619457244873e-01
2.066591978073120117e-01
2.535630762577056885e-01
2.505229711532592773e-01
2.432905435562133789e-01
2.088135629892349243e-01
6.998984515666961670e-02
1.567715555429458618e-01
2.314754277467727661e-01
3.168384134769439697e-01
3.392713665962219238e-01
3.745965659618377686e-01
2.561227679252624512e-01
1.163569912314414978e-01
9.821773320436477661e-02
1.687105149030685425e-01
2.451896667480468750e-01
3.524526357650756836e-01
4.389603435993194580e-01
3.599252700805664062e-01
1.908769756555557251e-01
4.837886616587638855e-02
1.212887167930603027e-01
1.461799889802932739e-01
3.159076273441314697e-01
3.913771808147430420e-01
3.909755647182464600e-01
2.204372286796569824e-01
-1.954296045005321503e-02
8.985183201730251312e-03
7.140105217695236206e-02
1.980043053627014160e-01
2.639744877815246582e-01
2.708390951156616211e-01
1.616582274436950684e-01
-5.581004079431295395e-03
-7.323805987834930420e-02
-1.122185662388801575e-01
-1.524969786405563354e-01
-1.482210904359817505e-01
-1.670876294374465942e-01
-1.482968032360076904e-01
-5.649505183100700378e-03
-6.424644589424133301e-02
-2.604468725621700287e-02
-7.519573718309402466e-02
-6.336314976215362549e-02
-1.251075118780136108e-01
-1.603060513734817505e-01
-1.489349454641342163e-02
-1.034432724118232727e-01
-2.754449099302291870e-02
-2.099366113543510437e-02
4.055601730942726135e-02
2.811773307621479034e-02
-4.934934526681900024e-02
-5.653110798448324203e-03
2.238891087472438812e-02
1.946177035570144653e-01
2.178538590669631958e-01
2.236295491456985474e-01
8.465243875980377197e-02
-3.846854902803897858e-03
-6.511532515287399292e-02
-2.599781751632690430e-02
1.383858323097229004e-01
1.980535537004470825e-01
1.886437237262725830e-01
2.276386320590972900e-02
-3.438374400138854980e-02
-7.375722378492355347e-02
-8.605850860476493835e-03
1.366156339645385742e-01
1.647189408540725708e-01
1.341387927532196045e-01
-1.850600540637969971e-02
-5.232372134923934937e-02
-8.832624554634094238e-02
-6.580033153295516968e-02
-8.750063367187976837e-03
3.878581523895263672e-02
4.891310259699821472e-02
-1.451133191585540771e-02
-3.222417086362838745e-02
-1.889911592006683350e-01
-2.353850901126861572e-01
-1.884423941373825073e-01
-1.207012012600898743e-01
-6.630511581897735596e-02
1.699809357523918152e-02
-4.201745148748159409e-03
-1.057070568203926086e-01
-1.311277598142623901e-01
-1.158414855599403381e-01
-6.914177536964416504e-02
-1.834134198725223541e-02
5.880532041192054749e-02
1.810654439032077789e-02
-3.979508578777313232e-02
-5.999294668436050415e-02
-1.032963097095489502e-01
-8.274898678064346313e-02
-1.713733188807964325e-02
9.918740019202232361e-03
-9.146098978817462921e-03
2.173222368583083153e-03
2.258676849305629730e-02
-4.445550218224525452e-02
-8.853969722986221313e-02
-3.685195371508598328e-02
-1.934331655502319336e-02
-4.572776332497596741e-02
-1.465559937059879303e-02
5.460357442643726245e-06
-6.616861373186111450e-02
-1.260741949081420898e-01
-1.327767819166183472e-01
-1.201387867331504822e-01
-1.379614025354385376e-01
1.649574004113674164e-02
2.019786275923252106e-02
-7.274834066629409790e-02
-1.900614053010940552e-01
-2.398653179407119751e-01
-1.797740757465362549e-01
-1.644113659858703613e-01
-1.131113059818744659e-02
6.522397045046091080e-03
-3.134791180491447449e-02
-1.302704811096191406e-01
-2.100790739059448242e-01
-1.654024273157119751e-01
-1.007736325263977051e-01
8.173938840627670288e-04
-3.439896181225776672e-02
-6.850985437631607056e-02
-8.461286872625350952e-02
-1.145431697368621826e-01
-1.320325285196304321e-01
-1.018645614385604858e-01
-3.550802171230316162e-02
-5.958333238959312439e-02
-2.122703380882740021e-02
-3.685114160180091858e-02
-5.271650478243827820e-02
-1.016773134469985962e-01
-1.044931858777999878e-01
2.676154859364032745e-02
9.473847225308418274e-03
9.506255155429244041e-04
-3.205120190978050232e-02
-3.011394478380680084e-02
-7.235196232795715332e-02
-1.259002685546875000e-01
1.752175576984882355e-02
-2.200482040643692017e-02
-4.192834720015525818e-02
-7.134012132883071899e-02
-6.362349539995193481e-02
-8.625125885009765625e-02
-1.107406690716743469e-01
-3.310985490679740906e-02
-5.764967575669288635e-02
-8.352181315422058105e-02
-8.889068663120269775e-02
-9.257795661687850952e-02
-3.897204250097274780e-02
-5.388677865266799927e-02
-1.408474147319793701e-01
-1.938555836677551270e-01
-1.554128676652908325e-01
-9.949159622192382812e-02
-7.226914167404174805e-02
-3.211961686611175537e-02
-5.797374993562698364e-02
-1.626541912555694580e-01
-1.987491399049758911e-01
-1.372177451848983765e-01
-3.364998102188110352e-02
6.982056424021720886e-03
-4.342630039900541306e-03
-4.124778509140014648e-02
1.285762041807174683e-01
1.526222974061965942e-01
9.881499409675598145e-02
1.590413786470890045e-02
1.348424516618251801e-02
-3.137987107038497925e-02
-3.885491192340850830e-02
1.513810902833938599e-01
1.869755089282989502e-01
1.047454699873924255e-01
4.890731070190668106e-03
3.452920541167259216e-02
-1.028396654874086380e-02
-3.255624324083328247e-02
4.614237695932388306e-02
6.984575092792510986e-02
8.653258532285690308e-02
6.087709218263626099e-02
8.983939141035079956e-02
4.769157245755195618e-02
1.741859689354896545e-02
-3.512897295877337456e-03
3.596956655383110046e-02
4.925697669386863708e-02
7.221701741218566895e-02
6.797236204147338867e-02
7.382410019636154175e-02
4.910414293408393860e-02
2.464122511446475983e-02
2.354590594768524170e-02
1.613107509911060333e-02
4.843490943312644958e-02
7.926364988088607788e-02
1.355417966842651367e-01
1.019759103655815125e-01
-1.031175442039966583e-02
-3.756275773048400879e-02
-5.571079626679420471e-02
2.420587651431560516e-02
5.209832638502120972e-02
1.534489989280700684e-01
1.098515614867210388e-01
-4.362754058092832565e-03
-1.783310435712337494e-02
-2.947637811303138733e-02
1.776595041155815125e-02
5.772544443607330322e-02
1.280690580606460571e-01
9.124964475631713867e-02
-1.151534169912338257e-01
-1.156151965260505676e-01
-9.910926222801208496e-02
-1.012511029839515686e-01
-1.193339377641677856e-01
-1.437833458185195923e-01
-9.771903604269027710e-02
-8.769757300615310669e-02
-1.298269927501678467e-01
-9.952682256698608398e-02
-1.052203848958015442e-01
-1.209157630801200867e-01
-1.130361407995223999e-01
-9.342552721500396729e-02
-1.042624562978744507e-01
-1.364097148180007935e-01
-9.451118111610412598e-02
-6.672128289937973022e-02
-7.405561953783035278e-02
-3.928017988801002502e-02
-5.706826969981193542e-02
-7.935618609189987183e-02
-9.584737569093704224e-02
-4.140237346291542053e-02
-3.179847449064254761e-02
-5.472993105649948120e-02
-4.074409976601600647e-02
-5.530468747019767761e-02
-5.762828886508941650e-02
-7.312224805355072021e-02
-5.089328158646821976e-03
-1.909971795976161957e-02
-6.467278301715850830e-02
-1.033094301819801331e-01
-8.991800993680953979e-02
-1.085412204265594482e-01
-1.143821626901626587e-01
-7.363806013017892838e-03
-2.210124209523200989e-02
-6.298289448022842407e-02
-6.630863994359970093e-02
-4.265505447983741760e-02
-6.582721322774887085e-02
-8.544765412807464600e-02
-2.594771236181259155e-02
-4.515059292316436768e-02
-1.057312861084938049e-01
-1.290802955627441406e-01
-1.000622883439064026e-01
-2.043927311897277832e-01
-2.307147234678268433e-01
-1.190170049667358398e-01
-1.117486581206321716e-01
-1.105003207921981812e-01
-2.034450173377990723e-01
-1.390030682086944580e-01
-2.121018320322036743e-01
-2.629981040954589844e-01
-1.765090674161911011e-01
-1.807304769754409790e-01
-1.946684718132019043e-01
-2.220579087734222412e-01
-1.555065065622329712e-01
-1.973281949758529663e-01
-2.367347180843353271e-01
-2.117375135421752930e-01
-1.860295087099075317e-01
-2.171410024166107178e-01
-1.270751208066940308e-01
-8.746732026338577271e-02
-1.732379198074340820e-01
-2.074065655469894409e-01
-1.587954908609390259e-01
-1.033746451139450073e-01
-1.501412391662597656e-01
-1.135396286845207214e-01
-8.747751265764236450e-02
-1.065056547522544861e-01
-1.184106692671775818e-01
-4.952821508049964905e-02
-7.333314418792724609e-02
-3.815055638551712036e-02
-6.493110209703445435e-02
1.614679396152496338e-02
-9.310774505138397217e-02
-8.455030620098114014e-02
3.610482066869735718e-02
1.512520015239715576e-02
1.270496472716331482e-02
-9.193074703216552734e-02
-2.779959328472614288e-02
-4.226241260766983032e-02
-4.183441400527954102e-02
2.014910057187080383e-02
2.957782894372940063e-02
4.339864850044250488e-02
-1.024651434272527695e-02
3.829067805781960487e-03
-2.684799022972583771e-02
-4.078483954071998596e-02
-8.155629038810729980e-02
-1.468350738286972046e-01
-2.061282992362976074e-01
-2.130297571420669556e-01
-1.524296402931213379e-01
-3.408958017826080322e-02
-5.725517868995666504e-02
-8.741866052150726318e-02
-1.706701964139938354e-01
-2.194947153329849243e-01
-1.945454776287078857e-01
-1.434552967548370361e-01
-8.520387113094329834e-02
-1.412806808948516846e-01
-6.070457771420478821e-02
-6.620004773139953613e-02
-9.230084717273712158e-02
-1.330107003450393677e-01
-1.274697035551071167e-01
-1.114198341965675354e-01
-1.233320310711860657e-01
2.461445145308971405e-02
-1.491703838109970093e-02
-1.104155406355857849e-01
-1.903033703565597534e-01
-1.664280742406845093e-01
-1.136747896671295166e-01
-1.005145907402038574e-01
5.618929490447044373e-02
1.309592742472887039e-02
-1.377107799053192139e-01
-2.502687871456146240e-01
-2.106569558382034302e-01
-1.228553280234336853e-01
-1.347354054450988770e-01
-3.209707140922546387e-02
-4.086518660187721252e-02
-1.219688802957534790e-01
-2.562650740146636963e-01
-2.187367975711822510e-01
-1.420600265264511108e-01
-1.760558634996414185e-01
-1.207235604524612427e-01
-9.356490522623062134e-02
-8.170894533395767212e-02
-1.359110772609710693e-01
-9.158311039209365845e-02
-9.718602895736694336e-02
-4.113252833485603333e-02
-4.211828485131263733e-02
3.060404397547245026e-02
-3.821868821978569031e-02
-2.203404344618320465e-02
-4.726636782288551331e-02
-1.223749220371246338e-01
-2.647211961448192596e-02
8.318133652210235596e-03
1.160977929830551147e-01
4.161237925291061401e-02
4.467604309320449829e-02
-9.727287688292562962e-04
-1.523623317480087280e-01
-1.093581691384315491e-01
-2.382099814713001251e-02
1.549005508422851562e-01
1.712567210197448730e-01
1.135986596345901489e-01
2.163670212030410767e-02
-1.701537072658538818e-01
-1.711633503437042236e-01
-9.299547970294952393e-02
7.164104282855987549e-02
1.342604458332061768e-01
9.271103888750076294e-02
2.113730832934379578e-02
-1.752171069383621216e-01
-1.798419058322906494e-01
-1.311555355787277222e-01
2.058363519608974457e-02
4.773753136396408081e-02
6.126888468861579895e-02
-3.623849013820290565e-03
-1.441809833049774170e-01
-1.257056593894958496e-01
-7.061620056629180908e-02
2.913626469671726227e-02
2.195153618231415749e-03
2.787041664123535156e-02
-3.145300969481468201e-02
-1.414191275835037231e-01
-1.484822779893875122e-01
-1.281917542219161987e-01
-7.340193539857864380e-02
-1.232542917132377625e-01
-9.047462791204452515e-02
-9.162974357604980469e-02
-4.170967265963554382e-02
-5.505348369479179382e-02
7.433898746967315674e-02
1.473925113677978516e-01
2.140830010175704956e-01
1.981718242168426514e-01
1.220439076423645020e-01
9.391014464199542999e-04
-2.934781089425086975e-02
1.276499480009078979e-01
2.565639317035675049e-01
3.582832515239715576e-01
3.933121263980865479e-01
2.260056436061859131e-01
1.309385895729064941e-01
1.229294463992118835e-01
1.997822225093841553e-01
2.784703671932220459e-01
3.880738615989685059e-01
4.497867226600646973e-01
3.005124628543853760e-01
1.093321144580841064e-01
1.104033365845680237e-01
1.195515394210815430e-01
2.113799452781677246e-01
2.694721221923828125e-01
3.743694126605987549e-01
2.828516364097595215e-01
4.199175909161567688e-02
2.853368595242500305e-02
5.977398157119750977e-02
1.455071568489074707e-02
5.683170258998870850e-02
1.025120317935943604e-01
1.203442439436912537e-01
-1.805359870195388794e-02
-1.619682274758815765e-02
-1.137633807957172394e-02
-9.035012871026992798e-02
-8.178751915693283081e-02
-7.183233648538589478e-02
-4.687651246786117554e-02
-5.372874066233634949e-02
-9.179269522428512573e-02
-8.637947589159011841e-02
-1.507168561220169067e-01
-1.153844967484474182e-01
-9.601330012083053589e-02
-5.296103656291961670e-02
-2.022172212600708008e-01
-2.220990657806396484e-01
-2.128572016954421997e-01
-1.152489930391311646e-01
-1.428696215152740479e-01
-1.815533936023712158e-01
-1.481439024209976196e-01
-1.461533606052398682e-01
-2.112796604633331299e-01
-2.408332824707031250e-01
-1.683575063943862915e-01
-1.586146205663681030e-01
-1.925149708986282349e-01
-1.522096544504165649e-01
-1.226120144128799438e-01
-1.967804580926895142e-01
-1.971595883369445801e-01
-2.206975519657135010e-01
-2.280775010585784912e-01
-2.538700699806213379e-01
-1.975861489772796631e-01
-9.947351366281509399e-02
-1.345925629138946533e-01
-6.343705207109451294e-02
-1.023103892803192139e-01
-1.130587011575698853e-01
-1.893700361251831055e-01
-1.421857923269271851e-01
-4.631761088967323303e-02
-4.130398854613304138e-02
4.680847749114036560e-02
-2.984476462006568909e-02
-9.981204569339752197e-02
-1.174155846238136292e-01
-8.376912772655487061e-02
-1.179470717906951904e-01
-1.321619302034378052e-01
-3.716038912534713745e-02
-8.353893458843231201e-02
-1.547316908836364746e-01
-1.776569187641143799e-01
-1.349311023950576782e-01
-8.108120411634445190e-02
-7.689698040485382080e-02
-3.254622966051101685e-02
-6.439508497714996338e-02
-1.462176740169525146e-01
-1.558827012777328491e-01
-1.061120778322219849e-01
1.899689435958862305e-01
1.709760129451751709e-01
5.840265005826950073e-02
-5.194208025932312012e-02
-3.642334043979644775e-02
4.064289480447769165e-02
1.424593757838010788e-02
2.323080748319625854e-01
2.461503893136978149e-01
1.217801049351692200e-01
-2.073622122406959534e-02
-3.424671012908220291e-03
6.568781286478042603e-02
1.986705325543880463e-02
1.113401874899864197e-01
1.288944184780120850e-01
9.077482670545578003e-02
4.981992393732070923e-02
1.131206154823303223e-01
1.660284399986267090e-01
8.656022697687149048e-02
-4.126195982098579407e-02
-3.483110666275024414e-02
4.522893205285072327e-02
8.233572542667388916e-02
1.902239918708801270e-01
1.748142242431640625e-01
1.129893809556961060e-01
-7.614506781101226807e-02
-8.478474617004394531e-02
3.746832534670829773e-02
8.210790157318115234e-02
1.696190237998962402e-01
1.677618324756622314e-01
1.222877502441406250e-01
-5.758548155426979065e-02
-1.043719872832298279e-01
-3.904075548052787781e-02
-2.997515723109245300e-02
2.327439188957214355e-02
2.477005310356616974e-02
1.883445121347904205e-02
-3.798339143395423889e-02
-4.953515529632568359e-02
-3.480634465813636780e-02
-1.706887595355510712e-02
-1.264874823391437531e-02
2.264294214546680450e-02
-4.531560000032186508e-03
-2.206538617610931396e-02
5.114267580211162567e-03
-3.426531096920371056e-03
-1.053062602877616882e-01
-1.083612069487571716e-01
-8.791264891624450684e-02
-5.739439278841018677e-02
2.981479093432426453e-02
2.041452378034591675e-02
-5.436214059591293335e-02
-1.728866547346115112e-01
-1.856992542743682861e-01
-1.485463678836822510e-01
-9.647613763809204102e-02
3.437877073884010315e-02
-4.212250467389822006e-03
-1.294763535261154175e-01
-2.165068387985229492e-01
-2.468747645616531372e-01
-2.031240910291671753e-01
-1.294933706521987915e-01
-3.741386532783508301e-02
-5.469968914985656738e-02
-1.061487123370170593e-01
-1.355493664741516113e-01
-1.913893520832061768e-01
-1.270624697208404541e-01
-6.172010675072669983e-02
-3.776559233665466309e-02
-6.065924465656280518e-02
-7.030913233757019043e-02
-1.362414807081222534e-01
-1.655315160751342773e-01
-1.095468848943710327e-01
-2.350918017327785492e-02
1.460814266465604305e-03
-7.783445063978433609e-03
2.460691891610622406e-02
-5.066898092627525330e-02
-9.773556143045425415e-02
-1.252669394016265869e-01
-5.074272677302360535e-02
-1.486342959105968475e-02
-2.297591185197234154e-03
3.931717574596405029e-02
-2.095913700759410858e-02
-6.360923498868942261e-02
-1.113736107945442200e-01
-5.346579849720001221e-02
1.820640116930007935e-01
2.134047895669937134e-01
1.399368792772293091e-01
-5.988474562764167786e-02
-1.213775500655174255e-01
-1.526860743761062622e-01
-1.171938627958297729e-01
1.821008622646331787e-01
2.280661016702651978e-01
1.055274531245231628e-01
-1.430838704109191895e-01
-1.724157333374023438e-01
-2.309366166591644287e-01
-1.681306809186935425e-01
2.159619778394699097e-01
2.884162366390228271e-01
1.261325776576995850e-01
-4.082318022847175598e-02
-4.015968739986419678e-02
-1.302886009216308594e-01
-1.261463910341262817e-01
1.866715848445892334e-01
2.475285381078720093e-01
1.045460402965545654e-01
2.221776172518730164e-02
2.690828032791614532e-02
-4.646746814250946045e-02
-4.215477034449577332e-02
4.715399816632270813e-02
9.103661030530929565e-02
7.055130600929260254e-02
5.658111348748207092e-02
3.076021932065486908e-02
4.414063692092895508e-02
5.313003063201904297e-02
-1.787741854786872864e-02
2.054060250520706177e-02
2.216247096657752991e-02
-1.311778649687767029e-02
-5.164638906717300415e-02
-5.347099155187606812e-02
-2.677005482837557793e-03
-9.380576759576797485e-02
-7.823213934898376465e-02
-8.114413172006607056e-02
-9.749183058738708496e-02
-1.153508275747299194e-01
-1.374579966068267822e-01
-8.331430703401565552e-02
-3.859605640172958374e-02
1.412086002528667450e-02
1.938822306692600250e-02
9.232314676046371460e-02
9.095941483974456787e-02
3.714573010802268982e-02
-1.590310595929622650e-02
-3.246643394231796265e-02
3.369668498635292053e-02
6.993686407804489136e-02
2.040200978517532349e-01
2.376265823841094971e-01
1.576276272535324097e-01
3.420177847146987915e-02
-7.376833260059356689e-02
-3.744517266750335693e-02
-2.010617032647132874e-02
1.238371282815933228e-01
1.567473262548446655e-01
1.269939392805099487e-01
5.763432383537292480e-02
-4.291457310318946838e-02
-2.868187054991722107e-02
5.219018086791038513e-02
1.305909007787704468e-01
1.558525860309600830e-01
1.293714642524719238e-01
8.826800435781478882e-02
-3.008890338242053986e-02
-6.127818301320075989e-02
-4.151475057005882263e-02
-7.539904862642288208e-02
-1.335961744189262390e-02
-3.157892078161239624e-02
-1.609792560338973999e-02
-5.598196014761924744e-02
-5.616595968604087830e-02
-2.366705425083637238e-02
-4.028449952602386475e-02
-6.039427593350410461e-03
-2.317639440298080444e-02
2.749851904809474945e-02
-4.423141106963157654e-02
-9.385285526514053345e-02
-9.986703097820281982e-02
-1.209725514054298401e-01
-1.312908083200454712e-01
-1.402994543313980103e-01
-8.617909997701644897e-02
-9.998971223831176758e-02
-7.176075130701065063e-02
-9.683101437985897064e-03
5.889977887272834778e-02
3.709172084927558899e-02
5.389722529798746109e-03
-4.412212595343589783e-02
-1.245654672384262085e-01
-9.325446933507919312e-02
-5.635442212224006653e-02
1.281880121678113937e-02
-2.363274618983268738e-02
-6.650519371032714844e-02
-9.455398470163345337e-02
-1.144261881709098816e-01
-1.163237094879150391e-01
-5.670325830578804016e-02
-1.167262159287929535e-02
-3.923074156045913696e-02
-9.633267670869827271e-02
-1.075414568185806274e-01
-1.023510694503784180e-01
-1.298708468675613403e-01
-1.095156446099281311e-01
-9.763218462467193604e-02
-6.147963926196098328e-02
-2.742778509855270386e-02
-5.512390751391649246e-03
-1.277471631765365601e-01
-1.616725176572799683e-01
-1.033669114112854004e-01
-5.946711823344230652e-02
1.334013883024454117e-03
3.424352407455444336e-02
1.838869228959083557e-02
-1.634128689765930176e-01
-1.498427242040634155e-01
-8.047784119844436646e-02
7.793248165398836136e-03
8.252869546413421631e-02
8.958210051059722900e-02
5.024785920977592468e-02
-1.152772009372711182e-01
-1.165690496563911438e-01
-7.379627227783203125e-02
-1.856502704322338104e-02
-4.064525663852691650e-02
-8.145918697118759155e-02
-8.709423989057540894e-02
-7.087171077728271484e-02
-9.691511839628219604e-02
-4.109718278050422668e-02
-2.083149738609790802e-02
-1.652810908854007721e-02
-1.102843880653381348e-02
-3.417167440056800842e-02
-3.076711483299732208e-02
-4.006579518318176270e-02
3.000408178195357323e-03
-2.261945605278015137e-02
2.552286721765995026e-02
6.317669898271560669e-02
3.370286151766777039e-02
5.040556192398071289e-02
3.458875417709350586e-02
-8.652038872241973877e-03
-9.751649200916290283e-02
-4.256182536482810974e-02
2.128414437174797058e-02
1.809944398701190948e-02
-6.226493045687675476e-02
-1.047685593366622925e-01
-8.238188922405242920e-02
-1.193632110953330994e-01
-1.028221771121025085e-01
-1.060521379113197327e-01
-1.005686298012733459e-01
-1.826110482215881348e-01
-2.085703909397125244e-01
-1.970472633838653564e-01
-1.988352388143539429e-01
-2.443360388278961182e-01
-2.919610440731048584e-01
-2.596064507961273193e-01
-2.120299190282821655e-01
-2.355352640151977539e-01
-1.709553599357604980e-01
-1.429817378520965576e-01
-1.652002632617950439e-01
-2.332784980535507202e-01
-2.194630503654479980e-01
-2.167439162731170654e-01
-2.510093450546264648e-01
-1.725170016288757324e-01
-1.229940950870513916e-01
-1.002614796161651611e-01
-1.019492149353027344e-01
-9.321633726358413696e-02
-6.175650283694267273e-02
-7.877089083194732666e-02
-4.712696000933647156e-02
2.333393134176731110e-02
1.253124233335256577e-02
-4.071806743741035461e-02
-4.347573593258857727e-02
-8.206469565629959106e-02
-1.089050248265266418e-01
-5.186892673373222351e-02
7.662636786699295044e-02
9.348670393228530884e-02
7.686670124530792236e-02
2.726862579584121704e-02
3.596685454249382019e-02
4.183037951588630676e-02
8.062577247619628906e-02
1.417198181152343750e-01
2.462187260389328003e-01
3.296422362327575684e-01
2.348737418651580811e-01
4.687430337071418762e-02
8.366075903177261353e-02
2.156994491815567017e-01
2.730590701103210449e-01
3.850114047527313232e-01
4.659206271171569824e-01
3.191384375095367432e-01
3.189658746123313904e-02
4.087520390748977661e-02
1.706831008195877075e-01
2.233808636665344238e-01
3.536139726638793945e-01
3.623522520065307617e-01
2.351757138967514038e-01
2.003396488726139069e-02
5.838258564472198486e-02
2.045978754758834839e-01
2.239354848861694336e-01
2.916633486747741699e-01
3.002321720123291016e-01
2.025365382432937622e-01
1.970427669584751129e-02
2.192582190036773682e-02
1.010325625538825989e-01
1.045112386345863342e-01
9.955666214227676392e-02
7.466056942939758301e-02
1.827459968626499176e-02
2.228940725326538086e-01
2.681710422039031982e-01
1.979794949293136597e-01
1.440923660993576050e-01
1.211205050349235535e-01
1.195034757256507874e-01
3.088459931313991547e-02
3.114286363124847412e-01
4.079180955886840820e-01
2.544799149036407471e-01
1.742910742759704590e-01
9.189892560243606567e-02
6.750929355621337891e-02
-1.065633632242679596e-02
2.584956586360931396e-01
3.382170200347900391e-01
9.887669980525970459e-02
3.754049912095069885e-02
-3.082712367177009583e-02
2.252736501395702362e-02
-1.004324294626712799e-02
2.092029303312301636e-01
2.281513512134552002e-01
-4.679438099265098572e-02
-1.942817568778991699e-01
-2.552999258041381836e-01
-1.471501737833023071e-01
-8.702866733074188232e-02
1.140660941600799561e-01
1.080271229147911072e-01
-8.074828237295150757e-02
-1.937146335840225220e-01
-2.164374440908432007e-01
-1.629526615142822266e-01
-8.161427825689315796e-02
8.383674174547195435e-02
9.842838346958160400e-02
-1.875300705432891846e-02
-1.027775108814239502e-01
-1.185301840305328369e-01
-1.387814432382583618e-01
-6.451279670000076294e-02
6.236313283443450928e-02
8.207026869058609009e-02
1.807860285043716431e-02
-3.171227499842643738e-02
-3.238284587860107422e-02
-6.535196304321289062e-02
-3.771293163299560547e-02
5.044364929199218750e-02
7.765651494264602661e-02
1.096460521221160889e-01
1.720872968435287476e-01
1.939615160226821899e-01
2.434232383966445923e-01
1.741296947002410889e-01
1.180875673890113831e-01
1.574974358081817627e-01
1.658241301774978638e-01
2.408672273159027100e-01
2.716301083564758301e-01
3.504558503627777100e-01
2.459883242845535278e-01
1.142142638564109802e-01
1.068483293056488037e-01
1.260698437690734863e-01
1.436266303062438965e-01
1.491253972053527832e-01
2.214765101671218872e-01
1.733411401510238647e-01
9.988120198249816895e-02
9.558793157339096069e-02
8.816158026456832886e-02
9.347906708717346191e-02
1.015247926115989685e-01
1.605308055877685547e-01
9.889928251504898071e-02
1.125555709004402161e-01
9.733424335718154907e-02
5.929303914308547974e-02
2.182286046445369720e-02
6.950201839208602905e-02
1.241301745176315308e-01
9.493835270404815674e-02
9.066624194383621216e-02
1.034191474318504333e-01
6.882826983928680420e-02
1.817917078733444214e-02
-3.021301608896465041e-06
1.271967892535030842e-03
-1.457777991890907288e-02
7.441163063049316406e-02
1.015489622950553894e-01
8.379580080509185791e-02
5.599982291460037231e-02
1.830606535077095032e-02
-3.147592023015022278e-02
-6.608190387487411499e-02
-3.168152645230293274e-02
-6.179428100585937500e-02
7.625533267855644226e-03
9.318095981143414974e-04
-3.321203216910362244e-02
-6.765747815370559692e-02
-8.630716800689697266e-02
9.984317235648632050e-03
-7.060595322400331497e-03
6.669866293668746948e-02
4.329988732933998108e-02
-2.327048033475875854e-02
-1.082249507308006287e-01
-1.217226907610893250e-01
-6.147016957402229309e-02
-5.237264931201934814e-02
3.114359639585018158e-02
6.153319403529167175e-02
1.276173978112637997e-03
-6.379294395446777344e-02
-9.619245678186416626e-02
-8.693738281726837158e-02
-9.044855087995529175e-02
-4.194493591785430908e-02
3.039859980344772339e-02
6.128111109137535095e-02
-3.355864807963371277e-02
-7.990154623985290527e-02
-7.043489813804626465e-02
-9.958659112453460693e-02
-8.528983592987060547e-02
-4.453104361891746521e-02
-2.927547693252563477e-02
-7.716463506221771240e-02
-1.316912472248077393e-01
-1.023842692375183105e-01
-1.359721720218658447e-01
-1.182565316557884216e-01
-7.053393870592117310e-02
-4.257064312696456909e-02
-7.266539335250854492e-02
-1.043581664562225342e-01
-7.345990836620330811e-02
-9.208709001541137695e-02
-9.875831007957458496e-02
-1.151482611894607544e-01
-1.519569903612136841e-01
-1.522428244352340698e-01
-1.216394081711769104e-01
-4.940370842814445496e-02
-3.608102351427078247e-02
2.769408002495765686e-02
1.288413442671298981e-02
3.268702328205108643e-02
3.645964711904525757e-02
2.212366461753845215e-02
-1.244285982102155685e-02
-5.096451379358768463e-03
6.519698351621627808e-02
7.747641205787658691e-02
1.192259117960929871e-01
1.160007864236831665e-01
4.594160988926887512e-02
-3.459649160504341125e-02
-6.324938684701919556e-02
1.236658915877342224e-02
4.324492812156677246e-02
5.676101148128509521e-02
2.041849307715892792e-02
-1.456751581281423569e-02
2.168239094316959381e-02
-2.070178015856072307e-04
1.320555619895458221e-02
-1.812495477497577667e-02
-7.486961781978607178e-02
-1.378030329942703247e-01
-1.064943149685859680e-01
3.843449056148529053e-03
-3.062229044735431671e-02
1.258722692728042603e-02
-8.957878500223159790e-02
-2.112235277891159058e-01
-2.641547024250030518e-01
-1.667419523000717163e-01
-1.312792450189590454e-01
-1.818188279867172241e-01
-8.934452384710311890e-02
-1.057261750102043152e-01
-1.951333433389663696e-01
-1.491971909999847412e-01
-7.739197462797164917e-02
-1.272941529750823975e-01
-1.787571460008621216e-01
-7.615259289741516113e-02
-7.053314894437789917e-02
-1.259376406669616699e-01
-9.392615407705307007e-02
-6.160958483815193176e-02
-1.085713040083646774e-02
-1.734691113233566284e-02
-3.840159252285957336e-02
-1.007623672485351562e-01
-1.532789468765258789e-01
-1.407516598701477051e-01
-1.154167950153350830e-01
2.146927453577518463e-02
9.867763146758079529e-03
-4.156521335244178772e-02
-1.400826573371887207e-01
-2.287818044424057007e-01
-2.009004950523376465e-01
-1.355834007263183594e-01
3.319092560559511185e-03
-1.208441797643899918e-02
-1.820200495421886444e-02
-6.800487637519836426e-02
-1.472249627113342285e-01
-1.271572709083557129e-01
-9.122675657272338867e-02
-4.579593613743782043e-02
-5.697108060121536255e-02
-1.672031171619892120e-02
1.860953168943524361e-03
-4.590194299817085266e-02
-7.879134267568588257e-02
-7.299412786960601807e-02
-1.996637880802154541e-02
-1.782274805009365082e-02
1.797822117805480957e-02
3.791868686676025391e-02
2.481427788734436035e-02
3.594230487942695618e-02
3.794931108132004738e-03
-1.102650091052055359e-01
-9.276733547449111938e-02
-4.748963937163352966e-02
-3.422740614041686058e-03
1.133296918123960495e-02
1.485229190438985825e-02
-1.731157489120960236e-02
-9.392866492271423340e-02
-8.344372361898422241e-02
-4.636835679411888123e-02
-3.010739386081695557e-02
-1.753300614655017853e-02
-3.655713051557540894e-02
-5.022453516721725464e-02
7.634636759757995605e-02
1.029866188764572144e-01
9.861316531896591187e-02
2.590063959360122681e-02
-4.548961669206619263e-02
-8.222995698451995850e-02
-1.058737188577651978e-01
7.910504192113876343e-02
8.124539256095886230e-02
8.063420653343200684e-02
2.326325140893459320e-02
-2.076141536235809326e-03
-1.020948030054569244e-02
-6.494066119194030762e-02
-1.159357465803623199e-02
-2.815990149974822998e-02
4.538022354245185852e-02
1.164589449763298035e-02
5.888822674751281738e-02
9.964528679847717285e-02
2.466399222612380981e-02
-8.288157731294631958e-02
-9.223967045545578003e-02
-4.036942124366760254e-02
-6.374207139015197754e-02
-1.919182576239109039e-02
8.930500596761703491e-02
4.962763190269470215e-02
-1.259692311286926270e-01
-1.623599827289581299e-01
-1.052981987595558167e-01
-7.531899213790893555e-02
-2.410750091075897217e-02
1.391871124505996704e-01
1.016191691160202026e-01
-6.949723511934280396e-02
-1.020757779479026794e-01
-6.438416987657546997e-02
-3.647873923182487488e-02
-6.044116988778114319e-02
-5.184409092180430889e-04
-9.567375294864177704e-03
-4.508532956242561340e-02
-7.498129457235336304e-02
-5.555165186524391174e-02
-3.459998220205307007e-02
-5.462654400616884232e-03
4.668583720922470093e-02
3.646684437990188599e-02
-1.737575232982635498e-01
-1.212523058056831360e-01
-6.888546049594879150e-02
-4.139944165945053101e-02
-8.542431145906448364e-02
-1.571039259433746338e-01
-1.355605572462081909e-01
-6.943888962268829346e-02
1.818227954208850861e-02
-9.506213478744029999e-03
-3.479199949651956558e-03
-6.251423805952072144e-02
-1.443412452936172485e-01
-1.452793776988983154e-01
2.163448184728622437e-02
6.411379575729370117e-02
-3.745117411017417908e-02
-5.712839588522911072e-02
-6.165708974003791809e-02
-1.291049718856811523e-01
-1.061172857880592346e-01
2.295057103037834167e-02
6.681683473289012909e-03
-1.275459229946136475e-01
-1.542389094829559326e-01
-1.384795755147933960e-01
-1.266077905893325806e-01
-1.109328195452690125e-01
-4.542869701981544495e-02
-7.726793736219406128e-02
-1.563142687082290649e-01
-1.369981467723846436e-01
-1.064513698220252991e-01
-1.129407063126564026e-01
-1.362759768962860107e-01
-6.051985546946525574e-02
-7.335341721773147583e-02
-1.489678025245666504e-01
-1.355673074722290039e-01
-9.338496625423431396e-02
-1.067787036299705505e-01
-1.336910426616668701e-01
-7.579324394464492798e-02
-8.535681664943695068e-02
-1.289834827184677124e-01
-1.129542067646980286e-01
-1.159069687128067017e-01
-1.670353412628173828e-01
-1.659183502197265625e-01
-1.528409123420715332e-01
-2.060806751251220703e-01
-2.167181223630905151e-01
-1.642370373010635376e-01
-1.199322640895843506e-01
-8.208309859037399292e-02
-9.195729345083236694e-02
-1.017857789993286133e-01
-1.838665902614593506e-01
-2.895759940147399902e-01
-2.564617097377777100e-01
-1.716181188821792603e-01
-9.192986786365509033e-02
-8.770231157541275024e-02
-6.588356941938400269e-02
-1.271351128816604614e-01
-2.701338231563568115e-01
-2.944411039352416992e-01
-1.911745518445968628e-01
-8.320054411888122559e-02
-1.489241514354944229e-02
2.841601707041263580e-02
2.443754486739635468e-02
-7.683178782463073730e-02
-1.482317447662353516e-01
-4.225040227174758911e-02
2.417703717947006226e-02
7.690720260143280029e-02
5.656238272786140442e-02
7.673352211713790894e-02
7.983906567096710205e-02
2.967057190835475922e-02
9.723373502492904663e-02
7.639303803443908691e-02
7.329664379358291626e-02
9.571638703346252441e-02
1.317785531282424927e-01
1.326217949390411377e-01
9.392710030078887939e-02
9.710119664669036865e-02
1.236616596579551697e-01
7.192096859216690063e-02
-1.412002928555011749e-02
-1.885489001870155334e-02
2.890732605010271072e-03
-5.251307506114244461e-03
-6.167658045887947083e-02
-7.961512356996536255e-02
-8.702819794416427612e-02
1.038704160600900650e-02
-1.012654416263103485e-02
-5.130913853645324707e-02
-1.250516474246978760e-01
-1.097961738705635071e-01
-8.872438222169876099e-02
-7.520918548107147217e-02
-4.046677425503730774e-02
-8.922785520553588867e-02
-1.512720882892608643e-01
-2.316605597734451294e-01
-1.774290502071380615e-01
-8.581732213497161865e-02
-3.305903077125549316e-02
-9.062666445970535278e-02
-1.342194080352783203e-01
-1.147127822041511536e-01
-1.646844148635864258e-01
-1.493632495403289795e-01
-1.239330545067787170e-01
-9.290984272956848145e-02
-5.665698647499084473e-02
-8.819681406021118164e-02
-1.030254364013671875e-01
-1.455783843994140625e-01
-1.039032489061355591e-01
-1.029050424695014954e-01
-7.878390699625015259e-02
-6.849536672234535217e-03
-1.853687316179275513e-02
-2.957187406718730927e-02
-1.123113855719566345e-01
-7.905534654855728149e-02
-7.270491123199462891e-02
-3.326480090618133545e-02
6.777298450469970703e-02
1.049277260899543762e-01
5.447669699788093567e-02
-2.966381236910820007e-02
-1.894841529428958893e-02
-3.282699361443519592e-02
-1.883239485323429108e-02
2.515218220651149750e-02
4.778258129954338074e-02
1.161290891468524933e-02
-6.304682046175003052e-02
-5.592803284525871277e-02
4.815909778699278831e-05
1.089052204042673111e-02
-1.515428423881530762e-01
-1.821953803300857544e-01
-1.200950220227241516e-01
-6.832366436719894409e-02
-4.587310925126075745e-02
-2.759455703198909760e-02
-3.135314583778381348e-02
-1.706071943044662476e-01
-1.889551728963851929e-01
-1.189841628074645996e-01
-9.388586506247520447e-03
9.104561991989612579e-03
2.802374958992004395e-02
-3.645927459001541138e-02
-1.069636195898056030e-01
-1.322481185197830200e-01
-4.620131477713584900e-02
3.819182515144348145e-02
1.088949814438819885e-01
1.368619352579116821e-01
7.479311525821685791e-02
-1.375593692064285278e-01
-1.180405691266059875e-01
7.275445014238357544e-02
1.638726592063903809e-01
1.706576943397521973e-01
1.520225256681442261e-01
8.733437210321426392e-02
-9.673242270946502686e-02
-8.900380134582519531e-02
1.379096657037734985e-01
2.190238982439041138e-01
2.065615355968475342e-01
5.448851734399795532e-02
1.899492554366588593e-02
-1.275238394737243652e-01
-9.171780943870544434e-02
1.085667833685874939e-01
1.560462117195129395e-01
1.775531768798828125e-01
6.484594196081161499e-02
1.463041733950376511e-02
-1.339869648218154907e-01
-1.696541309356689453e-01
-7.252091914415359497e-02
-5.809563025832176208e-02
-4.324746131896972656e-02
-9.239632636308670044e-02
-6.428105384111404419e-02
-1.787742413580417633e-02
-4.514857381582260132e-02
-8.735660463571548462e-02
-5.661727627739310265e-04
1.543487794697284698e-02
1.383418031036853790e-02
-1.763731986284255981e-02
-9.139095991849899292e-02
-1.204465851187705994e-01
-8.205652236938476562e-02
5.178553983569145203e-03
3.683976456522941589e-02
6.918572355061769485e-03
-3.245563432574272156e-02
-1.438997834920883179e-01
-1.509458124637603760e-01
-2.400454133749008179e-02
6.754648685455322266e-02
7.824151962995529175e-02
6.667499989271163940e-02
-2.472189022228121758e-03
-1.042558252811431885e-01
-8.074335753917694092e-02
1.860959455370903015e-02
8.008825033903121948e-02
8.460577577352523804e-02
6.154683604836463928e-02
-2.485528215765953064e-02
-9.773151017725467682e-03
4.535310436040163040e-03
-1.299233175814151764e-02
-2.834717370569705963e-02
-2.639669552445411682e-02
1.868370361626148224e-02
9.455974213778972626e-03
1.689625554718077183e-03
-1.601883582770824432e-02
-3.510567918419837952e-02
-1.232567057013511658e-01
-1.528607159852981567e-01
-8.072260767221450806e-02
-4.301431402564048767e-02
4.585702903568744659e-03
7.893811911344528198e-03
-5.197229236364364624e-02
-1.291140764951705933e-01
-1.851592510938644409e-01
-1.521730124950408936e-01
-1.096685528755187988e-01
8.419160544872283936e-02
6.963708251714706421e-02
-6.119607016444206238e-02
-1.262391358613967896e-01
-1.483783721923828125e-01
-1.038076877593994141e-01
-6.375225633382797241e-02
9.495757520198822021e-02
5.676212534308433533e-02
-1.127136871218681335e-01
-1.947277039289474487e-01
-2.135230600833892822e-01
-1.654001325368881226e-01
-1.265694499015808105e-01
5.175138637423515320e-02
3.738489374518394470e-02
-1.151809394359588623e-01
-1.922883987426757812e-01
-2.378627508878707886e-01
-2.234302014112472534e-01
-1.649656295776367188e-01
-2.420248277485370636e-02
-2.441846206784248352e-02
-8.333276957273483276e-02
-1.374650150537490845e-01
-1.519280523061752319e-01
-1.226665601134300232e-01
-6.489060074090957642e-02
-4.177056252956390381e-02
-5.235867202281951904e-02
-9.249540418386459351e-02
-1.507617682218551636e-01
-1.689320504665374756e-01
-1.137021109461784363e-01
-5.512575805187225342e-02
-4.986346513032913208e-02
-5.475477874279022217e-02
-8.764220774173736572e-02
-1.362148672342300415e-01
-1.172441914677619934e-01
-8.009814471006393433e-02
-4.154187440872192383e-02
-5.261022597551345825e-02
-8.419414609670639038e-02
-1.197902187705039978e-01
-1.399780064821243286e-01
-1.232077777385711670e-01
-8.439487963914871216e-02
-5.850521475076675415e-02
3.104225033894181252e-03
-7.274958491325378418e-02
-2.007095366716384888e-01
-2.839092910289764404e-01
-3.177848458290100098e-01
-2.823770344257354736e-01
-2.140700668096542358e-01
-5.764421820640563965e-02
-1.614033430814743042e-01
-2.637073099613189697e-01
-2.998321950435638428e-01
-2.961229681968688965e-01
-2.875250577926635742e-01
-2.069623470306396484e-01
-9.819535166025161743e-02
-2.292641997337341309e-01
-2.819238901138305664e-01
-3.090934455394744873e-01
-2.830847799777984619e-01
-2.849370539188385010e-01
-2.182814478874206543e-01
-4.474148526787757874e-02
-1.648485958576202393e-01
-1.745583415031433105e-01
-2.313803881406784058e-01
-2.389879524707794189e-01
-3.295593857765197754e-01
-2.684558928012847900e-01
-8.439100533723831177e-02
-1.428948044776916504e-01
-1.002695038914680481e-01
-1.653648018836975098e-01
-2.420804947614669800e-01
-3.287068307399749756e-01
-2.524279057979583740e-01
-1.691463887691497803e-01
-2.060584127902984619e-01
-1.048732921481132507e-01
-1.483277678489685059e-01
-2.328729331493377686e-01
-2.730596959590911865e-01
-2.180128395557403564e-01
-1.855644583702087402e-01
-2.019357979297637939e-01
-1.214478388428688049e-01
-1.265024244785308838e-01
-1.809046119451522827e-01
-1.653624624013900757e-01
-1.310384720563888550e-01
-6.321828812360763550e-02
-6.777709722518920898e-02
-1.187133789062500000e-01
-1.150308623909950256e-01
-1.164635270833969116e-01
-1.164357066154479980e-01
-8.735460788011550903e-02
-8.203425258398056030e-02
-9.047726541757583618e-02
-1.846474856138229370e-01
-1.867930144071578979e-01
-1.958619505167007446e-01
-1.422098577022552490e-01
-9.392332285642623901e-02
-3.243327885866165161e-02
-5.869425460696220398e-02
-7.647395879030227661e-02
-9.183343499898910522e-02
-1.119325384497642517e-01
-1.135008260607719421e-01
-3.837955370545387268e-02
-2.208467386662960052e-02
-3.132747858762741089e-02
-1.980352960526943207e-02
-2.970703318715095520e-02
-8.436755836009979248e-02
-5.820742249488830566e-02
-1.709466986358165741e-02
3.910979628562927246e-02
6.442145258188247681e-02
7.506910711526870728e-02
3.607406467199325562e-02
-3.733634576201438904e-02
-4.461444914340972900e-02
-2.504737861454486847e-02
7.432147860527038574e-02
1.183134764432907104e-01
9.147527068853378296e-02
8.166565001010894775e-02
4.384943097829818726e-02
9.412501007318496704e-02
6.028340384364128113e-02
6.199078261852264404e-02
6.670259684324264526e-02
6.308615207672119141e-02
4.814396426081657410e-02
4.268799722194671631e-02
6.642788648605346680e-02
1.385377719998359680e-02
-4.358535259962081909e-02
-2.738399803638458252e-02
-1.091009229421615601e-01
-8.568866550922393799e-02
-1.139175444841384888e-01
-1.135245785117149353e-01
-1.039081811904907227e-01
3.811192512512207031e-02
6.192274764180183411e-02
-7.349835336208343506e-02
-8.004401624202728271e-02
-1.336471438407897949e-01
-1.085311248898506165e-01
-9.957995265722274780e-02
3.728108108043670654e-02
2.319331280887126923e-02
-8.558481186628341675e-02
-1.009104177355766296e-01
-1.506933718919754028e-01
-1.542272418737411499e-01
-1.410012096166610718e-01
1.405408699065446854e-02
3.925432637333869934e-02
-2.082149311900138855e-02
-2.330839633941650391e-02
-8.175060153007507324e-02
-5.601144582033157349e-02
-5.354138463735580444e-02
-1.742235384881496429e-02
-1.424776203930377960e-02
-3.561098501086235046e-02
-4.186473041772842407e-02
-8.762261271476745605e-02
-8.897553384304046631e-02
-8.165236562490463257e-02
7.191807776689529419e-02
5.531814321875572205e-02
9.170101955533027649e-03
-1.581962034106254578e-02
-1.992328837513923645e-02
5.763382464647293091e-02
2.868639305233955383e-02
2.271894924342632294e-02
-1.050898805260658264e-02
-4.638101533055305481e-02
-6.079999729990959167e-02
-5.285650491714477539e-02
3.342161327600479126e-02
8.951164782047271729e-03
-5.775435827672481537e-03
6.708685308694839478e-03
1.773428544402122498e-02
-2.876753546297550201e-02
-5.189222842454910278e-02
-3.698828816413879395e-02
-6.227271258831024170e-02
2.153102867305278778e-02
2.201040275394916534e-02
3.701888769865036011e-02
1.582189090549945831e-02
3.612133488059043884e-02
3.337258473038673401e-02
-5.384797230362892151e-02
1.061048284173011780e-01
7.334931194782257080e-02
6.300707347691059113e-03
-3.602954000234603882e-02
1.030857935547828674e-01
1.940342485904693604e-01
1.103401482105255127e-01
3.551447018980979919e-02
4.080032929778099060e-02
7.927518337965011597e-03
3.051928989589214325e-02
1.151415407657623291e-01
2.368821054697036743e-01
1.196649968624114990e-01
-4.088957607746124268e-02
-2.012605406343936920e-02
-2.887463010847568512e-02
-4.396471008658409119e-02
-1.827485673129558563e-02
4.437523707747459412e-02
-7.682731840759515762e-03
-7.565693557262420654e-02
-6.079889088869094849e-02
-5.324620380997657776e-02
-5.749172344803810120e-02
-7.731434702873229980e-02
-8.406382799148559570e-02
-9.396494179964065552e-02
-1.003064513206481934e-01
-1.107353717088699341e-01
-1.021780371665954590e-01
-1.224443390965461731e-01
-1.219598725438117981e-01
-1.546745896339416504e-01
-1.251165866851806641e-01
-3.547061234712600708e-02
-8.629098534584045410e-02
-1.351042687892913818e-01
-8.851855248212814331e-02
-9.413065761327743530e-02
-9.646506607532501221e-02
-7.425075024366378784e-02
-4.800636693835258484e-02
-1.154948547482490540e-01
-2.064796388149261475e-01
-1.776917427778244019e-01
-1.795510798692703247e-01
-1.362316906452178955e-01
-8.742977678775787354e-02
-8.169264532625675201e-03
-2.871062606573104858e-02
-5.484363436698913574e-02
-3.479324653744697571e-02
-5.758945643901824951e-02
-5.123406648635864258e-02
-2.884927764534950256e-02
-1.180156413465738297e-02
1.562934555113315582e-02
1.827287673950195312e-02
4.677893128246068954e-03
-6.799310445785522461e-02
-1.000905409455299377e-01
-8.065159618854522705e-02
2.711723092943429947e-03
3.587521240115165710e-02
2.553520351648330688e-02
-1.638171821832656860e-02
-7.807171344757080078e-02
-9.974731504917144775e-02
-1.019930690526962280e-01
-4.417176544666290283e-02
-4.266474768519401550e-02
-2.926069684326648712e-02
-3.273615986108779907e-02
-7.291421294212341309e-02
-8.228135854005813599e-02
-9.254408627748489380e-02
-2.716496400535106659e-02
-4.578334465622901917e-02
-6.793400645256042480e-02
-9.377606958150863647e-02
-1.089689880609512329e-01
-1.212069764733314514e-01
-8.257685601711273193e-02
-1.826817244291305542e-01
-2.017822712659835815e-01
-1.300624608993530273e-01
-3.887914493680000305e-02
3.422864153981208801e-02
7.394136488437652588e-02
3.415684774518013000e-02
-1.678009182214736938e-01
-1.786294877529144287e-01
-1.645623147487640381e-01
-5.466132983565330505e-02
-8.467420935630798340e-03
4.685997590422630310e-02
2.505925856530666351e-02
-3.183558955788612366e-02
-7.992798462510108948e-03
-5.702646449208259583e-02
-7.342287153005599976e-02
-5.282266810536384583e-02
-3.258142620325088501e-02
-1.899286918342113495e-02
1.129800453782081604e-01
1.290653496980667114e-01
-1.934783719480037689e-02
-1.382865756750106812e-01
-1.394232809543609619e-01
-1.104154810309410095e-01
-7.295621931552886963e-02
1.381350308656692505e-01
1.649452000856399536e-01
8.442693203687667847e-02
-5.942749604582786560e-02
-7.788990437984466553e-02
-3.197119385004043579e-02
1.186954509466886520e-02
5.835061892867088318e-02
9.995784610509872437e-02
5.164209380745887756e-02
-7.050333917140960693e-02
-5.805547535419464111e-02
-4.099699482321739197e-02
-2.810242585837841034e-02
-1.100804656744003296e-02
5.057319533079862595e-03
7.578002987429499626e-04
-5.401121824979782104e-02
-5.273093655705451965e-02
-4.171890020370483398e-02
-2.110673300921916962e-02
5.057368893176317215e-03
9.037693589925765991e-02
4.705062508583068848e-02
1.439521554857492447e-02
-7.926457375288009644e-02
-1.129565611481666565e-01
-1.078342795372009277e-01
3.784045949578285217e-02
1.211063489317893982e-01
8.327887207269668579e-02
5.460746586322784424e-02
-1.140883564949035645e-02
-1.392345409840345383e-02
-3.740765154361724854e-02
-3.437799215316772461e-02
-1.386069599539041519e-02
-4.501210059970617294e-04
2.396461553871631622e-02
6.552290171384811401e-02
1.369622945785522461e-01
1.255318075418472290e-01
-7.121433317661285400e-02
-7.025133073329925537e-02
-3.202134743332862854e-02
1.345948278903961182e-01
2.176508009433746338e-01
3.247557878494262695e-01
2.025025039911270142e-01
-2.804383635520935059e-02
1.706780865788459778e-02
4.112547636032104492e-02
2.523880302906036377e-01
3.230029344558715820e-01
4.004064202308654785e-01
1.855385601520538330e-01
-5.067323520779609680e-02
-2.158849500119686127e-02
5.038109049201011658e-02
2.079299241304397583e-01
2.689537703990936279e-01
3.606637716293334961e-01
2.034178972244262695e-01
-5.226164311170578003e-02
-5.144363269209861755e-02
3.203216940164566040e-02
1.323745250701904297e-01
1.467567533254623413e-01
1.870057880878448486e-01
9.491276741027832031e-02
1.246321424841880798e-01
9.223544597625732422e-02
1.251008920371532440e-02
-1.633821800351142883e-02
-8.416336774826049805e-02
-6.451869755983352661e-02
-8.918856829404830933e-02
1.092793047428131104e-01
6.082917377352714539e-02
-4.380043596029281616e-02
-6.519661843776702881e-02
-9.604089707136154175e-02
-3.814518824219703674e-02
-8.923140913248062134e-02
6.029238179326057434e-02
-3.821575269103050232e-02
-1.180041134357452393e-01
-1.560384184122085571e-01
-1.002646908164024353e-01
8.114924654364585876e-03
-3.670113533735275269e-02
-2.210687100887298584e-02
-1.527521312236785889e-01
-1.721876263618469238e-01
-2.273716181516647339e-01
-8.358120918273925781e-02
4.183974862098693848e-02
3.007814660668373108e-02
-2.564769797027111053e-02
-1.349874883890151978e-01
-1.833393424749374390e-01
-2.370415031909942627e-01
-1.155696362257003784e-01
-1.050655916333198547e-02
3.002018295228481293e-02
-8.548393845558166504e-03
-1.032964438199996948e-01
-1.249874904751777649e-01
-1.997002512216567993e-01
-1.285913288593292236e-01
-5.665830522775650024e-02
-4.788309524883516133e-05
1.836442761123180389e-02
-1.621473021805286407e-02
-3.121221810579299927e-02
-6.244964152574539185e-02
-5.942040309309959412e-02
-6.534530222415924072e-02
-4.508823528885841370e-02
-1.614813134074211121e-02
-3.210588917136192322e-02
-5.424480512738227844e-02
-5.015536025166511536e-02
-1.289248000830411911e-03
4.902515932917594910e-02
6.957601010799407959e-02
-5.589311569929122925e-02
-6.810843944549560547e-02
-1.066364720463752747e-01
-5.217478051781654358e-02
1.309490296989679337e-02
7.260996103286743164e-02
6.997845321893692017e-02
-2.192926360294222832e-03
-1.560592465102672577e-02
-9.131731092929840088e-02
-4.600807651877403259e-02
-5.545935034751892090e-02
-2.597774378955364227e-02
-8.769295178353786469e-03
4.597434028983116150e-02
5.434601753950119019e-02
-3.959798440337181091e-02
-4.354284331202507019e-02
-1.324238330125808716e-01
-2.014624625444412231e-01
-1.568207442760467529e-01
1.057833954691886902e-01
1.055183187127113342e-01
-2.588135190308094025e-03
-6.211524084210395813e-02
-1.436029374599456787e-01
-1.545675843954086304e-01
-1.203458756208419800e-01
1.662647873163223267e-01
1.846564561128616333e-01
7.640299946069717407e-02
-3.699539229273796082e-02
-7.008206844329833984e-02
-5.667871329933404922e-03
2.124005928635597229e-02
1.020264998078346252e-01
1.020650565624237061e-01
1.456006709486246109e-02
-5.556297302246093750e-02
-5.473158881068229675e-02
3.130583092570304871e-02
3.730143979191780090e-02
1.185879409313201904e-01
1.488774418830871582e-01
6.437246501445770264e-02
-6.200153008103370667e-02
-1.226448863744735718e-01
-1.342127323150634766e-01
-1.158013641834259033e-01
1.739040017127990723e-01
2.148129642009735107e-01
9.274763613939285278e-02
-4.762953892350196838e-02
-1.273399293422698975e-01
-1.313090622425079346e-01
-1.277907043695449829e-01
7.176043093204498291e-02
7.796585559844970703e-02
8.302385360002517700e-02
-8.997860364615917206e-03
-7.817074656486511230e-02
-7.943525165319442749e-02
-9.028887748718261719e-02
1.996857672929763794e-02
2.956356387585401535e-03
2.252099663019180298e-02
9.911111555993556976e-03
-1.400903146713972092e-02
-4.590255767107009888e-02
-4.816812276840209961e-02
2.907766960561275482e-02
1.222936343401670456e-02
7.124526426196098328e-03
1.276209391653537750e-02
5.656300112605094910e-02
3.523625805974006653e-02
5.210212431848049164e-03
-2.599252201616764069e-02
-7.231073081493377686e-02
-1.111180260777473450e-01
-9.407653659582138062e-02
-4.870670661330223083e-02
-6.988709419965744019e-02
-7.541342824697494507e-02
-4.899941012263298035e-02
-6.515107303857803345e-02
-8.726812899112701416e-02
-1.110887527465820312e-01
-9.864863753318786621e-02
-1.358753144741058350e-01
-1.161584630608558655e-01
-7.112377136945724487e-02
-5.525757372379302979e-02
-8.232295513153076172e-02
-1.207803711295127869e-01
-1.439832001924514771e-01
-1.194331645965576172e-01
-7.120091468095779419e-02
-1.137495413422584534e-01
-8.937857300043106079e-02
-9.100404381752014160e-02
-8.961275964975357056e-02
-1.464930325746536255e-01
-1.310400813817977905e-01
-8.766219764947891235e-02
-9.011967480182647705e-02
-9.271766990423202515e-02
-8.524327725172042847e-02
-9.245869703590869904e-03
-7.114581018686294556e-02
-7.422593235969543457e-02
-5.184959992766380310e-02
-6.484230607748031616e-02
-7.741900533437728882e-02
-1.073689013719558716e-01
-3.038518875837326050e-02
-5.227387696504592896e-02
-4.994587600231170654e-02
-3.816538676619529724e-02
-1.041923612356185913e-01
-1.418094933032989502e-01
-1.773548424243927002e-01
-1.409113556146621704e-01
-1.885650455951690674e-01
-2.052439898252487183e-01
-1.506779342889785767e-01
-1.466831266880035400e-01
-1.714122444391250610e-01
-2.031832188367843628e-01
-1.852838099002838135e-01
-1.705113649368286133e-01
-1.905459165573120117e-01
-1.349549889564514160e-01
-1.473966836929321289e-01
-1.836335510015487671e-01
-2.040593177080154419e-01
-2.066876143217086792e-01
-2.045745104551315308e-01
-2.337447255849838257e-01
-1.548214852809906006e-01
-6.588570028543472290e-02
-1.471869200468063354e-01
-1.845358014106750488e-01
-1.729916036128997803e-01
-1.425413191318511963e-01
-1.781576126813888550e-01
-1.405897885560989380e-01
-1.016225665807723999e-01
-1.810293942689895630e-01
-2.193651199340820312e-01
-1.659692525863647461e-01
-1.082260534167289734e-01
-1.116943880915641785e-01
-1.133095622062683105e-01
-4.127097874879837036e-02
-4.380956292152404785e-02
-4.890576377511024475e-02
-4.326059296727180481e-02
-6.367713212966918945e-02
-1.017526760697364807e-01
-1.239462122321128845e-01
-2.310108579695224762e-02
6.346452864818274975e-04
2.221258357167243958e-02
5.910133942961692810e-02
2.734051831066608429e-02
-4.525337740778923035e-02
-7.167683541774749756e-02
-7.584010716527700424e-03
-2.267269976437091827e-02
-2.132408088073134422e-03
4.131540656089782715e-03
-4.253710061311721802e-02
-8.818712830543518066e-02
-1.028728187084197998e-01
8.376047760248184204e-02
8.579768985509872437e-02
5.543943867087364197e-02
1.026855967938899994e-02
-2.291703969240188599e-02
-1.053606271743774414e-01
-1.218709275126457214e-01
6.265852600336074829e-02
8.908515423536300659e-02
3.802159428596496582e-02
-8.139325305819511414e-03
-1.847134903073310852e-02
-4.789984598755836487e-02
-5.341174453496932983e-02
-2.073857560753822327e-02
8.277976512908935547e-02
4.953718185424804688e-02
-2.659675292670726776e-02
-1.316366940736770630e-01
-2.025032043457031250e-01
-1.395311504602432251e-01
3.556974604725837708e-02
1.761928647756576538e-01
6.827528774738311768e-02
-1.564119942486286163e-02
-1.128225028514862061e-01
-2.383996397256851196e-01
-1.875288188457489014e-01
8.732220530509948730e-02
1.730019748210906982e-01
4.985940456390380859e-02
-7.375307381153106689e-03
-1.606635376811027527e-02
-1.225876286625862122e-01
-1.299181729555130005e-01
1.473629325628280640e-01
2.129306644201278687e-01
1.028604730963706970e-01
9.326541423797607422e-02
9.320723265409469604e-02
7.350692898035049438e-02
-5.101403221487998962e-02
1.289649456739425659e-01
2.277394682168960571e-01
1.972894668579101562e-01
2.327920794486999512e-01
2.439176887273788452e-01
2.229732424020767212e-01
3.735539317131042480e-02
1.223817691206932068e-01
2.273098230361938477e-01
1.655416339635848999e-01
1.677032113075256348e-01
1.720442622900009155e-01
1.592672467231750488e-01
2.742916159331798553e-02
8.091356605291366577e-02
1.479760557413101196e-01
1.139234378933906555e-01
1.070985868573188782e-01
1.037913337349891663e-01
5.765986070036888123e-02
4.640894010663032532e-03
-1.606634408235549927e-01
-1.931572854518890381e-01
-1.531889289617538452e-01
-7.608915120363235474e-02
-1.180428452789783478e-02
-9.080218733288347721e-04
2.638906426727771759e-02
-1.193715259432792664e-01
-1.158061325550079346e-01
-1.182890832424163818e-01
-6.501334160566329956e-02
-1.427184604108333588e-02
5.369127914309501648e-02
2.855908311903476715e-02
-3.673128085210919380e-03
1.053715683519840240e-02
-5.413246527314186096e-02
-2.113587688654661179e-03
5.233694240450859070e-02
1.532812714576721191e-01
1.056178212165832520e-01
1.374857965856790543e-03
-1.944295363500714302e-03
-5.264474824070930481e-02
-6.145820487290620804e-03
6.823501735925674438e-02
1.519884914159774780e-01
9.398282319307327271e-02
1.898124755825847387e-04
2.945684455335140228e-02
1.645212434232234955e-02
4.269241541624069214e-02
8.491799980401992798e-02
3.124723769724369049e-02
1.227112021297216415e-02
6.577771902084350586e-02
8.702132850885391235e-02
2.273645624518394470e-02
3.180641506332904100e-04
-1.292776898480951786e-03
-5.761065334081649780e-02
-5.469677224755287170e-02
5.164438486099243164e-02
6.018081307411193848e-02
1.852467097342014313e-02
1.150161027908325195e-02
3.469464182853698730e-02
-4.719661665149033070e-04
-1.730884611606597900e-02
3.969529177993535995e-03
2.044983441010117531e-03
5.573808774352073669e-02
9.792324155569076538e-03
-3.931677341461181641e-02
-7.373984158039093018e-02
-5.964616686105728149e-02
5.137283354997634888e-02
5.493189021944999695e-02
1.172989681363105774e-01
8.411468565464019775e-02
4.234246164560317993e-02
-1.448693778365850449e-02
-5.369801819324493408e-02
3.750774636864662170e-02
1.527838502079248428e-02
1.258893758058547974e-01
1.598700135946273804e-01
1.908618509769439697e-01
1.845597475767135620e-01
8.243347704410552979e-02
2.181643433868885040e-02
2.552050724625587463e-02
1.138480603694915771e-01
1.314860433340072632e-01
1.484235078096389771e-01
1.480081230401992798e-01
7.789125293493270874e-02
-4.650862514972686768e-02
-5.418714135885238647e-02
-1.204377226531505585e-02
2.217037137597799301e-03
3.051744587719440460e-02
4.093161970376968384e-02
3.538165241479873657e-02
-1.042646542191505432e-02
-2.160505158826708794e-03
6.651111412793397903e-03
-2.044000104069709778e-02
-1.022737473249435425e-02
-2.072757855057716370e-02
-1.729633286595344543e-02
-5.751515552401542664e-02
-4.672246426343917847e-02
-2.711077779531478882e-02
-5.849340558052062988e-02
-4.409741237759590149e-02
-4.263249784708023071e-02
-3.339074552059173584e-02
1.064599864184856415e-02
-2.873344905674457550e-02
-6.420094519853591919e-02
-6.494833528995513916e-02
-1.175659224390983582e-01
-1.884709149599075317e-01
-1.586651206016540527e-01
8.183345943689346313e-02
8.495052158832550049e-02
2.437656372785568237e-02
-4.408628121018409729e-02
-1.175284236669540405e-01
-1.760951727628707886e-01
-1.534458547830581665e-01
6.640813499689102173e-02
8.447808772325515747e-02
4.232902824878692627e-02
-1.351309474557638168e-02
-8.703522384166717529e-02
-1.138564422726631165e-01
-1.266321390867233276e-01
-2.844848856329917908e-02
-2.129199728369712830e-02
-1.276569906622171402e-02
-2.621380425989627838e-02
-3.888701647520065308e-02
-4.855815321207046509e-02
-6.500333547592163086e-02
-3.837958723306655884e-02
-3.130558505654335022e-02
2.699619508348405361e-04
-3.105312027037143707e-02
-3.578495234251022339e-02
-7.044256478548049927e-02
-8.071111887693405151e-02
-1.164785698056221008e-01
-1.383504867553710938e-01
-7.066253572702407837e-02
-6.259867548942565918e-02
-3.717475384473800659e-02
-1.098670065402984619e-01
-9.741876274347305298e-02
-7.724160701036453247e-02
-8.168597519397735596e-02
-8.399815857410430908e-02
-9.715879708528518677e-02
-7.830895483493804932e-02
-1.122916638851165771e-01
-7.259726524353027344e-02
-1.837498545646667480e-01
-1.742512881755828857e-01
-7.887782901525497437e-02
-6.113282591104507446e-02
-6.122206524014472961e-02
-2.577389404177665710e-02
-4.743434488773345947e-02
-2.298762649297714233e-01
-2.320849895477294922e-01
-1.513665616512298584e-01
-1.035362109541893005e-01
-1.140638515353202820e-01
-6.282282620668411255e-02
-7.823640853166580200e-02
-2.146913707256317139e-01
-2.104663699865341187e-01
-1.281360387802124023e-01
-3.417091071605682373e-02
-7.669699937105178833e-02
-1.014557778835296631e-01
-1.403787732124328613e-01
-2.439317107200622559e-01
-3.019968867301940918e-01
-2.311563193798065186e-01
-1.647471189498901367e-01
-9.437228739261627197e-02
-1.353003978729248047e-01
-1.309248059988021851e-01
-2.370936274528503418e-01
-3.137682974338531494e-01
-2.908027172088623047e-01
-2.453539967536926270e-01
-1.318674236536026001e-01
-1.390401422977447510e-01
-8.901783078908920288e-02
-2.486112713813781738e-01
-3.086062967777252197e-01
-2.705115675926208496e-01
-2.869737148284912109e-01
-2.177813351154327393e-01
-2.769508659839630127e-01
-1.585281491279602051e-01
-2.275085896253585815e-01
-3.147165179252624512e-01
-2.895143032073974609e-01
-2.877322733402252197e-01
-2.423337399959564209e-01
-2.267946600914001465e-01
-1.178984194993972778e-01
-7.210456579923629761e-02
-1.096469610929489136e-01
-7.576677948236465454e-02
-9.313894808292388916e-02
-8.469810336828231812e-02
-2.787301875650882721e-02
-1.795840822160243988e-02
-1.095979139208793640e-01
-1.172516644001007080e-01
-9.404516220092773438e-02
-6.694055348634719849e-02
-5.310681089758872986e-02
4.316417500376701355e-02
9.970664978027343750e-03
-1.034529507160186768e-01
-7.107689976692199707e-02
-6.598763167858123779e-02
4.801988136023283005e-03
4.651342332363128662e-02
7.987275719642639160e-02
1.751698000589385629e-04
-5.838526412844657898e-02
-9.753454476594924927e-03
5.374209955334663391e-03
1.115060895681381226e-01
1.444006562232971191e-01
1.864110380411148071e-01
5.578340962529182434e-02
4.907790943980216980e-02
1.043638363480567932e-01
1.519749909639358521e-01
1.922476887702941895e-01
1.939923912286758423e-01
2.266627103090286255e-01
8.607611060142517090e-02
1.336452066898345947e-01
1.878170669078826904e-01
1.736656725406646729e-01
1.995581090450286865e-01
2.246938198804855347e-01
2.870892882347106934e-01
1.654163599014282227e-01
7.960183173418045044e-02
1.098875254392623901e-01
1.292963325977325439e-01
1.383397728204727173e-01
1.602173149585723877e-01
1.976569443941116333e-01
1.097240298986434937e-01
-9.000448510050773621e-03
3.206125646829605103e-02
1.106143668293952942e-01
1.444077193737030029e-01
9.733778238296508789e-02
1.089039146900177002e-01
5.292878672480583191e-02
4.518411308526992798e-02
1.208056360483169556e-01
1.785431802272796631e-01
1.827695071697235107e-01
1.223731935024261475e-01
1.740700304508209229e-01
1.419719457626342773e-01
1.399757154285907745e-02
7.910305261611938477e-02
1.353336572647094727e-01
1.142171397805213928e-01
1.628178288228809834e-03
1.087978202849626541e-02
3.938372805714607239e-02
-2.930504642426967621e-02
-2.549441531300544739e-02
2.455691248178482056e-02
4.820663481950759888e-02
-5.018340051174163818e-02
-8.752974122762680054e-02
-6.035951152443885803e-02
-3.793958574533462524e-02
-1.481815520673990250e-02
1.449338439851999283e-02
3.449919447302818298e-02
-4.585314169526100159e-02
-9.074712544679641724e-02
-1.027051433920860291e-01
-7.174810767173767090e-02
-1.024236753582954407e-01
-6.813883036375045776e-02
-3.163039684295654297e-02
-9.155038744211196899e-02
-1.376633346080780029e-01
-1.427513957023620605e-01
-7.726702094078063965e-02
-1.008820980787277222e-01
-6.647600978612899780e-02
-2.480373904109001160e-02
-4.616058617830276489e-02
-6.977350264787673950e-02
-8.746478706598281860e-02
1.147728785872459412e-02
9.036119095981121063e-03
2.360716462135314941e-02
2.270596846938133240e-02
2.213279530405998230e-02
1.042071450501680374e-02
1.748870685696601868e-02
-2.718086913228034973e-02
1.022735424339771271e-02
5.120582878589630127e-03
7.250993803609162569e-05
-1.019973121583461761e-02
1.399096567183732986e-02
3.037475794553756714e-02
-6.248284876346588135e-02
-2.249879762530326843e-02
-5.956173688173294067e-02
-7.033809274435043335e-02
-2.234687097370624542e-02
1.155670266598463058e-02
5.660609155893325806e-02
-1.095728799700737000e-01
-6.950940936803817749e-02
-3.840954974293708801e-02
-5.195509642362594604e-02
-6.216173246502876282e-02
-2.495032548904418945e-02
5.868816375732421875e-02
-6.536598503589630127e-02
-5.109534040093421936e-02
-1.127702090889215469e-02
1.516493596136569977e-02
2.660078927874565125e-02
3.566107898950576782e-02
3.860291093587875366e-02
-5.925788357853889465e-02
-4.678617697209119797e-03
4.575722664594650269e-02
5.037714540958404541e-02
4.065736010670661926e-02
-1.740238512866199017e-03
-1.394607871770858765e-02
-6.864964962005615234e-02
-1.344196218997240067e-02
-2.109693828970193863e-03
2.356572821736335754e-02
9.264008142054080963e-03
-6.933331489562988281e-03
-1.585550606250762939e-02
2.703966200351715088e-01
3.288427293300628662e-01
1.486942023038864136e-01
7.154875248670578003e-02
1.007376164197921753e-01
9.962340444326400757e-02
6.855949014425277710e-02
3.868328928947448730e-01
4.727723300457000732e-01
2.175899446010589600e-01
1.539033502340316772e-01
1.856084316968917847e-01
1.598391383886337280e-01
8.390479534864425659e-02
2.527573406696319580e-01
3.894346058368682861e-01
2.345082610845565796e-01
2.550854980945587158e-01
2.740698158740997314e-01
2.858217060565948486e-01
1.784843355417251587e-01
2.764378488063812256e-01
3.938629627227783203e-01
2.901132702827453613e-01
3.059373199939727783e-01
3.928741514682769775e-01
3.858640491962432861e-01
2.461832463741302490e-01
2.752695083618164062e-01
3.650730550289154053e-01
2.753379046916961670e-01
3.415692150592803955e-01
4.329201281070709229e-01
4.779900312423706055e-01
2.858929634094238281e-01
1.823855042457580566e-01
2.499048709869384766e-01
1.581265032291412354e-01
2.051911652088165283e-01
3.265772759914398193e-01
3.801191747188568115e-01
2.451060712337493896e-01
1.047214120626449585e-01
1.169064715504646301e-01
4.604163020849227905e-02
8.196419477462768555e-02
1.604917198419570923e-01
1.728306561708450317e-01
8.571146428585052490e-02
9.187930822372436523e-02
1.656867265701293945e-01
1.798336058855056763e-01
1.505880057811737061e-01
1.247454360127449036e-01
8.086422830820083618e-02
4.406030848622322083e-02
8.018618077039718628e-02
2.038160413503646851e-01
2.240167409181594849e-01
2.246538400650024414e-01
2.218597829341888428e-01
2.331537604331970215e-01
1.456446647644042969e-01
2.541527710855007172e-02
1.767069101333618164e-01
2.472008615732192993e-01
2.874641120433807373e-01
2.536512613296508789e-01
2.683968842029571533e-01
1.630538552999496460e-01
2.236278168857097626e-02
1.460105329751968384e-01
1.448233127593994141e-01
1.562273204326629639e-01
1.314261257648468018e-01
1.556106805801391602e-01
1.208306699991226196e-01
2.658970654010772705e-02
9.474501758813858032e-02
2.020582184195518494e-02
2.411803044378757477e-02
4.692090675234794617e-02
6.708579510450363159e-02
6.583459675312042236e-02
2.035627216100692749e-01
2.926300466060638428e-01
1.352641284465789795e-01
8.440799266099929810e-02
1.544490456581115723e-01
1.650598496198654175e-01
1.183999329805374146e-01
1.555594950914382935e-01
2.124438732862472534e-01
7.634817063808441162e-02
4.042188078165054321e-02
8.189281076192855835e-02
9.850626438856124878e-02
6.570921838283538818e-02
-8.486679941415786743e-02
-3.188144415616989136e-02
5.700228363275527954e-02
7.163298875093460083e-02
-1.179346069693565369e-02
-5.401130765676498413e-02
-4.157621040940284729e-02
2.782107144594192505e-02
6.689088046550750732e-02
1.212731376290321350e-01
1.498828828334808350e-01
3.491920232772827148e-02
1.814969815313816071e-02
-8.759042248129844666e-03
1.291933655738830566e-01
1.650650054216384888e-01
1.212597712874412537e-01
1.538831144571304321e-01
6.953763961791992188e-02
5.556527897715568542e-02
3.889936953783035278e-03
6.342535465955734253e-02
8.416166901588439941e-02
3.747907653450965881e-02
8.323597162961959839e-02
6.606543809175491333e-02
7.229802757501602173e-02
2.001446299254894257e-02
1.965019665658473969e-02
3.030742332339286804e-02
-1.842707395553588867e-02
1.310347393155097961e-02
-3.809732443187385798e-04
1.607773825526237488e-02
-4.175332561135292053e-02
-1.494484487920999527e-02
-2.188925072550773621e-02
-1.283612474799156189e-02
-6.710141152143478394e-02
-1.036447659134864807e-01
-9.361915290355682373e-02
-9.093564003705978394e-02
-3.683743625879287720e-02
-9.291068464517593384e-02
-1.096033230423927307e-01
-1.752543747425079346e-01
-2.005757093429565430e-01
-1.988613456487655640e-01
-1.521887779235839844e-01
-6.739564705640077591e-04
1.230911351740360260e-02
1.077304035425186157e-02
1.422150712460279465e-02
1.135804806835949421e-03
-6.920540332794189453e-02
-6.498377025127410889e-02
7.034463435411453247e-02
1.094033196568489075e-01
5.733419582247734070e-02
6.785749644041061401e-02
3.816235437989234924e-02
-2.733457833528518677e-02
-5.021831020712852478e-02
7.145306468009948730e-02
1.026705950498580933e-01
5.975633114576339722e-02
5.750524997711181641e-02
9.623550809919834137e-03
-5.694076791405677795e-02
-7.028989493846893311e-02
1.360878795385360718e-01
1.727004796266555786e-01
1.038200855255126953e-01
8.608853071928024292e-02
6.438508164137601852e-03
-3.121410496532917023e-02
-4.021843522787094116e-02
7.199017703533172607e-02
7.682076841592788696e-02
1.400597766041755676e-02
1.932236552238464355e-02
-6.992041319608688354e-02
-5.923632532358169556e-02
-7.380678504705429077e-02
8.198320865631103516e-02
9.114149212837219238e-02
5.031751841306686401e-02
8.677959442138671875e-02
7.474416494369506836e-02
5.388914793729782104e-02
-5.614022724330425262e-03
-1.202858332544565201e-02
-1.779313385486602783e-02
-6.169609352946281433e-02
-2.026316896080970764e-02
-1.414966490119695663e-02
3.003040514886379242e-02
6.551403552293777466e-03
1.565925180912017822e-01
2.515541315078735352e-01
2.454296797513961792e-01
2.481102794408798218e-01
1.456434279680252075e-01
6.950159370899200439e-02
-4.372933879494667053e-02
2.546695768833160400e-01
3.549183905124664307e-01
3.193488419055938721e-01
2.778190374374389648e-01
1.346943080425262451e-01
8.913550525903701782e-02
-2.465976588428020477e-02
1.951549202203750610e-01
2.542185485363006592e-01
2.427282482385635376e-01
1.639428138732910156e-01
8.616347610950469971e-02
2.088979631662368774e-02
-8.341116458177566528e-02
1.366903185844421387e-01
1.963437348604202271e-01
1.549619585275650024e-01
5.929492413997650146e-02
-8.385292440652847290e-02
-1.614449173212051392e-01
-1.918637156486511230e-01
1.554083377122879028e-01
2.046399712562561035e-01
1.162885501980781555e-01
3.674217313528060913e-02
-1.240111887454986572e-01
-2.296212464570999146e-01
-2.462299168109893799e-01
1.478175222873687744e-01
2.007312476634979248e-01
9.718890488147735596e-02
2.974575757980346680e-02
-9.655286371707916260e-02
-1.989595890045166016e-01
-2.475112378597259521e-01
9.026186913251876831e-02
1.190385371446609497e-01
2.545539289712905884e-02
-3.907585516571998596e-02
-8.563151210546493530e-02
-1.035215258598327637e-01
-1.371112614870071411e-01
-8.524327725172042847e-02
-9.907584637403488159e-02
-1.214032620191574097e-01
-1.634061187505722046e-01
-1.878383159637451172e-01
-1.524149924516677856e-01
-7.730408012866973877e-02
9.164178743958473206e-03
-5.148272961378097534e-02
-1.359430402517318726e-01
-2.162485271692276001e-01
-1.768387705087661743e-01
-1.587545573711395264e-01
-9.008005261421203613e-02
9.870119392871856689e-02
3.178627416491508484e-02
-7.423953711986541748e-02
-1.724482178688049316e-01
-1.057563945651054382e-01
-7.760296016931533813e-02
-4.228908941149711609e-02
8.308378607034683228e-02
1.334004662930965424e-02
-6.487329304218292236e-02
-1.134261786937713623e-01
-4.734053835272789001e-02
-8.529800176620483398e-02
-8.316376805305480957e-02
-6.987844128161668777e-03
-8.689342439174652100e-02
-1.179851219058036804e-01
-9.248790889978408813e-02
-3.883305191993713379e-02
-1.520066615194082260e-02
-5.703511834144592285e-02
4.584193974733352661e-02
3.312490880489349365e-02
8.924234658479690552e-03
-3.349113836884498596e-02
-5.576805025339126587e-02
-7.068667560815811157e-02
-9.311512857675552368e-02
4.790462087839841843e-03
-8.040230721235275269e-03
5.607113707810640335e-03
-4.481481388211250305e-02
-8.083588629961013794e-02
-9.568295627832412720e-02
-9.162495285272598267e-02
-6.336885690689086914e-02
-7.246410101652145386e-02
-7.712122052907943726e-02
-9.400803595781326294e-02
-1.039944812655448914e-01
-1.112004071474075317e-01
-6.631487607955932617e-02
-1.314584761857986450e-01
-1.446481198072433472e-01
-7.103564590215682983e-02
-2.339761331677436829e-02
-4.713897034525871277e-02
-6.453758478164672852e-02
-6.296908855438232422e-02
-1.116205379366874695e-01
-7.100000232458114624e-02
5.245302338153123856e-03
5.185210332274436951e-02
3.992795199155807495e-02
8.078783750534057617e-02
4.327374324202537537e-02
-1.160714104771614075e-01
-1.005595698952674866e-01
-6.811254192143678665e-03
7.519370317459106445e-02
7.643627375364303589e-02
1.767590492963790894e-01
1.069837957620620728e-01
-1.421171277761459351e-01
-1.440802961587905884e-01
-2.486935257911682129e-02
6.407416611909866333e-02
8.170704543590545654e-02
1.518718749284744263e-01
7.684622704982757568e-02
-1.733877807855606079e-01
-2.256905883550643921e-01
-1.525415331125259399e-01
-8.311512321233749390e-02
2.865819260478019714e-02
1.385345458984375000e-01
9.648300707340240479e-02
-1.666885763406753540e-01
-2.181816548109054565e-01
-1.701183915138244629e-01
-1.275066733360290527e-01
-6.483805179595947266e-02
-1.968770660459995270e-02
-4.825168754905462265e-03
5.044798925518989563e-02
1.189620941877365112e-01
1.669284999370574951e-01
9.901612997055053711e-02
6.778642535209655762e-02
5.982856079936027527e-02
6.078947708010673523e-02
7.898620516061782837e-02
1.501917988061904907e-01
2.026735693216323853e-01
1.211591362953186035e-01
3.851119801402091980e-02
-1.247788872569799423e-02
-7.939202710986137390e-03
2.914928086102008820e-02
8.443915843963623047e-02
1.115873157978057861e-01
1.205993816256523132e-01
8.536275476217269897e-02
5.521524325013160706e-02
1.408718619495630264e-02
7.128956168889999390e-02
7.800663262605667114e-02
4.394082725048065186e-02
6.705407798290252686e-02
5.939475074410438538e-02
1.470758207142353058e-02
-3.310955315828323364e-02
1.786553882993757725e-03
-9.856366552412509918e-03
-1.263648644089698792e-02
2.900001220405101776e-02
7.398105412721633911e-02
5.203862860798835754e-02
2.261879667639732361e-02
-6.796834617853164673e-02
-1.201422438025474548e-01
-1.087045744061470032e-01
-7.737223803997039795e-02
-3.993391245603561401e-02
-8.669684082269668579e-02
-5.669393017888069153e-02
-4.288195818662643433e-02
-6.616313010454177856e-02
-9.797591716051101685e-02
-1.210938319563865662e-01
-1.331705600023269653e-01
-1.376486122608184814e-01
-7.476937770843505859e-02
1.267002150416374207e-02
8.351739495992660522e-02
5.912407487630844116e-02
1.168703734874725342e-01
3.603603690862655640e-02
9.353255480527877808e-02
5.527674406766891479e-02
8.092296123504638672e-02
1.745360791683197021e-01
1.245811507105827332e-01
1.762925684452056885e-01
7.533123344182968140e-02
1.148681417107582092e-01
5.125214904546737671e-02
1.766148582100868225e-02
9.621158987283706665e-02
1.001999229192733765e-01
2.447469532489776611e-01
2.741720080375671387e-01
3.656620383262634277e-01
2.159221321344375610e-01
1.093771308660507202e-02
6.906671822071075439e-02
1.242548376321792603e-01
2.981221675872802734e-01
4.205681681632995605e-01
5.169328451156616211e-01
3.346617817878723145e-01
7.755100261420011520e-03
7.761143147945404053e-02
1.949168890714645386e-01
3.686673939228057861e-01
4.679729938507080078e-01
4.760624468326568604e-01
2.708806097507476807e-01
-1.142114773392677307e-02
3.100831434130668640e-02
1.523142009973526001e-01
2.480866611003875732e-01
2.557612061500549316e-01
1.810624599456787109e-01
1.019684970378875732e-01
4.109196306671947241e-04
1.058722287416458130e-02
3.508931025862693787e-02
3.889635950326919556e-02
1.886604540050029755e-02
-2.956203743815422058e-02
-4.423025995492935181e-02
-1.716628819704055786e-01
-1.189411655068397522e-01
-8.580344915390014648e-02
2.960348501801490784e-02
3.427146002650260925e-02
4.173181578516960144e-02
3.508327901363372803e-02
-1.742103248834609985e-01
-1.334186345338821411e-01
-1.217428818345069885e-01
-3.913771733641624451e-02
-2.239740453660488129e-02
3.341064602136611938e-02
5.005998536944389343e-02
-1.406457275152206421e-01
-1.186378970742225647e-01
-5.810121074318885803e-02
-3.797597438097000122e-02
-3.622402623295783997e-02
-4.644177854061126709e-02
-2.160191349685192108e-02
-1.165103539824485779e-01
-1.188315078616142273e-01
1.465010922402143478e-03
2.033752575516700745e-02
1.219831593334674835e-02
-2.589663490653038025e-02
-2.199382707476615906e-02
-3.784067183732986450e-02
2.064545638859272003e-03
7.126531749963760376e-02
9.088666737079620361e-02
1.323642022907733917e-02
-4.905920475721359253e-02
-8.253517001867294312e-02
-9.340844303369522095e-02
-9.765884280204772949e-02
-4.740290343761444092e-02
-5.794724915176630020e-03
-4.817506298422813416e-02
-1.209100633859634399e-01
-1.173245087265968323e-01
-4.493944346904754639e-02
-5.502422526478767395e-02
-6.980264186859130859e-02
-6.786873191595077515e-02
-1.042303964495658875e-01
-1.200235858559608459e-01
-7.845740020275115967e-02
-1.332776248455047607e-01
-1.369721293449401855e-01
-9.498657286167144775e-02
-8.041715621948242188e-02
-1.473487466573715210e-01
-1.676526665687561035e-01
-1.368145644664764404e-01
-1.932886242866516113e-01
-2.160115540027618408e-01
-1.183440685272216797e-01
-1.023926585912704468e-01
-1.541649848222732544e-01
-1.725843846797943115e-01
-1.671501249074935913e-01
-1.750864386558532715e-01
-1.797136366367340088e-01
-2.185625955462455750e-02
4.712809249758720398e-02
1.000609528273344040e-02
-6.069243326783180237e-02
-1.203031167387962341e-01
-7.264054566621780396e-02
-2.235667034983634949e-02
1.422977894544601440e-01
2.164544910192489624e-01
1.420039385557174683e-01
3.499471396207809448e-02
-3.388529270887374878e-02
-4.763489123433828354e-03
5.557332932949066162e-02
1.853693574666976929e-01
2.549627125263214111e-01
1.393762379884719849e-01
1.110487058758735657e-02
-6.718712300062179565e-02
-3.311444446444511414e-02
1.964167319238185883e-02
1.272513866424560547e-01
2.279554009437561035e-01
1.391420066356658936e-01
4.711105674505233765e-02
-3.993281722068786621e-02
-4.151922836899757385e-02
-1.447785459458827972e-02
7.189738005399703979e-02
1.312653273344039917e-01
1.084955483675003052e-01
3.799292445182800293e-02
-3.152377530932426453e-02
-1.823910325765609741e-02
-5.876443162560462952e-02
-2.805923484265804291e-02
-7.832652330398559570e-02
-6.860259920358657837e-02
-1.063496693968772888e-01
-8.984246850013732910e-02
-5.454893410205841064e-02
-1.235123500227928162e-01
-6.544549018144607544e-02
-1.074321120977401733e-01
-6.809746474027633667e-02
-1.024468764662742615e-01
-9.619878977537155151e-02
-6.030390039086341858e-02
-1.166448742151260376e-01
-1.123211234807968140e-01
-1.734248250722885132e-01
-1.557991057634353638e-01
-1.289365738630294800e-01
-6.842219829559326172e-02
-8.402736485004425049e-02
-1.004924699664115906e-01
-1.235183700919151306e-01
-1.610369086265563965e-01
-2.128256261348724365e-01
-1.700271666049957275e-01
-1.377163529396057129e-01
-9.314992465078830719e-03
-2.609881805256009102e-03
-6.288371980190277100e-02
-1.426294296979904175e-01
-2.815725505352020264e-01
-2.619443237781524658e-01
-2.250451743602752686e-01
-7.659461349248886108e-02
-1.091038733720779419e-01
-1.334046423435211182e-01
-2.140223383903503418e-01
-3.246837258338928223e-01
-2.463571876287460327e-01
-1.798052042722702026e-01
-5.667171627283096313e-02
-6.104356795549392700e-02
-8.367858082056045532e-02
-1.348418891429901123e-01
-2.089769542217254639e-01
-1.823429167270660400e-01
-1.201748251914978027e-01
2.093254029750823975e-01
2.198937833309173584e-01
9.832269698381423950e-02
4.966937750577926636e-02
-2.590604498982429504e-02
-8.643412590026855469e-02
-7.862705737352371216e-02
2.338870614767074585e-01
2.586629986763000488e-01
1.270937621593475342e-01
1.096341311931610107e-01
4.002718999981880188e-02
-1.838582567870616913e-03
-3.875538706779479980e-02
4.670414328575134277e-02
6.605073809623718262e-02
2.850494161248207092e-02
8.546990156173706055e-02
7.079925388097763062e-02
7.284174114465713501e-02
2.739211544394493103e-02
-6.440914422273635864e-02
-3.543418645858764648e-02
5.035366397351026535e-03
9.217450767755508423e-02
1.712888628244400024e-01
1.850194782018661499e-01
1.155231297016143799e-01
-7.552703469991683960e-02
-8.304725401103496552e-03
3.788447752594947815e-02
1.477605253458023071e-01
2.138907462358474731e-01
2.561608552932739258e-01
1.634126603603363037e-01
-9.421353787183761597e-02
-3.545837849378585815e-02
4.699790477752685547e-02
1.976787447929382324e-01
2.658306956291198730e-01
3.069050610065460205e-01
1.768184304237365723e-01
-6.142662838101387024e-02
-3.539616987109184265e-02
2.627583406865596771e-02
1.481510549783706665e-01
1.614531278610229492e-01
1.660288572311401367e-01
5.737622082233428955e-02
3.448408544063568115e-01
4.326830506324768066e-01
2.394167184829711914e-01
3.912558406591415405e-02
-4.511686414480209351e-02
2.063498087227344513e-02
-1.476601883769035339e-02
4.032233953475952148e-01
5.295221805572509766e-01
2.885951697826385498e-01
6.924176961183547974e-02
-2.040531672537326813e-02
4.643245413899421692e-02
5.516974488273262978e-04
2.734047770500183105e-01
3.635236620903015137e-01
2.135668098926544189e-01
1.086619272828102112e-01
5.192695930600166321e-02
2.525825425982475281e-02
-2.808913774788379669e-02
1.550144851207733154e-01
2.240141183137893677e-01
1.960672736167907715e-01
1.583521366119384766e-01
1.019117459654808044e-01
-1.185774989426136017e-02
-5.121798813343048096e-02
1.140016540884971619e-01
1.848236173391342163e-01
1.839623749256134033e-01
1.473306715488433838e-01
6.695010513067245483e-02
-9.760051220655441284e-02
-1.470011621713638306e-01
1.003115698695182800e-01
1.830811649560928345e-01
1.542056649923324585e-01
7.408721745014190674e-02
-2.240241132676601410e-02
-1.675462573766708374e-01
-1.697405576705932617e-01
5.276074633002281189e-02
8.742032200098037720e-02
4.373887181282043457e-02
1.584944315254688263e-02
-3.909562528133392334e-02
-1.115726903080940247e-01
-1.222846060991287231e-01
-6.595399230718612671e-02
-7.814547419548034668e-02
-4.312900081276893616e-02
-8.573868125677108765e-02
-7.677405327558517456e-02
-1.064157932996749878e-01
-8.049251139163970947e-02
-1.809058524668216705e-02
-5.972716212272644043e-02
-1.817881688475608826e-02
-1.003175303339958191e-01
-3.739880397915840149e-02
-3.671561554074287415e-02
-2.381573989987373352e-02
-8.961847424507141113e-02
-1.447196304798126221e-01
-1.094586178660392761e-01
-1.886603832244873047e-01
-1.839562207460403442e-01
-1.423675566911697388e-01
-8.809075504541397095e-02
-8.624286949634552002e-02
-1.219072341918945312e-01
-7.881605625152587891e-02
-1.560917794704437256e-01
-2.644310891628265381e-01
-2.924215793609619141e-01
-2.110668867826461792e-01
-8.156644552946090698e-02
-5.971959605813026428e-02
-3.577528521418571472e-02
-1.383339762687683105e-01
-2.834998369216918945e-01
-3.108020722866058350e-01
-2.353137284517288208e-01
-1.364634037017822266e-01
-9.641505032777786255e-02
-2.735268138349056244e-02
-4.533990472555160522e-02
-1.375776827335357666e-01
-1.484380662441253662e-01
-1.386364847421646118e-01
-8.645211160182952881e-02
-6.484475731849670410e-02
-1.711244322359561920e-02
-1.976703852415084839e-02
-3.857862204313278198e-02
-5.780869349837303162e-02
-7.301022857427597046e-02
-6.093307211995124817e-02
3.922017291188240051e-03
3.738713264465332031e-02
7.309685647487640381e-02
-2.747141569852828979e-02
-5.042939260601997375e-02
-4.089757800102233887e-02
-7.546597719192504883e-02
2.184086292982101440e-02
8.619792014360427856e-02
1.526059061288833618e-01
3.938618674874305725e-02
6.467523984611034393e-03
-2.192732645198702812e-03
-5.429261922836303711e-02
6.062871590256690979e-02
1.120956912636756897e-01
2.170355767011642456e-01
1.471275240182876587e-01
1.219180226325988770e-01
3.504222258925437927e-02
-5.636084079742431641e-02
7.837809622287750244e-02
1.374193280935287476e-01
2.200306951999664307e-01
1.325842440128326416e-01
1.107745096087455750e-01
1.560852210968732834e-02
-5.005932971835136414e-02
3.453380987048149109e-02
1.031691133975982666e-01
1.549473553895950317e-01
1.173700019717216492e-01
1.108298525214195251e-01
3.198138624429702759e-02
-1.258815377950668335e-01
-9.866606444120407104e-02
4.461554053705185652e-04
2.094163745641708374e-02
2.242536284029483795e-02
5.093434825539588928e-02
3.503530519083142281e-03
-9.662204980850219727e-02
-7.240514457225799561e-02
-3.523244336247444153e-02
-2.276775985956192017e-02
-3.389398043509572744e-04
2.196537144482135773e-02
-9.822335559874773026e-04
-2.033127248287200928e-01
-2.650821805000305176e-01
-1.525401324033737183e-01
-1.063523218035697937e-01
-1.562994420528411865e-01
-2.119149565696716309e-01
-1.680451035499572754e-01
-1.744776070117950439e-01
-2.295232117176055908e-01
-1.302397549152374268e-01
-9.443544596433639526e-02
-1.472090929746627808e-01
-1.588985174894332886e-01
-1.348194330930709839e-01
-3.803025186061859131e-02
-5.970450490713119507e-02
-3.137029334902763367e-02
-3.169485926628112793e-02
-4.064465314149856567e-02
-2.275272645056247711e-02
-3.658632189035415649e-02
-4.425831139087677002e-02
-4.266359657049179077e-02
-4.585046321153640747e-02
-4.893510043621063232e-02
-3.350424021482467651e-02
2.341463416814804077e-02
3.372913226485252380e-02
-4.293705150485038757e-02
-1.035028044134378433e-02
-1.842860877513885498e-02
-2.829332090914249420e-02
-5.463414639234542847e-02
-4.516555741429328918e-02
2.553069032728672028e-03
-3.063171729445457458e-02
-1.594965346157550812e-02
-4.324372485280036926e-02
-4.396952316164970398e-02
-9.398054331541061401e-02
-1.185222119092941284e-01
-8.222466707229614258e-02
-7.482869084924459457e-03
-7.881546393036842346e-03
-1.950452663004398346e-02
-1.753669604659080505e-02
-5.733032897114753723e-02
-7.500247657299041748e-02
-7.639529556035995483e-02
-8.186607807874679565e-02
-8.675070106983184814e-02
-9.731113910675048828e-02
-5.767744407057762146e-02
-6.786888092756271362e-02
-4.442764446139335632e-02
-5.196411535143852234e-02
-1.150609329342842102e-01
-9.279865026473999023e-02
-6.661801040172576904e-02
-1.151735242456197739e-02
-4.349574819207191467e-02
-3.291342034935951233e-02
-6.604886800050735474e-02
-1.744333058595657349e-01
-1.032777801156044006e-01
4.236371442675590515e-02
1.381175220012664795e-01
9.394631534814834595e-02
9.107244759798049927e-02
7.089284714311361313e-03
-1.411039829254150391e-01
-8.788899332284927368e-02
7.124621421098709106e-02
1.774791628122329712e-01
2.000635564327239990e-01
1.262249201536178589e-01
4.378657415509223938e-02
-2.655901946127414703e-02
1.740893162786960602e-02
1.070522665977478027e-01
1.752620041370391846e-01
1.671689003705978394e-01
9.670760482549667358e-02
5.534458160400390625e-02
7.715655863285064697e-02
1.280418038368225098e-01
1.581063717603683472e-01
1.473895758390426636e-01
1.245518922805786133e-01
7.596510648727416992e-02
3.659096732735633850e-02
4.826780408620834351e-02
8.959955722093582153e-02
1.086658835411071777e-01
7.467359304428100586e-02
2.271573245525360107e-02
2.601489238440990448e-02
-6.169897969812154770e-03
-2.846107631921768188e-02
1.812206767499446869e-02
3.535872697830200195e-02
3.494055941700935364e-02
8.280167356133460999e-03
7.996411062777042389e-03
5.137501750141382217e-03
3.322734683752059937e-02
9.217847138643264771e-02
1.758314222097396851e-01
1.425464749336242676e-01
1.109256520867347717e-01
7.527250796556472778e-02
5.496358871459960938e-02
4.025727510452270508e-02
6.798229366540908813e-02
2.194532454013824463e-01
1.627401858568191528e-01
8.605528622865676880e-02
-1.584987528622150421e-02
-1.027500350028276443e-02
-1.972860284149646759e-02
-2.310595475137233734e-03
1.440762132406234741e-01
5.994107574224472046e-02
-5.312236770987510681e-02
-2.514324784278869629e-01
-1.800835132598876953e-01
-9.685300290584564209e-02
-1.265579164028167725e-01
-5.077763344161212444e-04
-1.526529248803853989e-02
-9.861955046653747559e-02
-2.663350999355316162e-01
-1.977959573268890381e-01
-9.411997348070144653e-02
-1.078811362385749817e-01
-4.247826337814331055e-02
-2.537388168275356293e-02
-7.728867977857589722e-02
-1.859506815671920776e-01
-1.529665589332580566e-01
-5.931808799505233765e-02
-7.974221557378768921e-02
-4.530303552746772766e-02
-1.648352853953838348e-02
-3.603291884064674377e-02
-1.743081025779247284e-02
-1.902241073548793793e-02
-9.092594683170318604e-02
-1.368744969367980957e-01
-1.023377552628517151e-01
-9.244052320718765259e-02
-5.519206821918487549e-02
-5.052995681762695312e-02
-2.659797109663486481e-02
-1.312896460294723511e-01
-1.929651051759719849e-01
-1.082750186324119568e-01
-9.682285785675048828e-02
-7.238242030143737793e-02
-5.735498294234275818e-02
-7.979121990501880646e-03
-1.108791381120681763e-01
-1.929785460233688354e-01
-9.053048491477966309e-02
-8.838371187448501587e-02
-4.959107935428619385e-02
-7.558644562959671021e-02
-4.790970310568809509e-02
-8.328310400247573853e-02
-1.609436869621276855e-01
-6.233453750610351562e-02
-7.501343637704849243e-02
-1.123560518026351929e-01
-1.768669635057449341e-01
-1.464381366968154907e-01
-5.389808490872383118e-02
-1.392176598310470581e-01
-1.030291393399238586e-01
-8.766274154186248779e-02
-7.638543099164962769e-02
-1.425965428352355957e-01
-1.149063557386398315e-01
1.069944873452186584e-01
7.550843060016632080e-02
1.278650294989347458e-02
-5.101419612765312195e-02
-2.550306171178817749e-02
-1.909501291811466217e-02
5.049498286098241806e-03
1.023969426751136780e-01
9.353543817996978760e-02
2.046970464289188385e-02
1.928870682604610920e-03
7.903796434402465820e-02
1.284837722778320312e-01
1.183309778571128845e-01
2.169145643711090088e-02
1.863771863281726837e-02
7.149130105972290039e-02
6.601442396640777588e-02
2.966153202578425407e-03
-5.377028509974479675e-02
-8.610603213310241699e-02
6.115647405385971069e-02
6.042661517858505249e-02
1.081186160445213318e-01
1.146932020783424377e-01
2.082730084657669067e-02
-5.668389052152633667e-02
-1.303239017724990845e-01
-1.401332265231758356e-04
-2.933455444872379303e-02
6.101050227880477905e-02
1.564237177371978760e-01
1.374356597661972046e-01
7.462678104639053345e-02
-5.653207749128341675e-02
7.608066312968730927e-03
5.593650974333286285e-03
2.640927582979202271e-02
8.364201337099075317e-02
5.273096635937690735e-02
1.839832589030265808e-02
-8.937580138444900513e-02
-6.541302055120468140e-02
-4.732415825128555298e-02
-1.470231078565120697e-02
-1.429942715913057327e-02
-8.577321656048297882e-03
-2.963233739137649536e-02
-5.113110691308975220e-02
-6.357377022504806519e-02
-4.714315384626388550e-02
-3.701852634549140930e-03
-5.315136536955833435e-02
-8.486818522214889526e-02
-8.027882128953933716e-02
-8.087439090013504028e-02
-6.618375331163406372e-02
-4.124587774276733398e-02
-3.929568920284509659e-03
-4.282237961888313293e-02
-6.023976951837539673e-02
-4.979984462261199951e-02
-4.403686523437500000e-02
-3.382065147161483765e-02
-6.628745794296264648e-02
-7.246007770299911499e-02
-6.576223671436309814e-02
-5.828166380524635315e-02
-1.203520521521568298e-01
-1.268357336521148682e-01
-3.729832917451858521e-02
-3.855783492326736450e-02
-8.145511895418167114e-02
-1.484054774045944214e-01
-1.761631369590759277e-01
-2.040176987648010254e-01
-1.762013882398605347e-01
-3.623513877391815186e-02
-3.587054088711738586e-02
-5.091582238674163818e-02
-1.438773572444915771e-01
-1.404736191034317017e-01
-1.182129308581352234e-01
-7.845676690340042114e-02
-9.637292474508285522e-02
-1.020917072892189026e-01
-4.085504263639450073e-02
-1.153624579310417175e-01
-8.567473292350769043e-02
-9.128388762474060059e-02
-3.043986111879348755e-02
-9.259694069623947144e-02
-1.155281811952590942e-01
4.908009897917509079e-03
-1.582291536033153534e-02
1.726089790463447571e-02
1.979776471853256226e-02
4.330012202262878418e-02
-6.875292956829071045e-02
-7.284761965274810791e-02
6.430130451917648315e-03
-4.627552349120378494e-03
1.379851903766393661e-02
-4.428427293896675110e-02
-2.329328842461109161e-02
-1.004319041967391968e-01
-1.046872213482856750e-01
-6.691975891590118408e-02
-5.160167068243026733e-02
-4.911069571971893311e-02
-7.915791869163513184e-02
-6.786057353019714355e-02
6.486602872610092163e-02
9.506770223379135132e-02
6.184935569763183594e-02
-2.188960555940866470e-03
-5.206385254859924316e-02
-6.068756058812141418e-02
-3.638212010264396667e-02
1.307891458272933960e-01
2.095194309949874878e-01
1.756852716207504272e-01
1.025844663381576538e-01
4.516039788722991943e-02
-9.486326947808265686e-03
-1.575154066085815430e-02
6.312333792448043823e-02
1.043146923184394836e-01
8.979474753141403198e-02
5.457941442728042603e-02
5.112145468592643738e-02
-2.274225279688835144e-02
-1.080020144581794739e-02
-2.098958939313888550e-02
-1.125145610421895981e-02
7.431994657963514328e-03
6.087703630328178406e-02
1.093358397483825684e-01
9.952539578080177307e-03
-4.417063295841217041e-02
-1.295650154352188110e-01
-1.484903097152709961e-01
-1.348654031753540039e-01
-8.791493624448776245e-02
-5.500573292374610901e-02
-7.806710898876190186e-02
-9.214077889919281006e-02
-1.636584550142288208e-01
-1.753038167953491211e-01
-1.245588362216949463e-01
-8.172451704740524292e-02
-1.002633646130561829e-01
-1.390987187623977661e-01
-1.352443546056747437e-01
-1.497169286012649536e-01
-1.533942818641662598e-01
-1.500111073255538940e-01
-1.009390056133270264e-01
-1.087649092078208923e-01
-1.200213506817817688e-01
-1.059327274560928345e-01
-9.112673252820968628e-02
-7.522289454936981201e-02
-8.069952949881553650e-03
6.344676017761230469e-02
4.180997982621192932e-02
5.379856377840042114e-02
1.190427690744400024e-03
-5.762277543544769287e-02
-3.670766577124595642e-02
3.422226756811141968e-02
1.082783341407775879e-01
7.827146351337432861e-02
6.925726681947708130e-02
-7.729349657893180847e-03
-3.056667745113372803e-02
-1.089595537632703781e-02
9.534213691949844360e-02
1.623264551162719727e-01
1.696410030126571655e-01
1.439304649829864502e-01
7.170893996953964233e-02
-3.275868296623229980e-02
-5.489457026124000549e-02
3.880524635314941406e-02
3.484277427196502686e-02
8.632455766201019287e-02
8.721148222684860229e-02
6.967543065547943115e-02
-1.724602654576301575e-02
-3.715955466032028198e-02
2.357249148190021515e-02
1.068349927663803101e-02
6.158186867833137512e-02
1.193024441599845886e-01
1.263944208621978760e-01
-2.608823962509632111e-02
-4.833878576755523682e-02
-1.957292482256889343e-02
-4.532393533736467361e-03
9.775670617818832397e-02
1.791307032108306885e-01
1.552884280681610107e-01
-7.771840691566467285e-02
-8.919102698564529419e-02
-2.767997421324253082e-02
-2.900192339438945055e-04
3.560829162597656250e-02
7.996099442243576050e-02
7.477437704801559448e-02
2.107335627079010010e-02
7.403434067964553833e-02
5.092924833297729492e-02
6.136551965028047562e-03
-1.529708318412303925e-02
1.214316673576831818e-02
6.225145421922206879e-03
2.752884291112422943e-02
1.066720560193061829e-01
8.838052302598953247e-02
7.716462761163711548e-02
9.459386020898818970e-02
1.125605478882789612e-01
4.394810646772384644e-02
7.873567938804626465e-02
1.385714858770370483e-01
9.835020452737808228e-02
1.235697194933891296e-01
1.548312902450561523e-01
1.465685069561004639e-01
4.776351526379585266e-02
4.824782907962799072e-02
9.979722648859024048e-02
8.153522014617919922e-02
1.119049564003944397e-01
1.530712246894836426e-01
1.584163606166839600e-01
8.604165911674499512e-02
6.815765984356403351e-03
3.569122403860092163e-02
7.591842114925384521e-02
1.147399321198463440e-01
1.693900972604751587e-01
1.171496659517288208e-01
9.771823883056640625e-02
6.043824553489685059e-02
1.207288354635238647e-01
1.422569751739501953e-01
1.192345619201660156e-01
1.822301894426345825e-01
1.607670336961746216e-01
1.225656643509864807e-01
3.639406338334083557e-02
8.982163667678833008e-02
9.484782814979553223e-02
5.525259301066398621e-02
8.664409816265106201e-02
7.823365926742553711e-02
5.164980515837669373e-02
-1.064816191792488098e-01
-1.788606941699981689e-01
-1.507945805788040161e-01
-1.765517890453338623e-01
-1.492940783500671387e-01
-1.253940165042877197e-01
-1.212702170014381409e-01
-1.644815653562545776e-01
-2.678273916244506836e-01
-2.205926626920700073e-01
-2.791473865509033203e-01
-2.348370552062988281e-01
-1.932556778192520142e-01
-1.519754528999328613e-01
-1.610420048236846924e-01
-2.374180555343627930e-01
-2.139961719512939453e-01
-2.516148984432220459e-01
-2.128734141588211060e-01
-1.818828880786895752e-01
-1.276685744524002075e-01
-1.309205889701843262e-01
-1.424624621868133545e-01
-1.327354758977890015e-01
-1.423911452293395996e-01
-7.008866965770721436e-02
-4.588745906949043274e-02
-9.277878329157829285e-03
-1.134268194437026978e-01
-7.587148994207382202e-02
-7.118500024080276489e-02
-5.538724362850189209e-02
4.186404868960380554e-02
3.751042112708091736e-02
9.204173088073730469e-02
-2.198793739080429077e-01
-2.408867031335830688e-01
-1.686767041683197021e-01
-1.181978508830070496e-01
-3.554230555891990662e-02
-4.324305057525634766e-02
1.913166046142578125e-02
-1.908278912305831909e-01
-2.222252786159515381e-01
-1.916204243898391724e-01
-1.796717196702957153e-01
-1.288283020257949829e-01
-1.119051650166511536e-01
-4.138325154781341553e-02
-2.580529749393463135e-01
-1.828970015048980713e-01
3.326725959777832031e-02
1.410255879163742065e-01
1.204235702753067017e-01
1.343864798545837402e-01
4.377465695142745972e-02
-2.464110553264617920e-01
-1.637632101774215698e-01
1.080524697899818420e-01
2.122069895267486572e-01
1.850647330284118652e-01
2.056049555540084839e-01
1.254782974720001221e-01
-1.720410883426666260e-01
-8.438547700643539429e-02
1.172498464584350586e-01
2.238785922527313232e-01
1.602755784988403320e-01
1.262025088071823120e-01
3.800807148218154907e-02
-3.181139938533306122e-03
8.898293226957321167e-02
1.467921733856201172e-01
1.765915900468826294e-01
8.552742749452590942e-02
3.303985670208930969e-02
-2.284142374992370605e-02
1.342208683490753174e-01
2.216342389583587646e-01
1.774987131357192993e-01
8.151084184646606445e-02
-3.733080998063087463e-02
-5.358255654573440552e-02
-9.803200513124465942e-02
1.717296540737152100e-01
2.631422877311706543e-01
2.485935837030410767e-01
1.157791540026664734e-01
-2.820264548063278198e-02
-3.076090849936008453e-02
-4.625629633665084839e-02
1.114807873964309692e-01
1.751134693622589111e-01
1.551887094974517822e-01
3.193004429340362549e-02
-1.156753450632095337e-01
-1.163501292467117310e-01
-1.055560037493705750e-01
6.915905326604843140e-02
8.424470573663711548e-02
2.107699215412139893e-02
5.401013791561126709e-02
6.151444837450981140e-02
3.595907613635063171e-02
-4.478104412555694580e-02
1.440948992967605591e-01
1.737957894802093506e-01
9.668678790330886841e-02
1.085319370031356812e-01
1.279309093952178955e-01
1.093544363975524902e-01
-3.595357388257980347e-02
5.727264285087585449e-02
8.449503034353256226e-02
9.625765681266784668e-02
1.395642459392547607e-01
1.320874392986297607e-01
8.611527830362319946e-02
-4.370821267366409302e-02
1.619423925876617432e-02
5.164165422320365906e-02
5.813916027545928955e-02
1.073188111186027527e-01
5.906619504094123840e-02
4.225576668977737427e-02
-3.498802706599235535e-02
-4.047321528196334839e-02
-5.629334226250648499e-02
-9.164997935295104980e-02
6.646046880632638931e-03
1.130873337388038635e-02
1.524244528263807297e-02
-1.335811521857976913e-02
2.171793952584266663e-02
4.294072743505239487e-03
-6.657876074314117432e-02
-3.843483701348304749e-02
-9.804020076990127563e-02
-1.080642864108085632e-01
-9.115758538246154785e-02
9.911303408443927765e-03
-1.342413481324911118e-02
-8.501768857240676880e-02
-7.686967402696609497e-02
-8.813439309597015381e-02
-9.401846677064895630e-02
-7.361817359924316406e-02
-6.165352463722229004e-02
-2.342061139643192291e-02
6.673966348171234131e-02
1.166465729475021362e-01
1.059322282671928406e-01
1.251770704984664917e-01
9.953370690345764160e-02
-3.723695501685142517e-02
4.540693759918212891e-02
1.949331313371658325e-01
2.616313099861145020e-01
2.831300199031829834e-01
2.614756822586059570e-01
1.762614995241165161e-01
-3.333871066570281982e-02
1.328464690595865250e-02
1.366098523139953613e-01
2.565192282199859619e-01
3.278599977493286133e-01
3.406155705451965332e-01
2.012849897146224976e-01
-2.367219515144824982e-02
-2.566670626401901245e-02
1.857568323612213135e-02
7.330676913261413574e-02
1.071927398443222046e-01
1.420928090810775757e-01
9.376025199890136719e-02
-1.997106242924928665e-03
-5.226971954107284546e-02
-9.543316066265106201e-02
-5.051900818943977356e-02
2.242983877658843994e-02
7.134597748517990112e-02
4.366919398307800293e-02
-2.053388580679893494e-02
-4.500492289662361145e-02
-9.994609653949737549e-02
-7.542578130960464478e-02
-1.227831281721591949e-02
5.868639796972274780e-02
3.742110356688499451e-02
-3.414792567491531372e-02
-6.617943197488784790e-02
-9.157899767160415649e-02
-8.786230534315109253e-02
-3.054794669151306152e-02
4.370291251689195633e-03
6.263651419430971146e-03
2.481583040207624435e-03
5.746958777308464050e-02
8.621434867382049561e-02
7.547317445278167725e-02
-2.942855469882488251e-02
-1.927144266664981842e-02
-5.214173719286918640e-02
3.729212656617164612e-02
1.085713878273963928e-01
1.033318638801574707e-01
9.792707860469818115e-02
3.663967596367001534e-03
4.537222906947135925e-02
-2.612927556037902832e-02
1.507668495178222656e-01
1.992389112710952759e-01
1.101982444524765015e-01
1.213155034929513931e-02
-5.446376651525497437e-02
-1.298628561198711395e-02
-4.172535240650177002e-02
1.767536699771881104e-01
1.590036600828170776e-01
-1.111156656406819820e-03
-1.529578268527984619e-01
-1.691037863492965698e-01
-1.200618892908096313e-01
-4.452034085988998413e-02
1.128251254558563232e-01
5.860638618469238281e-02
-8.489520847797393799e-02
-2.222341597080230713e-01
-2.124958634376525879e-01
-1.941076666116714478e-01
-8.890962600708007812e-02
5.225000157952308655e-02
3.127763420343399048e-02
-1.005653738975524902e-01
-2.355366945266723633e-01
-2.360011190176010132e-01
-2.055383324623107910e-01
-1.267943680286407471e-01
1.845089718699455261e-02
9.484718553721904755e-03
-3.734055906534194946e-02
-1.135317087173461914e-01
-1.693117767572402954e-01
-1.889479011297225952e-01
-1.433762460947036743e-01
8.107371395453810692e-04
-6.287651136517524719e-03
-1.108076497912406921e-01
-9.458106756210327148e-02
-6.636209040880203247e-02
-4.288030043244361877e-02
-6.630883365869522095e-02
7.394573837518692017e-02
1.135327890515327454e-01
-2.546720765531063080e-02
-5.395544692873954773e-02
-1.538625219836831093e-03
1.995774544775485992e-02
-1.180007308721542358e-02
9.132924675941467285e-02
1.953994929790496826e-01
1.807736754417419434e-01
1.982903331518173218e-01
2.075161635875701904e-01
1.688079088926315308e-01
1.026647686958312988e-01
9.758730977773666382e-02
1.979855746030807495e-01
2.515267729759216309e-01
2.464493066072463989e-01
2.424311339855194092e-01
1.831555962562561035e-01
1.184830218553543091e-01
1.528417021036148071e-01
2.849445343017578125e-01
3.277479112148284912e-01
2.550182640552520752e-01
1.791107803583145142e-01
1.170390844345092773e-01
4.822406545281410217e-02
1.197287142276763916e-01
2.064746469259262085e-01
2.269472181797027588e-01
1.859517544507980347e-01
9.382951259613037109e-02
6.387662142515182495e-02
1.562592387199401855e-02
6.508384644985198975e-02
1.078517138957977295e-01
1.208027973771095276e-01
9.428518265485763550e-02
1.585375890135765076e-02
2.840539091266691685e-04
-3.116603754460811615e-02
1.799796521663665771e-01
2.486105263233184814e-01
1.728134304285049438e-01
6.931354850530624390e-02
4.746824875473976135e-02
4.818274825811386108e-02
3.312873467803001404e-02
2.246747910976409912e-01
2.789979875087738037e-01
1.712712496519088745e-01
5.887902155518531799e-02
2.863658405840396881e-02
5.228227749466896057e-02
4.195386543869972229e-02
1.525669097900390625e-01
2.471956908702850342e-01
2.047041654586791992e-01
1.711156070232391357e-01
1.337458640336990356e-01
1.707229912281036377e-01
1.204321086406707764e-01
9.057168662548065186e-02
1.552091538906097412e-01
1.547846943140029907e-01
1.753707677125930786e-01
2.222341895103454590e-01
2.817322015762329102e-01
1.975202709436416626e-01
4.632575437426567078e-02
7.835090905427932739e-02
7.739234715700149536e-02
9.676519036293029785e-02
1.373006701469421387e-01
2.242998480796813965e-01
1.766830533742904663e-01
4.241015762090682983e-02
3.676490113139152527e-02
4.486492276191711426e-02
7.937667518854141235e-02
1.261339634656906128e-01
1.855824738740921021e-01
1.342799663543701172e-01
5.960059817880392075e-03
-3.121161088347434998e-02
-7.345552742481231689e-02
-8.200122416019439697e-02
-7.003866136074066162e-02
-1.514597889035940170e-02
-1.023998390883207321e-02
-7.578542828559875488e-02
-1.134678870439529419e-01
-9.654564410448074341e-02
-9.095636010169982910e-02
-1.027524173259735107e-01
-6.835965812206268311e-02
-6.560228019952774048e-02
-1.288357675075531006e-01
-1.657570004463195801e-01
-1.292882263660430908e-01
-1.069576889276504517e-01
-1.465351879596710205e-01
-1.009851321578025818e-01
-5.713849887251853943e-02
-1.256472021341323853e-01
-1.495267748832702637e-01
-9.927640855312347412e-02
-9.405974298715591431e-02
-9.926044195890426636e-02
-6.429278850555419922e-02
-2.285220660269260406e-02
-1.506020575761795044e-01
-1.816199421882629395e-01
-9.257990866899490356e-02
-1.005859002470970154e-01
-8.055495470762252808e-02
-8.289713412523269653e-02
-2.068036794662475586e-02
-1.877149343490600586e-01
-1.891415268182754517e-01
-7.751544564962387085e-02
-6.859387457370758057e-02
-3.431290760636329651e-02
-4.792948067188262939e-02
-2.076553739607334137e-02
-1.809918135404586792e-01
-1.951034367084503174e-01
-1.067341193556785583e-01
-9.014724195003509521e-02
-5.634535104036331177e-02
-4.610364511609077454e-02
-4.332497343420982361e-02
-1.524544954299926758e-01
-1.721500754356384277e-01
-9.392666071653366089e-02
-6.731099635362625122e-02
-4.642836004495620728e-02
-8.801266551017761230e-02
-9.656161814928054810e-02
-9.198605082929134369e-03
5.170336365699768066e-02
1.053184494376182556e-01
1.361625343561172485e-01
8.488123863935470581e-02
8.058193325996398926e-02
2.623029984533786774e-02
-5.823714658617973328e-02
3.854476287961006165e-02
1.114756762981414795e-01
1.346108168363571167e-01
9.429087489843368530e-02
9.744397550821304321e-02
2.971857041120529175e-02
-4.126751795411109924e-02
3.530476614832878113e-02
2.468271739780902863e-02
1.047722436487674713e-02
-3.855717927217483521e-02
-6.281368900090456009e-03
-2.251858450472354889e-02
-7.995711266994476318e-02
-7.691159844398498535e-02
-5.809231847524642944e-02
-7.989504188299179077e-02
-1.488742381334304810e-01
-1.568397432565689087e-01
-1.645942181348800659e-01
-5.004819482564926147e-02
-8.807571977376937866e-02
-4.417233914136886597e-02
-1.181211844086647034e-01
-2.004410475492477417e-01
-2.061637938022613525e-01
-1.728204041719436646e-01
-3.187856823205947876e-02
-7.384125888347625732e-02
-5.689645931124687195e-02
-9.738604724407196045e-02
-1.534094065427780151e-01
-1.815307289361953735e-01
-1.510756015777587891e-01
-5.655714869499206543e-02
-7.571573555469512939e-02
-8.691295981407165527e-02
-1.168094575405120850e-01
-1.266949623823165894e-01
-1.225156560540199280e-01
-8.112814277410507202e-02
-1.014411970973014832e-01
-1.553876549005508423e-01
-1.761257052421569824e-01
-1.832255870103836060e-01
-1.994384974241256714e-01
-2.296510189771652222e-01
-1.819023787975311279e-01
-1.402231454849243164e-01
-1.806598305702209473e-01
-1.533326506614685059e-01
-1.857883483171463013e-01
-2.217178046703338623e-01
-2.762705981731414795e-01
-2.367150485515594482e-01
-1.442972719669342041e-01
-1.635030657052993774e-01
-1.168655604124069214e-01
-1.199032440781593323e-01
-1.433593928813934326e-01
-2.466584295034408569e-01
-2.307352572679519653e-01
-1.080601736903190613e-01
-8.471453934907913208e-02
-3.128780797123908997e-02
-2.120701130479574203e-03
2.135934121906757355e-02
-5.493512004613876343e-02
-8.875881135463714600e-02
-1.235174015164375305e-01
-1.360564231872558594e-01
-7.799101620912551880e-02
-3.917920589447021484e-02
-4.205559380352497101e-03
-3.827417269349098206e-02
-5.457369983196258545e-02
-1.593303680419921875e-01
-2.104631513357162476e-01
-2.039427459239959717e-01
-2.022999376058578491e-01
-1.422064453363418579e-01
-1.747158914804458618e-01
-1.054227352142333984e-01
-8.782689273357391357e-02
-1.284039616584777832e-01
-1.506145745515823364e-01
-1.975179165601730347e-01
-1.865918338298797607e-01
-1.686076819896697998e-01
-1.017488464713096619e-01
-1.766399890184402466e-01
-2.337211221456527710e-01
-1.641730964183807373e-01
-1.416639238595962524e-01
-1.997567415237426758e-01
-2.245271652936935425e-01
-1.639036983251571655e-01
-1.812083125114440918e-01
-2.667081952095031738e-01
-1.675262600183486938e-01
-1.202896758913993835e-01
-1.229349449276924133e-01
-1.516546308994293213e-01
-1.444696933031082153e-01
-5.326941981911659241e-02
-6.341488659381866455e-02
-9.214031510055065155e-03
2.685395441949367523e-02
3.202413022518157959e-02
1.120099425315856934e-01
3.099812008440494537e-02
-4.184574261307716370e-02
-2.673358656466007233e-02
1.235511247068643570e-02
3.614250198006629944e-02
8.731977641582489014e-02
1.968707293272018433e-01
1.221955344080924988e-01
-7.984251528978347778e-02
-1.064127404242753983e-02
8.850055187940597534e-02
1.559650301933288574e-01
1.933456212282180786e-01
2.435742616653442383e-01
1.222901046276092529e-01
-1.085048820823431015e-02
2.643552795052528381e-02
5.795811489224433899e-02
1.077081486582756042e-01
1.686783879995346069e-01
2.280522733926773071e-01
1.388954222202301025e-01
-1.117720641195774078e-02
-9.514956036582589149e-04
3.038767166435718536e-02
9.529858082532882690e-02
1.218659430742263794e-01
1.433663070201873779e-01
6.272419542074203491e-02
-1.145092919468879700e-01
-1.441155970096588135e-01
-1.535999923944473267e-01
-1.246427670121192932e-01
-1.182398051023483276e-01
-1.252847313880920410e-01
-9.290133416652679443e-02
-1.873124837875366211e-01
-1.948543339967727661e-01
-1.650055050849914551e-01
-1.440680474042892456e-01
-1.454803645610809326e-01
-1.578155308961868286e-01
-1.137864887714385986e-01
-2.677312493324279785e-01
-2.609097957611083984e-01
-1.611893922090530396e-01
-9.169349819421768188e-02
-1.208290457725524902e-01
-1.644039601087570190e-01
-1.473919749259948730e-01
-2.177390754222869873e-01
-1.929379552602767944e-01
-5.661862716078758240e-02
-2.712643891572952271e-02
-1.036601439118385315e-01
-1.409723609685897827e-01
-1.224386990070343018e-01
-1.733129620552062988e-01
-1.848302185535430908e-01
-1.268991529941558838e-01
-1.078281328082084656e-01
-1.519047319889068604e-01
-1.566219627857208252e-01
-1.035460159182548523e-01
-1.850917786359786987e-01
-1.759664118289947510e-01
-9.217378497123718262e-02
-1.168036982417106628e-01
-1.903891414403915405e-01
-1.808833479881286621e-01
-1.010518744587898254e-01
-1.478603780269622803e-01
-1.615341603755950928e-01
-1.391843855381011963e-01
-1.827949732542037964e-01
-2.063430696725845337e-01
-1.805552393198013306e-01
-9.293463081121444702e-02
-8.404394984245300293e-02
-7.422017306089401245e-02
4.146572947502136230e-02
5.687751621007919312e-02
-9.500898420810699463e-03
-6.600119173526763916e-02
-5.308930575847625732e-02
-1.135120764374732971e-01
-6.561118364334106445e-02
4.741818085312843323e-02
9.363436140120029449e-03
-9.432806074619293213e-02
-8.697222173213958740e-02
-6.623455882072448730e-02
-1.458669304847717285e-01
-1.281790137290954590e-01
-4.356602951884269714e-02
-1.028443425893783569e-01
-1.846697032451629639e-01
-1.128183677792549133e-01
-6.420778483152389526e-02
-1.233965978026390076e-01
-1.620587259531021118e-01
-1.225014850497245789e-01
-2.046529203653335571e-01
-2.377622127532958984e-01
-1.795324385166168213e-01
-9.879079461097717285e-02
-1.071920022368431091e-01
-1.503871977329254150e-01
-1.563076823949813843e-01
-1.916099786758422852e-01
-2.269282490015029907e-01
-1.413050889968872070e-01
-1.027196720242500305e-01
-8.336302638053894043e-02
-1.002037823200225830e-01
-8.912686258554458618e-02
-9.132306277751922607e-02
-7.329630106687545776e-02
-5.642357096076011658e-02
-5.614225566387176514e-02
-6.353645771741867065e-02
-5.826492607593536377e-02
-2.829810045659542084e-02
-1.790529303252696991e-02
-6.399679929018020630e-02
-8.030688762664794922e-02
-1.056511402130126953e-01
-2.508533596992492676e-01
-2.619141936302185059e-01
-1.247319057583808899e-01
-9.879802167415618896e-02
-1.314227283000946045e-01
-1.394255012273788452e-01
-7.916937023401260376e-02
-2.733363509178161621e-01
-3.083764314651489258e-01
-1.809696555137634277e-01
-1.495502293109893799e-01
-1.451681107282638550e-01
-8.915830403566360474e-02
-3.549841791391372681e-02
-1.425635665655136108e-01
-1.943367272615432739e-01
-1.111586913466453552e-01
-8.594749867916107178e-02
-6.627034395933151245e-02
-7.138242572546005249e-02
-3.625262156128883362e-02
-4.390376433730125427e-02
-8.090331405401229858e-02
-1.758187636733055115e-02
2.144504152238368988e-02
9.877862036228179932e-02
1.245670020580291748e-01
1.056755706667900085e-01
2.233019657433032990e-02
1.998998783528804779e-02
7.227000594139099121e-02
5.396060273051261902e-02
1.094805300235748291e-01
1.574026793241500854e-01
1.308843493461608887e-01
-1.765463035553693771e-03
2.377069741487503052e-02
9.251219779253005981e-02
1.290461272001266479e-01
1.669526696205139160e-01
1.518758982419967651e-01
7.976352423429489136e-02
-8.013698458671569824e-02
-6.194883584976196289e-02
-3.749183611944317818e-03
8.887942880392074585e-03
-3.730025514960289001e-02
-3.018020465970039368e-02
-4.672414436936378479e-02
1.317300796508789062e-01
1.929641366004943848e-01
1.393651515245437622e-01
1.452637761831283569e-01
9.999639540910720825e-02
8.479199558496475220e-02
1.052593626081943512e-02
2.754375934600830078e-01
4.061179757118225098e-01
2.957004010677337646e-01
2.684771418571472168e-01
2.120189666748046875e-01
1.647861897945404053e-01
2.076936326920986176e-02
1.867805719375610352e-01
3.034280240535736084e-01
2.640422284603118896e-01
2.687084972858428955e-01
2.384896576404571533e-01
2.189477682113647461e-01
8.015736937522888184e-02
1.135325282812118530e-01
2.090672105550765991e-01
1.836510449647903442e-01
1.767246723175048828e-01
9.887123107910156250e-02
1.102666109800338745e-01
2.120286971330642700e-02
1.441191136837005615e-01
2.171211838722229004e-01
1.728157997131347656e-01
1.601832360029220581e-01
1.092534735798835754e-01
1.050693988800048828e-01
5.647766403853893280e-03
1.887264847755432129e-01
2.600456774234771729e-01
1.793914735317230225e-01
7.755632698535919189e-02
4.693564027547836304e-02
1.091414391994476318e-01
8.316999301314353943e-03
9.814790636301040649e-02
1.607068330049514771e-01
1.184350550174713135e-01
5.588585510849952698e-02
2.637572586536407471e-02
3.050378337502479553e-02
-1.930566877126693726e-02
-7.744646072387695312e-02
-7.946575433015823364e-02
-8.645150065422058105e-02
-7.321103662252426147e-02
-4.607321694493293762e-02
-1.097833365201950073e-02
-6.028498336672782898e-02
-1.045536100864410400e-01
-9.940567612648010254e-02
-1.188676208257675171e-01
-1.305079758167266846e-01
-1.246826872229576111e-01
-1.043849065899848938e-01
-1.508083045482635498e-01
-1.516671478748321533e-01
-1.540749669075012207e-01
-1.287084966897964478e-01
-1.078816130757331848e-01
-9.486609697341918945e-02
-1.050264835357666016e-01
-1.475978791713714600e-01
-1.681793779134750366e-01
-1.880247294902801514e-01
-1.255543082952499390e-01
-1.433624625205993652e-01
-2.051478624343872070e-01
-2.291161566972732544e-01
-2.003552168607711792e-01
-2.488694936037063599e-01
-2.842685580253601074e-01
-1.838659942150115967e-01
-1.593762636184692383e-01
-1.681844890117645264e-01
-1.700453162193298340e-01
-1.482573449611663818e-01
-2.271403223276138306e-01
-2.489461749792098999e-01
-1.823374629020690918e-01
-1.928429305553436279e-01
-1.853970885276794434e-01
-1.744852215051651001e-01
-1.137682497501373291e-01
-2.450660616159439087e-01
-2.786886394023895264e-01
-1.794848889112472534e-01
-1.886663138866424561e-01
-1.552865505218505859e-01
-1.174464449286460876e-01
-5.597544461488723755e-02
-9.144896268844604492e-02
-7.542426139116287231e-02
-2.396246232092380524e-02
-3.018462285399436951e-02
-6.601332128047943115e-02
-1.024014577269554138e-01
-8.975822478532791138e-02
-7.524399459362030029e-02
-7.038934528827667236e-02
-2.799661085009574890e-02
-2.607588283717632294e-02
-3.911071643233299255e-02
-6.954397261142730713e-02
-6.854321062564849854e-02
-7.459132466465234756e-04
-1.485610497184097767e-03
-4.875786229968070984e-02
-4.476100951433181763e-02
6.843753904104232788e-02
1.372728943824768066e-01
1.255309730768203735e-01
1.880322955548763275e-02
2.189255505800247192e-02
1.435882993973791599e-03
3.186292573809623718e-02
2.480969578027725220e-01
3.944451510906219482e-01
3.331310749053955078e-01
6.964343041181564331e-02
1.153430491685867310e-01
5.238797515630722046e-02
9.458801895380020142e-02
2.588008046150207520e-01
4.414003789424896240e-01
3.290720283985137939e-01
1.482813358306884766e-01
2.258438915014266968e-01
1.686074733734130859e-01
1.677434444427490234e-01
2.218905389308929443e-01
3.819634914398193359e-01
2.941135764122009277e-01
7.438619434833526611e-02
1.103205680847167969e-01
4.649525880813598633e-02
4.925513640046119690e-02
4.358619824051856995e-02
1.050308048725128174e-01
7.446078956127166748e-02
-1.052230894565582275e-01
-1.814677864313125610e-01
-1.742709875106811523e-01
-2.261843979358673096e-01
-1.977007836103439331e-01
-1.972454935312271118e-01
-1.542893499135971069e-01
-1.006852537393569946e-01
-1.781167685985565186e-01
-2.019381225109100342e-01
-2.521183490753173828e-01
-2.285185903310775757e-01
-2.534690797328948975e-01
-2.046942114830017090e-01
-1.119736880064010620e-01
-2.209818363189697266e-01
-2.772175669670104980e-01
-2.728861570358276367e-01
-2.044513821601867676e-01
-2.248488664627075195e-01
-1.992518454790115356e-01
-1.171216145157814026e-01
-2.081605643033981323e-01
-2.883117198944091797e-01
-2.629818320274353027e-01
-2.183471769094467163e-01
-2.665635347366333008e-01
-2.278113514184951782e-01
-1.094118580222129822e-01
-1.471259444952011108e-01
-2.093170285224914551e-01
-2.484728991985321045e-01
-2.534205317497253418e-01
-2.903302609920501709e-01
-2.233554720878601074e-01
-1.003028005361557007e-01
-1.520128548145294189e-01
-1.572822034358978271e-01
-2.118515223264694214e-01
-2.565074563026428223e-01
-3.056738972663879395e-01
-2.485123574733734131e-01
-9.046223014593124390e-02
-9.337008744478225708e-02
-8.902044594287872314e-02
-1.086044609546661377e-01
-1.006002649664878845e-01
-1.141651943325996399e-01
-1.057876646518707275e-01
-6.609278917312622070e-02
-6.759766489267349243e-02
-7.196098566055297852e-02
-6.991866230964660645e-02
-5.537756904959678650e-02
-5.289733037352561951e-02
-4.046424478292465210e-02
-1.790395528078079224e-01
-1.813386678695678711e-01
-1.481718420982360840e-01
-1.242113783955574036e-01
-9.117791801691055298e-02
-1.129069477319717407e-01
-7.698915898799896240e-02
-2.079047560691833496e-01
-2.447481751441955566e-01
-2.050622403621673584e-01
-1.486336439847946167e-01
-9.958010166883468628e-02
-9.418765455484390259e-02
-6.929760426282882690e-02
-1.531900465488433838e-01
-1.695365905761718750e-01
-1.243168786168098450e-01
-6.630180776119232178e-02
-1.088242977857589722e-02
1.331291254609823227e-02
1.433606352657079697e-02
-1.149731650948524475e-01
-1.235883310437202454e-01
-6.901892274618148804e-02
-2.346082217991352081e-02
3.785859420895576477e-02
8.579343557357788086e-02
6.146074831485748291e-02
-6.083769723773002625e-02
-1.001752838492393494e-01
-8.956754952669143677e-02
-1.063102036714553833e-01
-4.875097423791885376e-02
-2.172106690704822540e-02
1.095807179808616638e-02
-6.912641972303390503e-02
-1.021419689059257507e-01
-8.527986705303192139e-02
-1.174653470516204834e-01
-9.960597753524780273e-02
-7.501053810119628906e-02
-2.633718959987163544e-02
-1.894954591989517212e-02
-6.477741524577140808e-03
5.690798535943031311e-02
1.019020304083824158e-01
1.851631104946136475e-01
1.908248364925384521e-01
1.257684826850891113e-01
-9.362013079226016998e-03
3.881897404789924622e-02
9.086345881223678589e-02
1.151898577809333801e-01
1.974984258413314819e-01
2.048782408237457275e-01
1.062017306685447693e-01
1.712165400385856628e-02
5.460531637072563171e-02
1.123233884572982788e-01
1.298397034406661987e-01
1.712669730186462402e-01
1.173085495829582214e-01
2.257268875837326050e-02
2.893173601478338242e-03
4.762609023600816727e-03
3.778633475303649902e-02
1.890206825919449329e-03
-1.315429620444774628e-02
-1.281215995550155640e-01
-1.378456354141235352e-01
2.017803257331252098e-03
4.890502244234085083e-02
2.602372691035270691e-02
-8.093765377998352051e-02
-1.567655056715011597e-01
-1.900117844343185425e-01
-1.447714418172836304e-01
3.311571199446916580e-03
5.310086533427238464e-02
-2.353114541620016098e-03
-1.156023219227790833e-01
-2.139375805854797363e-01
-2.230592519044876099e-01
-1.635340601205825806e-01
-3.780413419008255005e-02
-2.442728914320468903e-02
-4.206823185086250305e-02
-1.379079520702362061e-01
-2.297328263521194458e-01
-2.568010687828063965e-01
-1.650325506925582886e-01
-1.172168403863906860e-01
-1.363302022218704224e-01
-1.789568513631820679e-01
-1.187241077423095703e-01
-8.448361605405807495e-02
-4.174473136663436890e-02
-1.918391138315200806e-02
-1.091353595256805420e-01
-1.757050156593322754e-01
-2.369639575481414795e-01
-1.767440587282180786e-01
-1.412272006273269653e-01
-8.569583296775817871e-02
-2.720126137137413025e-02
-4.691110923886299133e-02
-7.315029203891754150e-02
-1.707791537046432495e-01
-1.719304472208023071e-01
-1.704873144626617432e-01
-1.794667392969131470e-01
-1.346433609724044800e-01
-3.052044287323951721e-02
-4.123482853174209595e-02
-1.074260622262954712e-01
-1.695220321416854858e-01
-1.478527486324310303e-01
-8.123177289962768555e-02
-4.919124767184257507e-02
3.368569165468215942e-02
2.505261264741420746e-02
6.241345405578613281e-02
3.464777395129203796e-02
4.472718387842178345e-02
4.472076892852783203e-02
1.157063711434602737e-02
-1.622711424715816975e-03
-6.034818664193153381e-02
-7.667792029678821564e-03
-1.382190850563347340e-03
7.090864330530166626e-02
7.828459888696670532e-02
4.676038399338722229e-02
-5.326405912637710571e-02
-1.225916743278503418e-01
-7.742834836244583130e-02
-2.962250076234340668e-02
9.268055669963359833e-03
-6.673641037195920944e-03
-1.968098804354667664e-02
3.359387814998626709e-02
4.588720202445983887e-02
6.377868354320526123e-03
-2.495313249528408051e-02
-6.594317406415939331e-02
-1.131020113825798035e-01
-1.035216823220252991e-01
-7.007784396409988403e-02
-1.095060035586357117e-01
-4.983493685722351074e-02
-2.061185427010059357e-03
-1.561384834349155426e-02
-7.136178016662597656e-02
-8.801359683275222778e-02
-1.268096417188644409e-01
-2.210633605718612671e-01
-1.203014031052589417e-01
-8.138731122016906738e-02
-8.240560442209243774e-02
-1.492711454629898071e-01
-1.574937403202056885e-01
-1.047711893916130066e-01
-1.849704831838607788e-01
-8.059038221836090088e-02
-2.833515033125877380e-02
-4.440895467996597290e-02
-1.105931699275970459e-01
-1.571469455957412720e-01
-5.656699463725090027e-02
-6.995977461338043213e-02
-3.674714593216776848e-03
2.343307062983512878e-02
9.993551298975944519e-03
-2.899433672428131104e-02
-8.362066745758056641e-02
-2.024782635271549225e-02
-1.842768676578998566e-02
1.260323822498321533e-02
1.622384041547775269e-02
-1.233267690986394882e-02
-2.023306861519813538e-02
-6.913088262081146240e-02
-9.764804271981120110e-04
-1.295496802777051926e-02
7.883173413574695587e-03
-3.295928763691335917e-04
-2.500232681632041931e-02
-3.154744952917098999e-02
-5.547736957669258118e-02
-3.272866457700729370e-02
-3.342382609844207764e-02
-1.206227019429206848e-02
-2.036594226956367493e-02
-2.577113546431064606e-02
-1.584737747907638550e-02
-1.598287560045719147e-02
-2.255747653543949127e-02
-5.900055635720491409e-03
2.216865681111812592e-02
2.572989650070667267e-02
1.126401033252477646e-02
2.751198969781398773e-02
-2.190943993628025055e-02
-7.273003458976745605e-02
-1.253651268780231476e-02
8.607365190982818604e-02
1.418251991271972656e-01
9.694588929414749146e-02
9.422414749860763550e-02
1.682532019913196564e-02
-1.307850480079650879e-01
-7.999685406684875488e-02
2.835443615913391113e-02
7.576401531696319580e-02
-4.033717513084411621e-02
-1.089345216751098633e-01
-1.002832651138305664e-01
-1.402551829814910889e-01
-1.107460707426071167e-01
-6.315680593252182007e-02
-5.403130874037742615e-02
-8.840067684650421143e-02
-1.637081205844879150e-01
-1.107814237475395203e-01
-1.448827385902404785e-01
-1.454306244850158691e-01
-6.993465870618820190e-02
-3.200993686914443970e-02
-1.111967489123344421e-01
-2.278251945972442627e-01
-1.889637857675552368e-01
-9.584128856658935547e-02
-9.943198412656784058e-02
-7.564324885606765747e-02
-3.489074110984802246e-02
-5.519777163863182068e-02
-1.131879836320877075e-01
-8.249767869710922241e-02
-1.217423230409622192e-01
-7.589134573936462402e-02
-5.092253163456916809e-02
-1.691267453134059906e-02
-5.885899439454078674e-02
-5.254073813557624817e-02
-2.940955013036727905e-02
-1.153692137449979782e-02
3.940555453300476074e-02
2.555726096034049988e-03
3.507204353809356689e-02
6.181117147207260132e-03
-2.917267847806215286e-03
-2.408615779131650925e-03
5.609133094549179077e-02
6.762575358152389526e-02
6.182613223791122437e-02
8.255867660045623779e-02
1.371090859174728394e-01
1.043733656406402588e-01
7.716298103332519531e-02
7.570434361696243286e-02
4.341492801904678345e-02
4.145013540983200073e-02
5.149102210998535156e-02
1.231186762452125549e-01
5.184259265661239624e-02
1.645139418542385101e-02
8.960749953985214233e-02
5.019196867942810059e-02
2.077743038535118103e-02
1.419737003743648529e-02
6.400036811828613281e-02
3.618409484624862671e-02
9.991019032895565033e-03
6.367123872041702271e-02
4.888293892145156860e-02
3.490747985779307783e-05
-5.599159374833106995e-02
-6.970774382352828979e-02
-3.175333887338638306e-02
-1.124768797308206558e-02
2.352514676749706268e-02
1.628932356834411621e-02
-1.004836708307266235e-02
-5.116937682032585144e-02
-6.425967812538146973e-02
-5.865952372550964355e-02
-4.683586210012435913e-02
-2.357971481978893280e-02
5.245405435562133789e-02
5.038542672991752625e-02
-9.551613591611385345e-03
-5.889939889311790466e-02
-1.485555320978164673e-01
-1.265322715044021606e-01
8.733473718166351318e-03
9.356058388948440552e-02
2.096565999090671539e-02
-2.340012229979038239e-02
-8.364313840866088867e-02
-1.633951216936111450e-01
-1.495798677206039429e-01
-2.468387037515640259e-02
3.786057233810424805e-02
-1.759332790970802307e-02
8.414199575781822205e-03
-1.567103154957294464e-02
-3.238635510206222534e-02
-6.113431602716445923e-02
-5.929184332489967346e-02
-3.955671563744544983e-02
-5.585964769124984741e-02
3.285196423530578613e-02
7.117149233818054199e-02
8.858523517847061157e-02
1.223218441009521484e-02
-7.993157207965850830e-02
-1.117325946688652039e-01
-1.181313768029212952e-01
-2.098561264574527740e-02
5.547385662794113159e-03
3.561235219240188599e-02
-3.359028324484825134e-02
-1.485289186239242554e-01
-1.469857543706893921e-01
-9.141878783702850342e-02
-4.132602363824844360e-02
-4.364076629281044006e-02
3.364349529147148132e-02
-2.222280018031597137e-02
-1.043294221162796021e-01
-8.434820175170898438e-02
-7.260157912969589233e-02
-4.405315965414047241e-02
-9.425899386405944824e-02
-8.395574986934661865e-02
-7.153067737817764282e-02
3.418979048728942871e-02
1.311601605266332626e-02
3.505494073033332825e-02
3.877399861812591553e-02
4.194894060492515564e-02
2.828336507081985474e-02
-5.126155912876129150e-02
3.508758917450904846e-02
3.056594915688037872e-02
1.651404611766338348e-02
2.040994539856910706e-02
5.360943451523780823e-02
5.637356638908386230e-02
-4.119805619120597839e-02
6.276969611644744873e-02
5.063581839203834534e-02
4.264269396662712097e-02
-3.542494401335716248e-02
-8.363125845789909363e-03
-3.754429053515195847e-03
-5.385973304510116577e-02
3.645332902669906616e-02
-2.962734084576368332e-03
2.896079421043395996e-02
-6.586574018001556396e-02
-3.031293302774429321e-02
-9.774029999971389771e-02
-1.202859207987785339e-01
4.509123414754867554e-02
4.303990397602319717e-03
3.157529234886169434e-02
-1.030481904745101929e-01
-1.195295900106430054e-01
-1.766975820064544678e-01
-1.406006515026092529e-01
4.593190178275108337e-02
3.000550530850887299e-02
7.522188872098922729e-02
-4.475932195782661438e-02
-1.026999577879905701e-01
-1.736396253108978271e-01
-1.327217817306518555e-01
3.294103220105171204e-02
2.091325819492340088e-02
2.475746721029281616e-02
-6.701655685901641846e-02
-1.174156814813613892e-01
-1.478592008352279663e-01
-1.231806352734565735e-01
-1.197122186422348022e-01
-8.230646699666976929e-02
-1.054099388420581818e-02
6.105878390371799469e-03
-7.920520007610321045e-02
-1.484161913394927979e-01
-1.470188349485397339e-01
-1.022092550992965698e-01
-3.100162371993064880e-02
6.280963122844696045e-02
1.279003322124481201e-01
3.954598680138587952e-02
-5.788847431540489197e-02
-1.283118128776550293e-01
-3.557205945253372192e-02
-2.170610707253217697e-03
1.463643391616642475e-03
2.648918516933917999e-02
-2.811299823224544525e-02
-5.759298428893089294e-02
-1.128220483660697937e-01
-1.525226887315511703e-02
-4.031923133879899979e-03
-3.092982247471809387e-02
-3.228576481342315674e-02
-2.022313326597213745e-02
-1.281102187931537628e-02
-9.634087234735488892e-02
-8.429481089115142822e-02
-6.604069471359252930e-02
-7.861422002315521240e-02
-5.792437493801116943e-02
-6.162491068243980408e-02
-6.762032955884933472e-02
-1.113390773534774780e-01
-1.543121933937072754e-01
-1.841373741626739502e-01
-1.237745210528373718e-01
-1.125099882483482361e-01
-5.067796260118484497e-02
-7.376486808061599731e-02
-8.376182615756988525e-02
-1.705199778079986572e-01
-1.781640648841857910e-01
-1.256579309701919556e-01
-7.283144444227218628e-02
-3.402004390954971313e-02
-5.187096819281578064e-02
-7.568969577550888062e-02
-5.262561142444610596e-02
-2.357349731028079987e-02
-3.258410841226577759e-02
-5.432671681046485901e-02
-9.063222259283065796e-02
-4.252769425511360168e-02
-3.684915229678153992e-02
-3.572326526045799255e-02
8.221436291933059692e-03
-3.637214004993438721e-02
-5.167860537767410278e-02
-1.113611757755279541e-01
-4.195247590541839600e-02
-4.744161665439605713e-02
-9.399585425853729248e-02
-4.846579208970069885e-02
-9.067079424858093262e-02
-8.765790611505508423e-02
-1.998363435268402100e-01
-1.501885354518890381e-01
-1.293297857046127319e-01
-2.130418270826339722e-02
1.037149690091609955e-02
-1.885950006544589996e-02
-4.534417018294334412e-02
-1.726571768522262573e-01
-1.810048967599868774e-01
-1.310484409332275391e-01
4.876392334699630737e-02
1.050653383135795593e-01
1.175447925925254822e-01
9.834858775138854980e-02
1.448572240769863129e-02
-7.001899927854537964e-02
-9.917283803224563599e-02
8.569374680519104004e-02
1.635659039020538330e-01
1.780831813812255859e-01
1.682027280330657959e-01
1.244158670306205750e-01
2.116388641297817230e-02
-3.885891288518905640e-02
5.969310179352760315e-02
1.187794208526611328e-01
1.530050039291381836e-01
1.774308085441589355e-01
1.579434871673583984e-01
1.152053400874137878e-01
2.105164900422096252e-02
-9.102744609117507935e-02
-9.436216950416564941e-02
-1.186083629727363586e-01
-7.823277264833450317e-02
-8.448247611522674561e-02
-6.613862514495849609e-02
-9.444900602102279663e-02
-8.035749942064285278e-02
-8.527273684740066528e-02
-1.566363424062728882e-01
-1.469158530235290527e-01
-1.352501213550567627e-01
-8.215511590242385864e-02
-8.842798322439193726e-02
-7.459121197462081909e-02
-8.355616778135299683e-02
-1.242154389619827271e-01
-1.172854751348495483e-01
-1.046673804521560669e-01
-1.985200680792331696e-02
-1.131257601082324982e-02
-6.243337690830230713e-02
-8.780562132596969604e-02
-1.035963371396064758e-01
-1.011473983526229858e-01
-1.856096088886260986e-02
1.412161439657211304e-01
1.239404380321502686e-01
-4.270005226135253906e-02
1.044415868818759918e-02
4.406635835766792297e-02
1.003542393445968628e-01
1.263633221387863159e-01
1.527255773544311523e-01
8.546378463506698608e-02
-1.279322654008865356e-01
-8.103775978088378906e-02
-5.123080313205718994e-02
9.231559932231903076e-02
1.245338618755340576e-01
1.757762432098388672e-01
1.007247641682624817e-01
-1.161391586065292358e-01
-6.704466789960861206e-02
-3.045537695288658142e-02
4.373057186603546143e-02
3.513035550713539124e-02
2.315199188888072968e-02
-9.952056221663951874e-03
-1.475946009159088135e-01
-1.319889277219772339e-01
-1.334466636180877686e-01
-1.527541577816009521e-01
-1.768098771572113037e-01
-1.160173043608665466e-01
-1.133740171790122986e-01
-1.304918676614761353e-01
-5.919571220874786377e-02
-8.561043441295623779e-02
-1.129808574914932251e-01
-1.775901466608047485e-01
-1.051326468586921692e-01
-1.080602258443832397e-01
-1.061004474759101868e-01
-6.615173071622848511e-02
-9.240313619375228882e-02
-1.139426007866859436e-01
-1.755063682794570923e-01
-1.815218180418014526e-01
-1.492459028959274292e-01
-4.986557364463806152e-02
-1.433847006410360336e-02
-5.840030685067176819e-02
-1.807052493095397949e-01
-1.880090683698654175e-01
-2.417518794536590576e-01
-1.835693120956420898e-01
-5.582657828927040100e-02
-5.219432711601257324e-02
-5.507956445217132568e-02
-1.384550034999847412e-01
-1.172814816236495972e-01
-1.674011051654815674e-01
-1.191777586936950684e-01
-1.465753912925720215e-01
-1.328992545604705811e-01
-8.511746674776077271e-02
-1.229249313473701477e-01
-8.539570122957229614e-02
-7.709082216024398804e-02
-6.358102709054946899e-02
-1.358933746814727783e-01
-1.304283589124679565e-01
-6.729191541671752930e-02
-6.830506771802902222e-02
-7.186776399612426758e-02
-5.227598920464515686e-02
-5.782568082213401794e-02
-3.354967013001441956e-02
4.370663687586784363e-02
1.983248889446258545e-01
2.919158637523651123e-01
2.971477806568145752e-01
2.267885357141494751e-01
1.573901772499084473e-01
-2.412215992808341980e-02
2.494719065725803375e-02
2.128837108612060547e-01
3.789115846157073975e-01
3.646143674850463867e-01
3.263710439205169678e-01
1.724117994308471680e-01
7.307580858469009399e-02
1.145286932587623596e-01
1.576819419860839844e-01
3.063388466835021973e-01
3.039039969444274902e-01
2.868600189685821533e-01
1.351494938135147095e-01
1.164504140615463257e-01
1.559916436672210693e-01
1.031693890690803528e-01
2.565500736236572266e-01
2.372372895479202271e-01
2.483500689268112183e-01
6.105245649814605713e-02
1.447228938341140747e-01
1.879113763570785522e-01
8.445522934198379517e-02
1.468860805034637451e-01
1.184777766466140747e-01
1.224973052740097046e-01
2.274375036358833313e-02
2.151072770357131958e-01
3.257472515106201172e-01
1.706812530755996704e-01
2.083359658718109131e-01
1.256465166807174683e-01
6.912168115377426147e-02
-2.589799277484416962e-02
1.887112408876419067e-01
2.460711896419525146e-01
1.218030676245689392e-01
1.296559721231460571e-01
1.025908589363098145e-01
3.853005543351173401e-02
-4.946174472570419312e-02
5.756623297929763794e-02
1.624214090406894684e-02
-5.322308838367462158e-02
1.228418387472629547e-02
5.214846879243850708e-02
7.095853239297866821e-02
4.078538715839385986e-02
1.299789994955062866e-01
7.285935431718826294e-02
2.237446233630180359e-02
1.129720658063888550e-01
1.298171132802963257e-01
1.982132941484451294e-01
1.295491456985473633e-01
1.380986720323562622e-01
1.056813821196556091e-01
1.077440977096557617e-01
1.718585491180419922e-01
2.356715351343154907e-01
3.122543990612030029e-01
2.103635072708129883e-01
1.196682155132293701e-01
1.465477198362350464e-01
1.599679291248321533e-01
1.969405114650726318e-01
2.470039129257202148e-01
3.155061900615692139e-01
1.766203790903091431e-01
7.705178111791610718e-02
1.267774701118469238e-01
1.176334023475646973e-01
1.253511458635330200e-01
1.411941498517990112e-01
1.841734349727630615e-01
1.164862141013145447e-01
8.755516260862350464e-02
1.589323878288269043e-01
1.236875802278518677e-01
7.035005092620849609e-02
-2.727864682674407959e-02
-9.093812108039855957e-02
-8.028960227966308594e-02
5.853199958801269531e-02
8.571295440196990967e-02
5.348825454711914062e-02
-1.789454557001590729e-02
-1.196123883128166199e-01
-1.470668762922286987e-01
-8.697737753391265869e-02
-5.515246093273162842e-02
-3.989095985889434814e-02
1.381581556051969528e-02
4.781058430671691895e-02
6.014905520714819431e-04
-2.662387117743492126e-02
-8.922109380364418030e-03
-1.116872951388359070e-01
-7.333964109420776367e-02
-8.349638432264328003e-03
4.841735213994979858e-02
-3.546156361699104309e-02
-5.051465332508087158e-02
-2.794820629060268402e-02
-1.164306253194808960e-01
-9.167454391717910767e-02
-6.693428754806518555e-02
2.245300821959972382e-02
-1.694198325276374817e-02
-1.479983329772949219e-02
-7.399916648864746094e-03
-5.501000583171844482e-02
-2.957856096327304840e-02
-3.135401383042335510e-02
3.026183322072029114e-02
2.264031581580638885e-02
8.445138484239578247e-02
1.617956906557083130e-02
-3.978543356060981750e-02
-1.874381862580776215e-02
3.229581937193870544e-02
1.031951978802680969e-01
7.868710160255432129e-02
1.390867680311203003e-01
4.252116009593009949e-02
-1.041554734110832214e-01
-6.720074266195297241e-02
4.599028453230857849e-02
1.713113635778427124e-01
1.609066277742385864e-01
1.549128293991088867e-01
3.098731674253940582e-02
-1.133783310651779175e-01
-9.140018373727798462e-02
-9.470837190747261047e-03
6.827181577682495117e-02
7.981620728969573975e-02
8.524546027183532715e-02
3.544045612215995789e-02
8.676518686115741730e-03
1.077219191938638687e-02
-4.842517524957656860e-02
-6.650629639625549316e-02
-9.292041510343551636e-02
-8.043280243873596191e-02
-6.547790020704269409e-02
1.223268173635005951e-02
5.646218731999397278e-02
-2.808634235407225788e-05
-5.564984306693077087e-02
-9.041640907526016235e-02
-8.805283904075622559e-02
-6.493346393108367920e-02
3.681471198797225952e-02
9.707071632146835327e-02
7.156831771135330200e-02
-2.811010740697383881e-02
-4.187673330307006836e-02
-1.637865789234638214e-02
3.404496610164642334e-02
-2.060889266431331635e-02
3.188447654247283936e-02
8.783030509948730469e-02
2.388851344585418701e-02
2.957707736641168594e-03
1.211169362068176270e-02
5.473379418253898621e-02
-1.238391641527414322e-02
1.732062920928001404e-02
2.510702796280384064e-02
1.984191872179508209e-02
3.579496219754219055e-02
5.137207731604576111e-02
5.669119954109191895e-02
-1.490952540189027786e-02
-1.340582687407732010e-02
-3.504743427038192749e-02
-2.564498921856284142e-03
1.652773097157478333e-02
1.345335692167282104e-02
4.690418951213359833e-03
-4.787640646100044250e-03
-4.772517364472150803e-03
-3.717983514070510864e-02
-7.317571900784969330e-03
3.245700895786285400e-02
5.921465158462524414e-02
3.021010011434555054e-02
8.203027397394180298e-02
8.973936736583709717e-02
-7.195002865046262741e-03
-7.110075652599334717e-02
-1.253995895385742188e-01
-1.677746921777725220e-01
-1.542588621377944946e-01
4.578576236963272095e-02
5.792690441012382507e-02
-5.534966289997100830e-02
-1.475598365068435669e-01
-2.086505442857742310e-01
-2.503960728645324707e-01
-2.123239189386367798e-01
1.706689968705177307e-02
3.739045932888984680e-03
-1.023946031928062439e-01
-1.927046775817871094e-01
-2.471371442079544067e-01
-2.825889885425567627e-01
-2.370885908603668213e-01
-7.479903846979141235e-02
-1.335888057947158813e-01
-1.529091000556945801e-01
-2.120725363492965698e-01
-2.717749774456024170e-01
-3.126462996006011963e-01
-2.440729737281799316e-01
-7.292838394641876221e-02
-1.646992117166519165e-01
-1.662437319755554199e-01
-1.227747797966003418e-01
-1.116414368152618408e-01
-1.182159110903739929e-01
-1.064778864383697510e-01
1.005533896386623383e-02
-7.876229286193847656e-02
-1.285475492477416992e-01
-8.810877799987792969e-02
-4.621152952313423157e-02
-3.296520560979843140e-02
-3.438292071223258972e-02
3.532957052811980247e-03
-4.272839799523353577e-02
-9.793990850448608398e-02
-5.026310682296752930e-02
-9.192481637001037598e-03
1.903267204761505127e-02
1.364038512110710144e-02
-1.499532610177993774e-01
-1.920744329690933228e-01
-2.340307235717773438e-01
-2.387828230857849121e-01
-2.703810632228851318e-01
-2.779773473739624023e-01
-1.846135705709457397e-01
-1.712582111358642578e-01
-3.029097020626068115e-01
-3.455843925476074219e-01
-3.528803586959838867e-01
-3.797147274017333984e-01
-4.257753789424896240e-01
-2.971152961254119873e-01
-1.339951455593109131e-01
-1.980513632297515869e-01
-2.316104918718338013e-01
-2.839425206184387207e-01
-3.263816535472869873e-01
-4.226426482200622559e-01
-3.017261028289794922e-01
-1.553001105785369873e-01
-1.801028996706008911e-01
-1.164588853716850281e-01
-1.634263694286346436e-01
-2.344605773687362671e-01
-2.989348769187927246e-01
-2.459551393985748291e-01
-8.838791400194168091e-02
-1.063363775610923767e-01
-7.945490628480911255e-02
-1.603701859712600708e-01
-2.525032758712768555e-01
-3.186911344528198242e-01
-2.381586134433746338e-01
-1.405020505189895630e-01
-1.688262224197387695e-01
-9.521869570016860962e-02
-7.931946963071823120e-02
-1.172832921147346497e-01
-1.660939157009124756e-01
-1.470207273960113525e-01
-9.705593436956405640e-02
-1.098283156752586365e-01
-4.904616996645927429e-02
-5.739620700478553772e-02
-1.202688068151473999e-01
-1.277296692132949829e-01
-8.218722045421600342e-02
5.776586756110191345e-02
5.554760992527008057e-02
1.672118902206420898e-02
-8.409214019775390625e-02
-6.448694318532943726e-02
-7.452020794153213501e-02
-6.228525564074516296e-02
9.361711889505386353e-02
4.427399858832359314e-02
1.535376999527215958e-02
-9.252594411373138428e-02
-2.683180570602416992e-02
-4.543423280119895935e-02
-5.282934755086898804e-02
1.561620365828275681e-02
-2.111626788973808289e-02
-5.590672791004180908e-02
-8.871926367282867432e-02
-1.251395791769027710e-03
-1.994498539716005325e-03
-5.384040530771017075e-03
-5.735426023602485657e-02
-9.185742586851119995e-02
-1.074874401092529297e-01
-1.365181654691696167e-01
-8.128824084997177124e-02
-3.745347633957862854e-02
-3.021858446300029755e-02
-8.509214967489242554e-02
-1.197748780250549316e-01
-9.241268038749694824e-02
-1.353524029254913330e-01
-1.526454240083694458e-01
-1.272059082984924316e-01
-1.091587319970130920e-01
-8.905076235532760620e-02
-1.091311052441596985e-01
-1.208688095211982727e-01
-1.236478537321090698e-01
-1.049155890941619873e-01
-7.793737947940826416e-02
-7.992910593748092651e-02
-1.372419297695159912e-01
-1.649383753538131714e-01
-1.581178754568099976e-01
-1.719661056995391846e-01
-1.677892357110977173e-01
-1.691318005323410034e-01
-1.234461888670921326e-01
-3.745437413454055786e-02
1.816715858876705170e-02
2.121350541710853577e-02
8.820878714323043823e-02
5.389815568923950195e-02
-1.111132092773914337e-02
-5.233169719576835632e-02
-4.712098091840744019e-02
5.716634914278984070e-02
1.288529038429260254e-01
2.131090164184570312e-01
1.066816598176956177e-01
-4.548959061503410339e-02
-1.099471598863601685e-01
3.323386237025260925e-02
8.824666589498519897e-02
1.086539477109909058e-01
1.460704505443572998e-01
1.459081172943115234e-01
3.069884516298770905e-02
-4.727519303560256958e-02
1.487461477518081665e-02
1.912218518555164337e-02
3.473538905382156372e-02
3.606376796960830688e-02
5.445277318358421326e-02
-1.661693118512630463e-02
-5.601653456687927246e-02
4.834655206650495529e-03
3.496264666318893433e-02
2.520676329731941223e-02
2.106199972331523895e-02
-6.923270411789417267e-03
-4.648790508508682251e-02
-1.033133715391159058e-01
-1.387900556437671185e-03
4.702899605035781860e-02
1.357869990170001984e-02
-9.929034858942031860e-04
-3.543610498309135437e-02
-5.754511430859565735e-02
-1.114784479141235352e-01
-3.779526427388191223e-02
-2.691661380231380463e-02
-3.773844987154006958e-02
-6.859691441059112549e-02
-7.824458181858062744e-02
-8.090946078300476074e-02
-1.082914099097251892e-01
-9.369913488626480103e-02
-1.189064458012580872e-01
-1.563521176576614380e-01
-1.935146301984786987e-01
-2.204180955886840820e-01
-1.523595005273818970e-01
-1.069144308567047119e-01
-1.044140830636024475e-01
-1.362247765064239502e-01
-8.319939672946929932e-02
-8.049517124891281128e-02
-9.223234653472900391e-02
-6.908364593982696533e-02
-6.830494105815887451e-02
-1.101226806640625000e-01
-1.090466529130935669e-01
-3.788741072639822960e-03
1.636691018939018250e-02
2.908382751047611237e-02
-3.775715455412864685e-02
-8.915434777736663818e-02
-1.223383918404579163e-01
-5.431378632783889771e-02
1.418824046850204468e-01
2.144829630851745605e-01
2.177903354167938232e-01
9.310165792703628540e-02
-2.956803888082504272e-02
-1.378473192453384399e-01
-7.916996628046035767e-02
1.056486740708351135e-01
1.808939874172210693e-01
1.510597765445709229e-01
5.069494247436523438e-02
-5.312732607126235962e-02
-9.829772263765335083e-02
-7.929172366857528687e-02
6.722325831651687622e-02
1.388383805751800537e-01
1.494598835706710815e-01
1.136084347963333130e-01
3.715118393301963806e-02
-1.502782404422760010e-01
-1.652434766292572021e-01
-6.981137394905090332e-02
-1.125012617558240891e-02
1.674634963274002075e-02
4.836166650056838989e-02
2.585575170814990997e-02
8.573343604803085327e-02
1.063093245029449463e-01
8.317843312397599220e-04
-6.916733831167221069e-02
-1.168872416019439697e-01
-9.982405602931976318e-02
-1.117175891995429993e-01
2.346095740795135498e-01
2.665587067604064941e-01
2.329990267753601074e-02
-1.351135820150375366e-01
-1.580456495285034180e-01
-8.866290003061294556e-02
-9.268264472484588623e-02
2.409390807151794434e-01
2.922512292861938477e-01
5.778747051954269409e-02
-5.300222337245941162e-02
1.606569811701774597e-02
1.308022290468215942e-01
6.029939278960227966e-02
1.555503010749816895e-01
1.644447594881057739e-01
3.082904405891895294e-02
-2.858223207294940948e-02
1.010700762271881104e-01
2.946239709854125977e-01
2.107197940349578857e-01
7.712065428495407104e-02
1.047517955303192139e-01
6.887240707874298096e-02
8.473927527666091919e-02
1.657172888517379761e-01
3.371775150299072266e-01
2.108888030052185059e-01
-1.853785477578639984e-02
-1.258280966430902481e-02
-8.003024384379386902e-03
7.863510400056838989e-02
1.072670370340347290e-01
2.086419910192489624e-01
1.192599758505821228e-01
-7.450600713491439819e-02
-7.046306878328323364e-02
-6.476650387048721313e-02
-2.545392699539661407e-02
-5.338000506162643433e-02
-2.967249602079391479e-02
-1.815344393253326416e-02
-6.163493171334266663e-02
-9.341408498585224152e-03
-4.765181615948677063e-02
-8.077201992273330688e-02
-1.198967173695564270e-01
-1.294869929552078247e-01
-7.463219761848449707e-02
-7.455971091985702515e-02
-2.978570573031902313e-02
-4.267665743827819824e-02
-3.361554071307182312e-02
-6.584654748439788818e-02
-1.091369464993476868e-01
-6.583687663078308105e-02
-5.981304869055747986e-02
-2.455683797597885132e-02
1.201141811907291412e-02
5.803223326802253723e-02
4.828971996903419495e-02
-4.085718467831611633e-02
-4.689310118556022644e-02
-8.058837056159973145e-02
-2.277361042797565460e-02
3.010465763509273529e-02
7.930048555135726929e-02
5.799598991870880127e-02
-1.651781424880027771e-02
-4.582751169800758362e-02
-1.488826274871826172e-01
-9.687664359807968140e-02
-1.985230483114719391e-02
5.415648967027664185e-02
7.734571117907762527e-03
-1.000830754637718201e-01
-1.177607104182243347e-01
-1.307531446218490601e-01
-1.301756501197814941e-01
-1.062905415892601013e-01
1.275805477052927017e-02
4.039325565099716187e-02
9.073199704289436340e-03
-2.978087402880191803e-02
-1.187199801206588745e-01
-1.302553862333297729e-01
-1.021345108747482300e-01
-2.092997357249259949e-02
-4.528142977505922318e-03
-1.727169938385486603e-02
-3.472703695297241211e-02
4.465740919113159180e-02
1.101584956049919128e-01
7.922019064426422119e-02
1.604065857827663422e-02
-6.316472589969635010e-02
-4.832925647497177124e-02
-3.637501597404479980e-02
6.449132412672042847e-02
1.619730591773986816e-01
9.341011941432952881e-02
5.531466007232666016e-02
-4.834406450390815735e-02
-4.633046686649322510e-02
-3.225306421518325806e-02
9.908372163772583008e-02
1.447212696075439453e-01
3.491515666246414185e-02
-3.343161195516586304e-03
-5.451514571905136108e-02
-1.548692118376493454e-03
2.144775539636611938e-02
6.100011058151721954e-03
-1.127613615244626999e-02
-8.563408255577087402e-02
-1.238746345043182373e-01
-1.654080003499984741e-01
-9.176074713468551636e-02
-2.071930840611457825e-02
-1.235104072839021683e-02
-3.839749097824096680e-02
-1.224236562848091125e-01
-1.243099272251129150e-01
-1.097350418567657471e-01
-5.370674282312393188e-02
2.753592282533645630e-02
-2.241013571619987488e-02
-3.472860530018806458e-02
-4.343740642070770264e-02
-9.022685699164867401e-03
-1.072535850107669830e-02
1.220890413969755173e-02
1.514638587832450867e-02
-4.963217675685882568e-02
-2.553417161107063293e-02
6.111855152994394302e-03
6.214015558362007141e-02
4.543619602918624878e-02
1.817862503230571747e-02
-7.932974956929683685e-03
2.371046133339405060e-02
5.031799525022506714e-02
-1.094480231404304504e-02
-5.672189593315124512e-02
-8.198065310716629028e-02
-2.941749431192874908e-02
-1.421278901398181915e-02
2.247688733041286469e-02
1.856260932981967926e-02
-3.169356286525726318e-02
-8.204527944326400757e-02
-7.027716189622879028e-02
2.058297395706176758e-02
-6.030179094523191452e-03
-3.772093355655670166e-02
-6.601725518703460693e-02
2.790292492136359215e-03
1.474668271839618683e-02
7.260379940271377563e-02
8.792372047901153564e-02
3.872127830982208252e-02
-8.859530091285705566e-02
-1.355582028627395630e-01
-5.178760364651679993e-02
-1.187771093100309372e-02
9.160196036100387573e-02
1.205361336469650269e-01
5.683991312980651855e-02
-9.766023606061935425e-02
-1.337317228317260742e-01
-1.178498193621635437e-01
-9.595740586519241333e-02
-7.211206108331680298e-02
-6.225190684199333191e-02
-4.238828271627426147e-02
-1.448451280593872070e-01
-2.102217078208923340e-01
-2.213322967290878296e-01
-2.124387621879577637e-01
-1.831111907958984375e-01
-1.453565359115600586e-01
-6.152131408452987671e-02
-9.938274323940277100e-02
-1.421672254800796509e-01
-1.757968664169311523e-01
-2.188876271247863770e-01
-2.520507872104644775e-01
-2.298717796802520752e-01
-1.330123692750930786e-01
-1.676055490970611572e-01
-2.073018103837966919e-01
-1.224843934178352356e-01
-9.444908052682876587e-02
-1.027844846248626709e-01
-1.820476502180099487e-01
-1.485577970743179321e-01
-1.342450678348541260e-01
-2.330679893493652344e-01
-1.756849437952041626e-01
-1.737634539604187012e-01
-1.588685959577560425e-01
-2.255787998437881470e-01
-1.699123978614807129e-01
-9.143345803022384644e-02
-1.596474200487136841e-01
-1.423352211713790894e-01
-1.244004890322685242e-01
-1.054767146706581116e-01
-9.255993366241455078e-02
-1.039837300777435303e-01
-3.692857548594474792e-02
-5.991090461611747742e-02
-1.204470321536064148e-01
-1.642530560493469238e-01
-1.186899393796920776e-01
-3.765350952744483948e-02
-5.198512692004442215e-03
-8.192575769498944283e-04
-2.088567940518260002e-03
-9.040398895740509033e-02
-1.304263472557067871e-01
-1.239504367113113403e-01
-7.959464937448501587e-02
-3.482922911643981934e-02
-2.662317641079425812e-02
-4.119464382529258728e-02
-9.920023381710052490e-02
-1.440033912658691406e-01
-1.236944198608398438e-01
-1.267019510269165039e-01
-8.278004825115203857e-02
-8.043815940618515015e-02
-9.318515658378601074e-02
-9.764256328344345093e-02
-8.630501478910446167e-02
-7.872148603200912476e-02
-8.656911551952362061e-02
-8.325974643230438232e-02
-4.234262555837631226e-02
-2.262274175882339478e-02
-2.106684632599353790e-02
-1.769277080893516541e-02
-7.380730658769607544e-02
-6.869951635599136353e-02
-7.086888700723648071e-02
-7.723473012447357178e-02
-4.023104906082153320e-02
-1.438093371689319611e-02
1.969321165233850479e-03
-8.112002164125442505e-02
-1.142917498946189880e-01
-1.261521428823471069e-01
-7.086888700723648071e-02
-6.465863436460494995e-02
-4.341841861605644226e-02
-1.026892103254795074e-02
-4.432084038853645325e-02
-1.644227504730224609e-01
-1.710108667612075806e-01
-6.556105613708496094e-02
-6.616563349962234497e-02
-4.963755980134010315e-02
1.933757774531841278e-02
-4.735261574387550354e-02
-1.466588526964187622e-01
-1.584214419126510620e-01
-4.332061856985092163e-02
-5.700806528329849243e-02
-2.192925661802291870e-02
-1.974211074411869049e-02
-1.176613792777061462e-01
-1.962297260761260986e-01
-1.539271175861358643e-01
3.698589652776718140e-02
3.504769504070281982e-02
2.726820670068264008e-02
-9.602107456885278225e-04
-2.893968485295772552e-02
-7.592777255922555923e-03
-2.207151055335998535e-02
-9.286482818424701691e-03
-4.815278947353363037e-02
-5.322501435875892639e-02
-1.234493106603622437e-01
-1.149007678031921387e-01
-7.737253606319427490e-02
-5.467866361141204834e-02
-7.923023402690887451e-02
-8.965151757001876831e-02
9.663463570177555084e-03
2.038482204079627991e-02
3.174448013305664062e-02
-2.923452295362949371e-02
-2.285663597285747528e-02
-3.819611296057701111e-02
-4.809607937932014465e-02
1.965497620403766632e-02
-4.506225697696208954e-03
-1.994742453098297119e-02
-1.049477607011795044e-01
-9.513426572084426880e-02
7.465789467096328735e-02
8.921920508146286011e-02
1.415392458438873291e-01
9.047799557447433472e-02
6.513937562704086304e-02
-2.795029804110527039e-02
-5.466469377279281616e-02
7.172833383083343506e-02
1.561514139175415039e-01
2.267913371324539185e-01
2.426623106002807617e-01
2.258071899414062500e-01
1.914739161729812622e-01
1.045535951852798462e-01
1.597014628350734711e-02
1.018071398138999939e-01
1.679713577032089233e-01
2.549400031566619873e-01
2.759224176406860352e-01
3.253612220287322998e-01
2.216137498617172241e-01
2.487070672214031219e-02
1.164701730012893677e-01
1.514315754175186157e-01
2.302244156599044800e-01
1.867998391389846802e-01
2.260792851448059082e-01
1.502821296453475952e-01
1.946679502725601196e-02
5.265824869275093079e-02
8.604806661605834961e-02
1.340627521276473999e-01
1.186978593468666077e-01
1.579900234937667847e-01
6.978801637887954712e-02
-3.370285965502262115e-03
-6.555657833814620972e-03
-4.436626285314559937e-02
-4.297279939055442810e-02
-9.539824724197387695e-02
-1.556891500949859619e-01
-1.405041664838790894e-01
4.708714317530393600e-03
-6.659121718257665634e-03
-8.362976461648941040e-02
-1.055641397833824158e-01
-1.555042415857315063e-01
-2.158215939998626709e-01
-1.777248084545135498e-01
-1.527305319905281067e-02
-6.391215324401855469e-02
-1.297395080327987671e-01
-1.571640819311141968e-01
-1.555658876895904541e-01
-1.196242421865463257e-01
-8.519272506237030029e-02
1.808639429509639740e-02
-7.577090058475732803e-03
-9.613350033760070801e-02
-1.269569694995880127e-01
-7.528219372034072876e-02
3.246569260954856873e-02
2.145227789878845215e-02
4.371685907244682312e-02
5.803231894969940186e-02
4.163216799497604370e-02
5.838233605027198792e-02
9.861663728952407837e-02
1.814318895339965820e-01
9.911854565143585205e-02
3.464944660663604736e-03
3.717660903930664062e-02
1.824048906564712524e-02
1.022532880306243896e-01
1.407925337553024292e-01
1.829442381858825684e-01
9.257169812917709351e-02
-5.414911732077598572e-02
-3.986006975173950195e-02
-2.597827836871147156e-02
5.421735346317291260e-02
9.138515591621398926e-02
7.769268751144409180e-02
1.183672621846199036e-02
1.579924523830413818e-01
2.268337905406951904e-01
1.989119797945022583e-01
1.056349128484725952e-01
8.101920783519744873e-02
1.279943585395812988e-01
8.930443227291107178e-02
1.612752228975296021e-01
2.898594737052917480e-01
2.919657826423645020e-01
2.213514149188995361e-01
2.125462740659713745e-01
2.190118134021759033e-01
1.078345328569412231e-01
7.885292172431945801e-02
1.997051835060119629e-01
2.279202640056610107e-01
2.508729398250579834e-01
2.755686342716217041e-01
2.441541105508804321e-01
1.439948976039886475e-01
1.003158395178616047e-03
8.500185608863830566e-02
1.854143440723419189e-01
2.936188280582427979e-01
3.270629644393920898e-01
3.305090367794036865e-01
1.821115911006927490e-01
-4.869817569851875305e-02
-4.809161648154258728e-03
8.195237815380096436e-02
1.401622295379638672e-01
1.989753097295761108e-01
2.224412113428115845e-01
1.604287028312683105e-01
-1.676041074097156525e-02
-1.866341335698962212e-03
3.047135658562183380e-02
7.242736965417861938e-02
1.520534902811050415e-01
2.283068597316741943e-01
1.482274830341339111e-01
-4.369904845952987671e-02
-4.829157888889312744e-02
7.558682467788457870e-03
1.994985528290271759e-02
5.497375130653381348e-02
1.167363151907920837e-01
9.162402898073196411e-02
-1.652939617633819580e-01
-1.718834042549133301e-01
-1.593724191188812256e-01
-1.823906600475311279e-01
-2.146781086921691895e-01
-2.323531210422515869e-01
-1.717938035726547241e-01
-2.053803950548171997e-01
-2.388203740119934082e-01
-2.072049230337142944e-01
-2.327644675970077515e-01
-1.870049089193344116e-01
-1.734961420297622681e-01
-1.264292895793914795e-01
-2.000616043806076050e-01
-2.342916876077651978e-01
-1.685153692960739136e-01
-1.829241812229156494e-01
-1.228739246726036072e-01
-5.726867169141769409e-02
-1.929182931780815125e-02
-2.103937566280364990e-01
-2.747568488121032715e-01
-1.383171528577804565e-01
-1.621458530426025391e-01
-1.079764142632484436e-01
-5.208427459001541138e-02
-1.206299383193254471e-02
-1.988235414028167725e-01
-2.508345246315002441e-01
-1.508933007717132568e-01
-2.066429108381271362e-01
-1.648989170789718628e-01
-1.438965946435928345e-01
-9.565684944391250610e-02
-2.369388490915298462e-01
-3.011797964572906494e-01
-2.351306378841400146e-01
-2.483543008565902710e-01
-2.525164783000946045e-01
-2.144337594509124756e-01
-1.569981127977371216e-01
-2.323938459157943726e-01
-2.674303054809570312e-01
-2.336807698011398315e-01
-2.304512262344360352e-01
-2.299177348613739014e-01
-2.052297145128250122e-01
-1.483723819255828857e-01
-9.343524277210235596e-02
-1.526886224746704102e-01
-1.087306663393974304e-01
-1.372621208429336548e-01
-1.355097293853759766e-01
-1.348370611667633057e-01
-7.777070999145507812e-02
-9.120336920022964478e-02
-2.240948677062988281e-01
-2.098860740661621094e-01
-2.697638273239135742e-01
-2.771252095699310303e-01
-2.300522923469543457e-01
-1.475349664688110352e-01
-6.806705147027969360e-02
-2.126319259405136108e-01
-2.195483148097991943e-01
-3.152913451194763184e-01
-3.411355614662170410e-01
-2.915133833885192871e-01
-1.792986541986465454e-01
-3.332981094717979431e-02
-1.238777562975883484e-01
-7.179259508848190308e-02
-1.959325224161148071e-01
-2.950595617294311523e-01
-3.176129162311553955e-01
-1.849249154329299927e-01
6.185091566294431686e-03
-6.654234137386083603e-03
9.106883779168128967e-03
-3.078057430684566498e-02
-1.586598455905914307e-01
-2.520157396793365479e-01
-1.835036873817443848e-01
-7.609076797962188721e-02
-7.267568260431289673e-02
-2.627197839319705963e-02
1.218735519796609879e-02
-4.360955208539962769e-02
-1.146363392472267151e-01
-1.108659580349922180e-01
-7.033687829971313477e-02
-6.987462937831878662e-02
-3.781771287322044373e-02
1.261510234326124191e-02
-2.944903820753097534e-02
-7.493171095848083496e-02
-9.091359376907348633e-02
-1.410366296768188477e-01
-1.416386663913726807e-01
-3.069836529903113842e-04
-1.455340906977653503e-02
-1.995393633842468262e-02
-1.914922334253787994e-02
3.889452898874878883e-03
-1.162216141819953918e-01
-1.286023110151290894e-01
-8.178282529115676880e-03
2.337844483554363251e-02
6.176033988595008850e-02
2.350064180791378021e-02
-7.957731373608112335e-03
-1.263967901468276978e-01
-1.266084015369415283e-01
8.902525529265403748e-03
1.009529083967208862e-01
1.260450929403305054e-01
6.491065025329589844e-02
-1.137329638004302979e-02
-7.948492467403411865e-02
-8.128807693719863892e-02
-6.206434220075607300e-02
7.885903120040893555e-02
1.318956613540649414e-01
1.204925701022148132e-01
6.387047935277223587e-03
-7.034098356962203979e-02
-1.156821697950363159e-01
-1.259527057409286499e-01
-1.344022005796432495e-01
-4.401788115501403809e-02
-5.982604250311851501e-02
-6.167986989021301270e-02
-5.058673024177551270e-02
-1.575213521718978882e-01
-1.693417131900787354e-01
-2.241636216640472412e-01
-1.428219079971313477e-01
-9.827648848295211792e-02
-5.740891769528388977e-02
-8.197357505559921265e-02
-1.774603873491287231e-01
-1.740776002407073975e-01
-2.811076045036315918e-01
-2.347411513328552246e-01
-2.381000816822052002e-01
-1.327182650566101074e-01
9.955449961125850677e-03
-2.746628038585186005e-02
-1.009536460041999817e-01
-1.106687262654304504e-01
-5.198359116911888123e-02
-4.733412340283393860e-02
-3.872042149305343628e-02
-2.988070063292980194e-02
-9.308614581823348999e-02
-1.564171612262725830e-01
-1.156697720289230347e-01
-5.512987077236175537e-02
-4.899157211184501648e-02
-5.781336128711700439e-02
-3.530148789286613464e-02
-5.922326445579528809e-02
-1.169792264699935913e-01
-8.758284151554107666e-02
-7.092226296663284302e-02
-4.896646365523338318e-02
-6.012732908129692078e-02
8.538368158042430878e-03
-2.920624054968357086e-02
-1.212591677904129028e-01
-1.113862320780754089e-01
-8.155217766761779785e-02
-4.911713674664497375e-02
-4.785790666937828064e-02
1.457621343433856964e-02
-3.346107527613639832e-02
-8.432894200086593628e-02
-1.133880913257598877e-01
-7.914134114980697632e-02
3.185743931680917740e-03
1.737808994948863983e-02
-3.677596896886825562e-02
-8.560969680547714233e-02
-1.104068309068679810e-01
-1.258907020092010498e-01
-8.733530342578887939e-02
-7.175816595554351807e-02
-6.787284463644027710e-02
-2.307870611548423767e-02
-5.436572432518005371e-02
-6.624051183462142944e-02
-6.399470567703247070e-02
-3.103947825729846954e-02
-3.470236435532569885e-02
-2.359172515571117401e-02
-1.626706495881080627e-02
-3.167889639735221863e-02
-8.647113293409347534e-02
-1.171405091881752014e-01
-1.490486413240432739e-01
-1.438026279211044312e-01
-1.526988148689270020e-01
-8.139704912900924683e-02
-1.433705985546112061e-01
-2.226251661777496338e-01
-1.963245272636413574e-01
-1.819266229867935181e-01
-1.669203639030456543e-01
-1.972282528877258301e-01
-8.415671437978744507e-02
-1.874106973409652710e-01
-2.131690979003906250e-01
-2.179169505834579468e-01
-1.717960834503173828e-01
-9.094127267599105835e-02
-1.080900281667709351e-01
-1.387285292148590088e-01
-2.370010018348693848e-01
-1.655537635087966919e-01
-1.839016079902648926e-01
-1.499567776918411255e-01
-1.139355897903442383e-01
-1.171140596270561218e-01
-1.843424439430236816e-01
-2.705446481704711914e-01
-1.456144899129867554e-01
-1.990489363670349121e-01
-1.547355055809020996e-01
-1.430223286151885986e-01
-1.111582815647125244e-01
-2.065873295068740845e-01
-2.798111736774444580e-01
-1.462537050247192383e-01
-1.653112918138504028e-01
-1.465049833059310913e-01
-1.432207077741622925e-01
-1.253754347562789917e-01
-1.825305819511413574e-01
-2.141169011592864990e-01
-1.521918475627899170e-01
-1.430752277374267578e-01
-1.044574826955795288e-01
-1.212403327226638794e-01
-8.747184276580810547e-02
1.945168972015380859e-01
3.136195540428161621e-01
1.451947391033172607e-01
6.762711703777313232e-02
-3.707780689001083374e-02
-5.341273173689842224e-02
-5.492036044597625732e-02
3.119915127754211426e-01
4.341559410095214844e-01
1.789946258068084717e-01
5.828310921788215637e-02
-2.552297338843345642e-02
-5.164516717195510864e-02
-5.841718241572380066e-02
2.164609730243682861e-01
3.257955014705657959e-01
1.672701388597488403e-01
4.358167946338653564e-02
2.411931939423084259e-02
5.926539190113544464e-03
-9.385055745951831341e-04
2.547317445278167725e-01
3.478572070598602295e-01
1.884179860353469849e-01
9.112259745597839355e-02
1.278146058320999146e-01
1.113866567611694336e-01
7.825439423322677612e-02
3.263782858848571777e-01
4.283826351165771484e-01
3.325319290161132812e-01
2.838855981826782227e-01
3.082593977451324463e-01
2.493442296981811523e-01
1.603065878152847290e-01
3.276807069778442383e-01
4.647983014583587646e-01
3.973681628704071045e-01
3.666546940803527832e-01
3.618499636650085449e-01
3.521995246410369873e-01
2.247679680585861206e-01
2.227240651845932007e-01
3.301542103290557861e-01
2.582203447818756104e-01
2.294933348894119263e-01
2.013901621103286743e-01
1.881580501794815063e-01
8.016698062419891357e-02
4.493535682559013367e-02
2.817648090422153473e-02
-1.097486354410648346e-02
-3.454797714948654175e-02
-1.040157210081815720e-02
-5.567749962210655212e-02
-6.588040292263031006e-02
1.168410107493400574e-01
7.401718944311141968e-02
-2.781320654321461916e-04
-3.978423774242401123e-02
2.250031568109989166e-02
-1.955722458660602570e-02
-3.923932835459709167e-02
6.395334750413894653e-02
3.978991415351629257e-03
7.319414056837558746e-03
-6.955004483461380005e-02
8.238952606916427612e-03
6.693333387374877930e-02
5.962810665369033813e-02
4.830983653664588928e-02
4.929181188344955444e-02
3.371074050664901733e-02
-1.980981417000293732e-02
3.316015377640724182e-02
1.630194336175918579e-01
1.252303719520568848e-01
8.250021189451217651e-02
4.895124584436416626e-02
4.399027675390243530e-03
-3.407685458660125732e-02
-1.713066548109054565e-02
8.708939701318740845e-02
4.587475955486297607e-02
1.370084285736083984e-01
8.765700459480285645e-02
3.132675215601921082e-02
4.322399385273456573e-03
1.789978332817554474e-02
7.614290714263916016e-02
-9.572851471602916718e-03
2.910737134516239166e-02
-3.036748059093952179e-02
-2.294021844863891602e-02
-1.274582836776971817e-02
3.247333690524101257e-02
5.789687857031822205e-02
-4.799196962267160416e-03
1.086541414260864258e-01
1.553139686584472656e-01
9.637644886970520020e-02
3.253703564405441284e-02
5.239247344434261322e-03
3.722321242094039917e-03
-2.157202252419665456e-04
2.017879039049148560e-01
2.894506454467773438e-01
2.120529711246490479e-01
1.325692534446716309e-01
3.600003197789192200e-02
3.717731451615691185e-04
-1.143776159733533859e-02
1.301389634609222412e-01
1.746163368225097656e-01
7.830414921045303345e-02
8.070689439773559570e-02
5.135977268218994141e-02
4.184513166546821594e-02
4.220313858240842819e-03
9.447398036718368530e-02
9.893755614757537842e-02
-4.974645748734474182e-02
-4.744238406419754028e-02
-8.656347170472145081e-03
-1.587379537522792816e-02
-5.348943546414375305e-02
5.138960480690002441e-02
4.971892014145851135e-02
-4.746762663125991821e-02
-7.498802244663238525e-02
-7.161452621221542358e-02
-1.289777308702468872e-01
-1.404155045747756958e-01
2.951465547084808350e-02
2.139531448483467102e-02
-2.414230629801750183e-02
-2.949170768260955811e-02
4.982219077646732330e-03
-5.335862562060356140e-02
-7.175221294164657593e-02
-9.923130273818969727e-03
-1.845325902104377747e-02
-6.884688045829534531e-03
-3.063686192035675049e-03
1.986921019852161407e-02
-3.388184309005737305e-02
-5.311077833175659180e-02
-6.082456931471824646e-02
-4.742674157023429871e-02
-3.282728418707847595e-02
-3.188109397888183594e-02
-8.819106221199035645e-02
-1.379246264696121216e-01
-1.390141844749450684e-01
-5.550974979996681213e-02
-2.797382697463035583e-02
-2.357913367450237274e-02
1.172440126538276672e-02
-4.471068829298019409e-02
-8.855859190225601196e-02
-1.326098144054412842e-01
-5.891133844852447510e-02
1.365066505968570709e-02
3.255619667470455170e-03
6.088973581790924072e-02
1.023343764245510101e-02
1.459685387089848518e-03
-4.802625626325607300e-02
-2.946218661963939667e-02
4.192946478724479675e-02
1.788896508514881134e-02
2.868281863629817963e-02
-2.358695119619369507e-02
2.765843085944652557e-02
3.607508260756731033e-03
-4.401212185621261597e-02
-1.543878018856048584e-02
-2.049554698169231415e-02
-4.873524606227874756e-02
-9.519234299659729004e-02
-7.691498845815658569e-02
-6.244064867496490479e-02
-8.087178319692611694e-02
-4.623031988739967346e-02
-2.862807922065258026e-02
-1.016384139657020569e-01
-1.530923247337341309e-01
-1.209583953022956848e-01
-7.944859564304351807e-02
-8.619442582130432129e-02
-3.995628282427787781e-02
-2.633689530193805695e-02
-9.052135050296783447e-02
-1.343953162431716919e-01
-1.129848659038543701e-01
-7.564558833837509155e-02
-1.035122871398925781e-01
-1.150732561945915222e-01
5.269949324429035187e-03
4.556418210268020630e-02
7.291671633720397949e-02
5.399488285183906555e-02
3.543271496891975403e-02
-1.118424013257026672e-01
-1.163930371403694153e-01
-3.556987270712852478e-03
8.036901801824569702e-02
1.210289970040321350e-01
1.162040606141090393e-01
7.181029766798019409e-02
-1.121715828776359558e-01
-1.683610081672668457e-01
-6.459573656320571899e-02
6.528762634843587875e-03
1.093887835741043091e-01
1.508168727159500122e-01
1.204224526882171631e-01
-5.221182014793157578e-03
-1.577022299170494080e-02
2.943429723381996155e-02
9.118627011775970459e-02
1.641974896192550659e-01
2.269979566335678101e-01
1.418283879756927490e-01
-1.217056438326835632e-02
-3.951700031757354736e-02
1.521854009479284286e-02
7.976245880126953125e-02
1.567147076129913330e-01
1.797268986701965332e-01
8.412107080221176147e-02
-4.097088426351547241e-02
-1.400849409401416779e-02
-8.196005597710609436e-03
1.008544564247131348e-01
1.340987235307693481e-01
1.442423760890960693e-01
8.085364103317260742e-02
-6.029809638857841492e-02
-4.354337602853775024e-02
-1.145124342292547226e-02
5.771341174840927124e-02
1.037073656916618347e-01
9.461220353841781616e-02
2.448133751749992371e-02
-2.595333158969879150e-01
-2.945472896099090576e-01
-2.252468019723892212e-01
-1.821259558200836182e-01
-1.498392373323440552e-01
-1.348738670349121094e-01
-8.512503653764724731e-02
-2.810428440570831299e-01
-3.245438933372497559e-01
-2.479119002819061279e-01
-2.447685301303863525e-01
-1.826079487800598145e-01
-1.353169232606887817e-01
-9.267807751893997192e-02
-2.438015788793563843e-01
-3.103598952293395996e-01
-1.903316229581832886e-01
-1.804764568805694580e-01
-1.048383638262748718e-01
-1.666876114904880524e-02
-8.870247751474380493e-03
-1.515096873044967651e-01
-1.673102825880050659e-01
-7.139606028795242310e-02
1.615983620285987854e-02
5.350887775421142578e-02
9.308221191167831421e-02
1.804584823548793793e-02
-1.171483397483825684e-01
-1.143432706594467163e-01
-2.357216738164424896e-02
9.065135568380355835e-02
1.596015840768814087e-01
1.842604577541351318e-01
7.250372320413589478e-02
-1.495638042688369751e-01
-1.532460153102874756e-01
-6.851914525032043457e-02
3.399014100432395935e-02
9.033701568841934204e-02
1.335267126560211182e-01
4.014213755726814270e-02
-1.289433985948562622e-01
-1.432800889015197754e-01
-4.932671785354614258e-02
-1.676156558096408844e-02
3.895364701747894287e-02
6.990521401166915894e-02
4.844658076763153076e-02
-2.422880381345748901e-02
-3.616658598184585571e-02
-3.401099517941474915e-02
-5.491324141621589661e-02
-4.339267313480377197e-02
-5.521363765001296997e-02
-4.435782134532928467e-02
-5.657374486327171326e-02
-7.148206233978271484e-02
-1.132281497120857239e-01
-1.037685945630073547e-01
-8.185669034719467163e-02
-1.031566858291625977e-01
-8.692997694015502930e-02
-1.200592741370201111e-01
-1.117261871695518494e-01
-1.178897768259048462e-01
-1.491388399153947830e-02
6.381651759147644043e-02
2.477117814123630524e-02
-5.259633064270019531e-03
-2.637604624032974243e-02
3.061768785119056702e-02
-1.139262784272432327e-02
9.842551499605178833e-02
1.446607857942581177e-01
1.899726092815399170e-01
1.059770211577415466e-01
3.567149862647056580e-02
9.395024180412292480e-02
7.913648337125778198e-02
2.026196718215942383e-01
2.522232234477996826e-01
3.259693384170532227e-01
1.967147439718246460e-01
1.647480726242065430e-01
2.235636264085769653e-01
2.021051049232482910e-01
2.650399208068847656e-01
2.849019169807434082e-01
3.367333710193634033e-01
1.728948056697845459e-01
1.179009005427360535e-01
1.394845992326736450e-01
1.344196498394012451e-01
1.469804793596267700e-01
2.015849798917770386e-01
2.133503109216690063e-01
1.206711828708648682e-01
5.289711058139801025e-02
3.580364584922790527e-02
1.333170663565397263e-02
-6.215357780456542969e-02
-8.692201972007751465e-02
-1.166040077805519104e-01
-6.928965449333190918e-02
6.930726021528244019e-02
7.942667603492736816e-02
1.012646183371543884e-01
3.186577185988426208e-02
1.736820116639137268e-02
-4.058685898780822754e-02
-3.864257782697677612e-02
1.140503678470849991e-02
7.001171261072158813e-02
2.010393142700195312e-01
2.092672884464263916e-01
1.713573336601257324e-01
5.707449838519096375e-02
-1.569865643978118896e-02
-7.218141853809356689e-02
-1.145787071436643600e-02
1.505760699510574341e-01
1.829737126827239990e-01
1.147055104374885559e-01
-1.024973927997052670e-03
-4.538063332438468933e-02
-7.903923094272613525e-02
-8.647469431161880493e-02
-4.902968648821115494e-03
3.490899503231048584e-02
-1.997114391997456551e-03
-4.107997193932533264e-02
-4.548982530832290649e-02
-1.529359910637140274e-02
-2.591669745743274689e-02
3.511680755764245987e-03
5.760987848043441772e-02
1.621184796094894409e-01
1.963617652654647827e-01
1.110599786043167114e-01
6.375267985276877880e-04
2.185906842350959778e-02
2.668806910514831543e-02
6.963130831718444824e-02
1.753480285406112671e-01
2.624003887176513672e-01
1.679161041975021362e-01
2.525190822780132294e-03
4.555580206215381622e-03
1.819957164116203785e-03
-2.587751660030335188e-04
-2.831455320119857788e-02
-3.214783594012260437e-02
-9.625299274921417236e-02
-4.800705611705780029e-02
-1.061546988785266876e-02
4.490744322538375854e-02
5.571343749761581421e-02
-1.724409498274326324e-02
-3.969781845808029175e-02
-9.968815743923187256e-02
-6.428998708724975586e-02
9.054287336766719818e-03
1.304397433996200562e-01
1.509171128273010254e-01
1.227163001894950867e-01
1.158374324440956116e-01
3.564841300249099731e-02
-5.933060869574546814e-02
4.908197000622749329e-02
1.762003004550933838e-01
2.310407161712646484e-01
2.526299655437469482e-01
2.267041057348251343e-01
1.475956887006759644e-01
-1.170744374394416809e-02
8.961299061775207520e-02
1.484317332506179810e-01
1.989071071147918701e-01
2.817805707454681396e-01
3.343801796436309814e-01
2.688645422458648682e-01
-6.765975803136825562e-02
1.022304128855466843e-02
6.178186088800430298e-02
1.587543040513992310e-01
2.284330725669860840e-01
2.999431788921356201e-01
2.080523818731307983e-01
-2.340351231396198273e-02
6.347100716084241867e-03
1.794932782649993896e-02
6.148895993828773499e-02
1.136222034692764282e-01
1.628975421190261841e-01
9.896301478147506714e-02
-6.181737873703241348e-03
-6.222565472126007080e-02
-8.165547624230384827e-03
-1.139931231737136841e-01
-1.106850355863571167e-01
-1.560142785310745239e-01
-1.106117516756057739e-01
4.281154274940490723e-02
-6.738146394491195679e-02
-5.875529721379280090e-02
-1.872632056474685669e-01
-1.910580843687057495e-01
-1.695293188095092773e-01
-1.466029733419418335e-01
-2.648568479344248772e-03
-1.098580136895179749e-01
-1.044038459658622742e-01
-1.882786750793457031e-01
-2.094200998544692993e-01
-1.891318559646606445e-01
-1.538158804178237915e-01
-7.495553046464920044e-02
-1.353387087583541870e-01
-1.121349409222602844e-01
-1.777943074703216553e-01
-2.330007255077362061e-01
-2.198992222547531128e-01
-1.699166595935821533e-01
-1.373172849416732788e-01
-1.427033990621566772e-01
-9.830585122108459473e-02
-8.641347289085388184e-02
-1.118941605091094971e-01
-1.332763731479644775e-01
-1.198765113949775696e-01
-1.267962902784347534e-01
-1.266654282808303833e-01
-8.067665249109268188e-02
-7.641068100929260254e-02
-5.455213412642478943e-02
-5.349479988217353821e-02
-8.413653820753097534e-02
-1.328209936618804932e-01
-1.454985290765762329e-01
-9.492971748113632202e-02
-5.772413313388824463e-02
-2.640193514525890350e-02
-5.192450061440467834e-02
-6.026278436183929443e-02
-1.273181736469268799e-01
-1.786571741104125977e-01
-1.227955743670463562e-01
-1.004025340080261230e-01
-6.030249223113059998e-02
-5.336615070700645447e-02
-5.093984678387641907e-02
-2.022319436073303223e-01
-2.392142564058303833e-01
-1.441546082496643066e-01
-5.221585556864738464e-02
-1.815643534064292908e-02
-3.771459450945258141e-03
-9.661535918712615967e-02
-1.862378120422363281e-01
-1.712305396795272827e-01
-1.112894807010889053e-02
1.093817502260208130e-01
1.575967222452163696e-01
1.719282716512680054e-01
5.042127147316932678e-02
-7.584404945373535156e-02
2.744365297257900238e-02
1.682730913162231445e-01
3.248892128467559814e-01
3.096651136875152588e-01
3.011133372783660889e-01
1.358668208122253418e-01
-5.438444763422012329e-02
5.583017319440841675e-02
1.871618181467056274e-01
3.080590963363647461e-01
2.647784650325775146e-01
2.525934875011444092e-01
1.583478599786758423e-01
-1.172861009836196899e-01
-1.917472854256629944e-02
7.768891751766204834e-02
2.221923917531967163e-01
1.613807380199432373e-01
1.802506297826766968e-01
1.096708923578262329e-01
-8.697299659252166748e-02
-5.638960376381874084e-02
-1.616070419549942017e-02
8.410354703664779663e-02
6.375966221094131470e-02
6.222279369831085205e-02
2.657621726393699646e-02
3.989897668361663818e-02
4.384370520710945129e-02
5.255373194813728333e-02
3.229558700695633888e-03
-3.767065703868865967e-02
-1.132190003991127014e-01
-1.077799424529075623e-01
2.526056952774524689e-02
3.990273922681808472e-02
3.993661701679229736e-02
3.844981640577316284e-02
1.693824538961052895e-03
-1.009331196546554565e-01
-1.484166681766510010e-01
1.054499894380569458e-01
5.765402317047119141e-02
4.050122573971748352e-02
-3.888644650578498840e-02
-2.876866795122623444e-02
-5.576822906732559204e-02
-8.070132881402969360e-02
5.473311617970466614e-02
1.089317351579666138e-02
-4.169066995382308960e-02
-6.812562048435211182e-02
-6.986085325479507446e-03
3.000327758491039276e-02
-4.336190409958362579e-03
-4.757764749228954315e-03
-4.879343882203102112e-02
-1.119354516267776489e-01
-1.005491837859153748e-01
-1.621554605662822723e-02
1.143595054745674133e-01
1.128463596105575562e-01
-9.854670614004135132e-02
-1.218988969922065735e-01
-1.662996858358383179e-01
-1.032894253730773926e-01
-1.539874635636806488e-02
7.510041445493698120e-02
5.815463885664939880e-02
-8.912904560565948486e-02
-1.202314272522926331e-01
-1.462673991918563843e-01
-1.023860424757003784e-01
-6.614949554204940796e-02
-1.716408878564834595e-03
1.537239830940961838e-02
-1.183377653360366821e-01
-1.290465146303176880e-01
-9.681637585163116455e-02
-7.408587634563446045e-02
-3.576613962650299072e-02
-4.508000984787940979e-02
-5.012423172593116760e-02
-1.163383498787879944e-01
-1.563017070293426514e-01
-1.185833662748336792e-01
-1.312537640333175659e-01
-4.869472235441207886e-02
-2.529984340071678162e-02
-3.748847916722297668e-02
-1.048172339797019958e-01
-1.214455515146255493e-01
-3.596135601401329041e-02
-3.762702224776148796e-03
9.850092977285385132e-02
1.186054125428199768e-01
6.435952335596084595e-02
-1.083815619349479675e-01
-8.657048642635345459e-02
4.641505703330039978e-02
1.088129431009292603e-01
1.674292385578155518e-01
2.122793793678283691e-01
1.581940799951553345e-01
-9.740518033504486084e-02
-5.789838358759880066e-02
6.441619992256164551e-02
1.899959892034530640e-01
2.451109141111373901e-01
2.835943996906280518e-01
1.629328876733779907e-01
-7.343724370002746582e-02
-7.453299313783645630e-02
-1.831601560115814209e-02
1.276075690984725952e-01
1.597463935613632202e-01
1.828358471393585205e-01
8.402003347873687744e-02
-9.591269493103027344e-02
-1.277807354927062988e-01
-6.797423958778381348e-02
7.845941931009292603e-02
1.507159024477005005e-01
1.919418871402740479e-01
9.232946485280990601e-02
7.981994003057479858e-02
5.972661450505256653e-02
1.048178225755691528e-01
1.088262349367141724e-01
1.229298785328865051e-01
1.423780769109725952e-01
6.043922156095504761e-02
8.108858764171600342e-02
2.589943818747997284e-02
8.749663829803466797e-02
1.029445379972457886e-01
1.057301759719848633e-01
1.184599027037620544e-01
4.260248690843582153e-02
-6.791348569095134735e-03
-3.655613586306571960e-02
4.989859461784362793e-02
9.352409839630126953e-02
5.621487274765968323e-02
8.236264437437057495e-02
2.873636595904827118e-02
-4.571473598480224609e-02
-7.211893796920776367e-02
3.027764521539211273e-02
5.687349289655685425e-02
6.106545403599739075e-02
4.593067616224288940e-02
2.118922397494316101e-02
-8.803380280733108521e-02
-8.586898446083068848e-02
-9.101918898522853851e-03
4.971774667501449585e-02
7.256161421537399292e-02
4.308835417032241821e-02
1.823892630636692047e-02
-1.386639028787612915e-01
-1.524517238140106201e-01
1.932673156261444092e-03
6.707940995693206787e-02
1.251297891139984131e-01
2.333783730864524841e-02
-4.005707800388336182e-03
-1.557097434997558594e-01
-1.819978803396224976e-01
-8.812287449836730957e-02
-4.722362384200096130e-02
-1.570971682667732239e-02
-8.023832738399505615e-02
-6.097907572984695435e-02
-7.332558929920196533e-02
-1.126164719462394714e-01
-1.278277188539505005e-01
-1.467703878879547119e-01
-1.590153574943542480e-01
-1.669494807720184326e-01
-1.427146047353744507e-01
-3.965681046247482300e-02
-2.599801309406757355e-02
-2.128244191408157349e-02
-2.402695454657077789e-02
-6.559660285711288452e-02
-8.718676865100860596e-02
-1.041445285081863403e-01
-9.913509711623191833e-03
1.167665049433708191e-02
-1.928088814020156860e-02
-3.484975919127464294e-02
-1.662508957087993622e-02
-6.716291606426239014e-02
-8.596698194742202759e-02
-5.892384052276611328e-02
-4.763807356357574463e-02
-6.762865185737609863e-02
-7.395211607217788696e-02
-5.666446685791015625e-02
-1.259315162897109985e-01
-1.110168918967247009e-01
-9.347142279148101807e-02
-1.065286472439765930e-01
-9.259817004203796387e-02
-1.266134828329086304e-01
-6.721559166908264160e-02
-1.339515894651412964e-01
-9.245124459266662598e-02
-1.224800795316696167e-01
-1.325238794088363647e-01
-1.401225775480270386e-01
-1.313789486885070801e-01
-7.738137245178222656e-02
-5.111168324947357178e-02
-3.463906794786453247e-02
-1.015635728836059570e-01
-7.418499141931533813e-02
-5.011645331978797913e-02
-6.624808162450790405e-02
-7.854016870260238647e-02
-6.196220591664314270e-02
-4.888835176825523376e-02
-2.122134119272232056e-01
-1.741671860218048096e-01
-7.501527667045593262e-02
-1.065441668033599854e-01
-1.632674038410186768e-01
-2.059760540723800659e-01
-1.669693589210510254e-01
-2.096624672412872314e-01
-1.745638251304626465e-01
-4.637562483549118042e-02
-4.870101809501647949e-02
-1.008551269769668579e-01
-1.431010365486145020e-01
-1.390374451875686646e-01
-1.618480533361434937e-01
-1.301830559968948364e-01
1.495950203388929367e-02
1.952084898948669434e-02
6.910069379955530167e-03
-6.460156291723251343e-02
-1.080801710486412048e-01
-1.490311771631240845e-01
-1.119960099458694458e-01
5.716264247894287109e-03
5.853921547532081604e-02
2.647369168698787689e-02
2.175680175423622131e-02
-5.907195433974266052e-02
-1.135864481329917908e-01
-7.259655743837356567e-02
4.069435968995094299e-02
1.097600534558296204e-01
1.144302859902381897e-01
1.001668348908424377e-01
-3.346542268991470337e-02
-4.758498445153236389e-02
-3.233772516250610352e-02
3.544083610177040100e-02
3.733848407864570618e-02
2.937459945678710938e-02
3.847007080912590027e-02
-2.694810368120670319e-02
-2.208344638347625732e-02
-3.843118622899055481e-02
3.931389655917882919e-03
-4.211369901895523071e-03
-4.662449937313795090e-03
1.652661338448524475e-02
-1.597443036735057831e-02
-1.513926833868026733e-01
-1.868704110383987427e-01
-9.841024875640869141e-02
-1.009594425559043884e-01
-7.778789103031158447e-02
-4.900669306516647339e-02
-6.518494337797164917e-02
-1.226079016923904419e-01
-1.880895942449569702e-01
-1.580784916877746582e-01
-1.633878350257873535e-01
-1.167944669723510742e-01
-6.608949601650238037e-02
-8.469180762767791748e-02
-1.012883633375167847e-01
-1.511388421058654785e-01
-1.298550367355346680e-01
-1.147565320134162903e-01
-2.997534908354282379e-02
4.346497356891632080e-02
1.798377837985754013e-03
-7.259654998779296875e-02
-1.103982403874397278e-01
-1.181959733366966248e-01
-1.343992501497268677e-01
-8.785952627658843994e-02
-8.295778185129165649e-02
-7.407672703266143799e-02
-8.168496936559677124e-02
-1.142738759517669678e-01
-1.060578227043151855e-01
-1.337127983570098877e-01
-9.915748983621597290e-02
-1.143918558955192566e-01
-7.203165441751480103e-02
-9.741988778114318848e-02
-1.244670599699020386e-01
-9.775238484144210815e-02
-1.692942231893539429e-01
-2.068027406930923462e-01
-2.726562619209289551e-01
-1.680786162614822388e-01
-1.173164546489715576e-01
-1.253215521574020386e-01
-9.544988721609115601e-02
-1.435055583715438843e-01
-1.881467998027801514e-01
-2.265563011169433594e-01
-1.526404619216918945e-01
-1.441341489553451538e-01
-1.191873028874397278e-01
-1.152857691049575806e-01
3.798071295022964478e-02
1.224565431475639343e-01
1.966216862201690674e-01
1.138918474316596985e-01
-2.520479559898376465e-01
-1.908591985702514648e-01
-1.183753758668899536e-01
5.359404906630516052e-02
1.425031125545501709e-01
2.654626071453094482e-01
1.401607543230056763e-01
-1.989424824714660645e-01
-2.067168056964874268e-01
-1.002687960863113403e-01
2.187878638505935669e-02
1.209117323160171509e-01
1.410229802131652832e-01
7.322388142347335815e-02
-1.908160746097564697e-01
-2.248665094375610352e-01
-1.265233457088470459e-01
-7.094619423151016235e-02
-6.821583211421966553e-02
-7.574587315320968628e-02
-7.780082523822784424e-02
-2.211733460426330566e-01
-3.061018288135528564e-01
-2.634004950523376465e-01
-1.897742301225662231e-01
-1.767259836196899414e-01
-2.412414699792861938e-01
-1.979437619447708130e-01
-2.154898792505264282e-01
-2.854804694652557373e-01
-2.979466915130615234e-01
-1.732124537229537964e-01
-1.707407683134078979e-01
-2.750116884708404541e-01
-2.061851322650909424e-01
-1.959103494882583618e-01
-2.565242946147918701e-01
-2.409971803426742554e-01
-1.656824201345443726e-01
-1.112620756030082703e-01
-1.354472935199737549e-01
-1.039332225918769836e-01
-1.142259836196899414e-01
-1.364870667457580566e-01
-9.817768633365631104e-02
-7.980984449386596680e-02
-8.836401253938674927e-02
-1.340664327144622803e-01
-1.454346626996994019e-01
-1.807360053062438965e-01
-1.818343102931976318e-01
-1.509507596492767334e-01
-1.279410868883132935e-01
-1.424566805362701416e-01
-1.639281809329986572e-01
-1.764302253723144531e-01
-1.798371523618698120e-01
-1.335828453302383423e-01
-3.148188441991806030e-02
-2.162176743149757385e-02
-3.832303732633590698e-02
-9.022729843854904175e-02
-9.310419112443923950e-02
-9.461230784654617310e-02
-6.301567703485488892e-02
-6.311130244284868240e-03
3.465930372476577759e-02
-1.191464904695749283e-02
-1.076798960566520691e-01
-1.212529242038726807e-01
4.835527390241622925e-02
7.835362851619720459e-02
8.760722726583480835e-02
4.440740495920181274e-02
-1.460029371082782745e-02
-1.292360872030258179e-01
-1.109256222844123840e-01
5.796130746603012085e-02
5.205998942255973816e-02
2.484290115535259247e-02
-5.552155151963233948e-02
-1.338232755661010742e-01
-1.800639033317565918e-01
-1.538713574409484863e-01
4.986065905541181564e-03
-3.453362733125686646e-03
-4.595923051238059998e-02
-1.240697130560874939e-01
-1.502513438463211060e-01
-1.821894794702529907e-01
-1.340199857950210571e-01
-9.548756480216979980e-02
-1.076899990439414978e-01
-5.224683880805969238e-02
-3.928412124514579773e-02
-5.074528977274894714e-02
9.709364734590053558e-03
-2.658750489354133606e-02
-1.675617694854736328e-01
-1.640233397483825684e-01
-4.436530172824859619e-02
-4.837576299905776978e-02
-4.396615549921989441e-02
7.808673661202192307e-03
-1.108736614696681499e-04
-2.271262705326080322e-01
-2.458512634038925171e-01
-6.904578208923339844e-02
2.034056559205055237e-02
4.969357326626777649e-02
5.812947638332843781e-03
-8.322811126708984375e-02
-2.421449124813079834e-01
-2.998815774917602539e-01
-1.204214692115783691e-01
-3.531167656183242798e-02
3.969910740852355957e-02
2.262456342577934265e-02
-4.344980418682098389e-02
-2.845778465270996094e-01
-3.564968407154083252e-01
-2.133177667856216431e-01
-1.251193434000015259e-01
-7.326848059892654419e-02
-8.429249376058578491e-02
-1.217867955565452576e-01
-3.226107060909271240e-01
-4.259670972824096680e-01
-3.059225976467132568e-01
-1.762606054544448853e-01
-6.038179621100425720e-02
2.527602761983871460e-02
5.442312918603420258e-03
-2.847742438316345215e-01
-3.400115072727203369e-01
-2.186682075262069702e-01
-1.235417649149894714e-01
-5.704291537404060364e-02
1.878833398222923279e-02
-1.124575734138488770e-03
-9.662590175867080688e-02
-1.391481608152389526e-01
-1.329132318496704102e-01
-1.602183431386947632e-01
-1.677781939506530762e-01
-2.334749251604080200e-01
-2.125762104988098145e-01
-5.516358837485313416e-02
-7.875502109527587891e-02
-1.305945962667465210e-01
-2.035043686628341675e-01
-1.999426633119583130e-01
-2.949396967887878418e-01
-2.098678946495056152e-01
-3.422199934720993042e-02
-4.652820155024528503e-02
-7.420352101325988770e-02
-1.222086176276206970e-01
-1.986800879240036011e-01
-2.883813381195068359e-01
-2.166600823402404785e-01
-9.600240737199783325e-02
-4.344580322504043579e-02
1.639008522033691406e-02
5.338662769645452499e-03
-2.659978903830051422e-02
-8.932323753833770752e-02
-6.412630528211593628e-02
-1.486018747091293335e-01
-1.200575605034828186e-01
-2.827542833983898163e-02
4.025429859757423401e-02
3.828249871730804443e-02
1.526389922946691513e-02
-3.375047817826271057e-02
-2.143921256065368652e-01
-2.194580137729644775e-01
-1.018671467900276184e-01
-5.069781094789505005e-03
2.732850052416324615e-02
6.663196533918380737e-02
6.204149872064590454e-02
-1.913579404354095459e-01
-2.346907407045364380e-01
-1.376244872808456421e-01
-6.647220253944396973e-02
3.896834095939993858e-05
2.956917881965637207e-02
4.380041360855102539e-02
-1.369975954294204712e-01
-1.161438971757888794e-01
-1.736317202448844910e-02
-1.817339286208152771e-02
-5.036544799804687500e-02
-7.534326612949371338e-02
-7.901515811681747437e-02
-2.001593261957168579e-01
-1.746609956026077271e-01
-5.429878085851669312e-02
-8.747063577175140381e-02
-1.427986770868301392e-01
-1.767807602882385254e-01
-1.289448887109756470e-01
-1.355655938386917114e-01
-1.310764104127883911e-01
-6.863540410995483398e-02
-1.301908195018768311e-01
-1.260172575712203979e-01
-9.402304887771606445e-02
-1.908017694950103760e-02
-1.395224630832672119e-01
-1.392209976911544800e-01
-1.014209985733032227e-01
-1.255673915147781372e-01
-9.819189459085464478e-02
-4.872145876288414001e-02
1.954416930675506592e-02
-1.009287461638450623e-01
-1.022594794631004333e-01
-4.379184544086456299e-02
-2.086312882602214813e-02
3.064698912203311920e-02
1.001373603940010071e-01
7.375344634056091309e-02
-3.951700031757354736e-02
-3.852071240544319153e-02
-4.145304556004703045e-04
3.704630583524703979e-02
2.799258008599281311e-02
5.340847745537757874e-02
4.644624888896942139e-03
-1.267144223675131798e-03
1.264317892491817474e-02
3.460387140512466431e-02
5.807665735483169556e-02
3.815564513206481934e-02
1.691566780209541321e-02
-2.857433818280696869e-02
-1.408062726259231567e-01
-1.946064680814743042e-01
-1.448156684637069702e-01
-1.696026325225830078e-01
-2.332004010677337646e-01
-3.455536663532257080e-01
-2.704879641532897949e-01
-2.220990508794784546e-01
-2.918361127376556396e-01
-2.186369895935058594e-01
-2.282151281833648682e-01
-3.148391246795654297e-01
-3.996946513652801514e-01
-3.211565315723419189e-01
-2.606955766677856445e-01
-3.490209281444549561e-01
-2.806263267993927002e-01
-2.601095139980316162e-01
-2.650121748447418213e-01
-2.459540218114852905e-01
-1.645579636096954346e-01
-2.155596017837524414e-01
-2.732529938220977783e-01
-2.314164340496063232e-01
-2.208365947008132935e-01
-1.758994162082672119e-01
-1.109488457441329956e-01
-9.199137240648269653e-02
-1.416324228048324585e-01
-2.012182027101516724e-01
-1.059429123997688293e-01
-1.074867770075798035e-01
-8.250875771045684814e-02
-9.916593134403228760e-02
-1.025686189532279968e-01
-6.384818255901336670e-02
-1.299630999565124512e-01
-8.648458868265151978e-02
-1.232274398207664490e-01
-9.865217655897140503e-02
-6.865016371011734009e-02
-5.338969081640243530e-02
-5.311086773872375488e-02
-1.123300492763519287e-01
-9.130980074405670166e-02
-1.343752443790435791e-01
-1.644753664731979370e-01
-1.772135049104690552e-01
-1.237127929925918579e-01
-4.556534066796302795e-02
-5.174306780099868774e-02
1.566330157220363617e-02
-6.562681403011083603e-03
-3.039303049445152283e-02
-1.007914468646049500e-01
-9.459527581930160522e-02
-1.409120857715606689e-02
-2.578048035502433777e-02
1.251681055873632431e-02
-2.085213176906108856e-02
-3.641631454229354858e-02
-1.565408259630203247e-01
-1.534450352191925049e-01
3.654078766703605652e-02
3.913174569606781006e-02
1.804449222981929779e-02
8.017213083803653717e-03
2.766607142984867096e-02
-7.704638689756393433e-02
-1.050605326890945435e-01
5.234931129962205887e-03
2.075992710888385773e-02
5.564563907682895660e-03
-3.330439701676368713e-02
-2.641669474542140961e-03
1.615890301764011383e-03
-1.321987248957157135e-02
-8.680166304111480713e-02
-7.453841716051101685e-02
-4.352530837059020996e-02
4.079834744334220886e-02
1.115909442305564880e-01
2.004556953907012939e-01
1.101617664098739624e-01
-7.403590530157089233e-02
-5.375313386321067810e-02
-3.400054574012756348e-02
3.691652417182922363e-02
6.503900885581970215e-02
1.257605254650115967e-01
9.098085016012191772e-02
-9.241924434900283813e-02
-9.131047874689102173e-02
-5.100081488490104675e-02
-4.054709337651729584e-03
2.625764161348342896e-02
7.941374927759170532e-02
5.916555970907211304e-02
1.864563673734664917e-02
4.991123452782630920e-02
1.720028668642044067e-01
1.690001785755157471e-01
1.041828840970993042e-01
9.218086302280426025e-02
1.975387148559093475e-02
3.138744831085205078e-02
3.733478859066963196e-02
1.385498046875000000e-01
1.343344449996948242e-01
9.014715999364852905e-02
4.845486208796501160e-02
-5.112681537866592407e-02
5.492150783538818359e-02
3.208082169294357300e-02
1.144674345850944519e-01
9.786710143089294434e-02
8.333528786897659302e-02
4.712033644318580627e-02
-3.925244137644767761e-02
4.023883119225502014e-02
5.571351945400238037e-02
1.100780144333839417e-01
9.118867665529251099e-02
6.143166869878768921e-02
-9.907397441565990448e-03
-4.853899776935577393e-02
3.857937827706336975e-02
4.417277872562408447e-02
2.532406337559223175e-02
-1.974806934595108032e-02
-6.668273359537124634e-02
-5.947919934988021851e-02
-7.444909214973449707e-02
-8.326276205480098724e-03
-6.629108451306819916e-03
1.752579398453235626e-02
-5.744260270148515701e-04
-5.400764569640159607e-02
-1.092453822493553162e-01
-1.251117289066314697e-01
-6.402529031038284302e-02
-1.369193643331527710e-01
-9.851986169815063477e-02
-1.031326800584793091e-01
-7.100253552198410034e-02
-9.054752439260482788e-02
-7.054995745420455933e-02
2.829776844009757042e-03
2.652554772794246674e-02
4.195577278733253479e-02
6.101705878973007202e-02
4.469892382621765137e-02
1.690286397933959961e-02
-2.316879667341709137e-02
6.870510429143905640e-02
9.543638676404953003e-02
1.216659694910049438e-01
1.131477579474449158e-01
5.792019143700599670e-02
3.671491146087646484e-02
-1.766805723309516907e-02
6.837664544582366943e-02
1.301408559083938599e-01
1.814016699790954590e-01
1.759478747844696045e-01
1.212689280509948730e-01
1.204423755407333374e-01
6.413920223712921143e-02
6.934036314487457275e-02
2.344563752412796021e-01
3.251067101955413818e-01
3.305316269397735596e-01
2.542323470115661621e-01
2.389717549085617065e-01
1.604238003492355347e-01
6.024464964866638184e-02
2.286524623632431030e-01
3.535524606704711914e-01
3.838281929492950439e-01
2.927772104740142822e-01
2.450969219207763672e-01
1.382403671741485596e-01
4.510317370295524597e-02
2.224190086126327515e-01
3.491200804710388184e-01
4.167135059833526611e-01
3.402156829833984375e-01
3.037390112876892090e-01
1.802899837493896484e-01
2.903408743441104889e-02
1.083869412541389465e-01
1.866028606891632080e-01
2.495798170566558838e-01
2.220003157854080200e-01
1.908041834831237793e-01
1.047197803854942322e-01
1.987517066299915314e-02
2.406324818730354309e-02
4.798472300171852112e-02
-5.218813195824623108e-03
-6.216594576835632324e-02
-5.691264942288398743e-02
-6.321967393159866333e-02
2.745432965457439423e-02
7.860788702964782715e-02
1.263397186994552612e-01
9.750980883836746216e-02
1.438430510461330414e-02
5.352923180907964706e-03
-4.283488169312477112e-02
1.703969202935695648e-02
1.094992831349372864e-01
1.755084544420242310e-01
1.720713973045349121e-01
9.105718135833740234e-02
-2.869964018464088440e-02
-6.894044578075408936e-02
-1.001230441033840179e-02
1.772787123918533325e-01
3.193093538284301758e-01
3.827589452266693115e-01
2.518671154975891113e-01
-8.280746638774871826e-02
-1.299262195825576782e-01
1.066752988845109940e-02
1.466248929500579834e-01
2.671748697757720947e-01
2.772561311721801758e-01
2.286660075187683105e-01
-4.531401023268699646e-02
-8.922178298234939575e-02
-2.518211305141448975e-02
1.019316166639328003e-01
2.491810768842697144e-01
2.656000256538391113e-01
1.912377029657363892e-01
1.450308877974748611e-02
-6.502825021743774414e-02
-5.085852369666099548e-02
-3.893418610095977783e-02
1.397047936916351318e-02
-2.869963878765702248e-03
-5.257896706461906433e-02
-8.475398272275924683e-02
-9.211473166942596436e-02
2.930548191070556641e-01
3.076443970203399658e-01
2.403780668973922729e-01
2.105340361595153809e-01
2.091426998376846313e-01
1.918433606624603271e-01
9.084141254425048828e-02
4.227645099163055420e-01
4.565251767635345459e-01
3.371035754680633545e-01
2.630969583988189697e-01
2.760719954967498779e-01
2.550131380558013916e-01
9.034272283315658569e-02
3.563976585865020752e-01
3.801298439502716064e-01
3.100467622280120850e-01
2.032062411308288574e-01
2.217124402523040771e-01
1.903700679540634155e-01
6.084255129098892212e-02
2.433929741382598877e-01
2.776751220226287842e-01
2.028578370809555054e-01
1.171467900276184082e-01
1.212979853153228760e-01
1.161266267299652100e-01
2.895821817219257355e-02
1.180211976170539856e-01
1.816304624080657959e-01
1.306911259889602661e-01
1.035136282444000244e-01
1.069907993078231812e-01
1.610452383756637573e-01
1.065103262662887573e-01
1.215871796011924744e-01
2.053330689668655396e-01
1.656928360462188721e-01
1.243812143802642822e-01
1.138950511813163757e-01
1.311488300561904907e-01
7.839236408472061157e-02
6.714791059494018555e-02
9.192761033773422241e-02
7.539339363574981689e-02
4.396903887391090393e-02
2.512809261679649353e-02
1.613571867346763611e-02
-8.038257365114986897e-04
4.029073193669319153e-02
8.959085680544376373e-03
4.806516692042350769e-03
1.862745173275470734e-02
2.390682324767112732e-02
-4.708927869796752930e-02
-7.694953680038452148e-02
7.564918696880340576e-02
8.750325068831443787e-03
-1.228918973356485367e-02
-1.124035753309726715e-02
1.314686704427003860e-02
-6.471066176891326904e-02
-8.460576087236404419e-02
6.480623781681060791e-02
1.244764588773250580e-02
-3.760200226679444313e-03
-1.210055127739906311e-02
1.092847529798746109e-02
-5.538938567042350769e-02
-6.234889850020408630e-02
1.223058551549911499e-01
1.108844056725502014e-01
9.717161953449249268e-02
1.337323337793350220e-02
9.831855073571205139e-03
-2.123066782951354980e-02
-7.570703979581594467e-03
2.583622336387634277e-01
2.993370890617370605e-01
2.284969240427017212e-01
8.191452175378799438e-02
5.354575067758560181e-02
-1.893933513201773167e-03
-2.259641326963901520e-02
2.536261081695556641e-01
3.288527727127075195e-01
2.230716794729232788e-01
8.341356366872787476e-02
7.930374704301357269e-03
-3.677450865507125854e-02
-2.683449909090995789e-02
1.745914965867996216e-01
2.050604522228240967e-01
1.055698245763778687e-01
-8.300106972455978394e-03
-4.410878568887710571e-02
-9.084342420101165771e-02
-6.657943874597549438e-02
-8.471007645130157471e-02
-6.492143124341964722e-02
-7.810216397047042847e-03
-2.566304989159107208e-02
-4.559201747179031372e-02
-1.255694031715393066e-01
-1.207792982459068298e-01
-6.592600792646408081e-02
1.897541340440511703e-03
4.448857530951499939e-02
1.119485646486282349e-01
5.846978724002838135e-02
-8.939173817634582520e-02
-1.462669521570205688e-01
-4.888321459293365479e-02
2.647628448903560638e-02
3.893946064636111259e-03
4.372636973857879639e-02
1.849704131018370390e-04
-1.328916847705841064e-02
-1.078249886631965637e-02
-1.926243654452264309e-03
6.583990156650543213e-02
-5.061173345893621445e-03
5.934998858720064163e-03
-9.385653771460056305e-03
-4.176504537463188171e-02
-5.884291604161262512e-02
-2.006291225552558899e-02
3.459903597831726074e-02
1.942189410328865051e-03
-4.130580648779869080e-02
-9.809809736907482147e-03
4.756291210651397705e-02
3.847384825348854065e-02
-4.279513657093048096e-02
-1.428099162876605988e-02
-1.638263836503028870e-02
-6.018235906958580017e-02
-4.843992367386817932e-02
-4.312361776828765869e-02
-3.680592402815818787e-02
-7.580278813838958740e-02
-6.657340377569198608e-02
-5.795952305197715759e-02
-8.991157263517379761e-02
-1.138939335942268372e-01
-1.167833060026168823e-01
-9.273396432399749756e-02
-2.265404164791107178e-01
-2.196135073900222778e-01
-1.593306660652160645e-01
-1.138118803501129150e-01
-1.261674910783767700e-01
-1.422059088945388794e-01
-1.481539160013198853e-01
-1.916343271732330322e-01
-1.480255872011184692e-01
-1.125554293394088745e-01
-8.074421435594558716e-02
-8.169923722743988037e-02
-6.899742782115936279e-02
-1.158323511481285095e-01
-1.066193655133247375e-01
-6.230033189058303833e-02
-4.545611143112182617e-02
-4.869722202420234680e-02
-8.100087195634841919e-02
-5.535253882408142090e-02
-1.174469366669654846e-01
-8.972739428281784058e-02
-9.273571521043777466e-02
-2.888646163046360016e-02
-2.722412534058094025e-02
-9.377132169902324677e-03
-3.993190079927444458e-02
-9.999687969684600830e-02
-1.961378566920757294e-02
2.240125834941864014e-02
4.415787756443023682e-02
4.376691207289695740e-02
1.754854805767536163e-03
-1.000356748700141907e-01
-1.577697992324829102e-01
-2.378007397055625916e-02
1.323602255433797836e-02
4.825253784656524658e-02
-1.581159979104995728e-02
-9.945072233676910400e-02
-1.610049307346343994e-01
-1.677796244621276855e-01
-3.075770847499370575e-02
-3.186494112014770508e-02
-2.106422558426856995e-02
-4.256716370582580566e-02
-1.373233646154403687e-01
-1.728800535202026367e-01
-1.618525236845016479e-01
-5.004041269421577454e-02
-4.419420287013053894e-02
-7.964805513620376587e-02
-4.900810867547988892e-02
-7.455237209796905518e-02
-5.127286165952682495e-02
-9.373690187931060791e-02
-6.462434772402048111e-03
1.897122152149677277e-02
-3.457955643534660339e-02
1.853934023529291153e-03
2.541258931159973145e-03
6.445844471454620361e-02
-1.314871013164520264e-02
-9.245178848505020142e-02
-5.573388934135437012e-02
-1.496050972491502762e-02
6.483502220362424850e-03
-7.283800840377807617e-02
-3.738942369818687439e-02
-6.704182922840118408e-02
-9.415034949779510498e-02
-5.385888740420341492e-02
-9.527745656669139862e-03
-1.119207241572439671e-03
-9.989912807941436768e-02
-8.678464591503143311e-02
-4.893174022436141968e-02
-1.059454753994941711e-01
-1.053819209337234497e-01
-8.331115543842315674e-02
-6.239646673202514648e-02
-1.494707912206649780e-01
-1.320717334747314453e-01
-1.001650989055633545e-01
-7.335416227579116821e-02
-9.205677360296249390e-02
-1.037913337349891663e-01
-1.140906736254692078e-01
-1.659639477729797363e-01
-1.336623132228851318e-01
-9.336294978857040405e-02
-7.138436287641525269e-02
-1.054661944508552551e-01
-1.174245923757553101e-01
-1.078836768865585327e-01
-1.208085492253303528e-01
-8.295038342475891113e-02
-4.986397549510002136e-02
1.534365713596343994e-01
2.026222199201583862e-01
4.150354117155075073e-02
-3.647105768322944641e-02
-6.523117423057556152e-02
-2.935853414237499237e-02
-3.621150553226470947e-02
2.560147941112518311e-01
3.300167620182037354e-01
1.521099507808685303e-01
1.560933887958526611e-02
-3.523096442222595215e-02
1.859422028064727783e-02
-1.161507889628410339e-02
2.781202197074890137e-01
3.594473898410797119e-01
2.621684074401855469e-01
1.510753333568572998e-01
1.104441881179809570e-01
1.032127067446708679e-01
3.178825974464416504e-02
2.168148159980773926e-01
3.306692540645599365e-01
2.520421743392944336e-01
1.919768452644348145e-01
1.485230475664138794e-01
1.102495267987251282e-01
2.291292510926723480e-02
7.714546471834182739e-02
1.703941375017166138e-01
1.588547676801681519e-01
2.271897792816162109e-01
1.980908215045928955e-01
1.473622620105743408e-01
3.383225202560424805e-02
-6.539340130984783173e-03
9.120108187198638916e-02
1.364970058202743530e-01
2.670567035675048828e-01
2.199907451868057251e-01
1.031045615673065186e-01
-2.907735109329223633e-02
-2.115371823310852051e-02
2.084369398653507233e-02
6.233642250299453735e-02
1.593522429466247559e-01
1.557509303092956543e-01
7.922911643981933594e-02
-1.522000692784786224e-02
2.695085406303405762e-01
3.327410519123077393e-01
1.740050166845321655e-01
6.055205687880516052e-02
-2.139245904982089996e-02
-4.395056888461112976e-02
-5.470071360468864441e-02
3.503849804401397705e-01
4.093272089958190918e-01
2.412043511867523193e-01
1.040225028991699219e-01
5.111390724778175354e-02
3.862299025058746338e-02
-1.467843074351549149e-02
2.485705167055130005e-01
3.250411152839660645e-01
1.840105801820755005e-01
1.023972705006599426e-01
1.179409474134445190e-01
1.032573878765106201e-01
5.800509452819824219e-02
8.665845543146133423e-02
1.631239205598831177e-01
1.682666391134262085e-01
1.857641935348510742e-01
2.018136680126190186e-01
1.592033356428146362e-01
9.461002796888351440e-02
4.670806601643562317e-02
1.180667579174041748e-01
2.014567852020263672e-01
2.704277038574218750e-01
2.888700664043426514e-01
2.653902471065521240e-01
1.853302866220474243e-01
-3.973215445876121521e-02
-5.692160688340663910e-03
9.697983413934707642e-02
1.961343437433242798e-01
2.664198279380798340e-01
3.076077401638031006e-01
2.050718218088150024e-01
-1.885833032429218292e-02
-4.986096173524856567e-03
5.239766091108322144e-02
1.178818941116333008e-01
1.461758017539978027e-01
2.170774936676025391e-01
1.479576677083969116e-01
-2.027831273153424263e-03
3.439585492014884949e-02
-1.905788294970989227e-02
-1.190797984600067139e-01
-1.123461127281188965e-01
-4.035677388310432434e-02
-6.667061708867549896e-03
4.225403815507888794e-02
5.162309482693672180e-02
-3.997572138905525208e-02
-1.595858037471771240e-01
-1.738125979900360107e-01
-9.623005241155624390e-02
-1.580962352454662323e-02
5.525773763656616211e-02
6.512776017189025879e-02
-6.193545833230018616e-02
-1.842022240161895752e-01
-1.792992055416107178e-01
-1.483221352100372314e-01
-7.817942649126052856e-02
-1.553782448172569275e-02
-2.897853590548038483e-02
-1.236017867922782898e-01
-1.596817225217819214e-01
-1.614723950624465942e-01
-1.900432407855987549e-01
-1.482102274894714355e-01
-8.002605289220809937e-02
-9.870555251836776733e-02
-1.015647649765014648e-01
-8.691695332527160645e-02
-1.487298309803009033e-01
-1.955671459436416626e-01
-1.802984625101089478e-01
-9.930511564016342163e-02
-1.145311668515205383e-01
-6.351561844348907471e-02
1.936965435743331909e-02
-2.347594499588012695e-02
-1.095268726348876953e-01
-1.778016388416290283e-01
-4.281894862651824951e-02
-5.696580559015274048e-02
-2.447786927223205566e-02
1.805862411856651306e-02
-1.809060201048851013e-02
-5.310999602079391479e-02
-9.071680158376693726e-02
8.235920220613479614e-02
1.646937429904937744e-01
2.233530282974243164e-01
4.946205392479896545e-02
-6.396824866533279419e-02
-1.623177528381347656e-01
-1.212033629417419434e-01
1.590463668107986450e-01
2.518049180507659912e-01
2.327371090650558472e-01
5.883555859327316284e-03
-1.294981539249420166e-01
-2.266984432935714722e-01
-1.719767898321151733e-01
1.627019941806793213e-01
2.522878646850585938e-01
2.316196113824844360e-01
3.531190752983093262e-02
-5.590964108705520630e-02
-8.956471085548400879e-02
-4.909190908074378967e-02
1.399327367544174194e-01
1.839589476585388184e-01
1.117452532052993774e-01
4.906370863318443298e-02
-1.100566796958446503e-02
1.833808049559593201e-02
1.882455870509147644e-02
1.354486942291259766e-01
1.427740454673767090e-01
6.471558660268783569e-02
2.192673273384571075e-03
-7.278124243021011353e-02
-7.112792879343032837e-02
-4.539750143885612488e-02
1.118510067462921143e-01
8.928974717855453491e-02
3.134958818554878235e-02
-6.938295066356658936e-02
-1.119920238852500916e-01
-1.293677240610122681e-01
-9.358343482017517090e-02
-9.295947849750518799e-03
-4.936334863305091858e-02
-3.879480808973312378e-02
-5.590612068772315979e-02
-5.134451389312744141e-02
-9.736949950456619263e-02
-9.692532569169998169e-02
-1.414391547441482544e-01
-1.655312329530715942e-01
-1.255680620670318604e-01
-9.054765105247497559e-02
-1.103871390223503113e-01
-1.233098357915878296e-01
-1.171491667628288269e-01
-1.434943974018096924e-01
-1.566759049892425537e-01
-1.294197589159011841e-01
-1.426520049571990967e-01
-2.054360359907150269e-01
-2.542520165443420410e-01
-2.070827633142471313e-01
-1.666349768638610840e-01
-2.102037072181701660e-01
-1.605149060487747192e-01
-1.362680345773696899e-01
-1.896816790103912354e-01
-2.790646851062774658e-01
-2.435672432184219360e-01
-1.531033217906951904e-01
-2.295179665088653564e-01
-1.491298377513885498e-01
-1.213307082653045654e-01
-1.704359203577041626e-01
-2.270846515893936157e-01
-2.340648770332336426e-01
-1.552448421716690063e-01
-2.092674225568771362e-01
-1.783676594495773315e-01
-1.479753404855728149e-01
-1.753253787755966187e-01
-1.940357536077499390e-01
-2.059967964887619019e-01
-1.562724560499191284e-01
-1.868753731250762939e-01
-1.817220151424407959e-01
-1.868931204080581665e-01
-2.168413996696472168e-01
-2.538866102695465088e-01
-2.008789777755737305e-01
-1.294019967317581177e-01
-1.505888104438781738e-01
-1.322615891695022583e-01
-1.356819272041320801e-01
-1.771091371774673462e-01
-2.263361513614654541e-01
-1.517762988805770874e-01
5.459332838654518127e-02
1.359672248363494873e-01
2.044055610895156860e-01
1.305999606847763062e-01
7.930399477481842041e-02
2.465765923261642456e-02
-9.325779043138027191e-03
6.918316334486007690e-02
2.061295509338378906e-01
3.124094009399414062e-01
2.858240902423858643e-01
2.337219268083572388e-01
1.724334508180618286e-01
5.385128036141395569e-02
6.451608985662460327e-02
1.914141774177551270e-01
3.189706206321716309e-01
3.462310135364532471e-01
3.506777286529541016e-01
3.523933589458465576e-01
1.590152531862258911e-01
-2.231157012283802032e-02
7.209833711385726929e-02
2.050136923789978027e-01
3.449310660362243652e-01
3.584496974945068359e-01
3.780218064785003662e-01
1.791620701551437378e-01
-8.235306292772293091e-02
-8.158033341169357300e-02
1.573359011672437191e-03
1.019754186272621155e-01
1.603096723556518555e-01
2.342631220817565918e-01
1.323741674423217773e-01
-1.104140952229499817e-01
-1.134910658001899719e-01
-6.585232913494110107e-02
8.525149896740913391e-03
6.155627593398094177e-02
1.021455898880958557e-01
5.754476785659790039e-02
-8.659053593873977661e-02
-9.597489237785339355e-02
-5.338262021541595459e-02
-3.040990419685840607e-02
-7.420451845973730087e-03
-8.218290284276008606e-03
1.528724678792059422e-03
7.281028199940919876e-03
4.260051250457763672e-02
5.326223559677600861e-03
-1.810977980494499207e-02
-5.731103196740150452e-02
-2.859520167112350464e-02
-5.955967679619789124e-02
2.693114429712295532e-02
6.932441890239715576e-02
1.184017769992351532e-02
-3.798878192901611328e-02
-3.973016515374183655e-02
-3.990028344560414553e-04
-5.591916292905807495e-02
-3.544629737734794617e-02
1.673337537795305252e-03
-6.573648750782012939e-02
-7.920670509338378906e-02
-1.064007543027400970e-02
7.837157696485519409e-02
4.418106004595756531e-02
-7.279790937900543213e-02
-5.790180712938308716e-02
-9.170569479465484619e-02
-5.668933317065238953e-02
3.800734132528305054e-02
1.372631639242172241e-01
1.152004748582839966e-01
-5.912974476814270020e-02
-7.654668390750885010e-02
-1.098092868924140930e-01
-3.542774170637130737e-02
1.069451346993446350e-01
2.020129710435867310e-01
1.417820900678634644e-01
-3.308011591434478760e-02
-1.915522851049900055e-02
-8.731047809123992920e-02
-4.395835846662521362e-02
2.488973364233970642e-02
9.745876491069793701e-02
5.976072698831558228e-02
-3.153669089078903198e-02
-7.172771729528903961e-03
-4.007967934012413025e-02
-2.649811655282974243e-02
-1.827680505812168121e-02
1.778810285031795502e-02
-1.260415930300951004e-02
-1.184105202555656433e-01
-8.914282917976379395e-02
-3.864611685276031494e-02
-1.644928753376007080e-02
-4.307363182306289673e-02
-9.434063732624053955e-02
-6.218601390719413757e-02
-1.985403150320053101e-01
-1.939942836761474609e-01
-1.127024814486503601e-01
-5.372270941734313965e-02
-6.313077360391616821e-02
-9.878131002187728882e-02
-8.790510147809982300e-02
-2.471145838499069214e-01
-2.638700306415557861e-01
-1.501997411251068115e-01
-3.435685858130455017e-02
-6.610987335443496704e-02
-8.193700760602951050e-02
-7.188703864812850952e-02
-1.882599145174026489e-01
-2.580303251743316650e-01
-2.463936805725097656e-01
-2.212539613246917725e-01
-1.926215887069702148e-01
-1.572508513927459717e-01
-1.092888489365577698e-01
-1.252410709857940674e-01
-1.794378012418746948e-01
-2.284104079008102417e-01
-2.994250953197479248e-01
-2.745553255081176758e-01
-1.642130762338638306e-01
-1.036927327513694763e-01
-1.018525958061218262e-01
-1.803101450204849243e-01
-1.905609071254730225e-01
-2.118228524923324585e-01
-1.366439759731292725e-01
3.922877088189125061e-02
6.616254895925521851e-02
-6.623496860265731812e-02
-1.263800412416458130e-01
-1.415652632713317871e-01
-1.505750119686126709e-01
-1.447879672050476074e-01
-4.381758347153663635e-02
-2.816821448504924774e-02
-5.586802214384078979e-02
-6.591940671205520630e-02
-6.902943551540374756e-02
2.005833759903907776e-02
1.371284667402505875e-02
5.705192685127258301e-02
3.139815852046012878e-02
-1.152746751904487610e-01
-1.473810821771621704e-01
-9.922539442777633667e-02
-6.355944555252790451e-03
1.080928836017847061e-02
1.514763850718736649e-02
-1.254462869837880135e-03
-1.243799850344657898e-01
-1.374473124742507935e-01
-4.118819534778594971e-02
7.377810031175613403e-02
6.720000505447387695e-02
8.069854974746704102e-02
3.907128795981407166e-02
-4.944674298167228699e-02
-8.353676646947860718e-02
-1.658765599131584167e-02
2.588897570967674255e-02
7.273532450199127197e-02
9.089890122413635254e-02
5.395235493779182434e-02
-2.582886815071105957e-02
-1.836481317877769470e-02
4.151226580142974854e-02
6.960439682006835938e-02
9.947367012500762939e-02
1.107194125652313232e-01
8.441750705242156982e-02
5.983526259660720825e-02
9.373712539672851562e-02
7.645166665315628052e-02
5.345840752124786377e-02
7.447327673435211182e-02
7.886128127574920654e-02
5.770267546176910400e-02
2.317881397902965546e-02
4.181542620062828064e-02
3.197050839662551880e-02
2.732638269662857056e-02
-1.787609537132084370e-03
-2.632803842425346375e-02
-2.303507365286350250e-02
-1.487981677055358887e-01
-1.642451882362365723e-01
-8.866456151008605957e-02
-2.354223094880580902e-02
-2.258371375501155853e-02
-7.030086219310760498e-02
-8.224912732839584351e-02
-1.269451975822448730e-01
-1.006286442279815674e-01
-6.389492005109786987e-02
-2.238125354051589966e-02
-3.251371160149574280e-02
-8.682660758495330811e-02
-1.230794936418533325e-01
-8.756369352340698242e-03
6.762776523828506470e-02
4.042861238121986389e-02
4.244054853916168213e-02
2.689230069518089294e-02
4.854280501604080200e-02
1.521292515099048615e-02
5.064648389816284180e-02
1.728655248880386353e-01
1.697337180376052856e-01
1.724163144826889038e-01
1.171322539448738098e-01
1.456600427627563477e-01
5.440463498234748840e-02
-1.273596100509166718e-02
1.236900389194488525e-01
1.378716826438903809e-01
1.826531738042831421e-01
1.426579505205154419e-01
1.518318951129913330e-01
8.736123144626617432e-02
-8.290395885705947876e-02
5.337019264698028564e-02
1.264801770448684692e-01
1.626476496458053589e-01
7.794054597616195679e-02
9.396962821483612061e-02
4.640749096870422363e-02
-1.006254851818084717e-01
-6.406891345977783203e-02
-2.715170383453369141e-02
-1.501679327338933945e-02
-5.687210708856582642e-02
-7.635565847158432007e-02
-5.207951366901397705e-02
-1.367314010858535767e-01
-1.570445448160171509e-01
-1.553385257720947266e-01
-8.938703685998916626e-02
-5.113078281283378601e-02
-7.341483980417251587e-02
-8.277492225170135498e-02
-1.407579928636550903e-01
-1.773152947425842285e-01
-2.773021757602691650e-01
-2.415254563093185425e-01
-1.083615124225616455e-01
-6.091824918985366821e-02
-3.367510810494422913e-02
-1.179794371128082275e-01
-1.778592467308044434e-01
-3.052799999713897705e-01
-3.110196590423583984e-01
-1.217164024710655212e-01
-3.598863631486892700e-02
-2.861006651073694229e-03
-4.786711186170578003e-02
-8.405355364084243774e-02
-1.987234055995941162e-01
-1.824474632740020752e-01
8.632116019725799561e-02
2.466682195663452148e-01
2.165499478578567505e-01
1.005590893328189850e-02
-7.516323588788509369e-03
-1.244114041328430176e-01
-1.074290350079536438e-01
1.061080172657966614e-01
2.576212882995605469e-01
2.077267467975616455e-01
-3.214217431377619505e-04
-1.076939422637224197e-02
-3.507028892636299133e-02
1.002058759331703186e-02
1.627418249845504761e-01
2.336912602186203003e-01
1.727482825517654419e-01
-6.121141370385885239e-03
1.368691492825746536e-02
1.375402510166168213e-02
4.276321828365325928e-02
1.085875555872917175e-01
1.237720921635627747e-01
7.722245901823043823e-02
1.281513422727584839e-01
2.265014052391052246e-01
3.211005330085754395e-01
2.428263723850250244e-01
1.751398593187332153e-01
2.048549056053161621e-01
1.469584554433822632e-01
2.129942923784255981e-01
3.920298516750335693e-01
4.816523194313049316e-01
3.964121043682098389e-01
3.248976469039916992e-01
3.017914593219757080e-01
2.072693109512329102e-01
2.339848279953002930e-01
4.050688743591308594e-01
4.192503988742828369e-01
3.614894449710845947e-01
3.020408749580383301e-01
2.459952682256698608e-01
1.608659178018569946e-01
1.933002620935440063e-01
3.581388592720031738e-01
3.525401353836059570e-01
2.967809438705444336e-01
1.896663308143615723e-01
1.068682372570037842e-01
5.804119631648063660e-02
2.347177714109420776e-01
3.252795338630676270e-01
2.492966055870056152e-01
2.199264615774154663e-01
1.231038793921470642e-01
1.221461221575737000e-01
3.947429358959197998e-02
2.079837769269943237e-01
2.760275006294250488e-01
1.798300892114639282e-01
1.641210615634918213e-01
1.223493739962577820e-01
1.785736232995986938e-01
9.268360584974288940e-02
1.640471518039703369e-01
2.502297163009643555e-01
1.806708127260208130e-01
1.298512816429138184e-01
6.545995175838470459e-02
1.042936891317367554e-01
3.576030209660530090e-02
9.822790510952472687e-03
-1.805650442838668823e-02
1.937706768512725830e-02
8.162622153759002686e-02
3.528545424342155457e-02
1.520408689975738525e-02
-2.604151144623756409e-02
3.979738056659698486e-02
3.102223575115203857e-02
1.054425910115242004e-01
1.598982214927673340e-01
7.983686029911041260e-02
8.109799772500991821e-02
1.458122208714485168e-02
5.693168938159942627e-02
9.937240183353424072e-02
2.240930050611495972e-01
2.583154141902923584e-01
2.344374358654022217e-01
2.189054042100906372e-01
1.165617331862449646e-01
3.505875915288925171e-02
9.538869559764862061e-02
2.262235283851623535e-01
2.428758144378662109e-01
2.554740011692047119e-01
2.159099131822586060e-01
1.016481667757034302e-01
-5.368310213088989258e-02
-8.973228745162487030e-03
1.493315249681472778e-01
2.390285730361938477e-01
2.477707117795944214e-01
1.786326169967651367e-01
7.534914463758468628e-02
-1.698640733957290649e-01
-1.434836089611053467e-01
1.973582059144973755e-02
1.466529667377471924e-01
1.434175968170166016e-01
1.175191402435302734e-01
3.909527882933616638e-02
-1.936099976301193237e-01
-1.776047796010971069e-01
-4.032340273261070251e-02
8.588284254074096680e-02
7.636597752571105957e-02
6.763706356287002563e-02
1.212717406451702118e-02
9.060722589492797852e-02
1.736348122358322144e-01
1.933086961507797241e-01
1.338056921958923340e-01
6.670643389225006104e-02
1.416342984884977341e-02
-3.878898918628692627e-02
2.276052236557006836e-01
3.617539405822753906e-01
3.081929385662078857e-01
1.872394382953643799e-01
1.454462558031082153e-01
1.035756170749664307e-01
-3.623846452683210373e-03
1.748409122228622437e-01
2.973490357398986816e-01
2.966519296169281006e-01
3.068927824497222900e-01
3.402321636676788330e-01
4.727930128574371338e-01
2.746433019638061523e-01
1.340048611164093018e-01
2.349856942892074585e-01
1.434545218944549561e-01
2.488503605127334595e-01
3.665340542793273926e-01
5.963799953460693359e-01
3.985788524150848389e-01
2.771274186670780182e-02
6.423889845609664917e-02
-7.518789730966091156e-03
2.009934633970260620e-01
3.288184106349945068e-01
5.861225724220275879e-01
3.411671817302703857e-01
-2.379013691097497940e-03
-4.397856071591377258e-02
-7.738986611366271973e-02
6.510751694440841675e-02
1.356037855148315430e-01
3.042039275169372559e-01
1.779336184263229370e-01
-9.836944937705993652e-02
-1.565224975347518921e-01
-1.681243330240249634e-01
-8.643012493848800659e-02
-7.946459203958511353e-02
-1.878314092755317688e-02
-5.113219469785690308e-02
-1.082584038376808167e-01
-1.102330461144447327e-01
-8.052296191453933716e-02
-1.670627109706401825e-02
-5.807604640722274780e-02
-8.772747963666915894e-02
-8.710673451423645020e-02
-2.176507562398910522e-02
3.186557441949844360e-02
2.555062435567378998e-02
2.614448405802249908e-02
-4.139421135187149048e-02
-1.075276881456375122e-01
-1.268562227487564087e-01
5.229385569691658020e-02
9.949713945388793945e-02
8.706763386726379395e-02
3.253763914108276367e-02
2.071909978985786438e-02
-3.145256265997886658e-02
-4.681226611137390137e-02
6.012156605720520020e-02
1.250917613506317139e-01
1.214357316493988037e-01
7.368502020835876465e-02
1.287917699664831161e-02
-7.684738934040069580e-02
-7.672763615846633911e-02
-2.122986875474452972e-02
4.440994188189506531e-02
3.347608447074890137e-02
2.165510132908821106e-02
-3.641605377197265625e-02
-8.058161288499832153e-02
-7.753411680459976196e-02
-5.603786185383796692e-02
8.502211421728134155e-03
8.252937346696853638e-03
-9.782797656953334808e-03
-1.210715919733047485e-01
-1.824810802936553955e-01
-1.766719967126846313e-01
-8.895674347877502441e-02
-6.762912124395370483e-02
-8.616096526384353638e-02
-8.909115195274353027e-02
-1.868702471256256104e-01
-1.952796131372451782e-01
-1.602565497159957886e-01
-7.245990913361310959e-03
-4.911218956112861633e-02
-1.226280853152275085e-01
-8.581004291772842407e-02
-7.525870949029922485e-02
-1.934696584939956665e-01
-1.579651832580566406e-01
-5.464112013578414917e-02
-7.673967629671096802e-02
-8.814524859189987183e-02
-8.360362052917480469e-02
-6.653605401515960693e-02
-1.630090326070785522e-01
-1.452632248401641846e-01
-1.142059117555618286e-01
-9.466148167848587036e-02
-1.696025393903255463e-02
4.541622102260589600e-02
-1.719634979963302612e-02
-1.105829253792762756e-01
-1.603046655654907227e-01
-1.270623952150344849e-01
-1.096084937453269958e-01
-2.807391993701457977e-02
1.390818133950233459e-02
-2.381561324000358582e-02
-8.195953816175460815e-02
-1.151631698012351990e-01
-1.494271010160446167e-01
-1.363516896963119507e-01
-9.278130531311035156e-02
-3.492498770356178284e-02
-6.745897233486175537e-02
-5.780480429530143738e-02
-7.073426246643066406e-02
-1.449198126792907715e-01
-1.141071766614913940e-01
-9.891121089458465576e-02
-1.000058278441429138e-01
-6.205452606081962585e-02
-1.951008662581443787e-02
-3.258978947997093201e-02
-1.752173304557800293e-01
-1.722382307052612305e-01
-1.467999815940856934e-01
-1.248559728264808655e-01
-7.136528193950653076e-02
1.157298032194375992e-02
9.675629436969757080e-03
1.152212843298912048e-01
1.598857641220092773e-01
1.607673615217208862e-01
1.222657337784767151e-01
6.157508119940757751e-02
8.158817887306213379e-02
1.856152713298797607e-02
1.921178400516510010e-01
2.708562314510345459e-01
1.952764689922332764e-01
1.509657651185989380e-01
7.306127250194549561e-02
8.976972848176956177e-02
-4.045857116580009460e-03
1.276199668645858765e-01
2.076667249202728271e-01
1.397013813257217407e-01
1.557893455028533936e-01
1.071464195847511292e-01
4.562187939882278442e-02
-3.070190548896789551e-02
8.579406142234802246e-02
1.506204307079315186e-01
1.167093515396118164e-01
1.113831922411918640e-01
7.053717225790023804e-02
4.357508849352598190e-03
-4.817405343055725098e-02
1.197556778788566589e-01
1.791941225528717041e-01
1.468300670385360718e-01
1.442077010869979858e-01
7.416187971830368042e-02
-3.926811367273330688e-02
-8.407296240329742432e-02
4.731771349906921387e-02
1.099260225892066956e-01
1.324912756681442261e-01
1.464734822511672974e-01
6.740099936723709106e-02
4.483853932470083237e-03
-4.805332422256469727e-02
-4.297704994678497314e-02
-1.388675067573785782e-02
2.741692773997783661e-02
5.925593897700309753e-02
-7.945714518427848816e-03
-6.026950851082801819e-02
-7.833407819271087646e-02
-6.295181810855865479e-02
1.172974426299333572e-02
5.930937081575393677e-02
4.759987816214561462e-02
-5.480377376079559326e-02
-6.678157299757003784e-02
-9.333676844835281372e-02
-1.020138338208198547e-01
7.510174531489610672e-03
8.686946332454681396e-02
7.930359989404678345e-02
-7.060374319553375244e-02
-9.663242846727371216e-02
-1.200109198689460754e-01
-1.358918994665145874e-01
-2.900036051869392395e-02
8.414837718009948730e-02
8.989681303501129150e-02
-3.093169443309307098e-02
-1.066333428025245667e-01
-1.613915562629699707e-01
-9.104346483945846558e-02
-3.973026946187019348e-02
3.167081251740455627e-02
1.830082945525646210e-02
-4.291455820202827454e-02
-1.161507889628410339e-01
-1.485961526632308960e-01
-4.073516651988029480e-02
-1.014012843370437622e-02
1.763764582574367523e-02
-6.234432104974985123e-03
-4.250196740031242371e-02
-1.038388609886169434e-01
-1.064586862921714783e-01
-8.139692991971969604e-02
-6.427818536758422852e-02
-4.478767514228820801e-02
-3.689781576395034790e-02
-5.482149124145507812e-02
-6.805731356143951416e-02
-8.121721446514129639e-02
-7.895935326814651489e-02
-5.735019221901893616e-02
-3.876080363988876343e-02
-6.625255197286605835e-02
-1.136549860239028931e-01
-9.966485202312469482e-02
-7.464359700679779053e-02
1.044399198144674301e-02
2.074902877211570740e-02
-9.310016408562660217e-03
-7.015514373779296875e-02
-4.954010620713233948e-02
-3.365203738212585449e-02
-4.813566431403160095e-02
5.653502419590950012e-02
5.895433574914932251e-02
-4.396699741482734680e-02
-1.111693382263183594e-01
-6.824202090501785278e-02
-2.945856004953384399e-02
-6.214782968163490295e-02
8.684717118740081787e-03
-3.667431650683283806e-03
-8.890916407108306885e-02
-1.123380511999130249e-01
-1.170774251222610474e-01
-4.026482999324798584e-02
-8.124180138111114502e-02
-3.893482312560081482e-02
-7.252979278564453125e-02
-1.295040100812911987e-01
-1.434193998575210571e-01
-1.698284000158309937e-01
-9.393389523029327393e-02
-1.055242717266082764e-01
-6.846534460783004761e-02
-1.018841341137886047e-01
-1.404740512371063232e-01
-1.239135414361953735e-01
-1.563025712966918945e-01
-1.410819739103317261e-01
-1.456848680973052979e-01
-2.294775098562240601e-01
-2.753229141235351562e-01
-2.753774523735046387e-01
-1.895179003477096558e-01
-1.891084611415863037e-01
-2.304253727197647095e-01
-1.998675912618637085e-01
-2.090088725090026855e-01
-2.207530885934829712e-01
-2.128276675939559937e-01
-1.609724611043930054e-01
-1.728010475635528564e-01
-2.068476229906082153e-01
-1.715132296085357666e-01
-2.796295657753944397e-02
-3.546726331114768982e-02
-1.426977105438709259e-02
-5.972152575850486755e-02
-1.205556541681289673e-01
-2.354323863983154297e-01
-1.869151592254638672e-01
-5.018323194235563278e-03
3.781127184629440308e-02
5.004415661096572876e-02
2.993030101060867310e-02
-2.594925090670585632e-02
-1.488199532032012939e-01
-1.655901968479156494e-01
3.812998766079545021e-03
4.949364811182022095e-02
9.948565810918807983e-02
1.641211956739425659e-01
1.321655958890914917e-01
6.894110143184661865e-02
-3.792716655880212784e-03
1.655003614723682404e-02
1.172439157962799072e-01
1.306154876947402954e-01
2.082256525754928589e-01
1.104089096188545227e-01
1.172439157962799072e-01
2.263460867106914520e-02
-3.560923412442207336e-02
3.765481337904930115e-02
2.374142222106456757e-02
1.309313029050827026e-01
5.752528458833694458e-02
3.650743514299392700e-02
-5.052223056554794312e-02
-4.707720503211021423e-02
-1.091166585683822632e-02
-4.659623652696609497e-02
3.321596980094909668e-02
2.689091116189956665e-02
9.715033695101737976e-03
-4.211683198809623718e-02
-2.671127207577228546e-02
-1.976037397980690002e-03
-3.991769254207611084e-02
-1.306444592773914337e-02
1.096092164516448975e-02
5.893343128263950348e-03
-2.898574434220790863e-02
-1.260829716920852661e-01
-1.214162856340408325e-01
-1.438895165920257568e-01
-1.299770176410675049e-01
-1.376209110021591187e-01
-1.241359338164329529e-01
-1.401396840810775757e-01
-1.668108850717544556e-01
-1.491794586181640625e-01
-1.583274006843566895e-01
-1.167959496378898621e-01
-1.008900701999664307e-01
-7.970454543828964233e-02
-1.124640703201293945e-01
-1.484789401292800903e-01
-1.060872972011566162e-01
-3.679265826940536499e-02
-2.073739655315876007e-02
-4.492587968707084656e-02
-1.060563921928405762e-01
-1.300645917654037476e-01
-1.460992395877838135e-01
-1.173883005976676941e-01
-5.123054236173629761e-02
-1.393825095146894455e-02
-3.169844672083854675e-02
-1.484171301126480103e-01
-1.354008913040161133e-01
-1.765820831060409546e-01
-2.028051614761352539e-01
-1.244810447096824646e-01
-6.433434784412384033e-02
-6.719308346509933472e-02
-1.619639098644256592e-01
-1.524863243103027344e-01
-1.331602632999420166e-01
-1.620360314846038818e-01
-1.560970693826675415e-01
-9.094889461994171143e-02
-1.107333824038505554e-01
-1.810530424118041992e-01
-1.456665694713592529e-01
-1.065560206770896912e-01
-1.399181932210922241e-01
-1.700404733419418335e-01
-1.549484282732009888e-01
-1.681243628263473511e-01
-1.500705629587173462e-01
-1.188150942325592041e-01
1.930183619260787964e-01
2.502943277359008789e-01
1.416650712490081787e-01
4.792293533682823181e-03
-2.508006291463971138e-03
8.895768225193023682e-02
7.570724934339523315e-02
2.960703372955322266e-01
3.714125752449035645e-01
2.149781286716461182e-01
-2.939744479954242706e-02
-5.670292302966117859e-02
8.079783618450164795e-02
8.801178634166717529e-02
2.329384386539459229e-01
3.089675307273864746e-01
2.350971400737762451e-01
1.056580990552902222e-02
-5.883413925766944885e-02
5.163196101784706116e-02
3.400134295225143433e-02
1.427012383937835693e-01
1.958599686622619629e-01
1.527803689241409302e-01
-2.207359485328197479e-02
-8.567647635936737061e-02
-3.951974213123321533e-02
-1.580946519970893860e-02
1.062193587422370911e-01
1.437060087919235229e-01
1.250863075256347656e-01
5.734268203377723694e-02
2.721127867698669434e-02
1.452210126444697380e-04
-2.348263189196586609e-02
-4.634512960910797119e-02
-7.568370550870895386e-02
-6.235476210713386536e-02
-7.273610681295394897e-02
-2.852219343185424805e-02
-4.218081757426261902e-02
-2.911877632141113281e-02
-8.124134689569473267e-02
-9.157951176166534424e-02
-5.358262732625007629e-02
-2.460122667253017426e-02
1.455350033938884735e-02
1.591543853282928467e-02
2.716025570407509804e-03
-1.232031174004077911e-02
-1.712062512524425983e-03
1.643699035048484802e-02
3.684204071760177612e-02
5.263106152415275574e-02
5.121326074004173279e-02
6.423206999897956848e-03
1.572363078594207764e-02
3.461576625704765320e-02
8.157562464475631714e-02
1.214434951543807983e-01
1.757242083549499512e-01
1.762057095766067505e-01
5.859652906656265259e-02
-4.923071712255477905e-02
-1.059635952115058899e-01
-5.650995299220085144e-02
-2.299692295491695404e-02
7.834766805171966553e-02
1.042307242751121521e-01
3.715413436293601990e-02
-8.556745946407318115e-02
-1.653210371732711792e-01
-6.609274446964263916e-02
-4.160965606570243835e-02
1.659749634563922882e-02
5.499406531453132629e-02
1.364002563059329987e-02
-1.073070913553237915e-01
-1.755399107933044434e-01
-1.025899946689605713e-01
-1.481558382511138916e-01
-1.176894456148147583e-01
-1.165599599480628967e-01
-8.129919320344924927e-02
-2.271306663751602173e-01
-2.966891527175903320e-01
-1.899586915969848633e-01
-1.758579611778259277e-01
-1.908622831106185913e-01
-1.940337568521499634e-01
-1.578753590583801270e-01
-2.230466902256011963e-01
-2.884944379329681396e-01
-2.016221284866333008e-01
-1.354818195104598999e-01
-1.301851123571395874e-01
-1.459830552339553833e-01
-1.095809191465377808e-01
7.870855741202831268e-03
-4.478026553988456726e-02
-4.484634101390838623e-02
-7.369682937860488892e-02
-7.909740507602691650e-02
-1.049108579754829407e-01
-8.263763040304183960e-02
7.334610912948846817e-03
-6.248651072382926941e-02
-3.655614703893661499e-02
-8.811444789171218872e-02
-9.058981388807296753e-02
-1.351057738065719604e-01
-1.253694891929626465e-01
-5.217078700661659241e-02
-1.272806525230407715e-01
-8.985787630081176758e-02
-1.319772452116012573e-01
-8.151431381702423096e-02
-3.562089800834655762e-02
-1.397540699690580368e-02
-9.663336724042892456e-02
-1.575238704681396484e-01
-1.076911985874176025e-01
-1.083113104104995728e-01
-7.922701537609100342e-02
-5.705544352531433105e-02
-6.711447983980178833e-02
-1.204085871577262878e-01
-1.417287737131118774e-01
-7.178057730197906494e-02
-4.600270092487335205e-02
-5.044260248541831970e-02
-3.789040446281433105e-02
-7.898557931184768677e-02
-9.391148388385772705e-02
-1.130256950855255127e-01
-7.669319212436676025e-02
-4.407628625631332397e-02
-8.562383055686950684e-02
-1.106316521763801575e-01
-1.285234242677688599e-01
-8.500117808580398560e-02
-1.375048905611038208e-01
-1.023795828223228455e-01
-8.850582689046859741e-02
-9.851403534412384033e-02
-1.288512647151947021e-01
-1.239920333027839661e-01
3.018265403807163239e-02
1.026831120252609253e-01
1.388591080904006958e-01
1.212908029556274414e-01
7.279068231582641602e-02
-9.455701336264610291e-03
-7.430925965309143066e-02
8.685611933469772339e-02
1.673544496297836304e-01
1.682858318090438843e-01
1.742791682481765747e-01
1.013265177607536316e-01
-1.376847364008426666e-02
-1.024806424975395203e-01
6.735753268003463745e-02
1.328117698431015015e-01
1.040397211909294128e-01
1.565016508102416992e-01
1.918812245130538940e-01
8.235436677932739258e-02
-3.128953278064727783e-02
1.456893384456634521e-01
3.279123902320861816e-01
3.257931470870971680e-01
4.059607386589050293e-01
3.958503603935241699e-01
3.426122665405273438e-01
1.345193386077880859e-01
2.276590019464492798e-01
4.165300726890563965e-01
4.151329696178436279e-01
5.099329352378845215e-01
5.123154520988464355e-01
4.690257608890533447e-01
2.029432505369186401e-01
3.600185811519622803e-01
5.808878540992736816e-01
5.080431699752807617e-01
4.767333865165710449e-01
3.933463692665100098e-01
3.548823893070220947e-01
1.608954071998596191e-01
2.341382950544357300e-01
3.043507635593414307e-01
2.762941122055053711e-01
2.335308492183685303e-01
1.942569464445114136e-01
1.560764461755752563e-01
5.129431188106536865e-02
2.978857047855854034e-02
9.825999289751052856e-02
4.393923282623291016e-02
5.810083076357841492e-02
-1.561238896101713181e-02
-6.769135594367980957e-03
-4.467556625604629517e-02
7.728552073240280151e-02
1.300971657037734985e-01
1.032830849289894104e-01
8.931832760572433472e-02
6.685296073555946350e-03
5.781285930424928665e-03
-2.713486365973949432e-02
4.702307283878326416e-03
-6.191371008753776550e-02
-9.145805612206459045e-03
-1.132198888808488846e-02
-2.091615460813045502e-02
-6.348843872547149658e-02
-7.292585819959640503e-02
1.134750619530677795e-02
-7.063303142786026001e-02
-1.297435760498046875e-01
-1.859744340181350708e-01
-1.444191634654998779e-01
-1.228213459253311157e-01
-7.369499653577804565e-02
-3.820898011326789856e-02
-1.524349451065063477e-01
-2.064130753278732300e-01
-2.600776851177215576e-01
-1.741676330566406250e-01
-7.977883517742156982e-02
-1.369136944413185120e-02
-1.392247378826141357e-01
-2.500934898853302002e-01
-2.644082009792327881e-01
-2.540193796157836914e-01
-1.381056755781173706e-01
-9.291249513626098633e-02
-4.994652420282363892e-02
-1.435989886522293091e-01
-1.846330016851425171e-01
-1.823838949203491211e-01
-1.516439467668533325e-01
-5.095988512039184570e-02
-2.779100090265274048e-02
3.645199758466333151e-04
-4.777539521455764771e-02
-8.359437435865402222e-02
-1.149513795971870422e-01
-1.079242527484893799e-01
-1.454591900110244751e-01
-1.439718753099441528e-01
-1.007061898708343506e-01
1.457179617136716843e-02
-5.174997821450233459e-02
-7.845405489206314087e-02
-1.014699563384056091e-01
-1.852075308561325073e-01
-2.247599065303802490e-01
-1.919783949851989746e-01
-6.328682415187358856e-03
-1.030401885509490967e-01
-1.456752568483352661e-01
-1.636890172958374023e-01
-1.114415824413299561e-01
-8.268237859010696411e-02
-5.361416190862655640e-02
-1.185516193509101868e-01
-1.950384676456451416e-01
-1.213127151131629944e-01
-6.571126729249954224e-02
5.754603445529937744e-02
9.802045673131942749e-02
8.784030377864837646e-02
-1.111677363514900208e-01
-1.553202718496322632e-01
-5.611649155616760254e-02
-9.594773873686790466e-03
9.809331595897674561e-02
1.147704795002937317e-01
9.430716186761856079e-02
-1.170190647244453430e-01
-1.522124707698822021e-01
-6.842211633920669556e-02
-5.642300099134445190e-02
-1.235587894916534424e-02
2.286264672875404358e-03
1.463711913675069809e-02
-1.115395650267601013e-01
-1.347338557243347168e-01
-7.096213847398757935e-02
-7.387398183345794678e-02
-1.058816909790039062e-01
-1.379572302103042603e-01
-1.054545864462852478e-01
-8.744134753942489624e-02
-4.875455796718597412e-02
2.448357874527573586e-03
1.706306450068950653e-02
-4.022302106022834778e-03
1.498504774644970894e-03
-2.434298768639564514e-02
-1.365662515163421631e-01
-6.270402669906616211e-02
3.276821970939636230e-02
4.427275434136390686e-02
7.759305834770202637e-02
7.913271337747573853e-02
1.779688755050301552e-03
-1.310728788375854492e-01
-1.321701705455780029e-01
-4.432419687509536743e-02
-8.936505764722824097e-02
5.349353305064141750e-04
-1.892848056741058826e-03
-1.065755728632211685e-02
-1.292554587125778198e-01
-1.678839772939682007e-01
-7.042286545038223267e-02
-8.893985301256179810e-02
-6.051284447312355042e-02
-1.265876442193984985e-01
-1.330925971269607544e-01
-4.915918782353401184e-02
-5.082914605736732483e-02
2.651701867580413818e-02
-6.884548813104629517e-02
-1.044598445296287537e-01
-1.279729902744293213e-01
-1.188242211937904358e-01
4.806188493967056274e-02
3.157832846045494080e-02
-5.946012213826179504e-03
-6.224109604954719543e-02
-6.919868290424346924e-02
7.989739067852497101e-03
-3.481194376945495605e-02
5.061654374003410339e-02
4.143348336219787598e-02
3.420156985521316528e-02
-4.700230062007904053e-02
-5.970701202750205994e-02
3.299453854560852051e-02
-5.764271598309278488e-03
1.418595761060714722e-02
-1.093039289116859436e-01
-1.505603343248367310e-01
-2.542044818401336670e-01
-2.064439207315444946e-01
-2.182777225971221924e-01
-1.533251553773880005e-01
6.743488460779190063e-02
-1.034536883234977722e-01
-1.851316541433334351e-01
-4.114943444728851318e-01
-3.569122254848480225e-01
-3.197093904018402100e-01
-1.795480698347091675e-01
3.712029010057449341e-02
-6.802529841661453247e-02
-1.269593983888626099e-01
-2.684793174266815186e-01
-2.691459357738494873e-01
-2.469448447227478027e-01
-1.646669358015060425e-01
-4.948420077562332153e-02
-3.584104776382446289e-02
2.784180641174316406e-02
-6.180049479007720947e-02
-1.186966821551322937e-01
-2.040600329637527466e-01
-1.371171623468399048e-01
-5.050632730126380920e-02
9.284834377467632294e-03
1.215916499495506287e-01
1.121131852269172668e-01
-1.902359351515769958e-02
-7.969720661640167236e-02
-1.049646511673927307e-01
-6.773643940687179565e-02
-4.546553269028663635e-02
1.057614013552665710e-01
1.049932315945625305e-01
-3.627910092473030090e-02
-1.213123127818107605e-01
-1.617211699485778809e-01
-6.555569171905517578e-02
-6.846335530281066895e-02
2.734979055821895599e-02
2.872743643820285797e-02
-5.017619580030441284e-02
-4.840493574738502502e-02
-6.319084018468856812e-02
5.513076484203338623e-02
-1.075052469968795776e-02
-2.096673250198364258e-01
-2.650418877601623535e-01
-2.209670394659042358e-01
-1.726474314928054810e-01
-1.137697622179985046e-01
-3.468449413776397705e-02
-1.495680510997772217e-01
-3.348035216331481934e-01
-3.966556489467620850e-01
-3.024518489837646484e-01
-2.259483784437179565e-01
-1.274690479040145874e-01
-1.200753301382064819e-01
-2.062232494354248047e-01
-2.272341251373291016e-01
-2.630041837692260742e-01
-2.269415557384490967e-01
-2.254248261451721191e-01
-1.385095715522766113e-01
-1.375292092561721802e-01
-1.581782251596450806e-01
-6.326359510421752930e-02
-5.763297528028488159e-02
-8.097925037145614624e-02
-8.013234287500381470e-02
-6.462120264768600464e-02
-1.359996497631072998e-01
-1.672118455171585083e-01
-7.514332234859466553e-02
-2.275600470602512360e-02
-6.474182009696960449e-02
-5.762271210551261902e-02
-4.988253861665725708e-02
-1.021030396223068237e-01
-1.622510701417922974e-01
-1.178374588489532471e-01
-8.279623836278915405e-02
-7.726313918828964233e-02
-6.993358582258224487e-02
-6.651775538921356201e-02
-8.866295963525772095e-02
-1.484619528055191040e-01
-1.327378004789352417e-01
-8.709747344255447388e-02
-7.051872462034225464e-02
-6.278625130653381348e-02
-5.629846453666687012e-02
-6.004654616117477417e-02
-1.046122610569000244e-01
-1.654509305953979492e-01
-1.711863875389099121e-01
-1.623942106962203979e-01
-1.793935298919677734e-01
-1.600474268198013306e-01
-1.061406284570693970e-01
-1.883500665426254272e-01
-2.644296288490295410e-01
-2.677032649517059326e-01
-2.507828176021575928e-01
-2.208433747291564941e-01
-1.960148811340332031e-01
-4.492069408297538757e-02
-9.968206286430358887e-02
-1.759029477834701538e-01
-1.939902007579803467e-01
-2.324128895998001099e-01
-1.971192508935928345e-01
-1.579274535179138184e-01
-1.411351859569549561e-01
-1.652832925319671631e-01
-1.502593457698822021e-01
-1.923862546682357788e-01
-2.100067883729934692e-01
-1.261309385299682617e-01
-6.739911437034606934e-02
-1.066632270812988281e-01
-1.302690207958221436e-01
-8.850037306547164917e-02
-7.585276663303375244e-02
-2.823689766228199005e-02
3.032072819769382477e-02
1.079713739454746246e-02
-4.228467866778373718e-02
-6.667602062225341797e-02
-6.934818625450134277e-02
-5.880413576960563660e-02
3.099781088531017303e-02
1.157150790095329285e-01
8.000399172306060791e-02
-3.249987587332725525e-02
-3.301590681076049805e-02
-3.081374801695346832e-02
-1.408065017312765121e-02
3.967824950814247131e-02
9.045273065567016602e-02
3.077759407460689545e-02
-4.990283027291297913e-02
-1.658794656395912170e-02
5.560851469635963440e-02
-6.400611717253923416e-03
-5.237285420298576355e-02
-1.227186322212219238e-01
-9.856942296028137207e-02
-6.280402839183807373e-02
-1.529075764119625092e-02
1.106342747807502747e-01
6.278938800096511841e-02
5.560363829135894775e-02
-5.916360020637512207e-02
-4.284630715847015381e-02
9.141293354332447052e-03
7.551746815443038940e-02
1.672059297561645508e-01
1.069426462054252625e-01
4.543824866414070129e-02
-7.432268559932708740e-02
-7.979673147201538086e-02
3.457549493759870529e-03
7.966262847185134888e-02
1.375826746225357056e-01
1.318330913782119751e-01
9.214442968368530273e-02
3.467790782451629639e-02
-4.027143120765686035e-02
5.698129534721374512e-02
1.441759020090103149e-01
1.480528563261032104e-01
1.582426279783248901e-01
1.306163668632507324e-01
1.130823567509651184e-01
-9.797203354537487030e-03
4.267074540257453918e-02
8.110855519771575928e-02
7.095291465520858765e-02
5.912702530622482300e-02
1.440564393997192383e-01
1.971364021301269531e-01
1.016953587532043457e-01
-4.827890370506793261e-04
3.201524959877133369e-03
-4.299260675907135010e-02
-6.413535028696060181e-02
-1.304505742155015469e-03
4.189291968941688538e-02
1.651235856115818024e-02
3.553420305252075195e-02
4.476198926568031311e-02
1.364529598504304886e-02
-8.191241323947906494e-02
-1.042663156986236572e-01
-6.003027036786079407e-02
-5.186566710472106934e-02
1.028667986392974854e-01
1.327148973941802979e-01
6.009121984243392944e-02
-3.362453728914260864e-02
-6.263744086027145386e-02
5.085666198283433914e-03
-2.059322409331798553e-02
6.297603249549865723e-02
7.280651479959487915e-02
7.064402848482131958e-02
3.630845248699188232e-02
4.918852820992469788e-02
5.481819808483123779e-02
-1.145798526704311371e-02
6.835740059614181519e-02
1.171915382146835327e-01
9.321012347936630249e-02
1.447349488735198975e-01
1.756078451871871948e-01
1.720458567142486572e-01
7.320154458284378052e-02
1.293199360370635986e-01
1.701519936323165894e-01
1.180583313107490540e-01
1.290129423141479492e-01
1.705312132835388184e-01
1.471299231052398682e-01
7.220607995986938477e-02
5.870299041271209717e-02
1.432835012674331665e-01
7.305933535099029541e-02
5.671657994389533997e-02
3.993365168571472168e-02
6.012508273124694824e-02
3.603757545351982117e-02
7.642042636871337891e-02
1.102436110377311707e-01
4.497643187642097473e-02
-1.185075379908084869e-03
-2.403558604419231415e-02
-2.498364634811878204e-02
-3.050045482814311981e-02
1.803171336650848389e-01
2.323818206787109375e-01
7.823713868856430054e-02
1.613833010196685791e-02
-5.648415535688400269e-02
-4.758106172084808350e-02
-6.895590573549270630e-02
2.377466261386871338e-01
2.771707475185394287e-01
6.494158506393432617e-02
-3.913713991641998291e-02
-8.919972181320190430e-02
-5.308092385530471802e-02
-5.397562310099601746e-02
8.603283017873764038e-02
7.908794283866882324e-02
8.410163223743438721e-03
-6.354720145463943481e-02
-4.463700205087661743e-02
-9.429781138896942139e-02
-1.034676283597946167e-01
-6.659593433141708374e-02
-1.185188144445419312e-01
-8.391594141721725464e-02
-1.028700321912765503e-01
-9.104313701391220093e-02
-1.504848599433898926e-01
-9.940265864133834839e-02
-2.261020541191101074e-01
-3.004025220870971680e-01
-2.100987732410430908e-01
-1.559475809335708618e-01
-1.209125593304634094e-01
-1.434251815080642700e-01
-1.187990382313728333e-01
-3.244614601135253906e-01
-3.659315705299377441e-01
-2.918336689472198486e-01
-1.957059502601623535e-01
-1.260342746973037720e-01
-8.799441158771514893e-02
-7.537747919559478760e-02
-2.481420189142227173e-01
-2.767183482646942139e-01
-2.123068124055862427e-01
-1.543843895196914673e-01
-1.393703520298004150e-01
-1.332087516784667969e-01
-1.035013869404792786e-01
-6.867098063230514526e-02
-5.904458090662956238e-02
-1.125928163528442383e-01
-1.429784893989562988e-01
-1.617484092712402344e-01
-2.012798488140106201e-01
-1.394737362861633301e-01
-8.594553172588348389e-02
-9.478197246789932251e-02
-1.254435926675796509e-01
-1.624115407466888428e-01
-1.656002998352050781e-01
-2.002228647470474243e-01
-1.459870338439941406e-01
-2.268412150442600250e-02
-1.679835468530654907e-02
-3.778906539082527161e-02
-1.282852292060852051e-01
-1.424110680818557739e-01
-1.579766273498535156e-01
-9.382511675357818604e-02
-6.375318765640258789e-02
-5.551311746239662170e-02
-3.994310274720191956e-02
-9.434137493371963501e-02
-1.217229813337326050e-01
-9.959294646978378296e-02
-3.487177565693855286e-02
-5.420468002557754517e-02
-4.921790957450866699e-02
-2.593297511339187622e-02
-5.183924734592437744e-02
-7.854438573122024536e-02
-1.136653795838356018e-01
-4.347901046276092529e-02
-7.878025621175765991e-02
-8.369136601686477661e-02
-3.119122236967086792e-02
-3.811840433627367020e-03
-1.174927968531847000e-02
-4.721296951174736023e-02
-2.496721968054771423e-02
-8.942358940839767456e-02
-1.033780872821807861e-01
-5.981228873133659363e-02
9.635299211367964745e-04
3.326069936156272888e-02
9.314863942563533783e-03
-1.696524769067764282e-02
-6.570961326360702515e-02
-9.968862682580947876e-02
-1.004639491438865662e-01
-1.241009309887886047e-01
-1.356666088104248047e-01
-1.450614035129547119e-01
-1.100879609584808350e-01
-8.979157358407974243e-02
-1.685332208871841431e-01
-1.850103437900543213e-01
-2.105519026517868042e-01
-1.834731996059417725e-01
-1.960197985172271729e-01
-1.400757879018783569e-01
-1.100070625543594360e-01
-1.349047720432281494e-01
-1.048764958977699280e-01
-7.563364505767822266e-02
-4.402776807546615601e-02
1.159601262770593166e-03
5.157528910785913467e-03
-1.227559372782707214e-01
-1.405544579029083252e-01
-5.789916217327117920e-02
-2.189084514975547791e-02
2.838663570582866669e-02
1.104149445891380310e-01
6.890188902616500854e-02
-1.050854995846748352e-01
-1.176759377121925354e-01
-3.061144985258579254e-02
1.710411906242370605e-02
8.208224177360534668e-02
1.036022827029228210e-01
7.935515791177749634e-02
-7.243125885725021362e-02
-1.295112818479537964e-01
-1.178916692733764648e-01
-9.650309383869171143e-02
3.802413353696465492e-03
8.897916972637176514e-02
7.113681733608245850e-02
-1.057226061820983887e-01
-1.461198776960372925e-01
-1.064069047570228577e-01
-6.364997476339340210e-02
3.552964422851800919e-03
2.208635956048965454e-02
2.512357011437416077e-02
-8.970634639263153076e-02
-1.099706590175628662e-01
-1.746164113283157349e-01
-1.079227626323699951e-01
-1.339205354452133179e-01
-8.273595571517944336e-02
-6.555767357349395752e-02
-1.181969195604324341e-01
-1.397644281387329102e-01
-2.601701617240905762e-01
-2.322349548339843750e-01
-2.475388944149017334e-01
-1.342676430940628052e-01
-6.752982735633850098e-02
-6.239906325936317444e-02
-9.279868751764297485e-02
-1.435604393482208252e-01
-1.383192390203475952e-01
-1.749224811792373657e-01
-6.771284341812133789e-02
-2.264036796987056732e-02
-6.294179707765579224e-02
-1.093837469816207886e-01
-1.224977970123291016e-01
-8.029047399759292603e-02
-5.126978456974029541e-02
4.818690940737724304e-02
1.803340762853622437e-02
-3.744890540838241577e-02
-4.140268638730049133e-02
1.137224957346916199e-02
1.278305202722549438e-01
1.608460098505020142e-01
1.689144968986511230e-01
9.227173030376434326e-02
-6.997846066951751709e-02
-7.327906042337417603e-02
-1.358422078192234039e-02
6.585744023323059082e-02
6.881093978881835938e-02
8.845362812280654907e-02
5.531506985425949097e-02
-4.125122353434562683e-02
-4.826579242944717407e-02
-2.226486802101135254e-02
-1.064333971589803696e-02
-4.992871358990669250e-02
-3.622774407267570496e-02
-2.886607311666011810e-02
-5.778560787439346313e-02
-6.811211258172988892e-02
-5.858189240097999573e-02
-5.358387902379035950e-02
-8.402833342552185059e-02
-8.290787041187286377e-02
-1.045460030436515808e-01
-2.906905673444271088e-02
-3.653775155544281006e-02
-4.758814815431833267e-03
-6.154041364789009094e-02
-1.049834787845611572e-01
-1.246450692415237427e-01
-1.586082726716995239e-01
-5.522051081061363220e-02
-9.686958044767379761e-02
-9.020031988620758057e-02
-1.631436347961425781e-01
-1.566758006811141968e-01
-1.601032763719558716e-01
-1.677608042955398560e-01
-1.074101030826568604e-01
-1.271849870681762695e-01
-8.975653350353240967e-02
-9.586241841316223145e-02
-1.010303944349288940e-01
-1.413260996341705322e-01
-1.420153677463531494e-01
-9.342950582504272461e-02
-1.316133290529251099e-01
-6.739766150712966919e-02
-4.584765806794166565e-02
-9.176455438137054443e-02
-7.425576448440551758e-02
-8.286380767822265625e-02
-1.215543597936630249e-01
-1.551713645458221436e-01
-5.570205673575401306e-02
2.360523212701082230e-03
-6.822226941585540771e-02
-7.267579436302185059e-02
-1.063211113214492798e-01
-1.489867866039276123e-01
-1.915737837553024292e-01
-1.037874817848205566e-01
-5.601049587130546570e-02
-1.045113801956176758e-01
-1.232319027185440063e-01
-1.348708570003509521e-01
-1.765275374054908752e-03
-3.093528328463435173e-03
-1.017697155475616455e-01
-1.515116840600967407e-01
-1.957295089960098267e-01
-2.392500638961791992e-01
-1.786291748285293579e-01
5.625556781888008118e-02
3.445601463317871094e-02
-1.047871336340904236e-01
-1.375760883092880249e-01
-1.642172634601593018e-01
-2.072762250900268555e-01
-1.777894943952560425e-01
5.777287110686302185e-02
3.368263319134712219e-02
-4.163987468928098679e-03
-6.902987509965896606e-02
-2.941307146102190018e-03
5.468916147947311401e-02
3.290679678320884705e-02
-3.643734380602836609e-02
-4.468184337019920349e-02
3.739241044968366623e-03
4.316699504852294922e-02
1.079174950718879700e-01
2.855007648468017578e-01
2.184399366378784180e-01
-9.309557080268859863e-02
-9.538133442401885986e-02
-6.798887997865676880e-02
2.975925244390964508e-02
1.681332737207412720e-01
3.347443342208862305e-01
2.415898293256759644e-01
-1.068028435111045837e-01
-1.061203032732009888e-01
-7.926307618618011475e-02
4.527845233678817749e-02
1.814919114112854004e-01
3.058591187000274658e-01
2.070282548666000366e-01
-6.932204216718673706e-02
-8.328466117382049561e-02
-6.403850018978118896e-02
2.460091561079025269e-02
8.376342058181762695e-02
9.770394116640090942e-02
3.664112836122512817e-02
-1.405405402183532715e-01
-1.212865337729454041e-01
6.850408762693405151e-02
7.932260632514953613e-02
1.263794600963592529e-01
1.678715199232101440e-01
1.280375570058822632e-01
-1.121155694127082825e-01
-7.865830510854721069e-02
1.446712911128997803e-01
2.038726061582565308e-01
2.875105142593383789e-01
3.127642571926116943e-01
1.997471302747726440e-01
1.981022022664546967e-02
9.479118138551712036e-02
2.355399727821350098e-01
2.134758979082107544e-01
2.344459891319274902e-01
1.761804819107055664e-01
1.187216117978096008e-01
1.084461361169815063e-01
1.672652363777160645e-01
1.907501518726348877e-01
1.200871095061302185e-01
8.909723162651062012e-02
1.404245477169752121e-02
7.613029796630144119e-03
1.464295536279678345e-01
1.747016310691833496e-01
1.831133961677551270e-01
4.544883593916893005e-02
-3.930411301553249359e-03
-2.547517977654933929e-02
4.328460432589054108e-03
1.368921846151351929e-01
1.391776651144027710e-01
1.515541225671768188e-01
3.159354627132415771e-02
2.855940535664558411e-02
7.132734358310699463e-02
7.450909912586212158e-02
1.035140082240104675e-01
8.772645890712738037e-02
8.818777650594711304e-02
-2.002901583909988403e-02
-3.662057220935821533e-02
1.421116478741168976e-02
2.472916617989540100e-02
-5.377242341637611389e-03
-5.548448860645294189e-02
-9.208305180072784424e-02
-1.325169354677200317e-01
-1.221807226538658142e-01
-1.503536403179168701e-01
-1.439130008220672607e-01
3.337647393345832825e-02
5.706894770264625549e-02
2.165075391530990601e-02
-4.524043574929237366e-02
-8.054165542125701904e-02
-9.496486186981201172e-02
-1.123194918036460876e-01
1.530227623879909515e-02
8.556088805198669434e-02
3.250094503164291382e-02
-2.048810757696628571e-02
-8.145617693662643433e-02
-1.274764388799667358e-01
-1.222976967692375183e-01
-2.491892548277974129e-03
5.592047795653343201e-02
-9.992383420467376709e-03
1.905961148440837860e-02
-4.131295904517173767e-02
-7.708207517862319946e-02
-1.388370543718338013e-01
-2.396186813712120056e-02
-6.653317715972661972e-03
-4.222039133310317993e-02
-2.077168039977550507e-02
-1.041596904397010803e-01
-1.025610566139221191e-01
-1.511015743017196655e-01
-9.010867774486541748e-02
-8.190280944108963013e-02
-9.412477910518646240e-02
-4.686034284532070160e-03
-5.528244376182556152e-02
8.751753717660903931e-03
-6.786596775054931641e-02
-5.748367309570312500e-02
-7.570320367813110352e-02
-6.227250397205352783e-02
1.311522442847490311e-03
-1.763820461928844452e-02
3.010475821793079376e-02
-3.035642579197883606e-02
-6.631812453269958496e-02
-1.237280368804931641e-01
-8.412568271160125732e-02
-1.052965000271797180e-01
-7.935959100723266602e-02
-1.047543957829475403e-01
-9.098716825246810913e-02
2.875142358243465424e-02
-5.067455023527145386e-02
-2.063314057886600494e-02
-9.944177418947219849e-02
-2.354058623313903809e-02
-3.147521987557411194e-02
-2.260905317962169647e-02
4.147648438811302185e-02
6.345935165882110596e-03
1.208781171590089798e-02
-9.426412731409072876e-02
-9.955240786075592041e-02
-8.928783237934112549e-02
-7.810943573713302612e-02
3.960898891091346741e-02
8.384245634078979492e-02
1.110627204179763794e-01
2.096061408519744873e-02
-8.203249424695968628e-02
-1.577434092760086060e-01
-1.392432600259780884e-01
-8.001011796295642853e-03
4.082817211747169495e-02
7.933525741100311279e-02
2.605196647346019745e-02
-1.055022776126861572e-01
-2.073735594749450684e-01
-1.684350222349166870e-01
-1.114078983664512634e-02
4.276425763964653015e-02
6.377355009317398071e-02
8.529840037226676941e-03
-1.164284422993659973e-01
-2.223621755838394165e-01
-1.781043708324432373e-01
3.357946872711181641e-02
3.814862668514251709e-02
1.624984107911586761e-02
-3.685864433646202087e-02
-8.575420826673507690e-02
-1.050265580415725708e-01
-8.382697403430938721e-02
1.254049539566040039e-01
1.081795021891593933e-01
-1.392452884465456009e-02
-3.346737101674079895e-02
2.395867556333541870e-02
5.669849738478660583e-02
2.292460948228836060e-02
2.009254842996597290e-01
1.777381300926208496e-01
-1.373927202075719833e-02
-6.002300232648849487e-02
-1.694251969456672668e-02
9.788262657821178436e-03
3.422186942771077156e-03
2.477414011955261230e-01
2.194241583347320557e-01
-1.580066792666912079e-02
-9.712139517068862915e-02
-5.972996354103088379e-02
-3.691650554537773132e-02
-2.871133945882320404e-02
1.121001988649368286e-01
3.018665127456188202e-02
-9.447054564952850342e-02
-1.651676595211029053e-01
-1.149632483720779419e-01
-1.891297288239002228e-02
8.467891253530979156e-03
3.021023049950599670e-02
-3.537382557988166809e-02
-5.779992789030075073e-02
-4.403370991349220276e-02
6.547963712364435196e-03
5.958849191665649414e-02
6.379548925906419754e-03
1.363687664270401001e-01
1.135014072060585022e-01
-1.446682401001453400e-02
-7.210507243871688843e-02
-3.086031228303909302e-02
5.410490557551383972e-02
2.850924246013164520e-02
1.074317470192909241e-01
1.101735383272171021e-01
-8.535257540643215179e-03
-7.208486646413803101e-02
-5.800539627671241760e-02
-2.509379200637340546e-02
-2.343995869159698486e-02
1.031802967190742493e-01
1.674389392137527466e-01
2.465578019618988037e-01
1.795466840267181396e-01
1.042820811271667480e-01
6.786016374826431274e-02
9.773854166269302368e-03
1.825755834579467773e-01
2.827348709106445312e-01
3.261308073997497559e-01
2.443660795688629150e-01
1.860704720020294189e-01
1.431681960821151733e-01
6.895009428262710571e-02
1.514888107776641846e-01
2.597712576389312744e-01
2.677443623542785645e-01
1.978504508733749390e-01
1.737929433584213257e-01
1.420624703168869019e-01
4.949321597814559937e-02
1.631502956151962280e-01
2.343316078186035156e-01
1.625934839248657227e-01
7.426548749208450317e-02
8.625475317239761353e-02
4.455692693591117859e-02
1.750605739653110504e-02
6.001738458871841431e-02
7.670994102954864502e-02
2.337037026882171631e-02
-7.221199572086334229e-02
-5.784146487712860107e-02
-8.343119174242019653e-02
-5.152696743607521057e-02
1.472988864406943321e-03
2.241865359246730804e-02
8.597042411565780640e-03
-5.412543192505836487e-02
-7.598332315683364868e-02
-1.017073094844818115e-01
-4.271272942423820496e-02
2.788016572594642639e-03
1.585931144654750824e-02
-1.880528964102268219e-02
-8.316265791654586792e-02
-1.439658999443054199e-01
-1.648997217416763306e-01
-1.278459578752517700e-01
-2.911622077226638794e-02
-2.056212723255157471e-02
5.816100165247917175e-02
-5.662349984049797058e-03
-8.377048186957836151e-03
-1.021148785948753357e-01
-8.136948943138122559e-02
-2.264008298516273499e-02
-3.774796426296234131e-02
1.477180719375610352e-01
1.087370067834854126e-01
9.047336131334304810e-02
-1.066497266292572021e-01
-1.184962466359138489e-01
1.346788275986909866e-02
1.911159604787826538e-02
2.088080942630767822e-01
1.811921000480651855e-01
1.890007406473159790e-01
2.515599317848682404e-02
-6.737047340720891953e-03
1.309515628963708878e-02
4.977774247527122498e-02
1.867115646600723267e-01
2.087118029594421387e-01
1.799341440200805664e-01
4.828061908483505249e-02
-4.668410494923591614e-02
-3.358273953199386597e-02
-3.468538820743560791e-02
4.305312037467956543e-02
6.031039357185363770e-02
5.893130227923393250e-02
2.303144522011280060e-02
-2.041614241898059845e-02
-4.776190593838691711e-02
-4.863781854510307312e-02
1.671682298183441162e-02
1.092712488025426865e-02
-2.425212785601615906e-02
-7.766085863113403320e-02
-9.959275275468826294e-02
-7.766706496477127075e-02
-1.149926111102104187e-01
-8.213669061660766602e-02
-1.453357189893722534e-01
-1.675595939159393311e-01
-1.751632392406463623e-01
-1.169494241476058960e-01
-7.833328843116760254e-02
-8.451611548662185669e-02
-8.284069597721099854e-02
-7.695352286100387573e-02
-9.972827136516571045e-02
-1.732352972030639648e-01
-1.903199702501296997e-01
-9.574261307716369629e-02
-1.289815008640289307e-01
-1.332686245441436768e-01
-1.371788978576660156e-01
-1.389238983392715454e-01
-2.357129305601119995e-01
-2.437740862369537354e-01
-3.671727702021598816e-02
-4.817276820540428162e-02
-7.579696178436279297e-02
-1.019660308957099915e-01
-1.004036515951156616e-01
-8.070728182792663574e-02
-9.801226109266281128e-02
-6.070655584335327148e-02
-6.803435832262039185e-02
-8.103193342685699463e-02
-4.724229872226715088e-02
-2.583282440900802612e-02
4.564224183559417725e-02
2.705605700612068176e-02
-9.096273034811019897e-02
-2.937208302319049835e-02
-4.464220628142356873e-02
2.247038297355175018e-02
8.455379866063594818e-03
1.158592924475669861e-01
1.153983995318412781e-01
-2.714156806468963623e-01
-2.865843474864959717e-01
-2.176368981599807739e-01
-4.929454624652862549e-02
-5.486286431550979614e-02
-3.527664579451084137e-03
1.866444572806358337e-02
-1.942650377750396729e-01
-2.318924963474273682e-01
-1.837892830371856689e-01
-8.046959340572357178e-02
-1.147404015064239502e-01
-1.117460951209068298e-01
-8.609588444232940674e-02
6.391481310129165649e-02
6.105181202292442322e-02
6.407320499420166016e-02
2.319680713117122650e-02
2.400555275380611420e-02
1.964265108108520508e-02
-3.758382052183151245e-02
2.313441224396228790e-02
4.238589107990264893e-02
1.309254169464111328e-01
6.434438377618789673e-02
6.974881142377853394e-02
3.187941014766693115e-02
-6.546270847320556641e-02
5.810001399368047714e-03
2.312721312046051025e-02
1.036200895905494690e-01
1.080597862601280212e-01
1.938754916191101074e-01
2.013389766216278076e-01
8.565972000360488892e-02
1.713482430204749107e-03
3.241457417607307434e-02
6.726977974176406860e-02
1.436997354030609131e-01
1.842449456453323364e-01
2.116870731115341187e-01
1.152856871485710144e-01
4.141395911574363708e-02
6.938163936138153076e-02
6.627625226974487305e-02
1.316165626049041748e-01
1.775254160165786743e-01
2.748123407363891602e-01
1.776501983404159546e-01
5.519621190614998341e-04
5.086930841207504272e-02
8.970344066619873047e-02
1.465387344360351562e-01
1.172727495431900024e-01
1.867935806512832642e-01
1.151944920420646667e-01
-1.733881048858165741e-02
-5.274837836623191833e-03
3.136344626545906067e-02
4.239068925380706787e-02
2.403914928436279297e-02
5.462025105953216553e-02
2.606221102178096771e-02
1.215930059552192688e-01
1.242090687155723572e-01
-5.405094707384705544e-04
-3.610242903232574463e-02
-4.282996803522109985e-02
-5.802909284830093384e-02
-6.276395916938781738e-02
1.627546101808547974e-01
2.008785456418991089e-01
1.157807335257530212e-01
7.843513041734695435e-02
7.201027125120162964e-02
2.327794209122657776e-02
-6.013708189129829407e-02
7.833062857389450073e-02
1.148834824562072754e-01
9.589719027280807495e-02
1.391127109527587891e-01
1.397036761045455933e-01
1.009923815727233887e-01
1.513426541350781918e-04
1.838452927768230438e-02
6.105594709515571594e-02
1.194273680448532104e-01
1.781483143568038940e-01
1.624735444784164429e-01
1.429503411054611206e-01
3.289901092648506165e-02
-1.526038348674774170e-02
5.247265845537185669e-02
1.514795869588851929e-01
1.710532307624816895e-01
1.417504101991653442e-01
1.167500466108322144e-01
4.696306213736534119e-02
-8.993716537952423096e-02
-3.091353736817836761e-02
8.083859086036682129e-02
1.405180543661117554e-01
9.865739196538925171e-02
4.174174368381500244e-02
-3.628980740904808044e-02
-2.310858108103275299e-02
-4.541360586881637573e-02
-1.190201845020055771e-02
8.204934187233448029e-03
5.978034809231758118e-02
4.896655306220054626e-02
-3.567362728063017130e-04
1.646380312740802765e-02
3.885319828987121582e-02
2.547504007816314697e-02
5.751235410571098328e-03
1.734616793692111969e-02
4.471539333462715149e-02
-2.166289836168289185e-03
3.203995525836944580e-02
5.566572397947311401e-02
3.464742749929428101e-02
-2.041331864893436432e-02
1.880973577499389648e-03
9.563377127051353455e-03
-3.288798034191131592e-02
-5.111915618181228638e-02
-4.778518527746200562e-02
8.673083968460559845e-03
1.910826191306114197e-02
4.451989755034446716e-02
3.739755973219871521e-02
1.294226013123989105e-02
-1.030916124582290649e-01
-7.494569569826126099e-02
4.616310819983482361e-02
7.357460260391235352e-02
8.456984162330627441e-02
7.247560471296310425e-02
3.368580713868141174e-02
-8.193066716194152832e-02
-2.203539386391639709e-02
7.896126806735992432e-02
1.788140088319778442e-01
1.853366643190383911e-01
1.994439661502838135e-01
1.173732802271842957e-01
-9.092605113983154297e-02
-6.743765622377395630e-02
-2.393750287592411041e-02
7.827174663543701172e-02
9.141214191913604736e-02
1.536058038473129272e-01
8.605454117059707642e-02
-7.003720104694366455e-02
-3.215091302990913391e-02
-2.422017790377140045e-02
5.633938312530517578e-02
6.312357634305953979e-02
9.029202163219451904e-02
2.538257651031017303e-02
-4.472213238477706909e-02
-4.559380933642387390e-02
-5.592187494039535522e-02
-7.206112891435623169e-02
-1.100763827562332153e-01
-1.626484245061874390e-01
-1.232308000326156616e-01
8.018958568572998047e-02
4.667440056800842285e-02
-5.045887827873229980e-02
-6.307540088891983032e-02
-1.304731667041778564e-01
-1.521162390708923340e-01
-1.366157382726669312e-01
4.506311938166618347e-02
-4.888601601123809814e-02
-1.280694454908370972e-01
-9.509216248989105225e-02
-7.914981991052627563e-02
-7.655159384012222290e-02
-8.087636530399322510e-02
2.332159318029880524e-02
-4.323811829090118408e-02
-9.505854547023773193e-02
-2.841718681156635284e-02
-3.465341031551361084e-02
4.247930366545915604e-03
-4.596841707825660706e-02
1.324086263775825500e-02
-2.530027739703655243e-02
-3.286202624440193176e-02
-1.147829648107290268e-02
-5.254082381725311279e-03
-1.230434887111186981e-02
-5.592907592654228210e-02
1.936182007193565369e-02
-5.484608467668294907e-03
8.940103463828563690e-03
1.713820174336433411e-02
9.145656228065490723e-02
5.810947343707084656e-02
1.585589721798896790e-02
-3.474945947527885437e-02
-6.978707760572433472e-02
-5.304509773850440979e-02
-5.778049305081367493e-02
-3.466541320085525513e-02
-5.152506381273269653e-02
-5.394319072365760803e-02
3.601015731692314148e-02
7.009558379650115967e-03
-7.468405365943908691e-02
-8.886861801147460938e-02
-7.975233346223831177e-02
-1.165263205766677856e-01
-9.160957485437393188e-02
8.740439265966415405e-02
5.067728459835052490e-02
-1.674352400004863739e-02
2.458584681153297424e-02
6.648050248622894287e-02
2.252048067748546600e-02
-5.866024270653724670e-02
5.906283110380172729e-02
1.129663884639739990e-01
1.254854351282119751e-01
2.215842157602310181e-01
2.351731657981872559e-01
1.803706437349319458e-01
2.921844087541103363e-02
-7.827983051538467407e-02
-1.284166425466537476e-02
1.062822192907333374e-01
2.165407538414001465e-01
2.904582321643829346e-01
2.827317416667938232e-01
1.150097027420997620e-01
-1.205081492662429810e-01
-9.136967360973358154e-02
3.031040914356708527e-02
9.789942950010299683e-02
1.721533089876174927e-01
1.747481226921081543e-01
7.269589602947235107e-02
-1.366202086210250854e-01
-1.740118712186813354e-01
-1.228161752223968506e-01
-5.384289100766181946e-02
9.706391021609306335e-03
2.394059114158153534e-02
-2.351869456470012665e-02
-1.089818105101585388e-01
-1.443687677383422852e-01
-1.392839550971984863e-01
-9.277047961950302124e-02
-6.506039202213287354e-02
-4.273844882845878601e-02
-1.981537602841854095e-02
-6.672099232673645020e-02
-8.725024014711380005e-02
-2.016403973102569580e-01
-1.753183305263519287e-01
-1.585429161787033081e-01
-1.944267004728317261e-01
-1.751562654972076416e-01
1.635706401430070400e-03
1.466105459257960320e-03
-1.619952321052551270e-01
-1.887582540512084961e-01
-1.608984917402267456e-01
-1.843750029802322388e-01
-1.507940292358398438e-01
6.723356246948242188e-02
7.967096567153930664e-02
-1.124001666903495789e-01
-1.977207213640213013e-01
-1.816350221633911133e-01
-2.461738139390945435e-01
-1.833272576332092285e-01
2.451675012707710266e-02
1.414094492793083191e-02
-6.500990688800811768e-02
-1.495352238416671753e-01
-1.447524726390838623e-01
-1.920334547758102417e-01
-1.730946749448776245e-01
-7.890210300683975220e-02
-8.127275109291076660e-02
-6.646093726158142090e-02
-4.667793214321136475e-02
-5.499968305230140686e-02
-1.730720549821853638e-01
-1.508505791425704956e-01
-1.494447737932205200e-01
-9.063094854354858398e-02
-5.016794428229331970e-02
-2.135840617120265961e-02
-1.129428818821907043e-01
-2.067924886941909790e-01
-2.047045081853866577e-01
-1.472588032484054565e-01
-1.102933436632156372e-01
-7.188816368579864502e-02
-3.618152695707976818e-04
-6.437673419713973999e-02
-1.519887745380401611e-01
-1.725104898214340210e-01
-1.496372520923614502e-01
-2.331074774265289307e-01
-1.399334073066711426e-01
-1.457883268594741821e-01
-1.879818588495254517e-01
-2.501584291458129883e-01
-1.682142168283462524e-01
-1.872003823518753052e-01
-2.955824732780456543e-01
-1.176890283823013306e-01
-1.092281714081764221e-01
-1.671773791313171387e-01
-2.680216133594512939e-01
-1.968488395214080811e-01
-1.906739622354507446e-01
-2.425005733966827393e-01
-4.320884495973587036e-02
6.704078521579504013e-03
-2.445650286972522736e-02
-1.354968398809432983e-01
-1.145939007401466370e-01
-1.719431430101394653e-01
-1.646575778722763062e-01
6.147199776023626328e-03
1.332170218229293823e-01
2.154719680547714233e-01
1.540768891572952271e-01
4.766387492418289185e-02
-1.656113564968109131e-01
-1.400564759969711304e-01
-2.454265020787715912e-02
1.032871156930923462e-01
2.045651525259017944e-01
2.126998901367187500e-01
8.472859859466552734e-02
-1.816931366920471191e-01
-1.838775724172592163e-01
-5.691851675510406494e-02
5.198352783918380737e-02
1.191996783018112183e-01
1.171475425362586975e-01
5.834302306175231934e-02
-1.077975258231163025e-01
-1.227132454514503479e-01
-5.256502330303192139e-02
-2.559487335383892059e-02
-1.756474748253822327e-02
-7.768608629703521729e-03
-2.141674607992172241e-02
-1.773087680339813232e-01
-2.141790986061096191e-01
-6.829040497541427612e-02
-3.116333112120628357e-02
-1.542827486991882324e-02
-7.288777269423007965e-03
-1.829591952264308929e-02
-1.152170896530151367e-01
-1.333041340112686157e-01
-2.510385587811470032e-02
-3.327381238341331482e-02
1.607665047049522400e-02
2.581097558140754700e-02
2.525398321449756622e-02
-3.921579942107200623e-02
-1.027521789073944092e-01
-2.514301985502243042e-02
-1.077607721090316772e-01
-9.179290384054183960e-02
-1.074322313070297241e-01
-7.992851734161376953e-02
-6.228967383503913879e-02
-1.156652942299842834e-01
-2.203821763396263123e-02
-1.058374047279357910e-01
-1.064270287752151489e-01
-1.108198761940002441e-01
-5.302313715219497681e-02
5.982237309217453003e-02
6.877995282411575317e-02
9.619228541851043701e-02
3.189221024513244629e-02
3.709661774337291718e-03
-1.517371274530887604e-02
1.153149874880909920e-03
1.348467320203781128e-01
2.121360749006271362e-01
1.902827918529510498e-01
1.544372290372848511e-01
8.380571007728576660e-02
1.001129969954490662e-01
7.221111655235290527e-02
1.081893891096115112e-01
1.801111251115798950e-01
1.719585806131362915e-01
1.466415077447891235e-01
8.080534636974334717e-02
9.520448744297027588e-02
3.029955737292766571e-02
-3.589771687984466553e-02
-2.973837219178676605e-02
-1.491995006799697876e-01
-1.556172817945480347e-01
-2.084116637706756592e-01
-2.059226930141448975e-01
-1.771288365125656128e-01
-6.031665951013565063e-02
-6.134116277098655701e-02
-1.747475415468215942e-01
-1.994433850049972534e-01
-2.684606611728668213e-01
-1.964067816734313965e-01
-1.370531022548675537e-01
-1.327766329050064087e-01
-1.041212230920791626e-01
-1.256081610918045044e-01
-1.534698307514190674e-01
-2.345811873674392700e-01
-1.973359286785125732e-01
-1.265311390161514282e-01
-1.474058479070663452e-01
-1.642009764909744263e-01
-1.374407559633255005e-01
-1.349487155675888062e-01
-2.155431956052780151e-01
-2.186167240142822266e-01
-1.613982021808624268e-01
-1.112189292907714844e-01
-1.157569140195846558e-01
-1.175659447908401489e-01
-1.342380195856094360e-01
-1.957422494888305664e-01
-2.557635307312011719e-01
-1.911765635013580322e-01
-1.544327884912490845e-01
-1.618227809667587280e-01
-1.831497400999069214e-01
-1.799746900796890259e-01
-2.240930646657943726e-01
-3.206858634948730469e-01
-2.437863498926162720e-01
-1.603613942861557007e-01
-1.461875140666961670e-01
-1.527744978666305542e-01
-1.345702856779098511e-01
-1.688435524702072144e-01
-2.272865772247314453e-01
-1.827036142349243164e-01
9.763127565383911133e-02
1.032870411872863770e-01
7.545745372772216797e-02
4.257829114794731140e-02
3.222065791487693787e-02
5.154197569936513901e-03
-2.738340571522712708e-02
1.333721727132797241e-01
1.396526098251342773e-01
8.333799242973327637e-02
6.411206722259521484e-02
9.980680793523788452e-02
6.893085688352584839e-02
7.628213148564100266e-03
2.111036479473114014e-01
2.328374385833740234e-01
9.675736725330352783e-02
6.395513564348220825e-02
1.253008544445037842e-01
1.956256479024887085e-01
1.513826400041580200e-01
1.970411390066146851e-01
2.081834375858306885e-01
5.819166079163551331e-02
1.518257427960634232e-02
7.670677453279495239e-02
2.041616141796112061e-01
1.866312026977539062e-01
1.449237316846847534e-01
1.710362881422042847e-01
4.066738858819007874e-02
2.262308262288570404e-02
7.916539907455444336e-02
1.983766108751296997e-01
1.451914459466934204e-01
1.140816286206245422e-01
1.326951980590820312e-01
6.090877205133438110e-02
1.629649661481380463e-02
7.470971345901489258e-02
1.250116080045700073e-01
8.888298273086547852e-02
2.565098181366920471e-02
3.783642500638961792e-02
1.893052086234092712e-02
9.662197553552687168e-04
4.067969974130392075e-03
-9.923754259943962097e-03
-3.146984055638313293e-02
1.966205053031444550e-02
9.442940354347229004e-02
1.365451067686080933e-01
8.227590471506118774e-02
3.795616328716278076e-02
2.221444621682167053e-02
6.242805626243352890e-03
-1.976191624999046326e-02
6.925380229949951172e-02
1.054820418357849121e-01
1.900177150964736938e-01
1.879437416791915894e-01
1.832546740770339966e-01
5.769020691514015198e-02
-1.147301308810710907e-02
4.774538427591323853e-02
6.381921470165252686e-02
1.696519553661346436e-01
2.092408239841461182e-01
2.581497430801391602e-01
1.451220065355300903e-01
5.901401862502098083e-03
4.689071793109178543e-03
4.385756328701972961e-02
9.717920422554016113e-02
1.600926518440246582e-01
2.810028791427612305e-01
1.943746656179428101e-01
-2.820410206913948059e-02
-4.137716442346572876e-02
-4.036456346511840820e-03
-7.654403895139694214e-02
-6.027977168560028076e-02
5.397425498813390732e-03
3.361778706312179565e-02
-1.625451892614364624e-01
-1.650186181068420410e-01
-9.355382621288299561e-02
-9.980592131614685059e-02
-1.494557410478591919e-01
-1.198953092098236084e-01
-9.544199705123901367e-02
-1.742365062236785889e-01
-1.552317142486572266e-01
-1.014641672372817993e-01
-1.015175879001617432e-01
-1.631281226873397827e-01
-1.706204265356063843e-01
-1.350703388452529907e-01
1.473152358084917068e-02
-4.076530039310455322e-02
-1.151348464190959930e-02
2.720729075372219086e-02
6.334372796118259430e-03
-5.249523092061281204e-03
-1.498969737440347672e-02
5.614355951547622681e-02
-5.012994632124900818e-02
-1.024608872830867767e-02
-7.961646653711795807e-03
1.360234152525663376e-02
-2.277922816574573517e-02
-4.004032909870147705e-02
2.482635900378227234e-03
-8.790408819913864136e-02
-3.803231567144393921e-02
-5.349402129650115967e-02
-2.483418397605419159e-02
-7.386102527379989624e-02
-8.625334501266479492e-02
4.967358335852622986e-02
1.968375593423843384e-02
6.904961168766021729e-02
-8.211996406316757202e-03
-4.097392410039901733e-02
-9.290065616369247437e-02
-7.458860427141189575e-02
1.253157407045364380e-01
1.449003964662551880e-01
1.413563936948776245e-01
2.610157988965511322e-02
-5.248480290174484253e-02
-1.357834935188293457e-01
-6.850458681583404541e-02
1.222854703664779663e-01
1.532532274723052979e-01
1.379636228084564209e-01
1.807995326817035675e-02
-9.501820057630538940e-02
-1.424777507781982422e-01
-1.132676601409912109e-01
8.491814136505126953e-02
1.045393124222755432e-01
1.014699190855026245e-01
-3.468388458713889122e-03
-8.660279214382171631e-02
-8.832133561372756958e-02
-7.010577619075775146e-02
-2.745834179222583771e-03
-2.995614707469940186e-02
-1.532531436532735825e-02
-7.744361180812120438e-03
3.030922450125217438e-02
-2.705857530236244202e-02
-8.342550136148929596e-03
1.946886815130710602e-02
-4.991231858730316162e-02
-7.870418578386306763e-02
-1.219722256064414978e-01
-6.457232683897018433e-02
-8.231666684150695801e-02
-1.840088143944740295e-02
7.103277742862701416e-02
-1.937549188733100891e-02
-9.709047526121139526e-02
-1.868567764759063721e-01
-1.380678862333297729e-01
-1.472975164651870728e-01
-6.753701716661453247e-02
7.586497068405151367e-02
2.906323876231908798e-03
-8.123700320720672607e-02
-1.704663932323455811e-01
-2.293457388877868652e-01
-2.980295121669769287e-01
-1.716686040163040161e-01
-1.178286783397197723e-02
-1.473587821237742901e-03
-5.112329032272100449e-03
-1.044058948755264282e-01
-2.189284712076187134e-01
-2.776648104190826416e-01
-1.787739396095275879e-01
-3.501011431217193604e-02
-8.517630398273468018e-03
-6.968174129724502563e-03
-8.217951655387878418e-02
-2.083945125341415405e-01
-2.186658531427383423e-01
-1.410471647977828979e-01
-3.995611891150474548e-02
-3.436231985688209534e-02
-4.267860576510429382e-02
-7.452269643545150757e-02
-1.292613893747329712e-01
-1.066177338361740112e-01
-8.022154122591018677e-02
2.752262353897094727e-01
4.000955224037170410e-01
3.054968416690826416e-01
1.529261916875839233e-01
2.162046730518341064e-02
-4.935593530535697937e-02
-6.546534597873687744e-02
3.438842594623565674e-01
5.381031632423400879e-01
3.613915145397186279e-01
2.092227041721343994e-01
1.512555871158838272e-02
-8.364476263523101807e-02
-1.156541556119918823e-01
2.666199505329132080e-01
4.084777832031250000e-01
2.263257056474685669e-01
1.363686919212341309e-01
5.224418267607688904e-02
5.656681582331657410e-02
-2.716074138879776001e-02
9.289397299289703369e-02
1.662033647298812866e-01
1.493341475725173950e-01
1.428319513797760010e-01
2.066875696182250977e-01
2.864553332328796387e-01
1.750848740339279175e-01
4.317517951130867004e-02
5.176930129528045654e-02
1.033194288611412048e-01
3.288853168487548828e-02
4.488231241703033447e-02
7.961679250001907349e-02
3.504619374871253967e-02
9.087024629116058350e-02
1.109978854656219482e-01
1.084651947021484375e-01
2.121864445507526398e-02
-8.087583817541599274e-03
-1.147263124585151672e-02
-3.553812205791473389e-02
5.267279222607612610e-02
6.726745516061782837e-02
4.763662070035934448e-02
-9.804460220038890839e-03
-6.823427230119705200e-02
-7.821650803089141846e-02
-8.382496237754821777e-02
4.262411221861839294e-02
-1.437973883002996445e-02
-8.543527871370315552e-02
-1.695784777402877808e-01
-1.697396337985992432e-01
-1.760417371988296509e-01
-1.301687210798263550e-01
1.083847284317016602e-01
2.124874852597713470e-02
-4.274209961295127869e-02
-1.504160463809967041e-01
-1.693137288093566895e-01
-1.811582446098327637e-01
-1.330579072237014771e-01
5.107584223151206970e-02
-5.024994909763336182e-02
-7.637348026037216187e-02
-8.302666246891021729e-02
-1.189975887537002563e-01
-1.523987650871276855e-01
-1.400189995765686035e-01
5.506430193781852722e-02
6.197935342788696289e-02
3.718818724155426025e-02
6.149590481072664261e-03
-1.003416329622268677e-01
-1.532649397850036621e-01
-1.609886139631271362e-01
9.548987448215484619e-02
1.292996704578399658e-01
1.184076741337776184e-01
7.310444116592407227e-02
-3.922270610928535461e-02
-6.827858090400695801e-02
-9.487405419349670410e-02
1.090782508254051208e-01
1.172853782773017883e-01
8.781511336565017700e-02
4.052628949284553528e-02
-5.597076844424009323e-03
-5.306431557983160019e-03
-2.432786114513874054e-02
7.224401831626892090e-02
7.041957229375839233e-02
5.330316349864006042e-02
7.507852278649806976e-03
-7.677635643631219864e-03
-1.754518225789070129e-02
-3.693782910704612732e-02
1.481977552175521851e-01
3.281210064888000488e-01
4.002087712287902832e-01
4.361680150032043457e-01
4.242250025272369385e-01
4.188652932643890381e-01
2.470320463180541992e-01
2.228270620107650757e-01
4.706434011459350586e-01
5.250248312950134277e-01
6.015546321868896484e-01
5.790223479270935059e-01
4.845552444458007812e-01
2.667526900768280029e-01
1.600952297449111938e-01
3.745914399623870850e-01
4.245146214962005615e-01
5.525231361389160156e-01
5.162742137908935547e-01
3.524789214134216309e-01
1.622592955827713013e-01
1.992208659648895264e-01
3.898635506629943848e-01
2.905639111995697021e-01
2.746865153312683105e-01
2.543182671070098877e-01
1.538666188716888428e-01
8.403730392456054688e-02
2.294331490993499756e-01
3.614150583744049072e-01
1.593532562255859375e-01
5.315137654542922974e-02
5.672778189182281494e-02
5.700439214706420898e-02
4.742718487977981567e-02
2.436085939407348633e-01
3.368553817272186279e-01
9.513098001480102539e-02
-1.652173884212970734e-02
-2.655453793704509735e-02
2.559128403663635254e-02
5.431313998997211456e-03
1.567238420248031616e-01
2.233607470989227295e-01
3.640509769320487976e-02
-4.359044507145881653e-02
-4.933090880513191223e-02
4.083085432648658752e-02
2.377542108297348022e-02
3.304687328636646271e-03
4.842613264918327332e-02
5.531675741076469421e-02
4.771022498607635498e-02
-7.063209544867277145e-03
4.218749527353793383e-04
-5.851277709007263184e-02
6.199644133448600769e-02
1.291640549898147583e-01
9.317684173583984375e-02
8.569815009832382202e-02
2.721093595027923584e-02
8.955893665552139282e-02
-2.035227231681346893e-02
1.789772533811628819e-03
5.414061993360519409e-02
4.571590572595596313e-02
1.297329366207122803e-01
1.475475728511810303e-01
1.554481387138366699e-01
4.811292514204978943e-02
-5.153905972838401794e-02
1.565411686897277832e-02
7.963848114013671875e-02
1.648124903440475464e-01
1.530639082193374634e-01
7.717116177082061768e-02
-4.129261244088411331e-03
-1.027329489588737488e-01
-4.494246840476989746e-02
9.609800577163696289e-02
2.325681596994400024e-01
2.261697202920913696e-01
2.704474329948425293e-02
-8.541050553321838379e-02
-7.483167201280593872e-02
2.166264131665229797e-02
1.110298261046409607e-01
2.225646078586578369e-01
1.647421717643737793e-01
1.546874921768903732e-02
-9.149572998285293579e-02
-2.476917393505573273e-02
4.072371497750282288e-02
4.356178641319274902e-02
1.339069455862045288e-01
7.605254650115966797e-02
-4.704545252025127411e-03
-9.469814598560333252e-02
-1.403484586626291275e-02
-3.074959106743335724e-02
7.540777325630187988e-02
2.252254867926239967e-03
-1.148527767509222031e-02
-9.208179265260696411e-02
-9.248092025518417358e-02
-7.144494354724884033e-02
-7.336322963237762451e-02
1.109551191329956055e-01
1.546602547168731689e-01
1.421119868755340576e-01
1.567618176341056824e-02
-7.312700897455215454e-02
9.644375182688236237e-03
1.359498500823974609e-02
2.323488146066665649e-01
2.902842760086059570e-01
3.710070550441741943e-01
3.516694307327270508e-01
1.750486642122268677e-01
-1.758632250130176544e-02
5.879892036318778992e-02
2.803751826286315918e-01
4.148140251636505127e-01
5.148417949676513672e-01
5.942612886428833008e-01
3.505860567092895508e-01
2.936891280114650726e-02
8.932043612003326416e-02
2.637337446212768555e-01
3.115768432617187500e-01
3.750798404216766357e-01
4.660986065864562988e-01
2.923777103424072266e-01
-2.659534104168415070e-03
5.152083933353424072e-02
1.691308915615081787e-01
2.388652563095092773e-01
2.738912999629974365e-01
3.734262883663177490e-01
2.551727294921875000e-01
7.306592073291540146e-03
3.642299398779869080e-02
9.456619620323181152e-02
1.111302450299263000e-01
5.658739432692527771e-02
5.337395891547203064e-02
-1.115130819380283356e-02


==> plotdata/rn50_pareto_bn.dat <==
4	2.658
3.99	1.82
3.89	2.462
3.95	2.41
3.95	1.426
3.95	2.462
3.87	1.78
3.94	1.68
3.94	0.956
3.94	1.698
3.84	2.504
3.84	1.222
3.84	2.374
3.9	1.336
3.9	2.42
3.9	1.224
3.83	1.608
3.83	0.93
3.83	1.722
3.89	0.818
3.89	1.812
3.89	0.882
3.79	1.102
3.79	2.32
3.79	1.128
3.85	1.154
3.78	0.738
3.75	0.928
3.73	0.656


==> plotdata/rn50_pareto_bn_front.dat <==
4	2.658
3.99	1.82
3.94	0.956
3.89	0.818
3.78	0.738
3.73	0.656


==> plotdata/rn50_pareto_clean.dat <==
4	5.706
3.99	4.484
3.89	5.518
3.95	5.608
3.95	3.788
3.95	5.798
3.87	3.896
3.94	4.162
3.94	3.386
3.94	4.416
3.84	5.42
3.84	3.648
3.84	5.594
3.9	3.788
3.9	5.712
3.9	3.77
3.83	3.8
3.83	2.934
3.83	3.954
3.89	3.228
3.89	4.212
3.89	3.348
3.79	3.38
3.79	5.468
3.79	3.462
3.85	3.51
3.78	2.852
3.75	3.334
3.73	2.796


==> plotdata/rn50_pareto_clean_front.dat <==
4	5.706
3.99	4.484
3.94	3.386
3.83	2.934
3.78	2.852
3.73	2.796


==> plotdata/t_rn18_eval_4t.dat <==
0	6.88
1	5.47
2	6.09
3	5.16
4	7.03
5	7.18
6	5.94
7	7.81
8	5.62
9	5
10	5.31
11	4.53
12	5.78
13	7.34
14	5.94
15	6.25
16	6.87
17	4.85
18	4.69
19	5.78
20	7.66
21	5.47
22	4.22
23	5.78
24	5
25	5.47
26	5.93
27	5
28	7.5
29	6.1
30	4.38
31	7.03
32	5.15
33	5.16
34	7.19
35	6.72
36	4.37
37	7.81
38	7.19
39	4.69
40	5.94
41	6.25
42	4.85
43	7.19
44	5
45	5.94
46	6.57
47	5.78
48	5.78
49	4.69
50	8.44
51	4.53
52	6.25
53	3.44
54	6.72
55	4.53
56	5.63
57	5.31
58	4.85
59	4.69
60	5.78
61	5.47
62	3.91
63	6.1
64	5
65	7.97
66	8.28
67	5.46
68	7.81
69	6.56
70	8.9
71	7.03
72	7.03
73	7.35
74	8.12
75	5.93
76	3.91
77	5


==> plotdata/t_rn18_eval_4t_1t.dat <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	7.66
21	5.47
22	4.22
23	5.78
24	5
25	5.47
26	5.93
27	5
28	7.5
29	6.1
30	4.38
31	7.03
32	5.15
33	5.16
34	7.19
35	6.72
36	4.37
37	7.81
38	7.19
39	4.69
40	0
41	0
42	0
43	0
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0
57	0
58	0
59	0
60	5.78
61	5.47
62	3.91
63	6.1
64	5
65	7.97
66	8.28
67	5.46
68	7.81
69	6.56
70	8.9
71	7.03
72	7.03
73	7.35
74	8.12
75	5.93
76	3.91
77	5

